Bridging the Narrative Divide: Cross-Platform Discourse Networks in Fragmented Ecosystems

Political discourse has grown increasingly fragmented across different social platforms, making it challenging to trace how narratives spread and evolve within such a fragmented information ecosystem. Reconstructing social graphs and information diffusion networks is challenging, and available strategies typically depend on platform-specific features and behavioral signals which are often incompatible across systems and increasingly restricted. To address these challenges, we present a platform-agnostic framework that allows to accurately and efficiently reconstruct the underlying social graph of users' cross-platform interactions, based on discovering latent narratives and users' participation therein. Our method achieves state-of-the-art performance in key network-based tasks: information operation detection, ideological stance prediction, and cross-platform engagement prediction$\unicode{x2013}$$\unicode{x2013}$while requiring significantly less data than existing alternatives and capturing a broader set of users. When applied to cross-platform information dynamics between Truth Social and X (formerly Twitter), our framework reveals a small, mixed-platform group of $\textit{bridge users}$, comprising just 0.33% of users and 2.14% of posts, who introduce nearly 70% of $\textit{migrating narratives}$ to the receiving platform. These findings offer a structural lens for anticipating how narratives traverse fragmented information ecosystems, with implications for cross-platform governance, content moderation, and policy interventions.

==> csv_data/auc_scores.csv <==
Method,5_Median,10_Median,15_Median,20_Median,25_Median,30_Median,35_Median,40_Median,45_Median,50_Median,55_Median,60_Median,65_Median,70_Median,75_Median,80_Median,85_Median,90_Median,95_Median,100_Median,5_Std,10_Std,15_Std,20_Std,25_Std,30_Std,35_Std,40_Std,45_Std,50_Std,55_Std,60_Std,65_Std,70_Std,75_Std,80_Std,85_Std,90_Std,95_Std,100_Std
cap,0.7210397811949475,0.691240142460203,0.6832117861792297,0.6757369564368099,0.6639030109234153,0.6699840855297734,0.6655434765783077,0.658576380980181,0.663912409232604,0.7003610188130751,0.6700090512679147,0.6694137371584082,0.6949298895273588,0.6892915296540612,0.6901464072291057,0.6656054030467689,0.6798611556455828,0.6763270228294144,0.6754788769351876,0.6984777949106519,0.017732400382969343,0.018719960935539615,0.011939534708560292,0.017356831339178456,0.008843062969200404,0.026143067192114695,0.015403915061981242,0.00666654900336079,0.027782335609638636,0.015802359466844176,0.024762348226718377,0.02114969435284135,0.017947442697512438,0.00967859549953644,0.012502315443178608,0.022579724160965188,0.020252960324714315,0.02153312261719016,0.010851633416424792,0.017456854833250532
co-fast-retweet,0.5138873122185643,0.495189737704423,0.5138627742041894,0.5640621376978032,0.565839469228649,0.5527265906296894,0.5772875890275798,0.582370245735028,0.5645625657007405,0.5440522320949945,0.5957822449115767,0.5376490306036491,0.5508033266453264,0.5656670028903568,0.5707724037572555,0.5507328288045381,0.5566914487972734,0.561786282844529,0.5756049093073744,0.5873639182859125,0.01933728759773865,0.02550066249960914,0.027715720235979728,0.013915142670523902,0.017531124003318625,0.021663177685323668,0.011112797697543222,0.04111859547456979,0.030853929850920774,0.013830000348422493,0.00934328924880964,0.0105919691200522,0.02372632182097664,0.019947341358285506,0.029259889771686472,0.014194844844764989,0.020734621845507423,0.030507840023876073,0.025976174622218115,0.025980682201216784
co-hashtag,0.44524578060498216,0.4861282585295531,0.47604638135184807,0.4795627761843504,0.49824041184987805,0.4959346826675359,0.4877612199917749,0.4869009941930389,0.4995462566319433,0.4683325434197448,0.5042222611522031,0.4992453785124973,0.5023454191489027,0.49122632565846636,0.47801243131600685,0.47450895108765595,0.4690304016793473,0.5019845952489497,0.5012027689011145,0.4950991460183385,0.025423761673466907,0.003534692590823747,0.02236343214830279,0.026440730109866285,0.02114814263471961,0.025733455443597727,0.030138587495165306,0.01816743013034364,0.022133559149550133,0.03062225240320059,0.027822054593800927,0.013778889169347186,0.033238128090470546,0.022814526265277506,0.027646947598857836,0.018249576619530576,0.028806192011674243,0.02098320933943122,0.018035649016676494,0.016865484934915943
co-retweet,0.7008301950743596,0.7521689352769851,0.751711051885317,0.7600068124013183,0.7644591035317235,0.7596058738175929,0.7742666118118736,0.775665894840901,0.7438480277144028,0.7597568431527781,0.7612202199117787,0.7547992384839445,0.7724247067833793,0.7789104824968761,0.7707941539833453,0.7660030589345606,0.7756084040425186,0.7688946660114092,0.7615601830838028,0.7685156760843509,0.01826748816786291,0.018744930041518303,0.014923910099275876,0.017393841851607996,0.014141921536949126,0.015042124659972261,0.021197897489990087,0.02243676951382293,0.0049101168244792825,0.006297310470422429,0.019757555465890995,0.015307293329718363,0.008548900302734952,0.012094275961985156,0.014677663290799088,0.01845989518831155,0.017119073974767505,0.015279434601304065,0.014543922203134933,0.017625779541942322
co-url,0.4410102425444308,0.4900742090524585,0.513400320499374,0.5518905368846264,0.5406432720940139,0.5350137966377458,0.5781739295825377,0.5931438010049667,0.5838475930880629,0.5830454685558493,0.5389692444763051,0.541315765743205,0.5865042089968333,0.5649146982013329,0.5768293735829662,0.5146813052166942,0.5474082074551553,0.5866230935787602,0.539107828038947,0.5716618889692286,0.04122174425027117,0.04154076103590862,0.03017020221189249,0.03421708975308283,0.04230871934075348,0.04292043935425927,0.03418884744578665,0.02988683992528065,0.038875525085721625,0.038362898605304674,0.03251623547560435,0.0366573476484602,0.019615615145586095,0.020996924243789242,0.03649263548505648,0.01544109908963515,0.037534450669466056,0.022107313020387598,0.040007427726686175,0.02548078120222421
decay,0.800530950776735,0.805691831730585,0.7935796400403282,0.7851073939289225,0.7980676175717133,0.7778638534916947,0.769787115113259,0.7739171094390259,0.7775519931062811,0.7913846813157648,0.7772019998435092,0.7878992083139078,0.7902105154560807,0.7726638115175437,0.7985736959277367,0.7848530530094776,0.8102422500318,0.8120819133070191,0.801189317859884,0.799540460996008,0.007181165985097209,0.013767923252905477,0.009606892364911733,0.020597145301419664,0.012986891873741769,0.01533158335369864,0.004206581274639179,0.014642327170404134,0.021164356022628585,0.013629035828010398,0.0089231236722919,0.023626893770402536,0.01004184583380803,0.02455550777488603,0.03863099737689861,0.032555128568509346,0.013964086126910037,0.013394049431861118,0.010866490298017397,0.009583507120008687


==> csv_data/auc_scores_china.csv <==
Method,Percentage,AUC_Mean,AUC_Std
cap,10,0.6913303054248664,0.016743642075202854
cap,100,0.6976511296395119,0.015613885632197556
cap,15,0.6765444564415151,0.010679044491223559
cap,20,0.6833728062319266,0.01552442189936069
cap,25,0.6629863708538364,0.00790947597137732
cap,30,0.6733039737525495,0.02338307015276521
cap,35,0.6638253037179755,0.013777680479289156
cap,40,0.6590610091036213,0.00596274269873926
cap,45,0.6666465350586056,0.024849276398746047
cap,5,0.7118124637417677,0.015860341064225104
cap,50,0.6919063945069823,0.01413405998910037
cap,55,0.6726209031842509,0.022148117566985485
cap,60,0.6714360378771397,0.018916861710518675
cap,65,0.6878121904138971,0.016052680757567987
cap,70,0.6910684962252136,0.008656798985474794
cap,75,0.6844023937839774,0.011182410882837118
cap,80,0.6749137086031883,0.02019591925484502
cap,85,0.677749153137832,0.018114798412666968
cap,90,0.672868258661473,0.019259810375950138
cap,95,0.6751409733806056,0.009705995994413632
co-fast-retweet,10,0.4939676378171491,0.022808485928162304
co-fast-retweet,100,0.5844750247104775,0.02323782860149584
co-fast-retweet,15,0.5234052351893228,0.0247896937972069
co-fast-retweet,20,0.5670233360895643,0.012446081971159744
co-fast-retweet,25,0.571506535748892,0.01568031399735948
co-fast-retweet,30,0.5567872257311104,0.019376135165216118
co-fast-retweet,35,0.5785837161195975,0.009939588428763914
co-fast-retweet,40,0.5700973390134765,0.036777589848181275
co-fast-retweet,45,0.564873379208011,0.027596593807867543
co-fast-retweet,5,0.5153610555463486,0.017295795827602874
co-fast-retweet,50,0.5427184875550237,0.012369928363167375
co-fast-retweet,55,0.5957393950694929,0.008356891957512508
co-fast-retweet,60,0.5440074254387509,0.00947374518720615
co-fast-retweet,65,0.5611761024715641,0.02122146737909618
co-fast-retweet,70,0.5744309541678245,0.017841444499007757
co-fast-retweet,75,0.5684373033978325,0.026170841017456682
co-fast-retweet,80,0.5492187402971316,0.012696255201182787
co-fast-retweet,85,0.5564256630382977,0.018545609573722695
co-fast-retweet,90,0.5476190002518576,0.02728704165603028
co-fast-retweet,95,0.5699955373912102,0.02323379690027384
co-hashtag,10,0.4880519113793966,0.003161525165058706
co-hashtag,100,0.49391475944158286,0.015084948315188307
co-hashtag,15,0.48557241806925805,0.02000246179752367
co-hashtag,20,0.48425644397148454,0.023649307960154596
co-hashtag,25,0.4894650272512081,0.018915473811637815
co-hashtag,30,0.494071165812219,0.02301670226713861
co-hashtag,35,0.4868416378443542,0.0269567721540059
co-hashtag,40,0.4847100847116742,0.0162494434991705
co-hashtag,45,0.48850115835519625,0.019796857136962605
co-hashtag,5,0.43967882196437796,0.02273970373825034
co-hashtag,50,0.48353478646650466,0.027389375199085134
co-hashtag,55,0.4962379226854545,0.024884802138179653
co-hashtag,60,0.49961253138449474,0.01232421313483837
co-hashtag,65,0.4913453238706234,0.02972908554205498
co-hashtag,70,0.48895161381842656,0.020405932641445964
co-hashtag,75,0.4833129268235302,0.024728181680568288
co-hashtag,80,0.4741996320548827,0.016322917552744506
co-hashtag,85,0.4802437088143175,0.02576504140440601
co-hashtag,90,0.502717399132409,0.018767952987630662
co-hashtag,95,0.5001266919439142,0.016131574887846355
co-retweet,10,0.741810694073044,0.01676597512252515
co-retweet,100,0.7734021151219406,0.01576497648488326
co-retweet,15,0.7490755545389277,0.013348350988830587
co-retweet,20,0.7575192226871671,0.015557525108030526
co-retweet,25,0.7660168191706173,0.012648919155634607
co-retweet,30,0.7594713844727775,0.013454085306289566
co-retweet,35,0.7677918084183385,0.018959975907075974
co-retweet,40,0.7681960476724644,0.020068056731361188
co-retweet,45,0.744521354980461,0.004391741998800429
co-retweet,5,0.7038884594184619,0.016338938128605828
co-retweet,50,0.7580173028612804,0.005632485714914294
co-retweet,55,0.7622715059857876,0.017671694836381913
co-retweet,60,0.7603716929756186,0.013691259374711776
co-retweet,65,0.772717360364257,0.0076463688839135575
co-retweet,70,0.7771420355432971,0.010817449275856185
co-retweet,75,0.7741832316201959,0.013128101147631993
co-retweet,80,0.7624868518598863,0.016511032199434363
co-retweet,85,0.76701155057971,0.015311765247771078
co-retweet,90,0.7730726005412651,0.01366634177051133
co-retweet,95,0.7575376784344531,0.013008479482271277
co-url,10,0.5008852996902403,0.0371551862053465
co-url,100,0.5758841414458373,0.02279070355518889
co-url,15,0.516907989598993,0.02698504921628245
co-url,20,0.5511428884244303,0.030604695472041882
co-url,25,0.553770746184578,0.03784206899475399
co-url,30,0.5501356737049693,0.03838920800811236
co-url,35,0.5571297565050102,0.030579434784459597
co-url,40,0.5778889327256793,0.02673160228223292
co-url,45,0.5669247087883357,0.03477132670106875
co-url,5,0.4537652617194059,0.03686984891788701
co-url,50,0.569411892903816,0.03431281963815722
co-url,55,0.5485254843171047,0.02908340515833662
co-url,60,0.552201255216261,0.032787328486719614
co-url,65,0.5819085279905278,0.017544739554401965
co-url,70,0.5689636124313593,0.018780219971010443
co-url,75,0.5751689680828745,0.03264000544908292
co-url,80,0.5221417139561483,0.013810938884693695
co-url,85,0.5673165505981274,0.033571833278015446
co-url,90,0.5822976739834298,0.019773381885381133
co-url,95,0.551847978999666,0.03578373120071206
decay,10,0.8023332443242903,0.012314404920998676
decay,100,0.7994760488722749,0.008571749353277059
decay,15,0.7942276744672399,0.008592665752186524
decay,20,0.7932094289548794,0.018422646814565912
decay,25,0.790205683863219,0.011615829218450457
decay,30,0.7833143848844559,0.01371298503262975
decay,35,0.7720805722266608,0.003762480673188349
decay,40,0.7770953197629182,0.013096495560726323
decay,45,0.778173726880806,0.018929975506641834
decay,5,0.7978109635272826,0.006423030120154646
decay,50,0.7870719013396312,0.012190180231684559
decay,55,0.7770319722645651,0.007981084441152904
decay,60,0.7891028343965594,0.021132536227114546
decay,65,0.7872846393616969,0.008981699961587146
decay,70,0.7884563496163514,0.021963113842667914
decay,75,0.7880207762535464,0.03455261446934453
decay,80,0.7877745858026033,0.029118192198172944
decay,85,0.808863393668706,0.012489858329373046
decay,90,0.8097849460532961,0.011980002009453577
decay,95,0.7988361482207809,0.009719284393283527


==> csv_data/bridge_user_cdf_plot_data.csv <==
rank,cumulative_percent
1,18.34
2,23.07
3,26.62
4,28.400000000000002
5,30.180000000000003
6,31.960000000000004
7,33.14000000000001
8,34.32000000000001
9,35.50000000000001
10,36.68000000000001
11,37.86000000000001
12,39.040000000000006
13,40.220000000000006
14,41.400000000000006
15,41.99000000000001
16,42.58000000000001
17,43.170000000000016
18,43.76000000000002
19,44.35000000000002
20,44.940000000000026
21,45.53000000000003
22,46.12000000000003
23,46.710000000000036
24,47.30000000000004
25,47.89000000000004
26,48.48000000000005
27,49.07000000000005
28,49.66000000000005
29,50.25000000000006
30,50.84000000000006
31,51.430000000000064
32,52.02000000000007
33,52.61000000000007
34,53.200000000000074
35,53.79000000000008
36,54.38000000000008
37,54.970000000000084
38,55.56000000000009
39,56.15000000000009
40,56.740000000000094
41,57.3300000000001
42,57.9200000000001
43,58.510000000000105
44,59.10000000000011
45,59.69000000000011
46,60.280000000000115
47,60.87000000000012
48,61.46000000000012
49,62.050000000000125
50,62.64000000000013
51,63.23000000000013
52,63.820000000000135
53,64.41000000000014
54,65.00000000000014
55,65.59000000000015
56,66.18000000000015
57,66.77000000000015
58,67.36000000000016
59,67.95000000000016
60,68.54000000000016
61,69.13000000000017
62,69.72000000000017
63,70.31000000000017
64,70.90000000000018
65,71.49000000000018
66,72.08000000000018
67,72.67000000000019
68,73.26000000000019
69,73.8500000000002
70,74.4400000000002
71,75.0300000000002
72,75.6200000000002
73,76.2100000000002
74,76.80000000000021
75,77.39000000000021
76,77.98000000000022
77,78.57000000000022
78,79.16000000000022
79,79.75000000000023
80,80.34000000000023
81,80.93000000000023
82,81.52000000000024
83,82.11000000000024
84,82.70000000000024
85,83.29000000000025
86,83.88000000000025
87,84.47000000000025
88,85.06000000000026
89,85.65000000000026
90,86.24000000000026
91,86.83000000000027
92,87.42000000000027
93,88.01000000000028
94,88.60000000000028
95,89.19000000000028
96,89.78000000000029
97,90.37000000000029
98,90.96000000000029
99,91.5500000000003
100,92.1400000000003
101,92.7300000000003
102,93.3200000000003
103,93.91000000000031
104,94.50000000000031
105,95.09000000000032
106,95.68000000000032
107,96.27000000000032
108,96.86000000000033
109,97.45000000000033
110,98.04000000000033
111,98.63000000000034
112,99.22000000000034
113,99.81000000000034
114,100.40000000000035
115,100.99000000000035
116,101.58000000000035
117,102.17000000000036
118,102.76000000000036
119,103.35000000000036
120,103.94000000000037
121,104.53000000000037
122,105.12000000000037
123,105.71000000000038
124,106.30000000000038
125,106.89000000000038
126,107.48000000000039
127,108.07000000000039
128,108.6600000000004
129,109.2500000000004
130,109.8400000000004
131,110.4300000000004
132,111.02000000000041
133,111.61000000000041
134,112.20000000000041
135,112.79000000000042
136,113.38000000000042
137,113.97000000000043
138,114.56000000000043
139,115.15000000000043
140,115.74000000000044
141,116.33000000000044
142,116.92000000000044
143,117.51000000000045
144,118.10000000000045
145,118.69000000000045
146,119.28000000000046
147,119.87000000000046
148,120.46000000000046
149,121.05000000000047
150,121.64000000000047
151,122.23000000000047
152,122.82000000000048
153,123.41000000000048
154,124.00000000000048
155,124.59000000000049
156,125.18000000000049
157,125.7700000000005
158,126.3600000000005
159,126.9500000000005
160,127.5400000000005
161,128.1300000000005
162,128.7200000000005
163,129.3100000000005
164,129.90000000000052
165,130.49000000000052
166,131.08000000000052
167,131.67000000000053
168,132.26000000000053
169,132.85000000000053
170,133.44000000000054
171,134.03000000000054
172,134.62000000000054
173,135.21000000000055
174,135.80000000000055
175,136.39000000000055
176,136.98000000000056
177,137.57000000000056
178,138.16000000000057
179,138.75000000000057
180,139.34000000000057
181,139.93000000000058
182,140.52000000000058
183,141.11000000000058
184,141.70000000000059
185,142.2900000000006
186,142.8800000000006
187,143.4700000000006
188,144.0600000000006
189,144.6500000000006
190,145.2400000000006
191,145.8300000000006
192,146.4200000000006
193,147.01000000000062
194,147.60000000000062
195,148.19000000000062
196,148.78000000000063
197,149.37000000000063
198,149.96000000000063
199,150.55000000000064
200,151.14000000000064
201,151.73000000000064
202,152.32000000000065
203,152.91000000000065
204,153.50000000000065


==> csv_data/ccdf_like_count_thin.csv <==
like_count_value,ccdf
0.0,0.9999988488559355
0.0,0.9999125130510959
0.0,0.9998261772462562
0.0,0.9997398414414166
0.0,0.999653505636577
0.0,0.9995671698317373
0.0,0.9994808340268976
0.0,0.999394498222058
0.0,0.9993081624172183
0.0,0.9992218266123787
0.0,0.999135490807539
0.0,0.9990491550026994
0.0,0.9989628191978598
0.0,0.9988764833930202
0.0,0.9987901475881805
0.0,0.9987038117833409
0.0,0.9986174759785013
0.0,0.9985311401736616
0.0,0.998444804368822
0.0,0.9983584685639824
0.0,0.9982721327591427
0.0,0.998185796954303
0.0,0.9980994611494634
0.0,0.9980131253446237
0.0,0.9979267895397841
0.0,0.9978404537349445
0.0,0.9977541179301048
0.0,0.9976677821252652
0.0,0.9975814463204256
0.0,0.9974951105155859
0.0,0.9974087747107463
0.0,0.9973224389059067
0.0,0.997236103101067
0.0,0.9971497672962274
0.0,0.9970634314913878
0.0,0.996977095686548
0.0,0.9968907598817084
0.0,0.9968044240768688
0.0,0.9967180882720291
0.0,0.9966317524671895
0.0,0.9965454166623499
0.0,0.9964590808575102
0.0,0.9963727450526706
0.0,0.996286409247831
0.0,0.9962000734429913
0.0,0.9961137376381517
0.0,0.9960274018333121
0.0,0.9959410660284724
0.0,0.9958547302236328
0.0,0.9957683944187932
0.0,0.9956820586139534
0.0,0.9955957228091138
0.0,0.9955093870042742
0.0,0.9954230511994345
0.0,0.9953367153945949
0.0,0.9952503795897553
0.0,0.9951640437849156
0.0,0.995077707980076
0.0,0.9949913721752364
0.0,0.9949050363703967
0.0,0.9948187005655571
0.0,0.9947323647607175
0.0,0.9946460289558778
0.0,0.9945596931510382
0.0,0.9944733573461986
0.0,0.9943870215413588
0.0,0.9943006857365192
0.0,0.9942143499316796
0.0,0.9941280141268399
0.0,0.9940416783220003
0.0,0.9939553425171607
0.0,0.993869006712321
0.0,0.9937826709074814
0.0,0.9936963351026418
0.0,0.9936099992978021
0.0,0.9935236634929625
0.0,0.9934373276881229
0.0,0.9933509918832832
0.0,0.9932646560784436
0.0,0.993178320273604
0.0,0.9930919844687642
0.0,0.9930056486639246
0.0,0.992919312859085
0.0,0.9928329770542453
0.0,0.9927466412494057
0.0,0.9926603054445661
0.0,0.9925739696397264
0.0,0.9924876338348868
0.0,0.9924012980300472
0.0,0.9923149622252075
0.0,0.9922286264203679
0.0,0.9921422906155283
0.0,0.9920559548106886
0.0,0.991969619005849
0.0,0.9918832832010093
0.0,0.9917969473961696
0.0,0.99171061159133
0.0,0.9916242757864904
0.0,0.9915379399816507
0.0,0.9914516041768111
0.0,0.9913652683719715
0.0,0.9912789325671318
0.0,0.9911925967622922
0.0,0.9911062609574526
0.0,0.991019925152613
0.0,0.9909335893477733
0.0,0.9908472535429337
0.0,0.990760917738094
0.0,0.9906745819332544
0.0,0.9905882461284147
0.0,0.990501910323575
0.0,0.9904155745187354
0.0,0.9903292387138958
0.0,0.9902429029090561
0.0,0.9901565671042165
0.0,0.9900702312993769
0.0,0.9899838954945372
0.0,0.9898975596896976
0.0,0.989811223884858
0.0,0.9897248880800184
0.0,0.9896385522751787
0.0,0.9895522164703391
0.0,0.9894658806654995
0.0,0.9893795448606598
0.0,0.9892932090558201
0.0,0.9892068732509804
0.0,0.9891205374461408
0.0,0.9890342016413012
0.0,0.9889478658364615
0.0,0.9888615300316219
0.0,0.9887751942267823
0.0,0.9886888584219427
0.0,0.988602522617103
0.0,0.9885161868122634
0.0,0.9884298510074238
0.0,0.9883435152025841
0.0,0.9882571793977445
0.0,0.9881708435929049
0.0,0.9880845077880651
0.0,0.9879981719832255
0.0,0.9879118361783858
0.0,0.9878255003735462
0.0,0.9877391645687066
0.0,0.987652828763867
0.0,0.9875664929590273
0.0,0.9874801571541877
0.0,0.987393821349348
0.0,0.9873074855445084
0.0,0.9872211497396688
0.0,0.9871348139348292
0.0,0.9870484781299895
0.0,0.9869621423251499
0.0,0.9868758065203103
0.0,0.9867894707154705
0.0,0.9867031349106309
0.0,0.9866167991057913
0.0,0.9865304633009516
0.0,0.986444127496112
0.0,0.9863577916912724
0.0,0.9862714558864327
0.0,0.9861851200815931
0.0,0.9860987842767535
0.0,0.9860124484719138
0.0,0.9859261126670742
0.0,0.9858397768622346
0.0,0.9857534410573949
0.0,0.9856671052525553
0.0,0.9855807694477157
0.0,0.9854944336428759
0.0,0.9854080978380363
0.0,0.9853217620331967
0.0,0.985235426228357
0.0,0.9851490904235174
0.0,0.9850627546186778
0.0,0.9849764188138381
0.0,0.9848900830089985
0.0,0.9848037472041589
0.0,0.9847174113993192
0.0,0.9846310755944796
0.0,0.98454473978964
0.0,0.9844584039848003
0.0,0.9843720681799607
0.0,0.9842857323751211
0.0,0.9841993965702813
0.0,0.9841130607654417
0.0,0.9840267249606021
0.0,0.9839403891557624
0.0,0.9838540533509228
0.0,0.9837677175460832
0.0,0.9836813817412435
0.0,0.9835950459364039
0.0,0.9835087101315643
0.0,0.9834223743267246
0.0,0.983336038521885
0.0,0.9832497027170454
0.0,0.9831633669122057
0.0,0.9830770311073661
0.0,0.9829906953025264
0.0,0.9829043594976867
0.0,0.9828180236928471
0.0,0.9827316878880075
0.0,0.9826453520831678
0.0,0.9825590162783282
0.0,0.9824726804734886
0.0,0.9823863446686489
0.0,0.9823000088638093
0.0,0.9822136730589697
0.0,0.98212733725413
0.0,0.9820410014492904
0.0,0.9819546656444508
0.0,0.9818683298396111
0.0,0.9817819940347715
0.0,0.9816956582299318
0.0,0.9816093224250921
0.0,0.9815229866202525
0.0,0.9814366508154129
0.0,0.9813503150105732
0.0,0.9812639792057336
0.0,0.981177643400894
0.0,0.9810913075960543
0.0,0.9810049717912147
0.0,0.9809186359863751
0.0,0.9808323001815354
0.0,0.9807459643766958
0.0,0.9806596285718562
0.0,0.9805732927670165
0.0,0.9804869569621768
0.0,0.9804006211573372
0.0,0.9803142853524975
0.0,0.9802279495476579
0.0,0.9801416137428183
0.0,0.9800552779379786
0.0,0.979968942133139
0.0,0.9798826063282994
0.0,0.9797962705234597
0.0,0.9797099347186201
0.0,0.9796235989137805
0.0,0.9795372631089408
0.0,0.9794509273041012
0.0,0.9793645914992616
0.0,0.979278255694422
0.0,0.9791919198895822
0.0,0.9791055840847426
0.0,0.9790192482799029
0.0,0.9789329124750633
0.0,0.9788465766702237
0.0,0.978760240865384
0.0,0.9786739050605444
0.0,0.9785875692557048
0.0,0.9785012334508651
0.0,0.9784148976460255
0.0,0.9783285618411859
0.0,0.9782422260363463
0.0,0.9781558902315066
0.0,0.978069554426667
0.0,0.9779832186218274
0.0,0.9778968828169876
0.0,0.977810547012148
0.0,0.9777242112073083
0.0,0.9776378754024687
0.0,0.9775515395976291
0.0,0.9774652037927894
0.0,0.9773788679879498
0.0,0.9772925321831102
0.0,0.9772061963782706
0.0,0.9771198605734309
0.0,0.9770335247685913
0.0,0.9769471889637517
0.0,0.976860853158912
0.0,0.9767745173540724
0.0,0.9766881815492328
0.0,0.976601845744393
0.0,0.9765155099395534
0.0,0.9764291741347138
0.0,0.9763428383298741
0.0,0.9762565025250345
0.0,0.9761701667201949
0.0,0.9760838309153552
0.0,0.9759974951105156
0.0,0.975911159305676
0.0,0.9758248235008363
0.0,0.9757384876959967
0.0,0.9756521518911571
0.0,0.9755658160863174
0.0,0.9754794802814778
0.0,0.9753931444766382
0.0,0.9753068086717984
0.0,0.9752204728669588
0.0,0.9751341370621192
0.0,0.9750478012572795
0.0,0.9749614654524399
0.0,0.9748751296476003
0.0,0.9747887938427606
0.0,0.974702458037921
0.0,0.9746161222330814
0.0,0.9745297864282417
0.0,0.9744434506234021
0.0,0.9743571148185625
0.0,0.9742707790137228
0.0,0.9741844432088832
0.0,0.9740981074040435
0.0,0.9740117715992038
0.0,0.9739254357943642
0.0,0.9738390999895246
0.0,0.9737527641846849
0.0,0.9736664283798453
0.0,0.9735800925750057
0.0,0.973493756770166
0.0,0.9734074209653264
0.0,0.9733210851604868
0.0,0.9732347493556471
0.0,0.9731484135508075
0.0,0.9730620777459679
0.0,0.9729757419411282
0.0,0.9728894061362886
0.0,0.9728030703314489
0.0,0.9727167345266092
0.0,0.9726303987217696
0.0,0.97254406291693
0.0,0.9724577271120903
0.0,0.9723713913072507
0.0,0.9722850555024111
0.0,0.9721987196975714
0.0,0.9721123838927318
0.0,0.9720260480878922
0.0,0.9719397122830525
0.0,0.9718533764782129
0.0,0.9717670406733733
0.0,0.9716807048685336
0.0,0.9715943690636939
0.0,0.9715080332588543
0.0,0.9714216974540146
0.0,0.971335361649175
0.0,0.9712490258443354
0.0,0.9711626900394957
0.0,0.9710763542346561
0.0,0.9709900184298165
0.0,0.9709036826249768
0.0,0.9708173468201372
0.0,0.9707310110152976
0.0,0.9706446752104579
0.0,0.9705583394056183
0.0,0.9704720036007787
0.0,0.970385667795939
0.0,0.9702993319910993
0.0,0.9702129961862597
0.0,0.97012666038142
0.0,0.9700403245765804
0.0,0.9699539887717408
0.0,0.9698676529669011
0.0,0.9697813171620615
0.0,0.9696949813572219
0.0,0.9696086455523822
0.0,0.9695223097475426
0.0,0.969435973942703
0.0,0.9693496381378633
0.0,0.9692633023330237
0.0,0.9691769665281841
0.0,0.9690906307233444
0.0,0.9690042949185047
0.0,0.9689179591136651
0.0,0.9688316233088254
0.0,0.9687452875039858
0.0,0.9686589516991462
0.0,0.9685726158943065
0.0,0.9684862800894669
0.0,0.9683999442846273
0.0,0.9683136084797876
0.0,0.968227272674948
0.0,0.9681409368701084
0.0,0.9680546010652687
0.0,0.9679682652604291
0.0,0.9678819294555895
0.0,0.9677955936507499
0.0,0.9677092578459101
0.0,0.9676229220410705
0.0,0.9675365862362308
0.0,0.9674502504313912
0.0,0.9673639146265516
0.0,0.967277578821712
0.0,0.9671912430168723
0.0,0.9671049072120327
0.0,0.967018571407193
0.0,0.9669322356023534
0.0,0.9668458997975138
0.0,0.9667595639926742
0.0,0.9666732281878345
0.0,0.9665868923829949
0.0,0.9665005565781553
0.0,0.9664142207733155
0.0,0.9663278849684759
0.0,0.9662415491636362
0.0,0.9661552133587966
0.0,0.966068877553957
0.0,0.9659825417491174
0.0,0.9658962059442777
0.0,0.9658098701394381
0.0,0.9657235343345985
0.0,0.9656371985297588
0.0,0.9655508627249192
0.0,0.9654645269200796
0.0,0.9653781911152399
0.0,0.9652918553104003
0.0,0.9652055195055605
0.0,0.9651191837007209
0.0,0.9650328478958813
0.0,0.9649465120910417
0.0,0.964860176286202
0.0,0.9647738404813624
0.0,0.9646875046765228
0.0,0.9646011688716831
0.0,0.9645148330668435
0.0,0.9644284972620039
0.0,0.9643421614571642
0.0,0.9642558256523246
0.0,0.964169489847485
0.0,0.9640831540426453
0.0,0.9639968182378056
0.0,0.963910482432966
0.0,0.9638241466281263
0.0,0.9637378108232867
0.0,0.9636514750184471
0.0,0.9635651392136074
0.0,0.9634788034087678
0.0,0.9633924676039282
0.0,0.9633061317990885
0.0,0.9632197959942489
0.0,0.9631334601894093
0.0,0.9630471243845696
0.0,0.96296078857973
0.0,0.9628744527748904
0.0,0.9627881169700507
0.0,0.962701781165211
0.0,0.9626154453603714
0.0,0.9625291095555317
0.0,0.9624427737506921
0.0,0.9623564379458525
0.0,0.9622701021410128
0.0,0.9621837663361732
0.0,0.9620974305313336
0.0,0.9620110947264939
0.0,0.9619247589216543
0.0,0.9618384231168147
0.0,0.961752087311975
0.0,0.9616657515071354
0.0,0.9615794157022958
0.0,0.9614930798974561
0.0,0.9614067440926164
0.0,0.9613204082877768
0.0,0.9612340724829371
0.0,0.9611477366780975
0.0,0.9610614008732579
0.0,0.9609750650684182
0.0,0.9608887292635786
0.0,0.960802393458739
0.0,0.9607160576538993
0.0,0.9606297218490597
0.0,0.9605433860442201
0.0,0.9604570502393804
0.0,0.9603707144345408
0.0,0.9602843786297012
0.0,0.9601980428248615
0.0,0.9601117070200218
0.0,0.9600253712151822
0.0,0.9599390354103425
0.0,0.9598526996055029
0.0,0.9597663638006633
0.0,0.9596800279958236
0.0,0.959593692190984
0.0,0.9595073563861444
0.0,0.9594210205813047
0.0,0.9593346847764651
0.0,0.9592483489716255
0.0,0.9591620131667858
0.0,0.9590756773619462
0.0,0.9589893415571066
0.0,0.958903005752267
0.0,0.9588166699474272
0.0,0.9587303341425876
0.0,0.9586439983377479
0.0,0.9585576625329083
0.0,0.9584713267280687
0.0,0.958384990923229
0.0,0.9582986551183894
0.0,0.9582123193135498
0.0,0.9581259835087101
0.0,0.9580396477038705
0.0,0.9579533118990309
0.0,0.9578669760941912
0.0,0.9577806402893516
0.0,0.957694304484512
0.0,0.9576079686796724
0.0,0.9575216328748326
0.0,0.957435297069993
0.0,0.9573489612651533
0.0,0.9572626254603137
0.0,0.9571762896554741
0.0,0.9570899538506344
0.0,0.9570036180457948
0.0,0.9569172822409552
0.0,0.9568309464361155
0.0,0.9567446106312759
0.0,0.9566582748264363
0.0,0.9565719390215967
0.0,0.956485603216757
0.0,0.9563992674119173
0.0,0.9563129316070776
0.0,0.956226595802238
0.0,0.9561402599973984
0.0,0.9560539241925587
0.0,0.9559675883877191
0.0,0.9558812525828795
0.0,0.9557949167780398
0.0,0.9557085809732002
0.0,0.9556222451683606
0.0,0.955535909363521
0.0,0.9554495735586813
0.0,0.9553632377538417
0.0,0.955276901949002
0.0,0.9551905661441624
0.0,0.9551042303393227
0.0,0.955017894534483
0.0,0.9549315587296434
0.0,0.9548452229248038
0.0,0.9547588871199642
0.0,0.9546725513151245
0.0,0.9545862155102849
0.0,0.9544998797054453
0.0,0.9544135439006056
0.0,0.954327208095766
0.0,0.9542408722909264
0.0,0.9541545364860867
0.0,0.9540682006812471
0.0,0.9539818648764075
0.0,0.9538955290715678
0.0,0.9538091932667281
0.0,0.9537228574618885
0.0,0.9536365216570488
0.0,0.9535501858522092
0.0,0.9534638500473696
0.0,0.9533775142425299
0.0,0.9532911784376903
0.0,0.9532048426328507
0.0,0.953118506828011
0.0,0.9530321710231714
0.0,0.9529458352183318
0.0,0.9528594994134921
0.0,0.9527731636086525
0.0,0.9526868278038129
0.0,0.9526004919989732
0.0,0.9525141561941335
0.0,0.9524278203892939
0.0,0.9523414845844542
0.0,0.9522551487796146
0.0,0.952168812974775
0.0,0.9520824771699353
0.0,0.9519961413650957
0.0,0.9519098055602561
0.0,0.9518234697554164
0.0,0.9517371339505768
0.0,0.9516507981457372
0.0,0.9515644623408975
0.0,0.9514781265360579
0.0,0.9513917907312183
0.0,0.9513054549263786
0.0,0.9512191191215389
0.0,0.9511327833166993
0.0,0.9510464475118596
0.0,0.95096011170702
0.0,0.9508737759021804
0.0,0.9507874400973407
0.0,0.9507011042925011
0.0,0.9506147684876615
0.0,0.9505284326828218
0.0,0.9504420968779822
0.0,0.9503557610731426
0.0,0.9502694252683029
0.0,0.9501830894634633
0.0,0.9500967536586237
0.0,0.950010417853784
0.0,0.9499240820489443
0.0,0.9498377462441047
0.0,0.949751410439265
0.0,0.9496650746344254
0.0,0.9495787388295858
0.0,0.9494924030247461
0.0,0.9494060672199065
0.0,0.9493197314150669
0.0,0.9492333956102272
0.0,0.9491470598053876
0.0,0.949060724000548
0.0,0.9489743881957083
0.0,0.9488880523908687
0.0,0.9488017165860291
0.0,0.9487153807811894
0.0,0.9486290449763497
0.0,0.9485427091715101
0.0,0.9484563733666704
0.0,0.9483700375618308
0.0,0.9482837017569912
0.0,0.9481973659521515
0.0,0.9481110301473119
0.0,0.9480246943424723
0.0,0.9479383585376326
0.0,0.947852022732793
0.0,0.9477656869279534
0.0,0.9476793511231137
0.0,0.9475930153182741
0.0,0.9475066795134344
0.0,0.9474203437085947
0.0,0.9473340079037551
0.0,0.9472476720989155
0.0,0.9471613362940758
0.0,0.9470750004892362
0.0,0.9469886646843966
0.0,0.9469023288795569
0.0,0.9468159930747173
0.0,0.9467296572698777
0.0,0.946643321465038
0.0,0.9465569856601984
0.0,0.9464706498553588
0.0,0.9463843140505191
0.0,0.9462979782456795
0.0,0.9462116424408398
0.0,0.9461253066360001
0.0,0.9460389708311605
0.0,0.9459526350263209
0.0,0.9458662992214812
0.0,0.9457799634166416
0.0,0.945693627611802
0.0,0.9456072918069623
0.0,0.9455209560021227
0.0,0.9454346201972831
0.0,0.9453482843924434
0.0,0.9452619485876038
0.0,0.9451756127827642
0.0,0.9450892769779246
0.0,0.9450029411730849
0.0,0.9449166053682452
0.0,0.9448302695634055
0.0,0.9447439337585659
0.0,0.9446575979537263
0.0,0.9445712621488866
0.0,0.944484926344047
0.0,0.9443985905392074
0.0,0.9443122547343678
0.0,0.9442259189295281
0.0,0.9441395831246885
0.0,0.9440532473198489
0.0,0.9439669115150092
0.0,0.9438805757101696
0.0,0.94379423990533
0.0,0.9437079041004903
0.0,0.9436215682956506
0.0,0.943535232490811
0.0,0.9434488966859713
0.0,0.9433625608811317
0.0,0.943276225076292
0.0,0.9431898892714524
0.0,0.9431035534666128
0.0,0.9430172176617732
0.0,0.9429308818569335
0.0,0.9428445460520939
0.0,0.9427582102472543
0.0,0.9426718744424146
0.0,0.942585538637575
0.0,0.9424992028327354
0.0,0.9424128670278957
0.0,0.942326531223056
0.0,0.9422401954182164
0.0,0.9421538596133767
0.0,0.9420675238085371
0.0,0.9419811880036975
0.0,0.9418948521988578
0.0,0.9418085163940182
0.0,0.9417221805891786
0.0,0.9416358447843389
0.0,0.9415495089794993
0.0,0.9414631731746597
0.0,0.94137683736982
0.0,0.9412905015649804
0.0,0.9412041657601408
0.0,0.9411178299553011
0.0,0.9410314941504614
0.0,0.9409451583456218
0.0,0.9408588225407821
0.0,0.9407724867359425
0.0,0.9406861509311029
0.0,0.9405998151262632
0.0,0.9405134793214236
0.0,0.940427143516584
0.0,0.9403408077117443
0.0,0.9402544719069047
0.0,0.9401681361020651
0.0,0.9400818002972254
0.0,0.9399954644923858
0.0,0.9399091286875462
0.0,0.9398227928827064
0.0,0.9397364570778668
0.0,0.9396501212730272
0.0,0.9395637854681875
0.0,0.9394774496633479
0.0,0.9393911138585083
0.0,0.9393047780536686
0.0,0.939218442248829
0.0,0.9391321064439894
0.0,0.9390457706391497
0.0,0.9389594348343101
0.0,0.9388730990294705
0.0,0.9387867632246308
0.0,0.9387004274197912
0.0,0.9386140916149515
0.0,0.9385277558101118
0.0,0.9384414200052722
0.0,0.9383550842004326
0.0,0.9382687483955929
0.0,0.9381824125907533
0.0,0.9380960767859137
0.0,0.938009740981074
0.0,0.9379234051762344
0.0,0.9378370693713948
0.0,0.9377507335665551
0.0,0.9376643977617155
0.0,0.9375780619568759
0.0,0.9374917261520362
0.0,0.9374053903471966
0.0,0.9373190545423569
0.0,0.9372327187375172
0.0,0.9371463829326776
0.0,0.937060047127838
0.0,0.9369737113229983
0.0,0.9368873755181587
0.0,0.9368010397133191
0.0,0.9367147039084794
0.0,0.9366283681036398
0.0,0.9365420322988002
0.0,0.9364556964939605
0.0,0.9363693606891209
0.0,0.9362830248842813
0.0,0.9361966890794416
0.0,0.936110353274602
0.0,0.9360240174697623
0.0,0.9359376816649226
0.0,0.935851345860083
0.0,0.9357650100552434
0.0,0.9356786742504037
0.0,0.9355923384455641
0.0,0.9355060026407245
0.0,0.9354196668358848
0.0,0.9353333310310452
0.0,0.9352469952262056
0.0,0.935160659421366
0.0,0.9350743236165263
0.0,0.9349879878116867
0.0,0.934901652006847
0.0,0.9348153162020074
0.0,0.9347289803971677
0.0,0.934642644592328
0.0,0.9345563087874884
0.0,0.9344699729826488
0.0,0.9343836371778091
0.0,0.9342973013729695
0.0,0.9342109655681299
0.0,0.9341246297632902
0.0,0.9340382939584506
0.0,0.933951958153611
0.0,0.9338656223487714
0.0,0.9337792865439317
0.0,0.9336929507390921
0.0,0.9336066149342525
0.0,0.9335202791294128
0.0,0.9334339433245731
0.0,0.9333476075197334
0.0,0.9332612717148938
0.0,0.9331749359100542
0.0,0.9330886001052145
0.0,0.9330022643003749
0.0,0.9329159284955353
0.0,0.9328295926906957
0.0,0.932743256885856
0.0,0.9326569210810164
0.0,0.9325705852761768
0.0,0.9324842494713371
0.0,0.9323979136664975
0.0,0.9323115778616577
0.0,0.9322252420568182
0.0,0.9321389062519785
0.0,0.9320525704471389
0.0,0.9319662346422992
0.0,0.9318798988374596
0.0,0.93179356303262
0.0,0.9317072272277803
0.0,0.9316208914229407
0.0,0.9315345556181011
0.0,0.9314482198132614
0.0,0.9313618840084218
0.0,0.9312755482035822
0.0,0.9311892123987425
0.0,0.9311028765939029
0.0,0.9310165407890632
0.0,0.9309302049842236
0.0,0.9308438691793839
0.0,0.9307575333745443
0.0,0.9306711975697046
0.0,0.930584861764865
0.0,0.9304985259600254
0.0,0.9304121901551857
0.0,0.9303258543503461
0.0,0.9302395185455065
0.0,0.9301531827406668
0.0,0.9300668469358272
0.0,0.9299805111309876
0.0,0.9298941753261479
0.0,0.9298078395213083
0.0,0.9297215037164686
0.0,0.929635167911629
0.0,0.9295488321067893
0.0,0.9294624963019497
0.0,0.92937616049711
0.0,0.9292898246922704
0.0,0.9292034888874308
0.0,0.9291171530825911
0.0,0.9290308172777515
0.0,0.9289444814729119
0.0,0.9288581456680722
0.0,0.9287718098632326
0.0,0.928685474058393
0.0,0.9285991382535533
0.0,0.9285128024487137
0.0,0.928426466643874
0.0,0.9283401308390343
0.0,0.9282537950341947
0.0,0.9281674592293551
0.0,0.9280811234245154
0.0,0.9279947876196758
0.0,0.9279084518148362
0.0,0.9278221160099965
0.0,0.9277357802051569
0.0,0.9276494444003173
0.0,0.9275631085954776
0.0,0.927476772790638
0.0,0.9273904369857984
0.0,0.9273041011809587
0.0,0.9272177653761191
0.0,0.9271314295712794
0.0,0.9270450937664397
0.0,0.9269587579616001
0.0,0.9268724221567605
0.0,0.9267860863519208
0.0,0.9266997505470812
0.0,0.9266134147422416
0.0,0.9265270789374019
0.0,0.9264407431325623
0.0,0.9263544073277227
0.0,0.926268071522883
0.0,0.9261817357180434
0.0,0.9260953999132038
0.0,0.9260090641083641
0.0,0.9259227283035245
0.0,0.9258363924986848
0.0,0.9257500566938451
0.0,0.9256637208890055
0.0,0.9255773850841659
0.0,0.9254910492793262
0.0,0.9254047134744866
0.0,0.925318377669647
0.0,0.9252320418648073
0.0,0.9251457060599677
0.0,0.9250593702551281
0.0,0.9249730344502884
0.0,0.9248866986454488
0.0,0.9248003628406092
0.0,0.9247140270357695
0.0,0.9246276912309299
0.0,0.9245413554260902
0.0,0.9244550196212505
0.0,0.9243686838164109
0.0,0.9242823480115713
0.0,0.9241960122067316
0.0,0.924109676401892
0.0,0.9240233405970524
0.0,0.9239370047922127
0.0,0.9238506689873731
0.0,0.9237643331825335
0.0,0.9236779973776938
0.0,0.9235916615728542
0.0,0.9235053257680146
0.0,0.9234189899631748
0.0,0.9233326541583353
0.0,0.9232463183534956
0.0,0.9231599825486559
0.0,0.9230736467438163
0.0,0.9229873109389767
0.0,0.922900975134137
0.0,0.9228146393292974
0.0,0.9227283035244578
0.0,0.9226419677196182
0.0,0.9225556319147785
0.0,0.9224692961099389
0.0,0.9223829603050993
0.0,0.9222966245002596
0.0,0.92221028869542
0.0,0.9221239528905802
0.0,0.9220376170857407
0.0,0.921951281280901
0.0,0.9218649454760613
0.0,0.9217786096712217
0.0,0.9216922738663821
0.0,0.9216059380615425
0.0,0.9215196022567028
0.0,0.9214332664518632
0.0,0.9213469306470236
0.0,0.9212605948421839
0.0,0.9211742590373443
0.0,0.9210879232325047
0.0,0.921001587427665
0.0,0.9209152516228254
0.0,0.9208289158179856
0.0,0.920742580013146
0.0,0.9206562442083064
0.0,0.9205699084034668
0.0,0.9204835725986271
0.0,0.9203972367937875
0.0,0.9203109009889479
0.0,0.9202245651841082
0.0,0.9201382293792686
0.0,0.920051893574429
0.0,0.9199655577695893
0.0,0.9198792219647497
0.0,0.9197928861599101
0.0,0.9197065503550704
0.0,0.9196202145502308
0.0,0.919533878745391
0.0,0.9194475429405514
0.0,0.9193612071357118
0.0,0.9192748713308722
0.0,0.9191885355260325
0.0,0.9191021997211929
0.0,0.9190158639163533
0.0,0.9189295281115136
0.0,0.918843192306674
0.0,0.9187568565018344
0.0,0.9186705206969947
0.0,0.9185841848921551
0.0,0.9184978490873155
0.0,0.9184115132824758
0.0,0.9183251774776362
0.0,0.9182388416727965
0.0,0.9181525058679568
0.0,0.9180661700631172
0.0,0.9179798342582776
0.0,0.9178934984534379
0.0,0.9178071626485983
0.0,0.9177208268437587
0.0,0.917634491038919
0.0,0.9175481552340794
0.0,0.9174618194292398
0.0,0.9173754836244001
0.0,0.9172891478195605
0.0,0.9172028120147209
0.0,0.9171164762098812
0.0,0.9170301404050416
0.0,0.9169438046002019
0.0,0.9168574687953622
0.0,0.9167711329905226
0.0,0.916684797185683
0.0,0.9165984613808433
0.0,0.9165121255760037
0.0,0.9164257897711641
0.0,0.9163394539663244
0.0,0.9162531181614848
0.0,0.9161667823566452
0.0,0.9160804465518055
0.0,0.9159941107469659
0.0,0.9159077749421263
0.0,0.9158214391372865
0.0,0.915735103332447
0.0,0.9156487675276073
0.0,0.9155624317227676
0.0,0.915476095917928
0.0,0.9153897601130884
0.0,0.9153034243082487
0.0,0.9152170885034091
0.0,0.9151307526985695
0.0,0.9150444168937298
0.0,0.9149580810888902
0.0,0.9148717452840506
0.0,0.9147854094792109
0.0,0.9146990736743713
0.0,0.9146127378695317
0.0,0.9145264020646919
0.0,0.9144400662598524
0.0,0.9143537304550127
0.0,0.914267394650173
0.0,0.9141810588453334
0.0,0.9140947230404938
0.0,0.9140083872356541
0.0,0.9139220514308145
0.0,0.9138357156259749
0.0,0.9137493798211352
0.0,0.9136630440162956
0.0,0.913576708211456
0.0,0.9134903724066163
0.0,0.9134040366017767
0.0,0.9133177007969371
0.0,0.9132313649920973
0.0,0.9131450291872578
0.0,0.9130586933824181
0.0,0.9129723575775784
0.0,0.9128860217727388
0.0,0.9127996859678992
0.0,0.9127133501630595
0.0,0.9126270143582199
0.0,0.9125406785533803
0.0,0.9124543427485406
0.0,0.912368006943701
0.0,0.9122816711388614
0.0,0.9121953353340218
0.0,0.9121089995291821
0.0,0.9120226637243425
0.0,0.9119363279195027
0.0,0.9118499921146631
0.0,0.9117636563098235
0.0,0.9116773205049838
0.0,0.9115909847001442
0.0,0.9115046488953046
0.0,0.911418313090465
0.0,0.9113319772856253
0.0,0.9112456414807857
0.0,0.911159305675946
0.0,0.9110729698711064
0.0,0.9109866340662668
0.0,0.9109002982614272
0.0,0.9108139624565875
0.0,0.9107276266517479
0.0,0.9106412908469081
0.0,0.9105549550420685
0.0,0.9104686192372289
0.0,0.9103822834323892
0.0,0.9102959476275496
0.0,0.91020961182271
0.0,0.9101232760178704
0.0,0.9100369402130307
0.0,0.9099506044081911
0.0,0.9098642686033515
0.0,0.9097779327985118
0.0,0.9096915969936722
0.0,0.9096052611888326
0.0,0.9095189253839929
0.0,0.9094325895791533
0.0,0.9093462537743136
0.0,0.9092599179694739
0.0,0.9091735821646343
0.0,0.9090872463597947
0.0,0.909000910554955
0.0,0.9089145747501154
0.0,0.9088282389452758
0.0,0.9087419031404361
0.0,0.9086555673355965
0.0,0.9085692315307569
0.0,0.9084828957259172
0.0,0.9083965599210776
0.0,0.908310224116238
0.0,0.9082238883113983
0.0,0.9081375525065587
0.0,0.908051216701719
0.0,0.9079648808968793
0.0,0.9078785450920397
0.0,0.9077922092872001
0.0,0.9077058734823604
0.0,0.9076195376775208
0.0,0.9075332018726812
0.0,0.9074468660678415
0.0,0.9073605302630019
0.0,0.9072741944581623
0.0,0.9071878586533226
0.0,0.907101522848483
0.0,0.9070151870436434
0.0,0.9069288512388036
0.0,0.9068425154339641
0.0,0.9067561796291244
0.0,0.9066698438242847
0.0,0.9065835080194451
0.0,0.9064971722146055
0.0,0.9064108364097658
0.0,0.9063245006049262
0.0,0.9062381648000866
0.0,0.9061518289952469
0.0,0.9060654931904073
0.0,0.9059791573855677
0.0,0.905892821580728
0.0,0.9058064857758884
0.0,0.9057201499710488
0.0,0.905633814166209
0.0,0.9055474783613695
0.0,0.9054611425565298
0.0,0.9053748067516901
0.0,0.9052884709468505
0.0,0.9052021351420109
0.0,0.9051157993371712
0.0,0.9050294635323316
0.0,0.904943127727492
0.0,0.9048567919226523
0.0,0.9047704561178127
0.0,0.9046841203129731
0.0,0.9045977845081334
0.0,0.9045114487032938
0.0,0.9044251128984542
0.0,0.9043387770936144
0.0,0.9042524412887749
0.0,0.9041661054839352
0.0,0.9040797696790955
0.0,0.9039934338742559
0.0,0.9039070980694163
0.0,0.9038207622645766
0.0,0.903734426459737
0.0,0.9036480906548974
0.0,0.9035617548500577
0.0,0.9034754190452181
0.0,0.9033890832403785
0.0,0.9033027474355388
0.0,0.9032164116306992
0.0,0.9031300758258596
0.0,0.9030437400210198
0.0,0.9029574042161802
0.0,0.9028710684113406
0.0,0.9027847326065009
0.0,0.9026983968016613
0.0,0.9026120609968217
0.0,0.902525725191982
0.0,0.9024393893871424
0.0,0.9023530535823028
0.0,0.9022667177774631
0.0,0.9021803819726235
0.0,0.9020940461677839
0.0,0.9020077103629442
0.0,0.9019213745581046
0.0,0.901835038753265
0.0,0.9017487029484252
0.0,0.9016623671435856
0.0,0.901576031338746
0.0,0.9014896955339063
0.0,0.9014033597290667
0.0,0.9013170239242271
0.0,0.9012306881193874
0.0,0.9011443523145478
0.0,0.9010580165097082
0.0,0.9009716807048685
0.0,0.9008853449000289
0.0,0.9007990090951893
0.0,0.9007126732903497
0.0,0.90062633748551
0.0,0.9005400016806704
0.0,0.9004536658758306
0.0,0.900367330070991
0.0,0.9002809942661514
0.0,0.9001946584613117
0.0,0.9001083226564721
0.0,0.9000219868516325
0.0,0.8999356510467929
0.0,0.8998493152419532
0.0,0.8997629794371136
0.0,0.899676643632274
0.0,0.8995903078274343
0.0,0.8995039720225947
0.0,0.8994176362177551
0.0,0.8993313004129154
0.0,0.8992449646080758
0.0,0.899158628803236
0.0,0.8990722929983964
0.0,0.8989859571935568
0.0,0.8988996213887172
0.0,0.8988132855838775
0.0,0.8987269497790379
0.0,0.8986406139741983
0.0,0.8985542781693586
0.0,0.898467942364519
0.0,0.8983816065596794
0.0,0.8982952707548397
0.0,0.8982089349500001
0.0,0.8981225991451605
0.0,0.8980362633403207
0.0,0.8979499275354812
0.0,0.8978635917306415
0.0,0.8977772559258018
0.0,0.8976909201209622
0.0,0.8976045843161226
0.0,0.8975182485112829
0.0,0.8974319127064433
0.0,0.8973455769016037
0.0,0.897259241096764
0.0,0.8971729052919244
0.0,0.8970865694870848
0.0,0.8970002336822451
0.0,0.8969138978774055
0.0,0.8968275620725659
0.0,0.8967412262677261
0.0,0.8966548904628866
0.0,0.8965685546580469
0.0,0.8964822188532072
0.0,0.8963958830483676
0.0,0.896309547243528
0.0,0.8962232114386883
0.0,0.8961368756338487
0.0,0.8960505398290091
0.0,0.8959642040241694
0.0,0.8958778682193298
0.0,0.8957915324144902
0.0,0.8957051966096505
0.0,0.8956188608048109
0.0,0.8955325249999713
0.0,0.8954461891951315
0.0,0.8953598533902919
0.0,0.8952735175854523
0.0,0.8951871817806126
0.0,0.895100845975773
0.0,0.8950145101709334
0.0,0.8949281743660937
0.0,0.8948418385612541
0.0,0.8947555027564145
0.0,0.8946691669515748
0.0,0.8945828311467352
0.0,0.8944964953418956
0.0,0.8944101595370559
0.0,0.8943238237322163
0.0,0.8942374879273767
0.0,0.8941511521225369
0.0,0.8940648163176973
0.0,0.8939784805128577
0.0,0.893892144708018
0.0,0.8938058089031784
0.0,0.8937194730983388
0.0,0.8936331372934991
0.0,0.8935468014886595
0.0,0.8934604656838199
0.0,0.8933741298789802
0.0,0.8932877940741406
0.0,0.893201458269301
0.0,0.8931151224644613
0.0,0.8930287866596217
0.0,0.8929424508547821
0.0,0.8928561150499423
0.0,0.8927697792451027
0.0,0.8926834434402631
0.0,0.8925971076354234
0.0,0.8925107718305838
0.0,0.8924244360257442
0.0,0.8923381002209045
0.0,0.8922517644160649
0.0,0.8921654286112253
0.0,0.8920790928063856
0.0,0.891992757001546
0.0,0.8919064211967064
0.0,0.8918200853918667
0.0,0.8917337495870271
0.0,0.8916474137821875
0.0,0.8915610779773477
0.0,0.8914747421725081
0.0,0.8913884063676685
0.0,0.8913020705628288
0.0,0.8912157347579892
0.0,0.8911293989531496
0.0,0.8910430631483099
0.0,0.8909567273434703
0.0,0.8908703915386307
0.0,0.890784055733791
0.0,0.8906977199289514
0.0,0.8906113841241118
0.0,0.8905250483192722
0.0,0.8904387125144324
0.0,0.8903523767095929
0.0,0.8902660409047531
0.0,0.8901797050999135
0.0,0.8900933692950739
0.0,0.8900070334902342
0.0,0.8899206976853946
0.0,0.889834361880555
0.0,0.8897480260757153
0.0,0.8896616902708757
0.0,0.8895753544660361
0.0,0.8894890186611965
0.0,0.8894026828563568
0.0,0.8893163470515172
0.0,0.8892300112466776
0.0,0.8891436754418378
0.0,0.8890573396369983
0.0,0.8889710038321585
0.0,0.8888846680273189
0.0,0.8887983322224793
0.0,0.8887119964176396
0.0,0.8886256606128
0.0,0.8885393248079604
0.0,0.8884529890031208
0.0,0.8883666531982811
0.0,0.8882803173934415
0.0,0.8881939815886019
0.0,0.8881076457837622
0.0,0.8880213099789226
0.0,0.887934974174083
0.0,0.8878486383692432
0.0,0.8877623025644037
0.0,0.887675966759564
0.0,0.8875896309547243
0.0,0.8875032951498847
0.0,0.887416959345045
0.0,0.8873306235402054
0.0,0.8872442877353658
0.0,0.8871579519305262
0.0,0.8870716161256865
0.0,0.8869852803208469
0.0,0.8868989445160073
0.0,0.8868126087111676
0.0,0.886726272906328
0.0,0.8866399371014884
0.0,0.8865536012966486
0.0,0.886467265491809
0.0,0.8863809296869694
0.0,0.8862945938821297
0.0,0.8862082580772901
0.0,0.8861219222724505
0.0,0.8860355864676108
0.0,0.8859492506627712
0.0,0.8858629148579316
0.0,0.8857765790530919
0.0,0.8856902432482523
0.0,0.8856039074434127
0.0,0.885517571638573
0.0,0.8854312358337334
0.0,0.8853449000288938
0.0,0.885258564224054
0.0,0.8851722284192144
0.0,0.8850858926143748
0.0,0.8849995568095351
0.0,0.8849132210046955
0.0,0.8848268851998559
0.0,0.8847405493950162
0.0,0.8846542135901766
0.0,0.884567877785337
0.0,0.8844815419804973
0.0,0.8843952061756577
0.0,0.8843088703708181
0.0,0.8842225345659784
0.0,0.8841361987611388
0.0,0.8840498629562992
0.0,0.8839635271514594
0.0,0.8838771913466198
0.0,0.8837908555417802
0.0,0.8837045197369405
0.0,0.8836181839321009
0.0,0.8835318481272613
0.0,0.8834455123224216
0.0,0.883359176517582
0.0,0.8832728407127424
0.0,0.8831865049079027
0.0,0.8831001691030631
0.0,0.8830138332982235
0.0,0.8829274974933838
0.0,0.8828411616885442
0.0,0.8827548258837046
0.0,0.8826684900788648
0.0,0.8825821542740252
0.0,0.8824958184691856
0.0,0.8824094826643459
0.0,0.8823231468595063
0.0,0.8822368110546667
0.0,0.882150475249827
0.0,0.8820641394449874
0.0,0.8819778036401478
0.0,0.8818914678353081
0.0,0.8818051320304685
0.0,0.8817187962256289
0.0,0.8816324604207892
0.0,0.8815461246159495
0.0,0.88145978881111
0.0,0.8813734530062702
0.0,0.8812871172014306
0.0,0.881200781396591
0.0,0.8811144455917513
0.0,0.8810281097869117
0.0,0.8809417739820721
0.0,0.8808554381772324
0.0,0.8807691023723928
0.0,0.8806827665675532
0.0,0.8805964307627135
0.0,0.8805100949578739
0.0,0.8804237591530343
0.0,0.8803374233481946
0.0,0.8802510875433549
0.0,0.8801647517385154
0.0,0.8800784159336756
0.0,0.879992080128836
0.0,0.8799057443239964
0.0,0.8798194085191567
0.0,0.8797330727143171
0.0,0.8796467369094775
0.0,0.8795604011046378
0.0,0.8794740652997982
0.0,0.8793877294949586
0.0,0.879301393690119
0.0,0.8792150578852793
0.0,0.8791287220804397
0.0,0.8790423862756
0.0,0.8789560504707603
0.0,0.8788697146659208
0.0,0.878783378861081
0.0,0.8786970430562414
0.0,0.8786107072514018
0.0,0.8785243714465621
0.0,0.8784380356417225
0.0,0.8783516998368829
0.0,0.8782653640320432
0.0,0.8781790282272036
0.0,0.878092692422364
0.0,0.8780063566175244
0.0,0.8779200208126847
0.0,0.8778336850078451
0.0,0.8777473492030055
0.0,0.8776610133981657
0.0,0.8775746775933261
0.0,0.8774883417884864
0.0,0.8774020059836468
0.0,0.8773156701788072
0.0,0.8772293343739676
0.0,0.8771429985691279
0.0,0.8770566627642883
0.0,0.8769703269594487
0.0,0.876883991154609
0.0,0.8767976553497694
0.0,0.8767113195449298
0.0,0.8766249837400901
0.0,0.8765386479352505
0.0,0.8764523121304109
0.0,0.8763659763255711
0.0,0.8762796405207315
0.0,0.8761933047158919
0.0,0.8761069689110522
0.0,0.8760206331062126
0.0,0.875934297301373
0.0,0.8758479614965333
0.0,0.8757616256916937
0.0,0.8756752898868541
0.0,0.8755889540820144
0.0,0.8755026182771748
0.0,0.8754162824723352
0.0,0.8753299466674955
0.0,0.8752436108626559
0.0,0.8751572750578163
0.0,0.8750709392529765
0.0,0.874984603448137
0.0,0.8748982676432973
0.0,0.8748119318384576
0.0,0.874725596033618
0.0,0.8746392602287784
0.0,0.8745529244239387
0.0,0.8744665886190991
0.0,0.8743802528142595
0.0,0.8742939170094198
0.0,0.8742075812045802
0.0,0.8741212453997406
0.0,0.8740349095949009
0.0,0.8739485737900612
0.0,0.8738622379852217
0.0,0.8737759021803819
0.0,0.8736895663755423
0.0,0.8736032305707027
0.0,0.873516894765863
0.0,0.8734305589610234
0.0,0.8733442231561838
0.0,0.8732578873513441
0.0,0.8731715515465045
0.0,0.8730852157416649
0.0,0.8729988799368252
0.0,0.8729125441319856
0.0,0.872826208327146
0.0,0.8727398725223063
0.0,0.8726535367174666
0.0,0.8725672009126271
0.0,0.8724808651077873
0.0,0.8723945293029477
0.0,0.8723081934981081
0.0,0.8722218576932684
0.0,0.8721355218884288
0.0,0.8720491860835892
0.0,0.8719628502787495
0.0,0.8718765144739099
0.0,0.8717901786690703
0.0,0.8717038428642306
0.0,0.871617507059391
0.0,0.8715311712545514
0.0,0.8714448354497117
0.0,0.871358499644872
0.0,0.8712721638400325
0.0,0.8711858280351927
0.0,0.8710994922303531
0.0,0.8710131564255135
0.007352941176470588,0.8709268206206738
0.010416666666666666,0.8708404848158342
0.012345679012345678,0.8707541490109946
0.0136986301369863,0.8706678132061549
0.014705882352941176,0.8705814774013153
0.015625,0.8704951415964757
0.01652892561983471,0.870408805791636
0.017241379310344827,0.8703224699867964
0.018018018018018018,0.8702361341819568
0.018867924528301886,0.8701497983771171
0.0196078431372549,0.8700634625722774
0.020100502512562814,0.8699771267674379
0.020833333333333332,0.8698907909625981
0.021505376344086023,0.8698044551577585
0.022222222222222223,0.8697181193529189
0.02247191011235955,0.8696317835480792
0.022988505747126436,0.8695454477432396
0.023255813953488372,0.8694591119384
0.023809523809523808,0.8693727761335603
0.024390243902439025,0.8692864403287207
0.024793388429752067,0.8692001045238811
0.025,0.8691137687190414
0.02564102564102564,0.8690274329142018
0.02631578947368421,0.8689410971093621
0.02631578947368421,0.8688547613045225
0.02702702702702703,0.8687684254996828
0.02702702702702703,0.8686820896948433
0.027522935779816515,0.8685957538900035
0.027777777777777776,0.8685094180851639
0.028169014084507043,0.8684230822803243
0.02857142857142857,0.8683367464754846
0.02857142857142857,0.868250410670645
0.029411764705882353,0.8681640748658054
0.029411764705882353,0.8680777390609657
0.0297029702970297,0.8679914032561261
0.030303030303030304,0.8679050674512865
0.030303030303030304,0.8678187316464469
0.03076923076923077,0.8677323958416072
0.03125,0.8676460600367675
0.03125,0.867559724231928
0.031746031746031744,0.8674733884270882
0.03225806451612903,0.8673870526222487
0.03225806451612903,0.867300716817409
0.03225806451612903,0.8672143810125693
0.03278688524590164,0.8671280452077297
0.03333333333333333,0.86704170940289
0.03333333333333333,0.8669553735980504
0.03333333333333333,0.8668690377932108
0.03418803418803419,0.8667827019883712
0.034482758620689655,0.8666963661835315
0.034482758620689655,0.8666100303786919
0.034482758620689655,0.8665236945738523
0.03484320557491289,0.8664373587690126
0.03571428571428571,0.8663510229641729
0.03571428571428571,0.8662646871593334
0.03571428571428571,0.8661783513544936
0.03571428571428571,0.8660920155496541
0.03614457831325301,0.8660056797448143
0.037037037037037035,0.8659193439399747
0.037037037037037035,0.8658330081351351
0.037037037037037035,0.8657466723302955
0.037037037037037035,0.8656603365254558
0.037037037037037035,0.8655740007206162
0.03773584905660377,0.8654876649157766
0.038461538461538464,0.8654013291109369
0.038461538461538464,0.8653149933060973
0.038461538461538464,0.8652286575012577
0.038461538461538464,0.865142321696418
0.038461538461538464,0.8650559858915783
0.0390625,0.8649696500867388
0.039473684210526314,0.864883314281899
0.04,0.8647969784770594
0.04,0.8647106426722198
0.04,0.8646243068673801
0.04,0.8645379710625405
0.04,0.8644516352577009
0.04,0.8643652994528612
0.04081632653061224,0.8642789636480216
0.041666666666666664,0.864192627843182
0.041666666666666664,0.8641062920383423
0.041666666666666664,0.8640199562335027
0.041666666666666664,0.8639336204286631
0.041666666666666664,0.8638472846238234
0.041666666666666664,0.8637609488189837
0.041666666666666664,0.8636746130141442
0.04240282685512368,0.8635882772093044
0.04285714285714286,0.8635019414044648
0.043478260869565216,0.8634156055996252
0.043478260869565216,0.8633292697947855
0.043478260869565216,0.8632429339899459
0.043478260869565216,0.8631565981851063
0.043478260869565216,0.8630702623802666
0.043478260869565216,0.862983926575427
0.043478260869565216,0.8628975907705874
0.043478260869565216,0.8628112549657477
0.044444444444444446,0.8627249191609081
0.044444444444444446,0.8626385833560685
0.045454545454545456,0.8625522475512288
0.045454545454545456,0.8624659117463891
0.045454545454545456,0.8623795759415496
0.045454545454545456,0.8622932401367098
0.045454545454545456,0.8622069043318702
0.045454545454545456,0.8621205685270306
0.045454545454545456,0.8620342327221909
0.045454545454545456,0.8619478969173513
0.045454545454545456,0.8618615611125117
0.0457516339869281,0.861775225307672
0.046511627906976744,0.8616888895028324
0.046511627906976744,0.8616025536979928
0.047619047619047616,0.8615162178931531
0.047619047619047616,0.8614298820883135
0.047619047619047616,0.8613435462834739
0.047619047619047616,0.8612572104786342
0.047619047619047616,0.8611708746737945
0.047619047619047616,0.861084538868955
0.047619047619047616,0.8609982030641152
0.047619047619047616,0.8609118672592756
0.047619047619047616,0.860825531454436
0.047619047619047616,0.8607391956495963
0.04767184035476718,0.8606528598447567
0.04878048780487805,0.8605665240399171
0.04878048780487805,0.8604801882350774
0.04954954954954955,0.8603938524302378
0.05,0.8603075166253982
0.05,0.8602211808205585
0.05,0.8601348450157189
0.05,0.8600485092108792
0.05,0.8599621734060396
0.05,0.8598758376011999
0.05,0.8597895017963604
0.05,0.8597031659915206
0.05,0.859616830186681
0.05,0.8595304943818414
0.050473186119873815,0.8594441585770017
0.05102040816326531,0.8593578227721621
0.05128205128205128,0.8592714869673225
0.05154639175257732,0.8591851511624828
0.05217391304347826,0.8590988153576432
0.05263157894736842,0.8590124795528036
0.05263157894736842,0.8589261437479639
0.05263157894736842,0.8588398079431243
0.05263157894736842,0.8587534721382846
0.05263157894736842,0.858667136333445
0.05263157894736842,0.8585808005286053
0.05263157894736842,0.8584944647237658
0.05263157894736842,0.858408128918926
0.05263157894736842,0.8583217931140864
0.05263157894736842,0.8582354573092468
0.05263157894736842,0.8581491215044071
0.05263157894736842,0.8580627856995675
0.05263157894736842,0.8579764498947279
0.05319148936170213,0.8578901140898882
0.053763440860215055,0.8578037782850486
0.05405405405405406,0.857717442480209
0.05405405405405406,0.8576311066753693
0.05454545454545454,0.8575447708705297
0.05555555555555555,0.85745843506569
0.05555555555555555,0.8573720992608505
0.05555555555555555,0.8572857634560107
0.05555555555555555,0.8571994276511711
0.05555555555555555,0.8571130918463314
0.05555555555555555,0.8570267560414918
0.05555555555555555,0.8569404202366522
0.05555555555555555,0.8568540844318125
0.05555555555555555,0.8567677486269729
0.05555555555555555,0.8566814128221333
0.05555555555555555,0.8565950770172936
0.05555555555555555,0.856508741212454
0.05555555555555555,0.8564224054076144
0.05555555555555555,0.8563360696027748
0.05555555555555555,0.8562497337979351
0.05555555555555555,0.8561633979930954
0.05588235294117647,0.8560770621882559
0.05660377358490566,0.8559907263834161
0.05714285714285714,0.8559043905785765
0.05714285714285714,0.8558180547737368
0.05747126436781609,0.8557317189688972
0.057971014492753624,0.8556453831640576
0.058823529411764705,0.855559047359218
0.058823529411764705,0.8554727115543783
0.058823529411764705,0.8553863757495387
0.058823529411764705,0.855300039944699
0.058823529411764705,0.8552137041398594
0.058823529411764705,0.8551273683350198
0.058823529411764705,0.8550410325301802
0.058823529411764705,0.8549546967253405
0.058823529411764705,0.8548683609205008
0.058823529411764705,0.8547820251156613
0.058823529411764705,0.8546956893108215
0.058823529411764705,0.8546093535059819
0.058823529411764705,0.8545230177011423
0.058823529411764705,0.8544366818963026
0.058823529411764705,0.854350346091463
0.058823529411764705,0.8542640102866234
0.058823529411764705,0.8541776744817837
0.058823529411764705,0.8540913386769441
0.05925925925925926,0.8540050028721045
0.06,0.8539186670672648
0.06060606060606061,0.8538323312624252
0.06060606060606061,0.8537459954575856
0.06060606060606061,0.8536596596527459
0.06097560975609756,0.8535733238479062
0.061224489795918366,0.8534869880430667
0.0625,0.8534006522382269
0.0625,0.8533143164333873
0.0625,0.8532279806285477
0.0625,0.853141644823708
0.0625,0.8530553090188684
0.0625,0.8529689732140288
0.0625,0.8528826374091891
0.0625,0.8527963016043495
0.0625,0.8527099657995099
0.0625,0.8526236299946702
0.0625,0.8525372941898306
0.0625,0.852450958384991
0.0625,0.8523646225801513
0.0625,0.8522782867753116
0.0625,0.8521919509704721
0.0625,0.8521056151656323
0.0625,0.8520192793607927
0.0625,0.8519329435559531
0.0625,0.8518466077511134
0.0625,0.8517602719462738
0.0625,0.8516739361414342
0.0625,0.8515876003365945
0.0625,0.8515012645317549
0.06289308176100629,0.8514149287269153
0.06382978723404255,0.8513285929220756
0.0641025641025641,0.851242257117236
0.06451612903225806,0.8511559213123963
0.06451612903225806,0.8510695855075567
0.06451612903225806,0.850983249702717
0.06521739130434782,0.8508969138978775
0.06557377049180328,0.8508105780930377
0.06611570247933884,0.8507242422881981
0.06666666666666667,0.8506379064833585
0.06666666666666667,0.8505515706785188
0.06666666666666667,0.8504652348736792
0.06666666666666667,0.8503788990688396
0.06666666666666667,0.8502925632639999
0.06666666666666667,0.8502062274591603
0.06666666666666667,0.8501198916543207
0.06666666666666667,0.850033555849481
0.06666666666666667,0.8499472200446414
0.06666666666666667,0.8498608842398017
0.06666666666666667,0.8497745484349621
0.06666666666666667,0.8496882126301224
0.06666666666666667,0.8496018768252829
0.06666666666666667,0.8495155410204431
0.06666666666666667,0.8494292052156035
0.06666666666666667,0.8493428694107639
0.06666666666666667,0.8492565336059242
0.06666666666666667,0.8491701978010846
0.06666666666666667,0.849083861996245
0.06666666666666667,0.8489975261914053
0.06666666666666667,0.8489111903865657
0.06666666666666667,0.8488248545817261
0.06666666666666667,0.8487385187768864
0.06666666666666667,0.8486521829720468
0.06666666666666667,0.8485658471672071
0.06666666666666667,0.8484795113623675
0.06666666666666667,0.8483931755575278
0.06779661016949153,0.8483068397526882
0.06818181818181818,0.8482205039478485
0.06842105263157895,0.8481341681430089
0.06896551724137931,0.8480478323381693
0.06896551724137931,0.8479614965333296
0.06896551724137931,0.84787516072849
0.06896551724137931,0.8477888249236504
0.06976744186046512,0.8477024891188107
0.06976744186046512,0.8476161533139711
0.07042253521126761,0.8475298175091315
0.07142857142857142,0.8474434817042918
0.07142857142857142,0.8473571458994522
0.07142857142857142,0.8472708100946125
0.07142857142857142,0.847184474289773
0.07142857142857142,0.8470981384849332
0.07142857142857142,0.8470118026800936
0.07142857142857142,0.8469254668752539
0.07142857142857142,0.8468391310704143
0.07142857142857142,0.8467527952655747
0.07142857142857142,0.846666459460735
0.07142857142857142,0.8465801236558954
0.07142857142857142,0.8464937878510558
0.07142857142857142,0.8464074520462161
0.07142857142857142,0.8463211162413765
0.07142857142857142,0.8462347804365369
0.07142857142857142,0.8461484446316972
0.07142857142857142,0.8460621088268576
0.07142857142857142,0.8459757730220179
0.07142857142857142,0.8458894372171784
0.07142857142857142,0.8458031014123386
0.07142857142857142,0.845716765607499
0.07142857142857142,0.8456304298026593
0.07142857142857142,0.8455440939978197
0.07142857142857142,0.8454577581929801
0.07142857142857142,0.8453714223881404
0.07142857142857142,0.8452850865833008
0.07142857142857142,0.8451987507784612
0.07142857142857142,0.8451124149736216
0.07142857142857142,0.8450260791687819
0.07142857142857142,0.8449397433639423
0.07142857142857142,0.8448534075591027
0.07142857142857142,0.844767071754263
0.07142857142857142,0.8446807359494233
0.072,0.8445944001445838
0.07272727272727272,0.844508064339744
0.07317073170731707,0.8444217285349044
0.07317073170731707,0.8443353927300647
0.07377049180327869,0.8442490569252251
0.07407407407407407,0.8441627211203855
0.07407407407407407,0.8440763853155459
0.07407407407407407,0.8439900495107062
0.07407407407407407,0.8439037137058666
0.07407407407407407,0.843817377901027
0.07462686567164178,0.8437310420961873
0.075,0.8436447062913477
0.07509881422924901,0.843558370486508
0.07563025210084033,0.8434720346816684
0.07633587786259542,0.8433856988768287
0.07692307692307693,0.8432993630719892
0.07692307692307693,0.8432130272671494
0.07692307692307693,0.8431266914623098
0.07692307692307693,0.8430403556574702
0.07692307692307693,0.8429540198526305
0.07692307692307693,0.8428676840477909
0.07692307692307693,0.8427813482429513
0.07692307692307693,0.8426950124381116
0.07692307692307693,0.842608676633272
0.07692307692307693,0.8425223408284324
0.07692307692307693,0.8424360050235927
0.07692307692307693,0.8423496692187531
0.07692307692307693,0.8422633334139134
0.07692307692307693,0.8421769976090738
0.07692307692307693,0.8420906618042341
0.07692307692307693,0.8420043259993946
0.07692307692307693,0.8419179901945548
0.07692307692307693,0.8418316543897152
0.07692307692307693,0.8417453185848756
0.07692307692307693,0.8416589827800359
0.07692307692307693,0.8415726469751963
0.07692307692307693,0.8414863111703567
0.07692307692307693,0.841399975365517
0.07692307692307693,0.8413136395606774
0.07692307692307693,0.8412273037558378
0.07692307692307693,0.8411409679509981
0.07692307692307693,0.8410546321461585
0.07692307692307693,0.8409682963413188
0.07692307692307693,0.8408819605364792
0.07692307692307693,0.8407956247316395
0.07692307692307693,0.8407092889268
0.07692307692307693,0.8406229531219602
0.07692307692307693,0.8405366173171206
0.07692307692307693,0.840450281512281
0.07692307692307693,0.8403639457074413
0.07692307692307693,0.8402776099026017
0.07692307692307693,0.8401912740977621
0.07692307692307693,0.8401049382929224
0.07692307692307693,0.8400186024880828
0.07692307692307693,0.8399322666832432
0.07692307692307693,0.8398459308784035
0.078125,0.8397595950735639
0.0784313725490196,0.8396732592687242
0.07894736842105263,0.8395869234638846
0.07894736842105263,0.8395005876590449
0.07936507936507936,0.8394142518542053
0.08,0.8393279160493656
0.08,0.839241580244526
0.08,0.8391552444396864
0.08,0.8390689086348467
0.08,0.8389825728300071
0.08,0.8388962370251675
0.08064516129032258,0.8388099012203278
0.08108108108108109,0.8387235654154882
0.08108108108108109,0.8386372296106486
0.08163265306122448,0.8385508938058089
0.08196721311475409,0.8384645580009693
0.08270676691729323,0.8383782221961296
0.08333333333333333,0.83829188639129
0.08333333333333333,0.8382055505864503
0.08333333333333333,0.8381192147816107
0.08333333333333333,0.838032878976771
0.08333333333333333,0.8379465431719314
0.08333333333333333,0.8378602073670918
0.08333333333333333,0.8377738715622521
0.08333333333333333,0.8376875357574125
0.08333333333333333,0.8376011999525729
0.08333333333333333,0.8375148641477332
0.08333333333333333,0.8374285283428936
0.08333333333333333,0.837342192538054
0.08333333333333333,0.8372558567332143
0.08333333333333333,0.8371695209283747
0.08333333333333333,0.837083185123535
0.08333333333333333,0.8369968493186954
0.08333333333333333,0.8369105135138557
0.08333333333333333,0.8368241777090161
0.08333333333333333,0.8367378419041764
0.08333333333333333,0.8366515060993368
0.08333333333333333,0.8365651702944972
0.08333333333333333,0.8364788344896575
0.08333333333333333,0.8363924986848179
0.08333333333333333,0.8363061628799783
0.08333333333333333,0.8362198270751386
0.08333333333333333,0.836133491270299
0.08333333333333333,0.8360471554654594
0.08333333333333333,0.8359608196606197
0.08333333333333333,0.8358744838557801
0.08333333333333333,0.8357881480509404
0.08333333333333333,0.8357018122461009
0.08333333333333333,0.8356154764412611
0.08333333333333333,0.8355291406364215
0.08333333333333333,0.8354428048315818
0.08333333333333333,0.8353564690267422
0.08333333333333333,0.8352701332219026
0.08333333333333333,0.835183797417063
0.08333333333333333,0.8350974616122233
0.08333333333333333,0.8350111258073837
0.08333333333333333,0.834924790002544
0.08333333333333333,0.8348384541977044
0.08333333333333333,0.8347521183928648
0.08333333333333333,0.834665782588025
0.08333333333333333,0.8345794467831855
0.08333333333333333,0.8344931109783458
0.08333333333333333,0.8344067751735063
0.08333333333333333,0.8343204393686665
0.08333333333333333,0.8342341035638269
0.08333333333333333,0.8341477677589872
0.08333333333333333,0.8340614319541476
0.08333333333333333,0.833975096149308
0.08450704225352113,0.8338887603444683
0.0851063829787234,0.8338024245396287
0.0851063829787234,0.8337160887347891
0.08571428571428572,0.8336297529299495
0.08571428571428572,0.8335434171251098
0.08602150537634409,0.8334570813202702
0.08641975308641975,0.8333707455154304
0.08695652173913043,0.8332844097105909
0.08695652173913043,0.8331980739057512
0.08695652173913043,0.8331117381009117
0.08695652173913043,0.8330254022960719
0.08695652173913043,0.8329390664912323
0.08695652173913043,0.8328527306863927
0.08695652173913043,0.832766394881553
0.08695652173913043,0.8326800590767134
0.08771929824561403,0.8325937232718738
0.08823529411764706,0.8325073874670341
0.08823529411764706,0.8324210516621945
0.08823529411764706,0.8323347158573549
0.08888888888888889,0.8322483800525152
0.0891089108910891,0.8321620442476756
0.08955223880597014,0.8320757084428358
0.09064327485380116,0.8319893726379963
0.09090909090909091,0.8319030368331566
0.09090909090909091,0.831816701028317
0.09090909090909091,0.8317303652234773
0.09090909090909091,0.8316440294186377
0.09090909090909091,0.831557693613798
0.09090909090909091,0.8314713578089584
0.09090909090909091,0.8313850220041188
0.09090909090909091,0.8312986861992792
0.09090909090909091,0.8312123503944395
0.09090909090909091,0.8311260145895999
0.09090909090909091,0.8310396787847603
0.09090909090909091,0.8309533429799206
0.09090909090909091,0.830867007175081
0.09090909090909091,0.8307806713702413
0.09090909090909091,0.8306943355654017
0.09090909090909091,0.830607999760562
0.09090909090909091,0.8305216639557224
0.09090909090909091,0.8304353281508827
0.09090909090909091,0.8303489923460431
0.09090909090909091,0.8302626565412035
0.09090909090909091,0.8301763207363638
0.09090909090909091,0.8300899849315242
0.09090909090909091,0.8300036491266846
0.09090909090909091,0.8299173133218449
0.09090909090909091,0.8298309775170053
0.09090909090909091,0.8297446417121657
0.09090909090909091,0.829658305907326
0.09090909090909091,0.8295719701024864
0.09090909090909091,0.8294856342976467
0.09090909090909091,0.8293992984928071
0.09090909090909091,0.8293129626879674
0.09090909090909091,0.8292266268831278
0.09090909090909091,0.8291402910782881
0.09090909090909091,0.8290539552734485
0.09090909090909091,0.8289676194686089
0.09090909090909091,0.8288812836637692
0.09090909090909091,0.8287949478589296
0.09090909090909091,0.82870861205409
0.09090909090909091,0.8286222762492503
0.09090909090909091,0.8285359404444107
0.09090909090909091,0.8284496046395711
0.09090909090909091,0.8283632688347314
0.09090909090909091,0.8282769330298918
0.09090909090909091,0.8281905972250521
0.09090909090909091,0.8281042614202125
0.09090909090909091,0.8280179256153728
0.09090909090909091,0.8279315898105332
0.09090909090909091,0.8278452540056935
0.09090909090909091,0.8277589182008539
0.09090909090909091,0.8276725823960143
0.09090909090909091,0.8275862465911746
0.09090909090909091,0.827499910786335
0.09090909090909091,0.8274135749814954
0.09090909090909091,0.8273272391766557
0.09090909090909091,0.8272409033718161
0.09090909090909091,0.8271545675669765
0.09090909090909091,0.8270682317621368
0.09090909090909091,0.8269818959572972
0.09090909090909091,0.8268955601524575
0.09090909090909091,0.8268092243476179
0.09090909090909091,0.8267228885427782
0.09146341463414634,0.8266365527379386
0.09230769230769231,0.8265502169330989
0.09259259259259259,0.8264638811282593
0.09302325581395349,0.8263775453234197
0.09345794392523364,0.82629120951858
0.09375,0.8262048737137404
0.09375,0.8261185379089008
0.09411764705882353,0.8260322021040611
0.09433962264150944,0.8259458662992215
0.09523809523809523,0.8258595304943819
0.09523809523809523,0.8257731946895421
0.09523809523809523,0.8256868588847026
0.09523809523809523,0.8256005230798629
0.09523809523809523,0.8255141872750233
0.09523809523809523,0.8254278514701836
0.09523809523809523,0.825341515665344
0.09523809523809523,0.8252551798605043
0.09523809523809523,0.8251688440556647
0.09523809523809523,0.8250825082508251
0.09523809523809523,0.8249961724459854
0.09595959595959595,0.8249098366411458
0.0963855421686747,0.8248235008363062
0.0967741935483871,0.8247371650314665
0.0967741935483871,0.8246508292266269
0.0967741935483871,0.8245644934217873
0.0975609756097561,0.8244781576169475
0.0975609756097561,0.824391821812108
0.09803921568627451,0.8243054860072683
0.09836065573770492,0.8242191502024288
0.0990990990990991,0.824132814397589
0.1,0.8240464785927494
0.1,0.8239601427879097
0.1,0.8238738069830701
0.1,0.8237874711782305
0.1,0.8237011353733908
0.1,0.8236147995685512
0.1,0.8235284637637116
0.1,0.823442127958872
0.1,0.8233557921540323
0.1,0.8232694563491927
0.1,0.8231831205443529
0.1,0.8230967847395134
0.1,0.8230104489346737
0.1,0.822924113129834
0.1,0.8228377773249944
0.1,0.8227514415201548
0.1,0.8226651057153151
0.1,0.8225787699104755
0.1,0.8224924341056359
0.1,0.8224060983007963
0.1,0.8223197624959566
0.1,0.822233426691117
0.1,0.8221470908862774
0.1,0.8220607550814377
0.1,0.8219744192765981
0.1,0.8218880834717583
0.1,0.8218017476669188
0.1,0.8217154118620791
0.1,0.8216290760572394
0.1,0.8215427402523998
0.1,0.8214564044475602
0.1,0.8213700686427206
0.1,0.8212837328378809
0.1,0.8211973970330413
0.1,0.8211110612282017
0.1,0.821024725423362
0.1,0.8209383896185224
0.1,0.8208520538136828
0.1,0.8207657180088431
0.1,0.8206793822040035
0.1,0.8205930463991638
0.1,0.8205067105943242
0.1,0.8204203747894845
0.1,0.8203340389846449
0.1,0.8202477031798052
0.1,0.8201613673749656
0.1,0.820075031570126
0.1,0.8199886957652863
0.1,0.8199023599604467
0.1,0.8198160241556071
0.1,0.8197296883507674
0.1,0.8196433525459278
0.1,0.8195570167410882
0.1,0.8194706809362485
0.1,0.8193843451314089
0.1,0.8192980093265692
0.1,0.8192116735217296
0.1,0.8191253377168899
0.1,0.8190390019120503
0.1,0.8189526661072106
0.1,0.818866330302371
0.1,0.8187799944975314
0.1,0.8186936586926917
0.1,0.8186073228878521
0.1,0.8185209870830125
0.1,0.8184346512781728
0.1,0.8183483154733332
0.1,0.8182619796684936
0.1,0.8181756438636538
0.1,0.8180893080588143
0.1,0.8180029722539746
0.1,0.817916636449135
0.1,0.8178303006442953
0.1,0.8177439648394557
0.1,0.817657629034616
0.1,0.8175712932297764
0.1,0.8174849574249368
0.1,0.8173986216200971
0.1,0.8173122858152575
0.1,0.8172259500104179
0.1,0.8171396142055782
0.1,0.8170532784007386
0.1,0.816966942595899
0.10144927536231885,0.8168806067910592
0.10204081632653061,0.8167942709862197
0.10227272727272728,0.81670793518138
0.10256410256410256,0.8166215993765404
0.10294117647058823,0.8165352635717007
0.10344827586206896,0.8164489277668611
0.10344827586206896,0.8163625919620214
0.10344827586206896,0.8162762561571818
0.10344827586206896,0.8161899203523422
0.10416666666666667,0.8161035845475025
0.1044776119402985,0.8160172487426629
0.10526315789473684,0.8159309129378233
0.10526315789473684,0.8158445771329836
0.10526315789473684,0.815758241328144
0.10526315789473684,0.8156719055233044
0.10526315789473684,0.8155855697184646
0.10526315789473684,0.8154992339136251
0.10526315789473684,0.8154128981087854
0.10526315789473684,0.8153265623039458
0.10526315789473684,0.8152402264991061
0.10526315789473684,0.8151538906942665
0.10526315789473684,0.8150675548894268
0.10526315789473684,0.8149812190845872
0.10526315789473684,0.8148948832797476
0.10526315789473684,0.8148085474749079
0.10606060606060606,0.8147222116700683
0.10666666666666667,0.8146358758652287
0.10714285714285714,0.814549540060389
0.10714285714285714,0.8144632042555494
0.10714285714285714,0.8143768684507098
0.10714285714285714,0.81429053264587
0.1073170731707317,0.8142041968410305
0.10810810810810811,0.8141178610361908
0.10810810810810811,0.8140315252313511
0.10869565217391304,0.8139451894265115
0.10909090909090909,0.8138588536216719
0.1095890410958904,0.8137725178168322
0.1111111111111111,0.8136861820119926
0.1111111111111111,0.813599846207153
0.1111111111111111,0.8135135104023133
0.1111111111111111,0.8134271745974737
0.1111111111111111,0.8133408387926341
0.1111111111111111,0.8132545029877944
0.1111111111111111,0.8131681671829548
0.1111111111111111,0.8130818313781152
0.1111111111111111,0.8129954955732754
0.1111111111111111,0.8129091597684359
0.1111111111111111,0.8128228239635962
0.1111111111111111,0.8127364881587565
0.1111111111111111,0.8126501523539169
0.1111111111111111,0.8125638165490773
0.1111111111111111,0.8124774807442376
0.1111111111111111,0.812391144939398
0.1111111111111111,0.8123048091345584
0.1111111111111111,0.8122184733297187
0.1111111111111111,0.8121321375248791
0.1111111111111111,0.8120458017200395
0.1111111111111111,0.8119594659151999
0.1111111111111111,0.8118731301103602
0.1111111111111111,0.8117867943055206
0.1111111111111111,0.8117004585006808
0.1111111111111111,0.8116141226958413
0.1111111111111111,0.8115277868910016
0.1111111111111111,0.811441451086162
0.1111111111111111,0.8113551152813223
0.1111111111111111,0.8112687794764827
0.1111111111111111,0.811182443671643
0.1111111111111111,0.8110961078668034
0.1111111111111111,0.8110097720619638
0.1111111111111111,0.8109234362571242
0.1111111111111111,0.8108371004522845
0.1111111111111111,0.8107507646474449
0.1111111111111111,0.8106644288426053
0.1111111111111111,0.8105780930377656
0.1111111111111111,0.810491757232926
0.1111111111111111,0.8104054214280862
0.1111111111111111,0.8103190856232467
0.1111111111111111,0.810232749818407
0.1111111111111111,0.8101464140135674
0.1111111111111111,0.8100600782087277
0.1111111111111111,0.8099737424038881
0.1111111111111111,0.8098874065990485
0.1111111111111111,0.8098010707942088
0.1111111111111111,0.8097147349893692
0.1111111111111111,0.8096283991845296
0.1111111111111111,0.8095420633796899
0.1111111111111111,0.8094557275748503
0.1111111111111111,0.8093693917700107
0.1111111111111111,0.8092830559651709
0.1111111111111111,0.8091967201603314
0.1111111111111111,0.8091103843554917
0.1111111111111111,0.8090240485506521
0.1111111111111111,0.8089377127458124
0.1111111111111111,0.8088513769409728
0.1111111111111111,0.8087650411361331
0.1111111111111111,0.8086787053312935
0.1111111111111111,0.8085923695264539
0.1111111111111111,0.8085060337216142
0.1111111111111111,0.8084196979167746
0.1111111111111111,0.808333362111935
0.1111111111111111,0.8082470263070953
0.1111111111111111,0.8081606905022557
0.1111111111111111,0.8080743546974161
0.1111111111111111,0.8079880188925763
0.1111111111111111,0.8079016830877368
0.1111111111111111,0.8078153472828971
0.1111111111111111,0.8077290114780575
0.1111111111111111,0.8076426756732178
0.1111111111111111,0.8075563398683782
0.1111111111111111,0.8074700040635385
0.1111111111111111,0.8073836682586989
0.1111111111111111,0.8072973324538593
0.1111111111111111,0.8072109966490196
0.1111111111111111,0.80712466084418
0.1111111111111111,0.8070383250393404
0.1111111111111111,0.8069519892345007
0.1111111111111111,0.8068656534296611
0.1111111111111111,0.8067793176248215
0.1111111111111111,0.8066929818199817
0.1111111111111111,0.8066066460151422
0.1111111111111111,0.8065203102103025
0.1111111111111111,0.8064339744054628
0.1111111111111111,0.8063476386006232
0.1111111111111111,0.8062613027957836
0.1111111111111111,0.8061749669909439
0.1111111111111111,0.8060886311861043
0.1111111111111111,0.8060022953812647
0.1111111111111111,0.805915959576425
0.1111111111111111,0.8058296237715854
0.1111111111111111,0.8057432879667458
0.1111111111111111,0.8056569521619061
0.1111111111111111,0.8055706163570665
0.1111111111111111,0.8054842805522269
0.1111111111111111,0.8053979447473871
0.1111111111111111,0.8053116089425476
0.1111111111111111,0.8052252731377079
0.1111111111111111,0.8051389373328682
0.1111111111111111,0.8050526015280286
0.1111111111111111,0.804966265723189
0.1111111111111111,0.8048799299183493
0.1111111111111111,0.8047935941135097
0.1111111111111111,0.8047072583086701
0.1111111111111111,0.8046209225038304
0.11203319502074689,0.8045345866989908
0.11267605633802817,0.8044482508941512
0.11320754716981132,0.8043619150893115
0.11363636363636363,0.8042755792844719
0.1141732283464567,0.8041892434796323
0.11428571428571428,0.8041029076747925
0.11428571428571428,0.804016571869953
0.11475409836065574,0.8039302360651133
0.11538461538461539,0.8038439002602736
0.11538461538461539,0.803757564455434
0.11538461538461539,0.8036712286505944
0.11538461538461539,0.8035848928457547
0.11538461538461539,0.8034985570409151
0.11538461538461539,0.8034122212360755
0.11627906976744186,0.8033258854312358
0.11627906976744186,0.8032395496263962
0.11688311688311688,0.8031532138215566
0.11764705882352941,0.803066878016717
0.11764705882352941,0.8029805422118773
0.11764705882352941,0.8028942064070377
0.11764705882352941,0.8028078706021979
0.11764705882352941,0.8027215347973584
0.11764705882352941,0.8026351989925187
0.11764705882352941,0.802548863187679
0.11764705882352941,0.8024625273828394
0.11764705882352941,0.8023761915779998
0.11764705882352941,0.8022898557731601
0.11764705882352941,0.8022035199683205
0.11764705882352941,0.8021171841634809
0.11764705882352941,0.8020308483586412
0.11764705882352941,0.8019445125538016
0.11764705882352941,0.801858176748962
0.11764705882352941,0.8017718409441223
0.11764705882352941,0.8016855051392827
0.11764705882352941,0.8015991693344431
0.11764705882352941,0.8015128335296033
0.11827956989247312,0.8014264977247638
0.11904761904761904,0.8013401619199241
0.11904761904761904,0.8012538261150844
0.12,0.8011674903102448
0.12,0.8010811545054052
0.12,0.8009948187005655
0.12,0.8009084828957259
0.12,0.8008221470908863
0.12,0.8007358112860467
0.12,0.800649475481207
0.1206896551724138,0.8005631396763674
0.12121212121212122,0.8004768038715278
0.12121212121212122,0.800390468066688
0.12121212121212122,0.8003041322618485
0.12195121951219512,0.8002177964570087
0.12195121951219512,0.8001314606521692
0.12244897959183673,0.8000451248473295
0.12280701754385964,0.7999587890424898
0.12345679012345678,0.7998724532376502
0.125,0.7997861174328106
0.125,0.799699781627971
0.125,0.7996134458231313
0.125,0.7995271100182917
0.125,0.799440774213452
0.125,0.7993544384086124
0.125,0.7992681026037728
0.125,0.7991817667989332
0.125,0.7990954309940934
0.125,0.7990090951892539
0.125,0.7989227593844141
0.125,0.7988364235795746
0.125,0.7987500877747349
0.125,0.7986637519698953
0.125,0.7985774161650556
0.125,0.798491080360216
0.125,0.7984047445553764
0.125,0.7983184087505367
0.125,0.7982320729456971
0.125,0.7981457371408575
0.125,0.7980594013360178
0.125,0.7979730655311782
0.125,0.7978867297263386
0.125,0.7978003939214988
0.125,0.7977140581166593
0.125,0.7976277223118196
0.125,0.7975413865069799
0.125,0.7974550507021403
0.125,0.7973687148973007
0.125,0.797282379092461
0.125,0.7971960432876214
0.125,0.7971097074827818
0.125,0.7970233716779421
0.125,0.7969370358731025
0.125,0.7968507000682629
0.125,0.7967643642634232
0.125,0.7966780284585836
0.125,0.796591692653744
0.125,0.7965053568489042
0.125,0.7964190210440647
0.125,0.796332685239225
0.125,0.7962463494343853
0.125,0.7961600136295457
0.125,0.7960736778247061
0.125,0.7959873420198664
0.125,0.7959010062150268
0.125,0.7958146704101872
0.125,0.7957283346053475
0.125,0.7956419988005079
0.125,0.7955556629956683
0.125,0.7954693271908286
0.125,0.795382991385989
0.125,0.7952966555811494
0.125,0.7952103197763096
0.125,0.7951239839714701
0.125,0.7950376481666304
0.125,0.7949513123617907
0.125,0.7948649765569511
0.125,0.7947786407521115
0.125,0.7946923049472718
0.125,0.7946059691424322
0.125,0.7945196333375926
0.125,0.7944332975327529
0.125,0.7943469617279133
0.125,0.7942606259230737
0.125,0.794174290118234
0.125,0.7940879543133944
0.125,0.7940016185085548
0.125,0.793915282703715
0.125,0.7938289468988755
0.125,0.7937426110940358
0.125,0.7936562752891961
0.125,0.7935699394843565
0.125,0.7934836036795169
0.125,0.7933972678746772
0.125,0.7933109320698376
0.125,0.793224596264998
0.125,0.7931382604601583
0.125,0.7930519246553187
0.125,0.7929655888504791
0.125,0.7928792530456394
0.125,0.7927929172407998
0.125,0.7927065814359602
0.125,0.7926202456311204
0.125,0.7925339098262809
0.125,0.7924475740214412
0.125,0.7923612382166015
0.125,0.7922749024117619
0.125,0.7921885666069223
0.125,0.7921022308020826
0.125,0.792015894997243
0.125,0.7919295591924034
0.125,0.7918432233875637
0.125,0.7917568875827241
0.125,0.7916705517778845
0.125,0.7915842159730448
0.125,0.7914978801682051
0.125,0.7914115443633656
0.125,0.7913252085585258
0.125,0.7912388727536863
0.125,0.7911525369488466
0.125,0.7910662011440069
0.125,0.7909798653391673
0.125,0.7908935295343277
0.125,0.790807193729488
0.125,0.7907208579246484
0.125,0.7906345221198088
0.125,0.7905481863149691
0.125,0.7904618505101295
0.125,0.7903755147052899
0.125,0.7902891789004503
0.125,0.7902028430956105
0.125,0.790116507290771
0.125,0.7900301714859312
0.125,0.7899438356810917
0.125,0.789857499876252
0.125,0.7897711640714123
0.125,0.7896848282665727
0.125,0.7895984924617331
0.125,0.7895121566568934
0.125,0.7894258208520538
0.125,0.7893394850472142
0.125,0.7892531492423746
0.125,0.7891668134375349
0.125,0.7890804776326953
0.125,0.7889941418278557
0.125,0.7889078060230159
0.125,0.7888214702181764
0.125,0.7887351344133366
0.125,0.788648798608497
0.125,0.7885624628036574
0.125,0.7884761269988178
0.125,0.7883897911939781
0.125,0.7883034553891385
0.125,0.7882171195842989
0.125,0.7881307837794592
0.125,0.7880444479746196
0.125,0.78795811216978
0.125,0.7878717763649403
0.125,0.7877854405601007
0.12643678160919541,0.7876991047552611
0.12698412698412698,0.7876127689504213
0.12755102040816327,0.7875264331455818
0.12781954887218044,0.787440097340742
0.1282051282051282,0.7873537615359024
0.12844036697247707,0.7872674257310628
0.12903225806451613,0.7871810899262232
0.12903225806451613,0.7870947541213835
0.12903225806451613,0.7870084183165439
0.12903225806451613,0.7869220825117043
0.12987012987012986,0.7868357467068646
0.13043478260869565,0.786749410902025
0.13043478260869565,0.7866630750971854
0.13043478260869565,0.7865767392923457
0.13043478260869565,0.7864904034875061
0.13043478260869565,0.7864040676826665
0.13043478260869565,0.7863177318778267
0.13043478260869565,0.7862313960729872
0.13043478260869565,0.7861450602681475
0.13101604278074866,0.7860587244633078
0.13157894736842105,0.7859723886584682
0.13157894736842105,0.7858860528536286
0.1320754716981132,0.7857997170487889
0.13253012048192772,0.7857133812439493
0.13333333333333333,0.7856270454391097
0.13333333333333333,0.78554070963427
0.13333333333333333,0.7854543738294304
0.13333333333333333,0.7853680380245908
0.13333333333333333,0.7852817022197511
0.13333333333333333,0.7851953664149115
0.13333333333333333,0.7851090306100719
0.13333333333333333,0.7850226948052321
0.13333333333333333,0.7849363590003926
0.13333333333333333,0.7848500231955529
0.13333333333333333,0.7847636873907132
0.13333333333333333,0.7846773515858736
0.13333333333333333,0.784591015781034
0.13333333333333333,0.7845046799761943
0.13333333333333333,0.7844183441713547
0.13333333333333333,0.7843320083665151
0.13333333333333333,0.7842456725616754
0.13333333333333333,0.7841593367568358
0.13333333333333333,0.7840730009519962
0.13333333333333333,0.7839866651471565
0.13333333333333333,0.7839003293423168
0.13333333333333333,0.7838139935374773
0.13333333333333333,0.7837276577326375
0.13333333333333333,0.783641321927798
0.13333333333333333,0.7835549861229583
0.13380281690140844,0.7834686503181186
0.1346153846153846,0.783382314513279
0.13513513513513514,0.7832959787084394
0.13513513513513514,0.7832096429035997
0.13559322033898305,0.7831233070987601
0.13636363636363635,0.7830369712939205
0.13636363636363635,0.7829506354890808
0.13636363636363635,0.7828642996842412
0.13636363636363635,0.7827779638794016
0.13636363636363635,0.7826916280745619
0.13636363636363635,0.7826052922697222
0.13636363636363635,0.7825189564648827
0.13636363636363635,0.7824326206600429
0.13636363636363635,0.7823462848552034
0.13725490196078433,0.7822599490503637
0.13793103448275862,0.782173613245524
0.13793103448275862,0.7820872774406844
0.13793103448275862,0.7820009416358448
0.13793103448275862,0.7819146058310051
0.1382488479262673,0.7818282700261655
0.1388888888888889,0.7817419342213259
0.1388888888888889,0.7816555984164862
0.13924050632911392,0.7815692626116466
0.13953488372093023,0.781482926806807
0.14,0.7813965910019673
0.1404494382022472,0.7813102551971276
0.1411042944785276,0.7812239193922881
0.14210526315789473,0.7811375835874483
0.14285714285714285,0.7810512477826087
0.14285714285714285,0.7809649119777691
0.14285714285714285,0.7808785761729294
0.14285714285714285,0.7807922403680898
0.14285714285714285,0.7807059045632502
0.14285714285714285,0.7806195687584105
0.14285714285714285,0.7805332329535709
0.14285714285714285,0.7804468971487313
0.14285714285714285,0.7803605613438916
0.14285714285714285,0.780274225539052
0.14285714285714285,0.7801878897342124
0.14285714285714285,0.7801015539293727
0.14285714285714285,0.780015218124533
0.14285714285714285,0.7799288823196935
0.14285714285714285,0.7798425465148537
0.14285714285714285,0.7797562107100141
0.14285714285714285,0.7796698749051745
0.14285714285714285,0.7795835391003348
0.14285714285714285,0.7794972032954952
0.14285714285714285,0.7794108674906556
0.14285714285714285,0.779324531685816
0.14285714285714285,0.7792381958809763
0.14285714285714285,0.7791518600761367
0.14285714285714285,0.779065524271297
0.14285714285714285,0.7789791884664574
0.14285714285714285,0.7788928526616178
0.14285714285714285,0.7788065168567782
0.14285714285714285,0.7787201810519384
0.14285714285714285,0.7786338452470989
0.14285714285714285,0.7785475094422591
0.14285714285714285,0.7784611736374195
0.14285714285714285,0.7783748378325799
0.14285714285714285,0.7782885020277402
0.14285714285714285,0.7782021662229006
0.14285714285714285,0.778115830418061
0.14285714285714285,0.7780294946132214
0.14285714285714285,0.7779431588083817
0.14285714285714285,0.7778568230035421
0.14285714285714285,0.7777704871987025
0.14285714285714285,0.7776841513938628
0.14285714285714285,0.7775978155890232
0.14285714285714285,0.7775114797841836
0.14285714285714285,0.7774251439793438
0.14285714285714285,0.7773388081745043
0.14285714285714285,0.7772524723696645
0.14285714285714285,0.7771661365648249
0.14285714285714285,0.7770798007599853
0.14285714285714285,0.7769934649551457
0.14285714285714285,0.776907129150306
0.14285714285714285,0.7768207933454664
0.14285714285714285,0.7767344575406268
0.14285714285714285,0.7766481217357871
0.14285714285714285,0.7765617859309475
0.14285714285714285,0.7764754501261079
0.14285714285714285,0.7763891143212682
0.14285714285714285,0.7763027785164286
0.14285714285714285,0.776216442711589
0.14285714285714285,0.7761301069067492
0.14285714285714285,0.7760437711019097
0.14285714285714285,0.77595743529707
0.14285714285714285,0.7758710994922303
0.14285714285714285,0.7757847636873907
0.14285714285714285,0.7756984278825511
0.14285714285714285,0.7756120920777114
0.14285714285714285,0.7755257562728718
0.14285714285714285,0.7754394204680322
0.14285714285714285,0.7753530846631925
0.14285714285714285,0.7752667488583529
0.14285714285714285,0.7751804130535133
0.14285714285714285,0.7750940772486736
0.14285714285714285,0.7750077414438339
0.14285714285714285,0.7749214056389944
0.14285714285714285,0.7748350698341546
0.14285714285714285,0.7747487340293151
0.14285714285714285,0.7746623982244754
0.14285714285714285,0.7745760624196357
0.14285714285714285,0.7744897266147961
0.14285714285714285,0.7744033908099565
0.14285714285714285,0.7743170550051168
0.14285714285714285,0.7742307192002772
0.14285714285714285,0.7741443833954376
0.14285714285714285,0.7740580475905979
0.14285714285714285,0.7739717117857583
0.14285714285714285,0.7738853759809187
0.14285714285714285,0.773799040176079
0.14285714285714285,0.7737127043712393
0.14285714285714285,0.7736263685663998
0.14285714285714285,0.77354003276156
0.14285714285714285,0.7734536969567205
0.14285714285714285,0.7733673611518808
0.14285714285714285,0.7732810253470411
0.14285714285714285,0.7731946895422015
0.14285714285714285,0.7731083537373619
0.14285714285714285,0.7730220179325222
0.14285714285714285,0.7729356821276826
0.14285714285714285,0.772849346322843
0.14285714285714285,0.7727630105180033
0.14285714285714285,0.7726766747131637
0.14285714285714285,0.7725903389083241
0.14285714285714285,0.7725040031034844
0.14285714285714285,0.7724176672986447
0.14285714285714285,0.7723313314938052
0.14285714285714285,0.7722449956889654
0.14285714285714285,0.7721586598841258
0.14285714285714285,0.7720723240792862
0.14285714285714285,0.7719859882744465
0.14285714285714285,0.7718996524696069
0.14285714285714285,0.7718133166647673
0.14285714285714285,0.7717269808599276
0.14285714285714285,0.771640645055088
0.14285714285714285,0.7715543092502484
0.14285714285714285,0.7714679734454087
0.14285714285714285,0.7713816376405691
0.14285714285714285,0.7712953018357295
0.14285714285714285,0.7712089660308898
0.14285714285714285,0.7711226302260501
0.14285714285714285,0.7710362944212106
0.14285714285714285,0.7709499586163708
0.14285714285714285,0.7708636228115312
0.14285714285714285,0.7707772870066916
0.14285714285714285,0.7706909512018519
0.14285714285714285,0.7706046153970123
0.14285714285714285,0.7705182795921727
0.14285714285714285,0.770431943787333
0.14285714285714285,0.7703456079824934
0.14285714285714285,0.7702592721776538
0.14285714285714285,0.7701729363728141
0.14285714285714285,0.7700866005679745
0.14285714285714285,0.7700002647631349
0.14285714285714285,0.7699139289582952
0.14285714285714285,0.7698275931534555
0.14285714285714285,0.769741257348616
0.14285714285714285,0.7696549215437762
0.14285714285714285,0.7695685857389366
0.14285714285714285,0.769482249934097
0.14285714285714285,0.7693959141292573
0.14285714285714285,0.7693095783244177
0.14285714285714285,0.7692232425195781
0.14285714285714285,0.7691369067147384
0.14285714285714285,0.7690505709098988
0.14285714285714285,0.7689642351050592
0.14285714285714285,0.7688778993002195
0.14285714285714285,0.7687915634953799
0.14285714285714285,0.7687052276905403
0.14285714285714285,0.7686188918857007
0.14285714285714285,0.7685325560808609
0.14285714285714285,0.7684462202760214
0.14285714285714285,0.7683598844711816
0.14285714285714285,0.768273548666342
0.14285714285714285,0.7681872128615024
0.14285714285714285,0.7681008770566627
0.14285714285714285,0.7680145412518231
0.14285714285714285,0.7679282054469835
0.14285714285714285,0.7678418696421438
0.14285714285714285,0.7677555338373042
0.14285714285714285,0.7676691980324646
0.14285714285714285,0.767582862227625
0.14285714285714285,0.7674965264227853
0.14285714285714285,0.7674101906179457
0.14285714285714285,0.767323854813106
0.14285714285714285,0.7672375190082663
0.14285714285714285,0.7671511832034268
0.14285714285714285,0.767064847398587
0.14285714285714285,0.7669785115937474
0.14285714285714285,0.7668921757889078
0.14285714285714285,0.7668058399840681
0.14285714285714285,0.7667195041792285
0.14285714285714285,0.7666331683743889
0.14285714285714285,0.7665468325695493
0.14285714285714285,0.7664604967647096
0.14285714285714285,0.76637416095987
0.14285714285714285,0.7662878251550304
0.14285714285714285,0.7662014893501907
0.14285714285714285,0.766115153545351
0.14285714285714285,0.7660288177405115
0.14285714285714285,0.7659424819356717
0.14285714285714285,0.7658561461308322
0.14285714285714285,0.7657698103259925
0.14285714285714285,0.7656834745211528
0.14285714285714285,0.7655971387163132
0.14285714285714285,0.7655108029114736
0.14285714285714285,0.7654244671066339
0.1436950146627566,0.7653381313017943
0.14492753623188406,0.7652517954969547
0.14545454545454545,0.765165459692115
0.14583333333333334,0.7650791238872754
0.14634146341463414,0.7649927880824358
0.14666666666666667,0.7649064522775961
0.14705882352941177,0.7648201164727564
0.14705882352941177,0.7647337806679169
0.14736842105263157,0.7646474448630771
0.14814814814814814,0.7645611090582376
0.14814814814814814,0.7644747732533979
0.14814814814814814,0.7643884374485582
0.14814814814814814,0.7643021016437186
0.14814814814814814,0.764215765838879
0.1487603305785124,0.7641294300340393
0.14912280701754385,0.7640430942291997
0.15,0.7639567584243601
0.15,0.7638704226195204
0.15,0.7637840868146808
0.15,0.7636977510098412
0.15,0.7636114152050015
0.15,0.7635250794001618
0.15,0.7634387435953223
0.15,0.7633524077904825
0.15,0.7632660719856429
0.15,0.7631797361808033
0.15,0.7630934003759636
0.15023474178403756,0.763007064571124
0.1509433962264151,0.7629207287662844
0.15151515151515152,0.7628343929614447
0.15151515151515152,0.7627480571566051
0.15151515151515152,0.7626617213517655
0.15217391304347827,0.7625753855469258
0.15254237288135594,0.7624890497420862
0.15333333333333332,0.7624027139372466
0.15384615384615385,0.7623163781324069
0.15384615384615385,0.7622300423275672
0.15384615384615385,0.7621437065227277
0.15384615384615385,0.7620573707178879
0.15384615384615385,0.7619710349130483
0.15384615384615385,0.7618846991082087
0.15384615384615385,0.761798363303369
0.15384615384615385,0.7617120274985294
0.15384615384615385,0.7616256916936898
0.15384615384615385,0.7615393558888501
0.15384615384615385,0.7614530200840105
0.15384615384615385,0.7613666842791709
0.15384615384615385,0.7612803484743312
0.15384615384615385,0.7611940126694916
0.15384615384615385,0.761107676864652
0.15384615384615385,0.7610213410598123
0.15384615384615385,0.7609350052549726
0.15384615384615385,0.7608486694501331
0.15384615384615385,0.7607623336452933
0.15384615384615385,0.7606759978404537
0.15384615384615385,0.7605896620356141
0.15384615384615385,0.7605033262307744
0.15384615384615385,0.7604169904259348
0.15384615384615385,0.7603306546210952
0.15384615384615385,0.7602443188162555
0.15384615384615385,0.7601579830114159
0.15384615384615385,0.7600716472065763
0.15384615384615385,0.7599853114017366
0.15384615384615385,0.759898975596897
0.15384615384615385,0.7598126397920574
0.15384615384615385,0.7597263039872177
0.15384615384615385,0.759639968182378
0.15384615384615385,0.7595536323775385
0.15384615384615385,0.7594672965726987
0.15384615384615385,0.7593809607678591
0.15384615384615385,0.7592946249630195
0.15476190476190477,0.7592082891581798
0.15555555555555556,0.7591219533533402
0.15555555555555556,0.7590356175485006
0.15625,0.7589492817436609
0.15625,0.7588629459388213
0.15625,0.7587766101339817
0.1568627450980392,0.758690274329142
0.15789473684210525,0.7586039385243024
0.15789473684210525,0.7585176027194627
0.15789473684210525,0.7584312669146231
0.15789473684210525,0.7583449311097834
0.15789473684210525,0.7582585953049439
0.15789473684210525,0.7581722595001041
0.15789473684210525,0.7580859236952645
0.15789473684210525,0.7579995878904249
0.15789473684210525,0.7579132520855852
0.15789473684210525,0.7578269162807456
0.15789473684210525,0.757740580475906
0.15789473684210525,0.7576542446710663
0.15789473684210525,0.7575679088662267
0.15789473684210525,0.7574815730613871
0.15873015873015872,0.7573952372565474
0.1590909090909091,0.7573089014517078
0.16,0.7572225656468681
0.16,0.7571362298420286
0.16,0.7570498940371888
0.16,0.7569635582323493
0.16,0.7568772224275095
0.16,0.7567908866226699
0.16049382716049382,0.7567045508178303
0.16129032258064516,0.7566182150129906
0.16129032258064516,0.756531879208151
0.16129032258064516,0.7564455434033114
0.16129032258064516,0.7563592075984717
0.16216216216216217,0.7562728717936321
0.16216216216216217,0.7561865359887925
0.16279069767441862,0.7561002001839529
0.16279069767441862,0.7560138643791132
0.16326530612244897,0.7559275285742735
0.16363636363636364,0.755841192769434
0.16417910447761194,0.7557548569645942
0.16521739130434782,0.7556685211597547
0.16666666666666666,0.755582185354915
0.16666666666666666,0.7554958495500753
0.16666666666666666,0.7554095137452357
0.16666666666666666,0.755323177940396
0.16666666666666666,0.7552368421355564
0.16666666666666666,0.7551505063307168
0.16666666666666666,0.7550641705258772
0.16666666666666666,0.7549778347210375
0.16666666666666666,0.7548914989161979
0.16666666666666666,0.7548051631113583
0.16666666666666666,0.7547188273065186
0.16666666666666666,0.7546324915016789
0.16666666666666666,0.7545461556968394
0.16666666666666666,0.7544598198919996
0.16666666666666666,0.75437348408716
0.16666666666666666,0.7542871482823204
0.16666666666666666,0.7542008124774807
0.16666666666666666,0.7541144766726411
0.16666666666666666,0.7540281408678015
0.16666666666666666,0.7539418050629618
0.16666666666666666,0.7538554692581222
0.16666666666666666,0.7537691334532826
0.16666666666666666,0.7536827976484429
0.16666666666666666,0.7535964618436033
0.16666666666666666,0.7535101260387637
0.16666666666666666,0.753423790233924
0.16666666666666666,0.7533374544290843
0.16666666666666666,0.7532511186242448
0.16666666666666666,0.753164782819405
0.16666666666666666,0.7530784470145654
0.16666666666666666,0.7529921112097258
0.16666666666666666,0.7529057754048861
0.16666666666666666,0.7528194396000465
0.16666666666666666,0.7527331037952069
0.16666666666666666,0.7526467679903672
0.16666666666666666,0.7525604321855276
0.16666666666666666,0.752474096380688
0.16666666666666666,0.7523877605758483
0.16666666666666666,0.7523014247710087
0.16666666666666666,0.7522150889661691
0.16666666666666666,0.7521287531613294
0.16666666666666666,0.7520424173564897
0.16666666666666666,0.7519560815516502
0.16666666666666666,0.7518697457468104
0.16666666666666666,0.7517834099419708
0.16666666666666666,0.7516970741371312
0.16666666666666666,0.7516107383322915
0.16666666666666666,0.7515244025274519
0.16666666666666666,0.7514380667226123
0.16666666666666666,0.7513517309177726
0.16666666666666666,0.751265395112933
0.16666666666666666,0.7511790593080934
0.16666666666666666,0.7510927235032537
0.16666666666666666,0.7510063876984141
0.16666666666666666,0.7509200518935745
0.16666666666666666,0.7508337160887348
0.16666666666666666,0.7507473802838951
0.16666666666666666,0.7506610444790556
0.16666666666666666,0.7505747086742158
0.16666666666666666,0.7504883728693762
0.16666666666666666,0.7504020370645366
0.16666666666666666,0.7503157012596969
0.16666666666666666,0.7502293654548573
0.16666666666666666,0.7501430296500177
0.16666666666666666,0.750056693845178
0.16666666666666666,0.7499703580403384
0.16666666666666666,0.7498840222354988
0.16666666666666666,0.7497976864306591
0.16666666666666666,0.7497113506258195
0.16666666666666666,0.7496250148209798
0.16666666666666666,0.7495386790161402
0.16666666666666666,0.7494523432113005
0.16666666666666666,0.749366007406461
0.16666666666666666,0.7492796716016212
0.16666666666666666,0.7491933357967817
0.16666666666666666,0.749106999991942
0.16666666666666666,0.7490206641871023
0.16666666666666666,0.7489343283822627
0.16666666666666666,0.7488479925774231
0.16666666666666666,0.7487616567725834
0.16666666666666666,0.7486753209677438
0.16666666666666666,0.7485889851629042
0.16666666666666666,0.7485026493580644
0.16666666666666666,0.7484163135532249
0.16666666666666666,0.7483299777483852
0.16666666666666666,0.7482436419435456
0.16666666666666666,0.7481573061387059
0.16666666666666666,0.7480709703338664
0.16666666666666666,0.7479846345290266
0.16666666666666666,0.7478982987241871
0.16666666666666666,0.7478119629193474
0.16666666666666666,0.7477256271145077
0.16666666666666666,0.7476392913096681
0.16666666666666666,0.7475529555048285
0.16666666666666666,0.7474666196999888
0.16666666666666666,0.7473802838951492
0.16666666666666666,0.7472939480903096
0.16666666666666666,0.7472076122854698
0.16666666666666666,0.7471212764806303
0.16666666666666666,0.7470349406757906
0.16666666666666666,0.746948604870951
0.16666666666666666,0.7468622690661113
0.16666666666666666,0.7467759332612718
0.16666666666666666,0.746689597456432
0.16666666666666666,0.7466032616515924
0.16666666666666666,0.7465169258467528
0.16666666666666666,0.7464305900419131
0.16666666666666666,0.7463442542370735
0.16666666666666666,0.7462579184322339
0.16666666666666666,0.7461715826273942
0.16666666666666666,0.7460852468225546
0.16666666666666666,0.745998911017715
0.16666666666666666,0.7459125752128752
0.16666666666666666,0.7458262394080357
0.16666666666666666,0.745739903603196
0.16666666666666666,0.7456535677983565
0.16666666666666666,0.7455672319935167
0.16666666666666666,0.7454808961886772
0.16666666666666666,0.7453945603838374
0.16666666666666666,0.7453082245789978
0.16666666666666666,0.7452218887741582
0.16666666666666666,0.7451355529693185
0.16666666666666666,0.7450492171644789
0.16666666666666666,0.7449628813596393
0.16666666666666666,0.7448765455547997
0.16666666666666666,0.74479020974996
0.16666666666666666,0.7447038739451204
0.16666666666666666,0.7446175381402806
0.16666666666666666,0.7445312023354411
0.16666666666666666,0.7444448665306014
0.16666666666666666,0.7443585307257619
0.16666666666666666,0.7442721949209221
0.16666666666666666,0.7441858591160826
0.16666666666666666,0.7440995233112428
0.16666666666666666,0.7440131875064032
0.16666666666666666,0.7439268517015636
0.16666666666666666,0.743840515896724
0.16666666666666666,0.7437541800918843
0.16666666666666666,0.7436678442870447
0.16666666666666666,0.7435815084822051
0.16666666666666666,0.7434951726773654
0.16666666666666666,0.7434088368725258
0.16666666666666666,0.743322501067686
0.16666666666666666,0.7432361652628465
0.16666666666666666,0.7431498294580068
0.16666666666666666,0.7430634936531673
0.16666666666666666,0.7429771578483275
0.16666666666666666,0.742890822043488
0.16666666666666666,0.7428044862386483
0.16666666666666666,0.7427181504338086
0.16666666666666666,0.742631814628969
0.16666666666666666,0.7425454788241294
0.16666666666666666,0.7424591430192897
0.16666666666666666,0.7423728072144501
0.16666666666666666,0.7422864714096105
0.16666666666666666,0.7422001356047708
0.16666666666666666,0.7421137997999312
0.16666666666666666,0.7420274639950915
0.16666666666666666,0.7419411281902519
0.16666666666666666,0.7418547923854122
0.16666666666666666,0.7417684565805727
0.16666666666666666,0.7416821207757329
0.16666666666666666,0.7415957849708934
0.16666666666666666,0.7415094491660537
0.16666666666666666,0.741423113361214
0.16666666666666666,0.7413367775563744
0.16666666666666666,0.7412504417515348
0.16666666666666666,0.7411641059466951
0.16666666666666666,0.7410777701418555
0.16666666666666666,0.7409914343370159
0.16666666666666666,0.7409050985321761
0.16666666666666666,0.7408187627273366
0.16666666666666666,0.7407324269224969
0.16666666666666666,0.7406460911176573
0.16666666666666666,0.7405597553128176
0.16666666666666666,0.7404734195079781
0.16666666666666666,0.7403870837031383
0.16666666666666666,0.7403007478982988
0.16666666666666666,0.7402144120934591
0.16666666666666666,0.7401280762886194
0.16666666666666666,0.7400417404837798
0.16666666666666666,0.7399554046789402
0.16666666666666666,0.7398690688741005
0.16666666666666666,0.7397827330692609
0.16666666666666666,0.7396963972644213
0.16666666666666666,0.7396100614595815
0.16666666666666666,0.739523725654742
0.16666666666666666,0.7394373898499023
0.16666666666666666,0.7393510540450627
0.16666666666666666,0.739264718240223
0.16666666666666666,0.7391783824353835
0.16666666666666666,0.7390920466305437
0.16666666666666666,0.7390057108257041
0.16666666666666666,0.7389193750208645
0.16666666666666666,0.7388330392160248
0.16666666666666666,0.7387467034111852
0.16666666666666666,0.7386603676063456
0.16666666666666666,0.7385740318015059
0.16666666666666666,0.7384876959966663
0.16666666666666666,0.7384013601918267
0.16666666666666666,0.7383150243869869
0.16666666666666666,0.7382286885821474
0.16666666666666666,0.7381423527773077
0.16666666666666666,0.7380560169724681
0.16666666666666666,0.7379696811676284
0.16666666666666666,0.7378833453627889
0.16666666666666666,0.7377970095579491
0.16666666666666666,0.7377106737531095
0.16666666666666666,0.7376243379482699
0.16666666666666666,0.7375380021434302
0.16666666666666666,0.7374516663385906
0.16666666666666666,0.737365330533751
0.16666666666666666,0.7372789947289113
0.16666666666666666,0.7371926589240717
0.16666666666666666,0.7371063231192321
0.16666666666666666,0.7370199873143923
0.16666666666666666,0.7369336515095528
0.16666666666666666,0.7368473157047131
0.16666666666666666,0.7367609798998735
0.16666666666666666,0.7366746440950338
0.16666666666666666,0.7365883082901943
0.16666666666666666,0.7365019724853545
0.16666666666666666,0.7364156366805149
0.16666666666666666,0.7363293008756753
0.16666666666666666,0.7362429650708356
0.16666666666666666,0.736156629265996
0.16666666666666666,0.7360702934611564
0.16666666666666666,0.7359839576563167
0.16666666666666666,0.7358976218514771
0.16666666666666666,0.7358112860466375
0.16666666666666666,0.7357249502417977
0.16666666666666666,0.7356386144369582
0.16666666666666666,0.7355522786321185
0.16666666666666666,0.735465942827279
0.16666666666666666,0.7353796070224392
0.16666666666666666,0.7352932712175997
0.16666666666666666,0.7352069354127599
0.16666666666666666,0.7351205996079203
0.16666666666666666,0.7350342638030807
0.16666666666666666,0.734947927998241
0.16666666666666666,0.7348615921934014
0.16666666666666666,0.7347752563885618
0.16666666666666666,0.7346889205837221
0.16666666666666666,0.7346025847788825
0.16666666666666666,0.7345162489740429
0.16666666666666666,0.7344299131692031
0.16666666666666666,0.7343435773643636
0.16666666666666666,0.7342572415595239
0.16666666666666666,0.7341709057546844
0.16666666666666666,0.7340845699498446
0.16666666666666666,0.7339982341450051
0.16666666666666666,0.7339118983401653
0.16666666666666666,0.7338255625353257
0.16666666666666666,0.7337392267304861
0.16666666666666666,0.7336528909256465
0.16666666666666666,0.7335665551208068
0.16666666666666666,0.7334802193159672
0.16666666666666666,0.7333938835111276
0.16853932584269662,0.7333075477062879
0.16939890710382513,0.7332212119014483
0.16981132075471697,0.7331348760966085
0.1702127659574468,0.733048540291769
0.17073170731707318,0.7329622044869293
0.17073170731707318,0.7328758686820898
0.17142857142857143,0.73278953287725
0.17142857142857143,0.7327031970724105
0.171875,0.7326168612675708
0.1724137931034483,0.7325305254627311
0.1724137931034483,0.7324441896578915
0.1724137931034483,0.7323578538530519
0.1724137931034483,0.7322715180482122
0.1729957805907173,0.7321851822433726
0.17333333333333334,0.732098846438533
0.17391304347826086,0.7320125106336932
0.17391304347826086,0.7319261748288537
0.17391304347826086,0.731839839024014
0.17391304347826086,0.7317535032191744
0.17391304347826086,0.7316671674143347
0.17391304347826086,0.7315808316094952
0.17391304347826086,0.7314944958046554
0.1746031746031746,0.7314081599998159
0.175,0.7313218241949762
0.17525773195876287,0.7312354883901365
0.17592592592592593,0.7311491525852969
0.17647058823529413,0.7310628167804573
0.17647058823529413,0.7309764809756176
0.17647058823529413,0.730890145170778
0.17647058823529413,0.7308038093659384
0.17647058823529413,0.7307174735610986
0.17647058823529413,0.7306311377562591
0.17647058823529413,0.7305448019514194
0.17647058823529413,0.7304584661465798
0.17647058823529413,0.7303721303417401
0.17647058823529413,0.7302857945369006
0.17647058823529413,0.7301994587320608
0.17647058823529413,0.7301131229272212
0.17647058823529413,0.7300267871223816
0.17647058823529413,0.7299404513175419
0.17647058823529413,0.7298541155127023
0.17647058823529413,0.7297677797078627
0.17647058823529413,0.729681443903023
0.1774193548387097,0.7295951080981834
0.17777777777777778,0.7295087722933438
0.17857142857142858,0.729422436488504
0.17857142857142858,0.7293361006836645
0.17857142857142858,0.7292497648788248
0.17857142857142858,0.7291634290739852
0.17857142857142858,0.7290770932691455
0.1792452830188679,0.728990757464306
0.1794871794871795,0.7289044216594662
0.1796875,0.7288180858546266
0.18032786885245902,0.728731750049787
0.18141592920353983,0.7286454142449473
0.18181818181818182,0.7285590784401077
0.18181818181818182,0.7284727426352681
0.18181818181818182,0.7283864068304284
0.18181818181818182,0.7283000710255888
0.18181818181818182,0.7282137352207492
0.18181818181818182,0.7281273994159094
0.18181818181818182,0.7280410636110699
0.18181818181818182,0.7279547278062302
0.18181818181818182,0.7278683920013906
0.18181818181818182,0.7277820561965509
0.18181818181818182,0.7276957203917114
0.18181818181818182,0.7276093845868716
0.18181818181818182,0.727523048782032
0.18181818181818182,0.7274367129771924
0.18181818181818182,0.7273503771723527
0.18181818181818182,0.7272640413675131
0.18181818181818182,0.7271777055626735
0.18181818181818182,0.7270913697578338
0.18181818181818182,0.7270050339529942
0.18181818181818182,0.7269186981481546
0.18181818181818182,0.7268323623433148
0.18181818181818182,0.7267460265384753
0.18181818181818182,0.7266596907336356
0.18181818181818182,0.726573354928796
0.18181818181818182,0.7264870191239563
0.18181818181818182,0.7264006833191168
0.18181818181818182,0.726314347514277
0.18181818181818182,0.7262280117094374
0.18181818181818182,0.7261416759045978
0.18181818181818182,0.7260553400997581
0.18181818181818182,0.7259690042949185
0.18181818181818182,0.7258826684900789
0.18181818181818182,0.7257963326852392
0.18181818181818182,0.7257099968803996
0.18181818181818182,0.72562366107556
0.18181818181818182,0.7255373252707202
0.18181818181818182,0.7254509894658807
0.18181818181818182,0.725364653661041
0.18181818181818182,0.7252783178562014
0.18181818181818182,0.7251919820513617
0.18181818181818182,0.7251056462465222
0.18181818181818182,0.7250193104416824
0.18181818181818182,0.7249329746368428
0.18181818181818182,0.7248466388320032
0.18181818181818182,0.7247603030271635
0.18181818181818182,0.7246739672223239
0.18181818181818182,0.7245876314174843
0.18181818181818182,0.7245012956126446
0.18181818181818182,0.724414959807805
0.18181818181818182,0.7243286240029654
0.18181818181818182,0.7242422881981256
0.18181818181818182,0.7241559523932861
0.18181818181818182,0.7240696165884464
0.18292682926829268,0.7239832807836069
0.1834862385321101,0.7238969449787671
0.18421052631578946,0.7238106091739276
0.18421052631578946,0.7237242733690878
0.18478260869565216,0.7236379375642482
0.18518518518518517,0.7235516017594086
0.18518518518518517,0.723465265954569
0.18518518518518517,0.7233789301497293
0.18518518518518517,0.7232925943448897
0.18571428571428572,0.72320625854005
0.18604651162790697,0.7231199227352103
0.18666666666666668,0.7230335869303708
0.1875,0.722947251125531
0.1875,0.7228609153206915
0.1875,0.7227745795158518
0.1875,0.7226882437110123
0.1875,0.7226019079061725
0.1875,0.722515572101333
0.1875,0.7224292362964932
0.1875,0.7223429004916536
0.1875,0.722256564686814
0.1875,0.7221702288819744
0.1875,0.7220838930771347
0.1875,0.7219975572722951
0.1875,0.7219112214674555
0.1875,0.7218248856626157
0.1875,0.7217385498577762
0.1875,0.7216522140529364
0.1875,0.7215658782480969
0.1875,0.7214795424432572
0.1875,0.7213932066384177
0.1875,0.7213068708335779
0.18840579710144928,0.7212205350287383
0.1891891891891892,0.7211341992238987
0.1891891891891892,0.721047863419059
0.1896551724137931,0.7209615276142194
0.19047619047619047,0.7208751918093798
0.19047619047619047,0.7207888560045401
0.19047619047619047,0.7207025201997005
0.19047619047619047,0.7206161843948609
0.19047619047619047,0.7205298485900211
0.19047619047619047,0.7204435127851816
0.19047619047619047,0.7203571769803419
0.19047619047619047,0.7202708411755023
0.19047619047619047,0.7201845053706626
0.19047619047619047,0.7200981695658231
0.19148936170212766,0.7200118337609833
0.1919191919191919,0.7199254979561437
0.19230769230769232,0.7198391621513041
0.19230769230769232,0.7197528263464644
0.19230769230769232,0.7196664905416248
0.19230769230769232,0.7195801547367852
0.19230769230769232,0.7194938189319455
0.19298245614035087,0.7194074831271059
0.1935483870967742,0.7193211473222663
0.1935483870967742,0.7192348115174265
0.1935483870967742,0.719148475712587
0.1941448382126348,0.7190621399077473
0.19444444444444445,0.7189758041029077
0.19480519480519481,0.718889468298068
0.1951219512195122,0.7188031324932285
0.1956521739130435,0.7187167966883887
0.19607843137254902,0.7186304608835491
0.19642857142857142,0.7185441250787095
0.19696969696969696,0.7184577892738698
0.19791666666666666,0.7183714534690302
0.2,0.7182851176641906
0.2,0.7181987818593509
0.2,0.7181124460545113
0.2,0.7180261102496717
0.2,0.7179397744448319
0.2,0.7178534386399924
0.2,0.7177671028351527
0.2,0.7176807670303131
0.2,0.7175944312254734
0.2,0.7175080954206339
0.2,0.7174217596157941
0.2,0.7173354238109545
0.2,0.7172490880061149
0.2,0.7171627522012752
0.2,0.7170764163964356
0.2,0.716990080591596
0.2,0.7169037447867563
0.2,0.7168174089819167
0.2,0.7167310731770771
0.2,0.7166447373722373
0.2,0.7165584015673978
0.2,0.7164720657625581
0.2,0.7163857299577185
0.2,0.7162993941528788
0.2,0.7162130583480393
0.2,0.7161267225431995
0.2,0.7160403867383599
0.2,0.7159540509335203
0.2,0.7158677151286806
0.2,0.715781379323841
0.2,0.7156950435190014
0.2,0.7156087077141617
0.2,0.715522371909322
0.2,0.7154360361044825
0.2,0.7153497002996427
0.2,0.7152633644948032
0.2,0.7151770286899635
0.2,0.715090692885124
0.2,0.7150043570802842
0.2,0.7149180212754447
0.2,0.7148316854706049
0.2,0.7147453496657653
0.2,0.7146590138609257
0.2,0.714572678056086
0.2,0.7144863422512464
0.2,0.7144000064464068
0.2,0.7143136706415671
0.2,0.7142273348367274
0.2,0.7141409990318879
0.2,0.7140546632270481
0.2,0.7139683274222086
0.2,0.7138819916173689
0.2,0.7137956558125294
0.2,0.7137093200076896
0.2,0.71362298420285
0.2,0.7135366483980103
0.2,0.7134503125931707
0.2,0.7133639767883311
0.2,0.7132776409834914
0.2,0.7131913051786518
0.2,0.7131049693738122
0.2,0.7130186335689725
0.2,0.7129322977641328
0.2,0.7128459619592933
0.2,0.7127596261544535
0.2,0.712673290349614
0.2,0.7125869545447743
0.2,0.7125006187399348
0.2,0.712414282935095
0.2,0.7123279471302554
0.2,0.7122416113254157
0.2,0.7121552755205761
0.2,0.7120689397157365
0.2,0.7119826039108968
0.2,0.7118962681060572
0.2,0.7118099323012176
0.2,0.711723596496378
0.2,0.7116372606915382
0.2,0.7115509248866987
0.2,0.711464589081859
0.2,0.7113782532770194
0.2,0.7112919174721797
0.2,0.7112055816673402
0.2,0.7111192458625004
0.2,0.7110329100576608
0.2,0.7109465742528212
0.2,0.7108602384479815
0.2,0.7107739026431419
0.2,0.7106875668383023
0.2,0.7106012310334626
0.2,0.710514895228623
0.2,0.7104285594237834
0.2,0.7103422236189436
0.2,0.7102558878141041
0.2,0.7101695520092643
0.2,0.7100832162044248
0.2,0.7099968803995851
0.2,0.7099105445947456
0.2,0.7098242087899058
0.2,0.7097378729850662
0.2,0.7096515371802266
0.2,0.7095652013753869
0.2,0.7094788655705473
0.2,0.7093925297657077
0.2,0.709306193960868
0.2,0.7092198581560284
0.2,0.7091335223511888
0.2,0.709047186546349
0.2,0.7089608507415095
0.2,0.7088745149366698
0.2,0.7087881791318302
0.2,0.7087018433269905
0.2,0.708615507522151
0.2,0.7085291717173112
0.2,0.7084428359124716
0.2,0.708356500107632
0.2,0.7082701643027923
0.2,0.7081838284979527
0.2,0.7080974926931131
0.2,0.7080111568882734
0.2,0.7079248210834338
0.2,0.7078384852785942
0.2,0.7077521494737544
0.2,0.7076658136689149
0.2,0.7075794778640752
0.2,0.7074931420592356
0.2,0.7074068062543959
0.2,0.7073204704495564
0.2,0.7072341346447166
0.2,0.707147798839877
0.2,0.7070614630350374
0.2,0.7069751272301977
0.2,0.7068887914253581
0.2,0.7068024556205185
0.2,0.7067161198156788
0.2,0.7066297840108391
0.2,0.7065434482059996
0.2,0.7064571124011598
0.2,0.7063707765963203
0.2,0.7062844407914806
0.2,0.706198104986641
0.2,0.7061117691818013
0.2,0.7060254333769618
0.2,0.705939097572122
0.2,0.7058527617672824
0.2,0.7057664259624428
0.2,0.7056800901576031
0.2,0.7055937543527635
0.2,0.7055074185479239
0.2,0.7054210827430842
0.2,0.7053347469382445
0.2,0.705248411133405
0.2,0.7051620753285652
0.2,0.7050757395237257
0.2,0.704989403718886
0.2,0.7049030679140464
0.2,0.7048167321092067
0.2,0.7047303963043671
0.2,0.7046440604995274
0.2,0.7045577246946878
0.2,0.7044713888898482
0.2,0.7043850530850085
0.2,0.7042987172801689
0.2,0.7042123814753293
0.2,0.7041260456704896
0.2,0.7040397098656499
0.2,0.7039533740608104
0.2,0.7038670382559706
0.2,0.7037807024511311
0.2,0.7036943666462914
0.2,0.7036080308414518
0.2,0.7035216950366121
0.2,0.7034353592317725
0.2,0.7033490234269328
0.2,0.7032626876220932
0.2,0.7031763518172536
0.2,0.7030900160124139
0.2,0.7030036802075743
0.2,0.7029173444027347
0.2,0.702831008597895
0.2,0.7027446727930553
0.2,0.7026583369882158
0.2,0.702572001183376
0.2,0.7024856653785365
0.2,0.7023993295736968
0.2,0.7023129937688573
0.2,0.7022266579640175
0.2,0.7021403221591779
0.2,0.7020539863543382
0.2,0.7019676505494986
0.2,0.701881314744659
0.2,0.7017949789398193
0.2,0.7017086431349797
0.2,0.7016223073301401
0.2,0.7015359715253005
0.2,0.7014496357204607
0.2,0.7013632999156212
0.2,0.7012769641107814
0.2,0.7011906283059419
0.2,0.7011042925011022
0.2,0.7010179566962627
0.2,0.7009316208914229
0.2,0.7008452850865833
0.2,0.7007589492817436
0.2,0.700672613476904
0.2,0.7005862776720644
0.2,0.7004999418672248
0.2,0.7004136060623851
0.2,0.7003272702575455
0.2,0.7002409344527059
0.2,0.7001545986478661
0.2,0.7000682628430266
0.2,0.6999819270381868
0.2,0.6998955912333473
0.2,0.6998092554285076
0.2,0.6997229196236681
0.2,0.6996365838188283
0.2,0.6995502480139887
0.2,0.699463912209149
0.2,0.6993775764043094
0.2,0.6992912405994698
0.2,0.6992049047946302
0.2,0.6991185689897905
0.2,0.6990322331849509
0.2,0.6989458973801113
0.2,0.6988595615752715
0.2,0.698773225770432
0.2,0.6986868899655923
0.2,0.6986005541607527
0.2,0.698514218355913
0.2,0.6984278825510735
0.2,0.6983415467462337
0.2,0.6982552109413941
0.2,0.6981688751365545
0.2,0.6980825393317148
0.2,0.6979962035268752
0.2,0.6979098677220356
0.2,0.6978235319171959
0.2,0.6977371961123562
0.2,0.6976508603075167
0.2,0.6975645245026769
0.2,0.6974781886978374
0.2,0.6973918528929977
0.2,0.6973055170881581
0.2,0.6972191812833184
0.2,0.6971328454784789
0.2,0.6970465096736391
0.2,0.6969601738687995
0.2,0.6968738380639599
0.2,0.6967875022591202
0.2,0.6967011664542806
0.2,0.696614830649441
0.2,0.6965284948446013
0.2,0.6964421590397616
0.2,0.6963558232349221
0.2,0.6962694874300823
0.2,0.6961831516252428
0.2,0.6960968158204031
0.2,0.6960104800155635
0.2,0.6959241442107238
0.2,0.6958378084058842
0.2,0.6957514726010445
0.2,0.6956651367962049
0.2,0.6955788009913653
0.2,0.6954924651865256
0.2,0.695406129381686
0.2,0.6953197935768464
0.2,0.6952334577720067
0.2,0.695147121967167
0.2,0.6950607861623275
0.2,0.6949744503574877
0.2,0.6948881145526482
0.2,0.6948017787478085
0.2,0.6947154429429689
0.2,0.6946291071381292
0.2,0.6945427713332896
0.2,0.6944564355284499
0.2,0.6943700997236103
0.2,0.6942837639187707
0.2,0.694197428113931
0.2,0.6941110923090914
0.2,0.6940247565042518
0.2,0.6939384206994121
0.2,0.6938520848945724
0.2,0.6937657490897329
0.2,0.6936794132848931
0.2,0.6935930774800536
0.2,0.6935067416752139
0.2,0.6934204058703743
0.2,0.6933340700655346
0.2,0.693247734260695
0.2,0.6931613984558553
0.2,0.6930750626510157
0.2,0.6929887268461761
0.2,0.6929023910413364
0.2,0.6928160552364968
0.2,0.6927297194316572
0.2,0.6926433836268175
0.2,0.6925570478219778
0.2,0.6924707120171383
0.2,0.6923843762122985
0.2,0.692298040407459
0.2,0.6922117046026193
0.2,0.6921253687977797
0.2,0.69203903299294
0.2,0.6919526971881004
0.2,0.6918663613832607
0.2,0.6917800255784211
0.2,0.6916936897735815
0.2,0.6916073539687418
0.2,0.6915210181639022
0.2,0.6914346823590626
0.2,0.691348346554223
0.2,0.6912620107493832
0.2,0.6911756749445437
0.2,0.6910893391397039
0.2,0.6910030033348644
0.2,0.6909166675300247
0.2,0.6908303317251852
0.2,0.6907439959203454
0.2,0.6906576601155058
0.2,0.6905713243106661
0.2,0.6904849885058265
0.2,0.6903986527009869
0.2,0.6903123168961472
0.2,0.6902259810913076
0.2,0.6901396452864679
0.2,0.6900533094816284
0.2,0.6899669736767886
0.2,0.6898806378719491
0.2,0.6897943020671093
0.2,0.6897079662622698
0.2,0.6896216304574301
0.2,0.6895352946525906
0.2,0.6894489588477508
0.2,0.6893626230429112
0.2,0.6892762872380715
0.2,0.6891899514332319
0.2,0.6891036156283923
0.2,0.6890172798235527
0.2,0.688930944018713
0.2,0.6888446082138733
0.2,0.6887582724090338
0.2,0.688671936604194
0.2,0.6885856007993545
0.2,0.6884992649945147
0.2,0.6884129291896752
0.2,0.6883265933848355
0.2,0.688240257579996
0.2,0.6881539217751562
0.2,0.6880675859703166
0.2,0.687981250165477
0.2,0.6878949143606373
0.2,0.6878085785557977
0.2,0.6877222427509581
0.2,0.6876359069461184
0.2,0.6875495711412787
0.2,0.6874632353364392
0.2,0.6873768995315994
0.2,0.6872905637267599
0.2,0.6872042279219202
0.2,0.6871178921170806
0.2,0.6870315563122409
0.2,0.6869452205074013
0.2,0.6868588847025616
0.2,0.686772548897722
0.2,0.6866862130928824
0.2,0.6865998772880427
0.2,0.6865135414832031
0.2,0.6864272056783635
0.20212765957446807,0.6863408698735238
0.2028985507246377,0.6862545340686841
0.2037037037037037,0.6861681982638446
0.20408163265306123,0.6860818624590048
0.20454545454545456,0.6859955266541653
0.20512820512820512,0.6859091908493256
0.20512820512820512,0.685822855044486
0.2054794520547945,0.6857365192396463
0.20588235294117646,0.6856501834348067
0.20588235294117646,0.685563847629967
0.20689655172413793,0.6854775118251274
0.20689655172413793,0.6853911760202878
0.20689655172413793,0.6853048402154481
0.20689655172413793,0.6852185044106085
0.20754716981132076,0.6851321686057689
0.20833333333333334,0.6850458328009292
0.20833333333333334,0.6849594969960895
0.20833333333333334,0.68487316119125
0.20833333333333334,0.6847868253864102
0.20833333333333334,0.6847004895815707
0.20833333333333334,0.684614153776731
0.20833333333333334,0.6845278179718914
0.20930232558139536,0.6844414821670517
0.20952380952380953,0.6843551463622121
0.21052631578947367,0.6842688105573724
0.21052631578947367,0.6841824747525328
0.21052631578947367,0.6840961389476932
0.21052631578947367,0.6840098031428535
0.21052631578947367,0.6839234673380139
0.21052631578947367,0.6838371315331743
0.21052631578947367,0.6837507957283346
0.21052631578947367,0.6836644599234949
0.21052631578947367,0.6835781241186554
0.21052631578947367,0.6834917883138156
0.21052631578947367,0.6834054525089761
0.21052631578947367,0.6833191167041364
0.2112676056338028,0.6832327808992968
0.2119205298013245,0.6831464450944571
0.21212121212121213,0.6830601092896175
0.21212121212121213,0.6829737734847778
0.2125,0.6828874376799382
0.21296296296296297,0.6828011018750986
0.21428571428571427,0.6827147660702589
0.21428571428571427,0.6826284302654193
0.21428571428571427,0.6825420944605797
0.21428571428571427,0.68245575865574
0.21428571428571427,0.6823694228509003
0.21428571428571427,0.6822830870460608
0.21428571428571427,0.682196751241221
0.21428571428571427,0.6821104154363815
0.21428571428571427,0.6820240796315418
0.21428571428571427,0.6819377438267022
0.21428571428571427,0.6818514080218625
0.21428571428571427,0.6817650722170229
0.21428571428571427,0.6816787364121832
0.21428571428571427,0.6815924006073436
0.21428571428571427,0.681506064802504
0.21428571428571427,0.6814197289976643
0.21428571428571427,0.6813333931928247
0.21428571428571427,0.681247057387985
0.21428571428571427,0.6811607215831454
0.21428571428571427,0.6810743857783057
0.21428571428571427,0.6809880499734662
0.21428571428571427,0.6809017141686264
0.21428571428571427,0.6808153783637869
0.21428571428571427,0.6807290425589472
0.21428571428571427,0.6806427067541077
0.21428571428571427,0.6805563709492679
0.21487603305785125,0.6804700351444283
0.21568627450980393,0.6803836993395886
0.21621621621621623,0.680297363534749
0.21621621621621623,0.6802110277299094
0.2169811320754717,0.6801246919250697
0.21739130434782608,0.6800383561202301
0.21739130434782608,0.6799520203153904
0.21739130434782608,0.6798656845105508
0.21739130434782608,0.6797793487057111
0.21739130434782608,0.6796930129008716
0.21739130434782608,0.6796066770960318
0.21739130434782608,0.6795203412911923
0.21818181818181817,0.6794340054863526
0.21875,0.679347669681513
0.21875,0.6792613338766733
0.21875,0.6791749980718337
0.21951219512195122,0.679088662266994
0.21951219512195122,0.6790023264621544
0.22,0.6789159906573148
0.22041763341067286,0.6788296548524752
0.22142857142857142,0.6787433190476355
0.2222222222222222,0.6786569832427958
0.2222222222222222,0.6785706474379563
0.2222222222222222,0.6784843116331165
0.2222222222222222,0.678397975828277
0.2222222222222222,0.6783116400234372
0.2222222222222222,0.6782253042185977
0.2222222222222222,0.678138968413758
0.2222222222222222,0.6780526326089183
0.2222222222222222,0.6779662968040787
0.2222222222222222,0.6778799609992391
0.2222222222222222,0.6777936251943995
0.2222222222222222,0.6777072893895598
0.2222222222222222,0.6776209535847202
0.2222222222222222,0.6775346177798806
0.2222222222222222,0.6774482819750409
0.2222222222222222,0.6773619461702012
0.2222222222222222,0.6772756103653617
0.2222222222222222,0.6771892745605219
0.2222222222222222,0.6771029387556824
0.2222222222222222,0.6770166029508426
0.2222222222222222,0.6769302671460031
0.2222222222222222,0.6768439313411634
0.2222222222222222,0.6767575955363238
0.2222222222222222,0.6766712597314841
0.2222222222222222,0.6765849239266445
0.2222222222222222,0.6764985881218049
0.2222222222222222,0.6764122523169652
0.2222222222222222,0.6763259165121256
0.2222222222222222,0.676239580707286
0.2222222222222222,0.6761532449024463
0.2222222222222222,0.6760669090976066
0.2222222222222222,0.6759805732927671
0.2222222222222222,0.6758942374879273
0.2222222222222222,0.6758079016830878
0.2222222222222222,0.675721565878248
0.2222222222222222,0.6756352300734085
0.2222222222222222,0.6755488942685688
0.2222222222222222,0.6754625584637292
0.2222222222222222,0.6753762226588895
0.2222222222222222,0.6752898868540499
0.2222222222222222,0.6752035510492103
0.2222222222222222,0.6751172152443706
0.2222222222222222,0.675030879439531
0.2222222222222222,0.6749445436346914
0.2222222222222222,0.6748582078298517
0.2222222222222222,0.674771872025012
0.2222222222222222,0.6746855362201725
0.2222222222222222,0.6745992004153327
0.2222222222222222,0.6745128646104932
0.2222222222222222,0.6744265288056535
0.2222222222222222,0.6743401930008139
0.2222222222222222,0.6742538571959742
0.2222222222222222,0.6741675213911346
0.2222222222222222,0.6740811855862949
0.2222222222222222,0.6739948497814553
0.2222222222222222,0.6739085139766157
0.2222222222222222,0.673822178171776
0.2222222222222222,0.6737358423669364
0.2222222222222222,0.6736495065620968
0.2222222222222222,0.6735631707572571
0.2222222222222222,0.6734768349524174
0.2222222222222222,0.6733904991475779
0.2222222222222222,0.6733041633427381
0.2222222222222222,0.6732178275378986
0.2222222222222222,0.6731314917330589
0.2222222222222222,0.6730451559282193
0.2222222222222222,0.6729588201233796
0.2222222222222222,0.67287248431854
0.2222222222222222,0.6727861485137003
0.2222222222222222,0.6726998127088607
0.2222222222222222,0.6726134769040211
0.2222222222222222,0.6725271410991814
0.2222222222222222,0.6724408052943418
0.2222222222222222,0.6723544694895021
0.2222222222222222,0.6722681336846625
0.2222222222222222,0.6721817978798228
0.2222222222222222,0.6720954620749833
0.2222222222222222,0.6720091262701435
0.2222222222222222,0.671922790465304
0.2222222222222222,0.6718364546604643
0.2222222222222222,0.6717501188556247
0.2236842105263158,0.671663783050785
0.22429906542056074,0.6715774472459454
0.225,0.6714911114411057
0.225,0.6714047756362661
0.22580645161290322,0.6713184398314265
0.22580645161290322,0.6712321040265868
0.22580645161290322,0.6711457682217472
0.2261904761904762,0.6710594324169075
0.226890756302521,0.6709730966120679
0.22727272727272727,0.6708867608072282
0.22727272727272727,0.6708004250023887
0.22727272727272727,0.6707140891975489
0.22727272727272727,0.6706277533927094
0.22727272727272727,0.6705414175878697
0.22727272727272727,0.67045508178303
0.22727272727272727,0.6703687459781904
0.22784810126582278,0.6702824101733508
0.22857142857142856,0.6701960743685111
0.22857142857142856,0.6701097385636715
0.22857142857142856,0.6700234027588319
0.22916666666666666,0.6699370669539922
0.22972972972972974,0.6698507311491526
0.23076923076923078,0.6697643953443129
0.23076923076923078,0.6696780595394733
0.23076923076923078,0.6695917237346336
0.23076923076923078,0.6695053879297941
0.23076923076923078,0.6694190521249543
0.23076923076923078,0.6693327163201148
0.23076923076923078,0.6692463805152751
0.23076923076923078,0.6691600447104354
0.23076923076923078,0.6690737089055958
0.23076923076923078,0.6689873731007562
0.23076923076923078,0.6689010372959165
0.23076923076923078,0.6688147014910769
0.23076923076923078,0.6687283656862373
0.23076923076923078,0.6686420298813976
0.23076923076923078,0.668555694076558
0.23076923076923078,0.6684693582717183
0.23076923076923078,0.6683830224668788
0.23076923076923078,0.668296686662039
0.23076923076923078,0.6682103508571995
0.23076923076923078,0.6681240150523597
0.23076923076923078,0.6680376792475202
0.23076923076923078,0.6679513434426805
0.23076923076923078,0.6678650076378408
0.23076923076923078,0.6677786718330012
0.23076923076923078,0.6676923360281616
0.23076923076923078,0.667606000223322
0.23076923076923078,0.6675196644184823
0.23076923076923078,0.6674333286136427
0.23076923076923078,0.667346992808803
0.23076923076923078,0.6672606570039634
0.2318840579710145,0.6671743211991237
0.23255813953488372,0.6670879853942842
0.23255813953488372,0.6670016495894444
0.23333333333333334,0.6669153137846049
0.23333333333333334,0.6668289779797651
0.23333333333333334,0.6667426421749256
0.23376623376623376,0.6666563063700859
0.23417721518987342,0.6665699705652463
0.23529411764705882,0.6664836347604066
0.23529411764705882,0.666397298955567
0.23529411764705882,0.6663109631507274
0.23529411764705882,0.6662246273458877
0.23529411764705882,0.6661382915410481
0.23529411764705882,0.6660519557362085
0.23529411764705882,0.6659656199313688
0.23529411764705882,0.6658792841265291
0.23529411764705882,0.6657929483216896
0.23529411764705882,0.6657066125168498
0.23529411764705882,0.6656202767120103
0.23529411764705882,0.6655339409071706
0.23529411764705882,0.665447605102331
0.23529411764705882,0.6653612692974913
0.23529411764705882,0.6652749334926517
0.2358490566037736,0.665188597687812
0.23645320197044334,0.6651022618829724
0.23684210526315788,0.6650159260781328
0.23728813559322035,0.6649295902732931
0.23809523809523808,0.6648432544684535
0.23809523809523808,0.6647569186636137
0.23809523809523808,0.6646705828587742
0.23809523809523808,0.6645842470539345
0.23809523809523808,0.664497911249095
0.23809523809523808,0.6644115754442552
0.23809523809523808,0.6643252396394157
0.23809523809523808,0.664238903834576
0.23809523809523808,0.6641525680297364
0.2391304347826087,0.6640662322248967
0.23943661971830985,0.6639798964200571
0.24,0.6638935606152174
0.24,0.6638072248103778
0.24,0.6637208890055382
0.24,0.6636345532006985
0.24,0.6635482173958589
0.24074074074074073,0.6634618815910192
0.2413793103448276,0.6633755457861796
0.2413793103448276,0.6632892099813399
0.2413793103448276,0.6632028741765004
0.2413793103448276,0.6631165383716606
0.24242424242424243,0.6630302025668211
0.24242424242424243,0.6629438667619814
0.24271844660194175,0.6628575309571418
0.24324324324324326,0.6627711951523021
0.24358974358974358,0.6626848593474625
0.24390243902439024,0.6625985235426228
0.24444444444444444,0.6625121877377832
0.24468085106382978,0.6624258519329436
0.24528301886792453,0.6623395161281039
0.24561403508771928,0.6622531803232643
0.24615384615384617,0.6621668445184246
0.2469879518072289,0.662080508713585
0.24861878453038674,0.6619941729087453
0.25,0.6619078371039058
0.25,0.661821501299066
0.25,0.6617351654942265
0.25,0.6616488296893868
0.25,0.6615624938845471
0.25,0.6614761580797075
0.25,0.6613898222748679
0.25,0.6613034864700282
0.25,0.6612171506651886
0.25,0.661130814860349
0.25,0.6610444790555093
0.25,0.6609581432506697
0.25,0.66087180744583
0.25,0.6607854716409904
0.25,0.6606991358361507
0.25,0.6606128000313112
0.25,0.6605264642264714
0.25,0.6604401284216319
0.25,0.6603537926167922
0.25,0.6602674568119525
0.25,0.6601811210071129
0.25,0.6600947852022733
0.25,0.6600084493974336
0.25,0.659922113592594
0.25,0.6598357777877544
0.25,0.6597494419829147
0.25,0.6596631061780751
0.25,0.6595767703732354
0.25,0.6594904345683958
0.25,0.6594040987635561
0.25,0.6593177629587166
0.25,0.6592314271538768
0.25,0.6591450913490373
0.25,0.6590587555441976
0.25,0.6589724197393579
0.25,0.6588860839345183
0.25,0.6587997481296787
0.25,0.658713412324839
0.25,0.6586270765199994
0.25,0.6585407407151598
0.25,0.6584544049103201
0.25,0.6583680691054805
0.25,0.6582817333006408
0.25,0.6581953974958012
0.25,0.6581090616909615
0.25,0.658022725886122
0.25,0.6579363900812822
0.25,0.6578500542764427
0.25,0.657763718471603
0.25,0.6576773826667633
0.25,0.6575910468619237
0.25,0.6575047110570841
0.25,0.6574183752522444
0.25,0.6573320394474048
0.25,0.6572457036425652
0.25,0.6571593678377255
0.25,0.6570730320328859
0.25,0.6569866962280462
0.25,0.6569003604232067
0.25,0.6568140246183669
0.25,0.6567276888135274
0.25,0.6566413530086876
0.25,0.6565550172038481
0.25,0.6564686813990084
0.25,0.6563823455941687
0.25,0.6562960097893291
0.25,0.6562096739844895
0.25,0.6561233381796499
0.25,0.6560370023748102
0.25,0.6559506665699706
0.25,0.6558643307651308
0.25,0.6557779949602913
0.25,0.6556916591554516
0.25,0.6556053233506121
0.25,0.6555189875457723
0.25,0.6554326517409328
0.25,0.655346315936093
0.25,0.6552599801312535
0.25,0.6551736443264138
0.25,0.6550873085215742
0.25,0.6550009727167345
0.25,0.6549146369118949
0.25,0.6548283011070553
0.25,0.6547419653022156
0.25,0.654655629497376
0.25,0.6545692936925362
0.25,0.6544829578876967
0.25,0.654396622082857
0.25,0.6543102862780175
0.25,0.6542239504731777
0.25,0.6541376146683382
0.25,0.6540512788634985
0.25,0.6539649430586588
0.25,0.6538786072538192
0.25,0.6537922714489796
0.25,0.6537059356441399
0.25,0.6536195998393003
0.25,0.6535332640344607
0.25,0.653446928229621
0.25,0.6533605924247814
0.25,0.6532742566199417
0.25,0.6531879208151021
0.25,0.6531015850102624
0.25,0.6530152492054229
0.25,0.6529289134005831
0.25,0.6528425775957436
0.25,0.6527562417909039
0.25,0.6526699059860642
0.25,0.6525835701812246
0.25,0.652497234376385
0.25,0.6524108985715453
0.25,0.6523245627667057
0.25,0.6522382269618661
0.25,0.6521518911570264
0.25,0.6520655553521868
0.25,0.651979219547347
0.25,0.6518928837425075
0.25,0.6518065479376678
0.25,0.6517202121328283
0.25,0.6516338763279885
0.25,0.651547540523149
0.25,0.6514612047183093
0.25,0.6513748689134696
0.25,0.65128853310863
0.25,0.6512021973037904
0.25,0.6511158614989507
0.25,0.6510295256941111
0.25,0.6509431898892715
0.25,0.6508568540844318
0.25,0.6507705182795922
0.25,0.6506841824747525
0.25,0.6505978466699129
0.25,0.6505115108650732
0.25,0.6504251750602337
0.25,0.6503388392553939
0.25,0.6502525034505544
0.25,0.6501661676457147
0.25,0.650079831840875
0.25,0.6499934960360354
0.25,0.6499071602311958
0.25,0.6498208244263561
0.25,0.6497344886215165
0.25,0.6496481528166769
0.25,0.6495618170118372
0.25,0.6494754812069976
0.25210084033613445,0.6493891454021579
0.25311203319502074,0.6493028095973183
0.25396825396825395,0.6492164737924786
0.2545454545454545,0.6491301379876391
0.25510204081632654,0.6490438021827993
0.2558139534883721,0.6489574663779598
0.256,0.6488711305731201
0.2564102564102564,0.6487847947682804
0.25675675675675674,0.6486984589634408
0.2571428571428571,0.6486121231586012
0.2571428571428571,0.6485257873537615
0.25806451612903225,0.6484394515489219
0.25806451612903225,0.6483531157440823
0.25806451612903225,0.6482667799392426
0.2585551330798479,0.648180444134403
0.25925925925925924,0.6480941083295633
0.25925925925925924,0.6480077725247237
0.25925925925925924,0.647921436719884
0.25925925925925924,0.6478351009150445
0.26,0.6477487651102047
0.26063829787234044,0.6476624293053652
0.2608695652173913,0.6475760935005255
0.2608695652173913,0.6474897576956858
0.2608695652173913,0.6474034218908462
0.2608695652173913,0.6473170860860066
0.2608695652173913,0.6472307502811669
0.26136363636363635,0.6471444144763273
0.2619047619047619,0.6470580786714877
0.26229508196721313,0.6469717428666479
0.2631578947368421,0.6468854070618084
0.2631578947368421,0.6467990712569687
0.2631578947368421,0.6467127354521292
0.2631578947368421,0.6466263996472894
0.2631578947368421,0.6465400638424499
0.2631578947368421,0.6464537280376101
0.2631578947368421,0.6463673922327706
0.2631578947368421,0.6462810564279309
0.2631578947368421,0.6461947206230912
0.2631578947368421,0.6461083848182516
0.26373626373626374,0.646022049013412
0.26436781609195403,0.6459357132085723
0.2647058823529412,0.6458493774037327
0.2647058823529412,0.6457630415988931
0.2653061224489796,0.6456767057940533
0.26666666666666666,0.6455903699892138
0.26666666666666666,0.6455040341843741
0.26666666666666666,0.6454176983795346
0.26666666666666666,0.6453313625746948
0.26666666666666666,0.6452450267698553
0.26666666666666666,0.6451586909650155
0.26666666666666666,0.6450723551601759
0.26666666666666666,0.6449860193553363
0.26666666666666666,0.6448996835504966
0.26666666666666666,0.644813347745657
0.26666666666666666,0.6447270119408174
0.26666666666666666,0.6446406761359778
0.26666666666666666,0.6445543403311381
0.26666666666666666,0.6444680045262985
0.26666666666666666,0.6443816687214587
0.26666666666666666,0.6442953329166192
0.26666666666666666,0.6442089971117795
0.26666666666666666,0.64412266130694
0.26666666666666666,0.6440363255021002
0.26666666666666666,0.6439499896972607
0.26744186046511625,0.643863653892421
0.2679738562091503,0.6437773180875813
0.2682926829268293,0.6436909822827417
0.2692307692307692,0.643604646477902
0.2692307692307692,0.6435183106730624
0.2692307692307692,0.6434319748682228
0.2692307692307692,0.6433456390633832
0.2692307692307692,0.6432593032585435
0.2701863354037267,0.6431729674537039
0.2702702702702703,0.6430866316488641
0.2708333333333333,0.6430002958440246
0.2711864406779661,0.6429139600391849
0.2727272727272727,0.6428276242343454
0.2727272727272727,0.6427412884295056
0.2727272727272727,0.6426549526246661
0.2727272727272727,0.6425686168198264
0.2727272727272727,0.6424822810149867
0.2727272727272727,0.6423959452101471
0.2727272727272727,0.6423096094053075
0.2727272727272727,0.6422232736004678
0.2727272727272727,0.6421369377956282
0.2727272727272727,0.6420506019907886
0.2727272727272727,0.6419642661859489
0.2727272727272727,0.6418779303811093
0.2727272727272727,0.6417915945762696
0.2727272727272727,0.64170525877143
0.2727272727272727,0.6416189229665903
0.2727272727272727,0.6415325871617508
0.2727272727272727,0.641446251356911
0.2727272727272727,0.6413599155520715
0.2727272727272727,0.6412735797472318
0.2727272727272727,0.6411872439423921
0.2727272727272727,0.6411009081375525
0.2727272727272727,0.6410145723327129
0.2727272727272727,0.6409282365278732
0.2727272727272727,0.6408419007230336
0.2727272727272727,0.640755564918194
0.2727272727272727,0.6406692291133543
0.2727272727272727,0.6405828933085147
0.2727272727272727,0.640496557503675
0.2727272727272727,0.6404102216988354
0.2727272727272727,0.6403238858939957
0.2727272727272727,0.6402375500891562
0.2727272727272727,0.6401512142843164
0.2727272727272727,0.6400648784794769
0.2727272727272727,0.6399785426746372
0.2727272727272727,0.6398922068697975
0.2727272727272727,0.6398058710649579
0.2727272727272727,0.6397195352601183
0.2727272727272727,0.6396331994552786
0.2727272727272727,0.639546863650439
0.2727272727272727,0.6394605278455994
0.2727272727272727,0.6393741920407597
0.2727272727272727,0.6392878562359201
0.2727272727272727,0.6392015204310804
0.2727272727272727,0.6391151846262408
0.2727272727272727,0.6390288488214011
0.27419354838709675,0.6389425130165616
0.275,0.6388561772117218
0.275,0.6387698414068823
0.27586206896551724,0.6386835056020426
0.27586206896551724,0.6385971697972029
0.27586206896551724,0.6385108339923633
0.27586206896551724,0.6384244981875237
0.2765957446808511,0.638338162382684
0.2773109243697479,0.6382518265778444
0.2777777777777778,0.6381654907730048
0.2777777777777778,0.638079154968165
0.2777777777777778,0.6379928191633255
0.2777777777777778,0.6379064833584858
0.2777777777777778,0.6378201475536462
0.2777777777777778,0.6377338117488065
0.2777777777777778,0.637647475943967
0.2777777777777778,0.6375611401391272
0.2777777777777778,0.6374748043342877
0.2777777777777778,0.637388468529448
0.2777777777777778,0.6373021327246083
0.27884615384615385,0.6372157969197687
0.27939317319848295,0.6371294611149291
0.28,0.6370431253100894
0.28,0.6369567895052498
0.28,0.6368704537004102
0.28,0.6367841178955704
0.2804878048780488,0.6366977820907309
0.28125,0.6366114462858912
0.28125,0.6365251104810516
0.2815533980582524,0.6364387746762119
0.28205128205128205,0.6363524388713724
0.2826086956521739,0.6362661030665326
0.2830188679245283,0.636179767261693
0.2835820895522388,0.6360934314568534
0.2846153846153846,0.6360070956520137
0.2857142857142857,0.6359207598471741
0.2857142857142857,0.6358344240423345
0.2857142857142857,0.6357480882374948
0.2857142857142857,0.6356617524326552
0.2857142857142857,0.6355754166278156
0.2857142857142857,0.6354890808229758
0.2857142857142857,0.6354027450181363
0.2857142857142857,0.6353164092132966
0.2857142857142857,0.635230073408457
0.2857142857142857,0.6351437376036173
0.2857142857142857,0.6350574017987778
0.2857142857142857,0.634971065993938
0.2857142857142857,0.6348847301890984
0.2857142857142857,0.6347983943842588
0.2857142857142857,0.6347120585794191
0.2857142857142857,0.6346257227745795
0.2857142857142857,0.6345393869697399
0.2857142857142857,0.6344530511649003
0.2857142857142857,0.6343667153600606
0.2857142857142857,0.634280379555221
0.2857142857142857,0.6341940437503812
0.2857142857142857,0.6341077079455417
0.2857142857142857,0.634021372140702
0.2857142857142857,0.6339350363358625
0.2857142857142857,0.6338487005310227
0.2857142857142857,0.6337623647261832
0.2857142857142857,0.6336760289213434
0.2857142857142857,0.6335896931165038
0.2857142857142857,0.6335033573116642
0.2857142857142857,0.6334170215068246
0.2857142857142857,0.6333306857019849
0.2857142857142857,0.6332443498971453
0.2857142857142857,0.6331580140923057
0.2857142857142857,0.633071678287466
0.2857142857142857,0.6329853424826264
0.2857142857142857,0.6328990066777866
0.2857142857142857,0.6328126708729471
0.2857142857142857,0.6327263350681074
0.2857142857142857,0.6326399992632679
0.2857142857142857,0.6325536634584281
0.2857142857142857,0.6324673276535886
0.2857142857142857,0.6323809918487489
0.2857142857142857,0.6322946560439092
0.2857142857142857,0.6322083202390696
0.2857142857142857,0.63212198443423
0.2857142857142857,0.6320356486293903
0.2857142857142857,0.6319493128245507
0.2857142857142857,0.6318629770197111
0.2857142857142857,0.6317766412148714
0.2857142857142857,0.6316903054100318
0.2857142857142857,0.631603969605192
0.2857142857142857,0.6315176338003525
0.2857142857142857,0.6314312979955128
0.2857142857142857,0.6313449621906733
0.2857142857142857,0.6312586263858335
0.2857142857142857,0.631172290580994
0.2857142857142857,0.6310859547761543
0.2857142857142857,0.6309996189713146
0.2857142857142857,0.630913283166475
0.2857142857142857,0.6308269473616354
0.2857142857142857,0.6307406115567957
0.2857142857142857,0.6306542757519561
0.2857142857142857,0.6305679399471165
0.2857142857142857,0.6304816041422767
0.2857142857142857,0.6303952683374372
0.2857142857142857,0.6303089325325975
0.2857142857142857,0.6302225967277579
0.2857142857142857,0.6301362609229182
0.2857142857142857,0.6300499251180787
0.2857142857142857,0.6299635893132389
0.2857142857142857,0.6298772535083994
0.2857142857142857,0.6297909177035597
0.2857142857142857,0.62970458189872
0.2857142857142857,0.6296182460938804
0.2857142857142857,0.6295319102890408
0.2857142857142857,0.6294455744842011
0.2857142857142857,0.6293592386793615
0.2857142857142857,0.6292729028745219
0.2857142857142857,0.6291865670696821
0.2857142857142857,0.6291002312648426
0.2857142857142857,0.6290138954600029
0.2857142857142857,0.6289275596551633
0.2857142857142857,0.6288412238503236
0.2857142857142857,0.6287548880454841
0.2857142857142857,0.6286685522406443
0.2857142857142857,0.6285822164358047
0.2857142857142857,0.6284958806309651
0.2857142857142857,0.6284095448261254
0.2857142857142857,0.6283232090212858
0.2857142857142857,0.6282368732164462
0.2857142857142857,0.6281505374116065
0.2857142857142857,0.6280642016067669
0.2857142857142857,0.6279778658019273
0.2857142857142857,0.6278915299970875
0.2857142857142857,0.627805194192248
0.2857142857142857,0.6277188583874083
0.2857142857142857,0.6276325225825687
0.2857142857142857,0.627546186777729
0.2857142857142857,0.6274598509728895
0.2857142857142857,0.6273735151680497
0.2857142857142857,0.6272871793632101
0.2857142857142857,0.6272008435583705
0.2857142857142857,0.6271145077535308
0.2857142857142857,0.6270281719486912
0.2857142857142857,0.6269418361438516
0.2857142857142857,0.6268555003390119
0.2857142857142857,0.6267691645341723
0.2857142857142857,0.6266828287293327
0.2857142857142857,0.6265964929244929
0.2857142857142857,0.6265101571196534
0.2857142857142857,0.6264238213148137
0.2857142857142857,0.6263374855099741
0.2857142857142857,0.6262511497051344
0.2857142857142857,0.6261648139002949
0.2857142857142857,0.6260784780954551
0.2857142857142857,0.6259921422906155
0.2857142857142857,0.6259058064857759
0.2857142857142857,0.6258194706809362
0.2857142857142857,0.6257331348760966
0.2857142857142857,0.625646799071257
0.2857142857142857,0.6255604632664173
0.2857142857142857,0.6254741274615777
0.2857142857142857,0.6253877916567381
0.2857142857142857,0.6253014558518983
0.2857142857142857,0.6252151200470588
0.2857142857142857,0.6251287842422191
0.2857142857142857,0.6250424484373795
0.2857142857142857,0.6249561126325398
0.2857142857142857,0.6248697768277003
0.2857142857142857,0.6247834410228605
0.2857142857142857,0.6246971052180209
0.2857142857142857,0.6246107694131813
0.2857142857142857,0.6245244336083416
0.2857142857142857,0.624438097803502
0.28735632183908044,0.6243517619986624
0.288135593220339,0.6242654261938227
0.28888888888888886,0.6241790903889831
0.2894736842105263,0.6240927545841435
0.2894736842105263,0.6240064187793037
0.2903225806451613,0.6239200829744642
0.2903225806451613,0.6238337471696245
0.2909090909090909,0.623747411364785
0.2916666666666667,0.6236610755599452
0.2916666666666667,0.6235747397551057
0.2916666666666667,0.623488403950266
0.2916666666666667,0.6234020681454263
0.2916666666666667,0.6233157323405867
0.2923076923076923,0.623229396535747
0.2926829268292683,0.6231430607309074
0.29333333333333333,0.6230567249260678
0.29411764705882354,0.6229703891212282
0.29411764705882354,0.6228840533163885
0.29411764705882354,0.6227977175115489
0.29411764705882354,0.6227113817067091
0.29411764705882354,0.6226250459018696
0.29411764705882354,0.6225387100970299
0.29411764705882354,0.6224523742921904
0.29411764705882354,0.6223660384873506
0.29411764705882354,0.6222797026825111
0.29411764705882354,0.6221933668776713
0.29411764705882354,0.6221070310728317
0.29411764705882354,0.6220206952679921
0.29411764705882354,0.6219343594631525
0.29508196721311475,0.6218480236583128
0.29545454545454547,0.6217616878534732
0.2962962962962963,0.6216753520486336
0.2962962962962963,0.6215890162437938
0.2962962962962963,0.6215026804389543
0.2962962962962963,0.6214163446341145
0.296875,0.621330008829275
0.2972972972972973,0.6212436730244353
0.2978723404255319,0.6211573372195958
0.2982456140350877,0.621071001414756
0.3,0.6209846656099165
0.3,0.6208983298050768
0.3,0.6208119940002371
0.3,0.6207256581953975
0.3,0.6206393223905579
0.3,0.6205529865857182
0.3,0.6204666507808786
0.3,0.620380314976039
0.3,0.6202939791711992
0.3,0.6202076433663597
0.3,0.62012130756152
0.3,0.6200349717566804
0.3,0.6199486359518407
0.3,0.6198623001470012
0.3,0.6197759643421614
0.3,0.6196896285373218
0.3,0.6196032927324822
0.3,0.6195169569276425
0.3,0.6194306211228029
0.3,0.6193442853179633
0.3,0.6192579495131236
0.3,0.619171613708284
0.3,0.6190852779034444
0.3,0.6189989420986046
0.3,0.6189126062937651
0.3,0.6188262704889254
0.3,0.6187399346840858
0.3,0.6186535988792461
0.3,0.6185672630744066
0.3,0.6184809272695668
0.3,0.6183945914647272
0.3,0.6183082556598876
0.3,0.6182219198550479
0.3,0.6181355840502083
0.3,0.6180492482453687
0.3,0.617962912440529
0.3,0.6178765766356894
0.3,0.6177902408308498
0.3,0.61770390502601
0.3,0.6176175692211705
0.3,0.6175312334163308
0.3,0.6174448976114912
0.3,0.6173585618066515
0.3,0.617272226001812
0.3,0.6171858901969722
0.3,0.6170995543921326
0.3,0.617013218587293
0.3,0.6169268827824533
0.3,0.6168405469776137
0.3,0.6167542111727741
0.3,0.6166678753679344
0.3,0.6165815395630948
0.3,0.6164952037582552
0.30128205128205127,0.6164088679534154
0.3018867924528302,0.6163225321485759
0.3023255813953488,0.6162361963437362
0.30303030303030304,0.6161498605388966
0.30303030303030304,0.6160635247340569
0.30357142857142855,0.6159771889292174
0.30434782608695654,0.6158908531243776
0.30434782608695654,0.615804517319538
0.30434782608695654,0.6157181815146984
0.30434782608695654,0.6156318457098587
0.30434782608695654,0.6155455099050191
0.30434782608695654,0.6154591741001795
0.3047619047619048,0.6153728382953398
0.3055555555555556,0.6152865024905002
0.3055555555555556,0.6152001666856606
0.30637254901960786,0.6151138308808208
0.3072289156626506,0.6150274950759813
0.3076923076923077,0.6149411592711416
0.3076923076923077,0.614854823466302
0.3076923076923077,0.6147684876614623
0.3076923076923077,0.6146821518566228
0.3076923076923077,0.614595816051783
0.3076923076923077,0.6145094802469434
0.3076923076923077,0.6144231444421038
0.3076923076923077,0.6143368086372641
0.3076923076923077,0.6142504728324245
0.3076923076923077,0.6141641370275849
0.3076923076923077,0.6140778012227452
0.3076923076923077,0.6139914654179056
0.3076923076923077,0.613905129613066
0.3076923076923077,0.6138187938082262
0.3076923076923077,0.6137324580033867
0.3076923076923077,0.613646122198547
0.3076923076923077,0.6135597863937075
0.3076923076923077,0.6134734505888677
0.3076923076923077,0.6133871147840282
0.3076923076923077,0.6133007789791884
0.3076923076923077,0.6132144431743488
0.3076923076923077,0.6131281073695092
0.3076923076923077,0.6130417715646695
0.3076923076923077,0.6129554357598299
0.3076923076923077,0.6128690999549903
0.30833333333333335,0.6127827641501506
0.3090909090909091,0.6126964283453109
0.30952380952380953,0.6126100925404714
0.3103448275862069,0.6125237567356316
0.3103448275862069,0.6124374209307921
0.3103448275862069,0.6123510851259524
0.31086142322097376,0.6122647493211129
0.3114754098360656,0.6121784135162731
0.3125,0.6120920777114336
0.3125,0.6120057419065938
0.3125,0.6119194061017542
0.3125,0.6118330702969146
0.3125,0.611746734492075
0.3125,0.6116603986872353
0.3125,0.6115740628823957
0.3125,0.611487727077556
0.3125,0.6114013912727163
0.3125,0.6113150554678768
0.3125,0.611228719663037
0.3125,0.6111423838581975
0.3125,0.6110560480533578
0.3125,0.6109697122485183
0.3125,0.6108833764436785
0.3137254901960784,0.6107970406388389
0.3142857142857143,0.6107107048339993
0.3142857142857143,0.6106243690291596
0.3151515151515151,0.61053803322432
0.3157894736842105,0.6104516974194804
0.3157894736842105,0.6103653616146407
0.3157894736842105,0.6102790258098011
0.3157894736842105,0.6101926900049615
0.3157894736842105,0.6101063542001217
0.3157894736842105,0.6100200183952822
0.3157894736842105,0.6099336825904424
0.3157894736842105,0.6098473467856029
0.3157894736842105,0.6097610109807632
0.31645569620253167,0.6096746751759237
0.3170731707317073,0.6095883393710839
0.31746031746031744,0.6095020035662443
0.3181818181818182,0.6094156677614047
0.3181818181818182,0.609329331956565
0.3181818181818182,0.6092429961517254
0.3181818181818182,0.6091566603468858
0.3181818181818182,0.6090703245420461
0.3181818181818182,0.6089839887372065
0.3186015831134565,0.6088976529323669
0.3191648023862789,0.6088113171275271
0.32,0.6087249813226876
0.32,0.6086386455178479
0.32,0.6085523097130083
0.32,0.6084659739081686
0.32051282051282054,0.6083796381033291
0.32142857142857145,0.6082933022984893
0.32142857142857145,0.6082069664936497
0.32142857142857145,0.6081206306888101
0.32142857142857145,0.6080342948839704
0.32222222222222224,0.6079479590791308
0.3225806451612903,0.6078616232742912
0.3225806451612903,0.6077752874694515
0.32323232323232326,0.6076889516646119
0.3235294117647059,0.6076026158597723
0.3235294117647059,0.6075162800549325
0.32432432432432434,0.607429944250093
0.3248407643312102,0.6073436084452533
0.325,0.6072572726404137
0.32558139534883723,0.607170936835574
0.32608695652173914,0.6070846010307345
0.32682926829268294,0.6069982652258947
0.32727272727272727,0.6069119294210551
0.32786885245901637,0.6068255936162155
0.3287671232876712,0.6067392578113758
0.32989690721649484,0.6066529220065362
0.3333333333333333,0.6065665862016966
0.3333333333333333,0.6064802503968569
0.3333333333333333,0.6063939145920173
0.3333333333333333,0.6063075787871777
0.3333333333333333,0.6062212429823379
0.3333333333333333,0.6061349071774984
0.3333333333333333,0.6060485713726587
0.3333333333333333,0.6059622355678191
0.3333333333333333,0.6058758997629794
0.3333333333333333,0.6057895639581399
0.3333333333333333,0.6057032281533001
0.3333333333333333,0.6056168923484605
0.3333333333333333,0.6055305565436209
0.3333333333333333,0.6054442207387812
0.3333333333333333,0.6053578849339416
0.3333333333333333,0.605271549129102
0.3333333333333333,0.6051852133242623
0.3333333333333333,0.6050988775194226
0.3333333333333333,0.6050125417145831
0.3333333333333333,0.6049262059097433
0.3333333333333333,0.6048398701049038
0.3333333333333333,0.6047535343000641
0.3333333333333333,0.6046671984952245
0.3333333333333333,0.6045808626903848
0.3333333333333333,0.6044945268855453
0.3333333333333333,0.6044081910807055
0.3333333333333333,0.6043218552758659
0.3333333333333333,0.6042355194710263
0.3333333333333333,0.6041491836661866
0.3333333333333333,0.604062847861347
0.3333333333333333,0.6039765120565074
0.3333333333333333,0.6038901762516677
0.3333333333333333,0.603803840446828
0.3333333333333333,0.6037175046419885
0.3333333333333333,0.6036311688371487
0.3333333333333333,0.6035448330323092
0.3333333333333333,0.6034584972274695
0.3333333333333333,0.60337216142263
0.3333333333333333,0.6032858256177902
0.3333333333333333,0.6031994898129506
0.3333333333333333,0.6031131540081109
0.3333333333333333,0.6030268182032713
0.3333333333333333,0.6029404823984317
0.3333333333333333,0.602854146593592
0.3333333333333333,0.6027678107887524
0.3333333333333333,0.6026814749839128
0.3333333333333333,0.6025951391790731
0.3333333333333333,0.6025088033742334
0.3333333333333333,0.6024224675693939
0.3333333333333333,0.6023361317645541
0.3333333333333333,0.6022497959597146
0.3333333333333333,0.6021634601548749
0.3333333333333333,0.6020771243500354
0.3333333333333333,0.6019907885451956
0.3333333333333333,0.601904452740356
0.3333333333333333,0.6018181169355163
0.3333333333333333,0.6017317811306767
0.3333333333333333,0.6016454453258371
0.3333333333333333,0.6015591095209974
0.3333333333333333,0.6014727737161578
0.3333333333333333,0.6013864379113182
0.3333333333333333,0.6013001021064786
0.3333333333333333,0.6012137663016388
0.3333333333333333,0.6011274304967993
0.3333333333333333,0.6010410946919595
0.3333333333333333,0.60095475888712
0.3333333333333333,0.6008684230822803
0.3333333333333333,0.6007820872774408
0.3333333333333333,0.600695751472601
0.3333333333333333,0.6006094156677614
0.3333333333333333,0.6005230798629217
0.3333333333333333,0.6004367440580821
0.3333333333333333,0.6003504082532425
0.3333333333333333,0.6002640724484029
0.3333333333333333,0.6001777366435632
0.3333333333333333,0.6000914008387236
0.3333333333333333,0.600005065033884
0.3333333333333333,0.5999187292290442
0.3333333333333333,0.5998323934242047
0.3333333333333333,0.599746057619365
0.3333333333333333,0.5996597218145254
0.3333333333333333,0.5995733860096857
0.3333333333333333,0.5994870502048462
0.3333333333333333,0.5994007144000064
0.3333333333333333,0.5993143785951668
0.3333333333333333,0.5992280427903272
0.3333333333333333,0.5991417069854875
0.3333333333333333,0.5990553711806479
0.3333333333333333,0.5989690353758083
0.3333333333333333,0.5988826995709686
0.3333333333333333,0.598796363766129
0.3333333333333333,0.5987100279612894
0.3333333333333333,0.5986236921564496
0.3333333333333333,0.5985373563516101
0.3333333333333333,0.5984510205467704
0.3333333333333333,0.5983646847419308
0.3333333333333333,0.5982783489370911
0.3333333333333333,0.5981920131322516
0.3333333333333333,0.5981056773274118
0.3333333333333333,0.5980193415225722
0.3333333333333333,0.5979330057177326
0.3333333333333333,0.5978466699128929
0.3333333333333333,0.5977603341080533
0.3333333333333333,0.5976739983032137
0.3333333333333333,0.597587662498374
0.3333333333333333,0.5975013266935344
0.3333333333333333,0.5974149908886948
0.3333333333333333,0.597328655083855
0.3333333333333333,0.5972423192790155
0.3333333333333333,0.5971559834741758
0.3333333333333333,0.5970696476693362
0.3333333333333333,0.5969833118644965
0.3333333333333333,0.596896976059657
0.3333333333333333,0.5968106402548172
0.3333333333333333,0.5967243044499776
0.3333333333333333,0.596637968645138
0.3333333333333333,0.5965516328402983
0.3333333333333333,0.5964652970354587
0.3333333333333333,0.5963789612306191
0.3333333333333333,0.5962926254257794
0.3333333333333333,0.5962062896209397
0.3333333333333333,0.5961199538161002
0.3333333333333333,0.5960336180112604
0.3333333333333333,0.5959472822064209
0.3333333333333333,0.5958609464015812
0.3333333333333333,0.5957746105967416
0.3333333333333333,0.5956882747919019
0.3333333333333333,0.5956019389870624
0.3333333333333333,0.5955156031822226
0.3333333333333333,0.595429267377383
0.3333333333333333,0.5953429315725434
0.3333333333333333,0.5952565957677037
0.3333333333333333,0.5951702599628641
0.3333333333333333,0.5950839241580245
0.3333333333333333,0.5949975883531848
0.3333333333333333,0.5949112525483451
0.3333333333333333,0.5948249167435056
0.3333333333333333,0.5947385809386658
0.3333333333333333,0.5946522451338263
0.3333333333333333,0.5945659093289866
0.3333333333333333,0.594479573524147
0.3333333333333333,0.5943932377193073
0.3333333333333333,0.5943069019144677
0.3333333333333333,0.594220566109628
0.3333333333333333,0.5941342303047884
0.3333333333333333,0.5940478944999488
0.3333333333333333,0.5939615586951091
0.3333333333333333,0.5938752228902695
0.3333333333333333,0.5937888870854299
0.3333333333333333,0.5937025512805902
0.3333333333333333,0.5936162154757505
0.3333333333333333,0.593529879670911
0.3333333333333333,0.5934435438660712
0.3333333333333333,0.5933572080612317
0.3333333333333333,0.593270872256392
0.3333333333333333,0.5931845364515524
0.3333333333333333,0.5930982006467127
0.3333333333333333,0.5930118648418731
0.3333333333333333,0.5929255290370334
0.3333333333333333,0.5928391932321938
0.3333333333333333,0.5927528574273542
0.3333333333333333,0.5926665216225145
0.3333333333333333,0.5925801858176749
0.3333333333333333,0.5924938500128353
0.3333333333333333,0.5924075142079956
0.3333333333333333,0.5923211784031559
0.3333333333333333,0.5922348425983164
0.3333333333333333,0.5921485067934766
0.3333333333333333,0.5920621709886371
0.3333333333333333,0.5919758351837974
0.3333333333333333,0.5918894993789579
0.3333333333333333,0.5918031635741181
0.3333333333333333,0.5917168277692785
0.3333333333333333,0.5916304919644388
0.3333333333333333,0.5915441561595992
0.3333333333333333,0.5914578203547596
0.3333333333333333,0.59137148454992
0.3333333333333333,0.5912851487450803
0.3333333333333333,0.5911988129402407
0.3333333333333333,0.591112477135401
0.3333333333333333,0.5910261413305613
0.3333333333333333,0.5909398055257218
0.3333333333333333,0.590853469720882
0.3333333333333333,0.5907671339160425
0.3333333333333333,0.5906807981112028
0.3333333333333333,0.5905944623063633
0.3333333333333333,0.5905081265015235
0.3333333333333333,0.5904217906966839
0.3333333333333333,0.5903354548918442
0.3333333333333333,0.5902491190870046
0.3333333333333333,0.590162783282165
0.3333333333333333,0.5900764474773253
0.3333333333333333,0.5899901116724857
0.3333333333333333,0.5899037758676461
0.3333333333333333,0.5898174400628065
0.3333333333333333,0.5897311042579667
0.3333333333333333,0.5896447684531272
0.3333333333333333,0.5895584326482874
0.3333333333333333,0.5894720968434479
0.3333333333333333,0.5893857610386082
0.3333333333333333,0.5892994252337687
0.3333333333333333,0.5892130894289289
0.3333333333333333,0.5891267536240893
0.3333333333333333,0.5890404178192497
0.3333333333333333,0.58895408201441
0.3333333333333333,0.5888677462095704
0.3333333333333333,0.5887814104047308
0.3333333333333333,0.5886950745998911
0.3333333333333333,0.5886087387950515
0.3333333333333333,0.5885224029902119
0.3333333333333333,0.5884360671853721
0.3333333333333333,0.5883497313805326
0.3333333333333333,0.5882633955756928
0.3333333333333333,0.5881770597708533
0.3333333333333333,0.5880907239660136
0.3333333333333333,0.5880043881611741
0.3333333333333333,0.5879180523563343
0.3333333333333333,0.5878317165514947
0.3333333333333333,0.587745380746655
0.3333333333333333,0.5876590449418154
0.3333333333333333,0.5875727091369758
0.3333333333333333,0.5874863733321362
0.3333333333333333,0.5874000375272965
0.3333333333333333,0.5873137017224568
0.3333333333333333,0.5872273659176173
0.3333333333333333,0.5871410301127775
0.3333333333333333,0.587054694307938
0.3333333333333333,0.5869683585030983
0.3333333333333333,0.5868820226982587
0.3333333333333333,0.586795686893419
0.3333333333333333,0.5867093510885795
0.3333333333333333,0.5866230152837397
0.3333333333333333,0.5865366794789001
0.3333333333333333,0.5864503436740605
0.3333333333333333,0.5863640078692208
0.3333333333333333,0.5862776720643812
0.3333333333333333,0.5861913362595416
0.3333333333333333,0.5861050004547019
0.3333333333333333,0.5860186646498622
0.3333333333333333,0.5859323288450227
0.3333333333333333,0.5858459930401829
0.3333333333333333,0.5857596572353434
0.3333333333333333,0.5856733214305037
0.3333333333333333,0.5855869856256641
0.3333333333333333,0.5855006498208244
0.3333333333333333,0.5854143140159848
0.3333333333333333,0.5853279782111451
0.3333333333333333,0.5852416424063055
0.3333333333333333,0.5851553066014659
0.33472803347280333,0.5850689707966262
0.336734693877551,0.5849826349917866
0.33783783783783783,0.584896299186947
0.3387096774193548,0.5848099633821073
0.3392857142857143,0.5847236275772676
0.34,0.5846372917724281
0.34065934065934067,0.5845509559675883
0.3409090909090909,0.5844646201627488
0.34146341463414637,0.5843782843579091
0.34210526315789475,0.5842919485530695
0.3421686746987952,0.5842056127482298
0.34285714285714286,0.5841192769433902
0.34285714285714286,0.5840329411385505
0.34375,0.5839466053337109
0.34375,0.5838602695288713
0.3442622950819672,0.5837739337240316
0.3448275862068966,0.583687597919192
0.3448275862068966,0.5836012621143524
0.3448275862068966,0.5835149263095127
0.34615384615384615,0.583428590504673
0.34615384615384615,0.5833422546998335
0.34615384615384615,0.5832559188949937
0.34615384615384615,0.5831695830901542
0.3469387755102041,0.5830832472853145
0.34782608695652173,0.5829969114804749
0.34782608695652173,0.5829105756756352
0.34782608695652173,0.5828242398707956
0.34782608695652173,0.5827379040659559
0.34782608695652173,0.5826515682611163
0.34782608695652173,0.5825652324562767
0.3488372093023256,0.582478896651437
0.34959349593495936,0.5823925608465974
0.35,0.5823062250417578
0.35,0.5822198892369181
0.35,0.5821335534320784
0.35,0.5820472176272389
0.35,0.5819608818223991
0.35,0.5818745460175596
0.35,0.5817882102127199
0.35,0.5817018744078803
0.3511450381679389,0.5816155386030406
0.35135135135135137,0.581529202798201
0.35195530726256985,0.5814428669933613
0.35294117647058826,0.5813565311885217
0.35294117647058826,0.5812701953836821
0.35294117647058826,0.5811838595788424
0.35294117647058826,0.5810975237740028
0.35294117647058826,0.5810111879691632
0.35294117647058826,0.5809248521643235
0.35294117647058826,0.5808385163594838
0.35294117647058826,0.5807521805546443
0.35294117647058826,0.5806658447498045
0.35294117647058826,0.580579508944965
0.35294117647058826,0.5804931731401253
0.35294117647058826,0.5804068373352858
0.3541666666666667,0.580320501530446
0.3548387096774194,0.5802341657256064
0.3548387096774194,0.5801478299207667
0.35526315789473684,0.5800614941159271
0.3558282208588957,0.5799751583110875
0.35714285714285715,0.5798888225062478
0.35714285714285715,0.5798024867014082
0.35714285714285715,0.5797161508965685
0.35714285714285715,0.579629815091729
0.35714285714285715,0.5795434792868892
0.35714285714285715,0.5794571434820497
0.35714285714285715,0.5793708076772099
0.35714285714285715,0.5792844718723704
0.35714285714285715,0.5791981360675307
0.35714285714285715,0.5791118002626912
0.35714285714285715,0.5790254644578514
0.35714285714285715,0.5789391286530118
0.35714285714285715,0.5788527928481721
0.35714285714285715,0.5787664570433325
0.35714285714285715,0.5786801212384929
0.35714285714285715,0.5785937854336533
0.35714285714285715,0.5785074496288136
0.35714285714285715,0.5784211138239739
0.35714285714285715,0.5783347780191344
0.35714285714285715,0.5782484422142946
0.3584905660377358,0.5781621064094551
0.358974358974359,0.5780757706046153
0.3595505617977528,0.5779894347997758
0.36,0.5779030989949361
0.36,0.5778167631900966
0.36,0.5777304273852568
0.36,0.5776440915804172
0.36082474226804123,0.5775577557755776
0.3611111111111111,0.5774714199707379
0.3617021276595745,0.5773850841658983
0.3621621621621622,0.5772987483610587
0.36363636363636365,0.577212412556219
0.36363636363636365,0.5771260767513793
0.36363636363636365,0.5770397409465398
0.36363636363636365,0.5769534051417
0.36363636363636365,0.5768670693368605
0.36363636363636365,0.5767807335320208
0.36363636363636365,0.5766943977271812
0.36363636363636365,0.5766080619223415
0.36363636363636365,0.5765217261175019
0.36363636363636365,0.5764353903126622
0.36363636363636365,0.5763490545078226
0.36363636363636365,0.576262718702983
0.36363636363636365,0.5761763828981433
0.36363636363636365,0.5760900470933037
0.36363636363636365,0.5760037112884641
0.36363636363636365,0.5759173754836244
0.36363636363636365,0.5758310396787847
0.36363636363636365,0.5757447038739452
0.36363636363636365,0.5756583680691054
0.36363636363636365,0.5755720322642659
0.36363636363636365,0.5754856964594262
0.36363636363636365,0.5753993606545866
0.36363636363636365,0.5753130248497469
0.36363636363636365,0.5752266890449073
0.36363636363636365,0.5751403532400676
0.36363636363636365,0.575054017435228
0.36363636363636365,0.5749676816303884
0.36363636363636365,0.5748813458255487
0.36363636363636365,0.5747950100207091
0.36363636363636365,0.5747086742158695
0.36363636363636365,0.5746223384110298
0.36363636363636365,0.5745360026061901
0.36363636363636365,0.5744496668013506
0.36363636363636365,0.5743633309965108
0.36363636363636365,0.5742769951916713
0.3638968481375358,0.5741906593868316
0.36538461538461536,0.574104323581992
0.36585365853658536,0.5740179877771523
0.36666666666666664,0.5739316519723127
0.36666666666666664,0.573845316167473
0.36666666666666664,0.5737589803626334
0.3673469387755102,0.5736726445577938
0.3684210526315789,0.5735863087529541
0.3684210526315789,0.5734999729481145
0.3684210526315789,0.5734136371432749
0.3684210526315789,0.5733273013384352
0.3684210526315789,0.5732409655335955
0.3684210526315789,0.573154629728756
0.3684210526315789,0.5730682939239162
0.3684210526315789,0.5729819581190767
0.3684210526315789,0.572895622314237
0.36942675159235666,0.5728092865093974
0.3700787401574803,0.5727229507045577
0.37037037037037035,0.5726366148997181
0.37037037037037035,0.5725502790948784
0.3707865168539326,0.5724639432900388
0.37142857142857144,0.5723776074851992
0.3717948717948718,0.5722912716803595
0.3722627737226277,0.5722049358755199
0.3728813559322034,0.5721186000706803
0.37383177570093457,0.5720322642658406
0.375,0.5719459284610009
0.375,0.5718595926561614
0.375,0.5717732568513216
0.375,0.5716869210464821
0.375,0.5716005852416424
0.375,0.5715142494368028
0.375,0.5714279136319631
0.375,0.5713415778271235
0.375,0.5712552420222838
0.375,0.5711689062174442
0.375,0.5710825704126046
0.375,0.5709962346077649
0.375,0.5709098988029253
0.375,0.5708235629980856
0.375,0.570737227193246
0.375,0.5706508913884063
0.375,0.5705645555835668
0.375,0.570478219778727
0.375,0.5703918839738875
0.375,0.5703055481690478
0.375,0.5702192123642082
0.375,0.5701328765593685
0.375,0.5700465407545289
0.375,0.5699602049496892
0.375,0.5698738691448496
0.375,0.56978753334001
0.375,0.5697011975351703
0.375,0.5696148617303307
0.375,0.569528525925491
0.375,0.5694421901206514
0.375,0.5693558543158117
0.375,0.5692695185109722
0.375,0.5691831827061324
0.375,0.5690968469012929
0.375,0.5690105110964532
0.375,0.5689241752916135
0.375,0.5688378394867739
0.375,0.5687515036819343
0.375,0.5686651678770946
0.375,0.568578832072255
0.375,0.5684924962674154
0.375,0.5684061604625757
0.375,0.5683198246577361
0.375,0.5682334888528964
0.375,0.5681471530480569
0.375,0.5680608172432171
0.375,0.5679744814383776
0.375,0.5678881456335378
0.375,0.5678018098286983
0.375,0.5677154740238586
0.375,0.567629138219019
0.375,0.5675428024141793
0.375,0.5674564666093397
0.375,0.5673701308045
0.375,0.5672837949996604
0.375,0.5671974591948208
0.375,0.5671111233899812
0.375,0.5670247875851415
0.375,0.5669384517803018
0.375,0.5668521159754623
0.375,0.5667657801706225
0.375,0.566679444365783
0.375,0.5665931085609432
0.375,0.5665067727561037
0.375,0.566420436951264
0.375,0.5663341011464244
0.375,0.5662477653415847
0.375,0.5661614295367451
0.375,0.5660750937319055
0.375,0.5659887579270658
0.375,0.5659024221222262
0.375,0.5658160863173866
0.375,0.5657297505125469
0.375,0.5656434147077072
0.375,0.5655570789028677
0.375,0.5654707430980279
0.375,0.5653844072931884
0.375,0.5652980714883487
0.375,0.5652117356835091
0.3770491803278688,0.5651253998786694
0.37777777777777777,0.5650390640738298
0.37815126050420167,0.5649527282689901
0.3785310734463277,0.5648663924641505
0.3793103448275862,0.5647800566593109
0.3793103448275862,0.5646937208544712
0.3793103448275862,0.5646073850496316
0.38,0.564521049244792
0.38095238095238093,0.5644347134399523
0.38095238095238093,0.5643483776351126
0.38095238095238093,0.5642620418302731
0.38095238095238093,0.5641757060254333
0.38095238095238093,0.5640893702205938
0.38095238095238093,0.5640030344157541
0.3813559322033898,0.5639166986109145
0.38235294117647056,0.5638303628060748
0.38235294117647056,0.5637440270012352
0.3829787234042553,0.5636576911963955
0.3835616438356164,0.5635713553915559
0.38461538461538464,0.5634850195867163
0.38461538461538464,0.5633986837818766
0.38461538461538464,0.563312347977037
0.38461538461538464,0.5632260121721974
0.38461538461538464,0.5631396763673577
0.38461538461538464,0.563053340562518
0.38461538461538464,0.5629670047576785
0.38461538461538464,0.5628806689528387
0.38461538461538464,0.5627943331479992
0.38461538461538464,0.5627079973431595
0.38461538461538464,0.5626216615383199
0.38461538461538464,0.5625353257334802
0.38461538461538464,0.5624489899286406
0.38461538461538464,0.5623626541238009
0.38461538461538464,0.5622763183189613
0.38461538461538464,0.5621899825141217
0.38461538461538464,0.562103646709282
0.38461538461538464,0.5620173109044424
0.38461538461538464,0.5619309750996027
0.38461538461538464,0.5618446392947631
0.38461538461538464,0.5617583034899234
0.38461538461538464,0.5616719676850839
0.38461538461538464,0.5615856318802441
0.38596491228070173,0.5614992960754046
0.38636363636363635,0.5614129602705649
0.3870967741935484,0.5613266244657253
0.3870967741935484,0.5612402886608856
0.3877551020408163,0.561153952856046
0.3888888888888889,0.5610676170512063
0.3888888888888889,0.5609812812463667
0.3888888888888889,0.5608949454415271
0.3888888888888889,0.5608086096366874
0.3888888888888889,0.5607222738318478
0.3888888888888889,0.5606359380270081
0.3888888888888889,0.5605496022221685
0.3888888888888889,0.5604632664173288
0.3888888888888889,0.5603769306124893
0.38961038961038963,0.5602905948076495
0.3902439024390244,0.56020425900281
0.39082969432314413,0.5601179231979703
0.391304347826087,0.5600315873931306
0.391304347826087,0.559945251588291
0.391304347826087,0.5598589157834514
0.391304347826087,0.5597725799786117
0.3917525773195876,0.5596862441737721
0.3923076923076923,0.5595999083689325
0.39285714285714285,0.5595135725640928
0.39285714285714285,0.5594272367592532
0.39285714285714285,0.5593409009544135
0.3939393939393939,0.559254565149574
0.3939393939393939,0.5591682293447342
0.39473684210526316,0.5590818935398947
0.3953488372093023,0.5589955577350549
0.39603960396039606,0.5589092219302154
0.39655172413793105,0.5588228861253757
0.39759036144578314,0.558736550320536
0.4,0.5586502145156964
0.4,0.5585638787108568
0.4,0.5584775429060171
0.4,0.5583912071011775
0.4,0.5583048712963379
0.4,0.5582185354914982
0.4,0.5581321996866586
0.4,0.5580458638818189
0.4,0.5579595280769793
0.4,0.5578731922721396
0.4,0.5577868564673001
0.4,0.5577005206624603
0.4,0.5576141848576208
0.4,0.5575278490527811
0.4,0.5574415132479414
0.4,0.5573551774431018
0.4,0.5572688416382622
0.4,0.5571825058334225
0.4,0.5570961700285829
0.4,0.5570098342237433
0.4,0.5569234984189037
0.4,0.556837162614064
0.4,0.5567508268092243
0.4,0.5566644910043848
0.4,0.556578155199545
0.4,0.5564918193947055
0.4,0.5564054835898657
0.4,0.5563191477850262
0.4,0.5562328119801865
0.4,0.5561464761753468
0.4,0.5560601403705072
0.4,0.5559738045656676
0.4,0.555887468760828
0.4,0.5558011329559883
0.4,0.5557147971511487
0.4,0.555628461346309
0.4,0.5555421255414694
0.4,0.5554557897366297
0.4,0.5553694539317902
0.4,0.5552831181269504
0.4,0.5551967823221109
0.4,0.5551104465172711
0.4,0.5550241107124316
0.4,0.5549377749075919
0.4,0.5548514391027523
0.4,0.5547651032979126
0.4,0.554678767493073
0.4,0.5545924316882334
0.4,0.5545060958833937
0.4,0.5544197600785541
0.4,0.5543334242737143
0.4,0.5542470884688748
0.4,0.5541607526640351
0.4,0.5540744168591956
0.4,0.5539880810543558
0.4,0.5539017452495163
0.4,0.5538154094446766
0.4,0.553729073639837
0.4,0.5536427378349973
0.4,0.5535564020301577
0.4,0.553470066225318
0.4,0.5533837304204784
0.4,0.5532973946156388
0.4,0.5532110588107991
0.4,0.5531247230059595
0.4,0.5530383872011198
0.4,0.5529520513962802
0.4,0.5528657155914405
0.4,0.552779379786601
0.4,0.5526930439817612
0.4,0.5526067081769217
0.4,0.552520372372082
0.4,0.5524340365672424
0.4,0.5523477007624027
0.4,0.5522613649575631
0.4,0.5521750291527234
0.4,0.5520886933478838
0.4,0.5520023575430442
0.4,0.5519160217382045
0.4,0.5518296859333649
0.4,0.5517433501285252
0.4,0.5516570143236856
0.4,0.5515706785188459
0.4,0.5514843427140064
0.4,0.5513980069091666
0.4,0.5513116711043271
0.4,0.5512253352994874
0.4,0.5511389994946477
0.4,0.5510526636898081
0.4,0.5509663278849685
0.4,0.5508799920801288
0.4,0.5507936562752892
0.4,0.5507073204704496
0.4,0.5506209846656099
0.4,0.5505346488607703
0.4,0.5504483130559306
0.4,0.550361977251091
0.4,0.5502756414462513
0.4,0.5501893056414118
0.4,0.550102969836572
0.4,0.5500166340317325
0.4,0.5499302982268928
0.4,0.5498439624220531
0.4,0.5497576266172135
0.4,0.5496712908123739
0.4,0.5495849550075342
0.4,0.5494986192026946
0.4,0.549412283397855
0.4,0.5493259475930153
0.4,0.5492396117881757
0.4,0.549153275983336
0.4,0.5490669401784964
0.4,0.5489806043736567
0.4,0.5488942685688172
0.4,0.5488079327639774
0.4,0.5487215969591379
0.4,0.5486352611542982
0.4,0.5485489253494585
0.4,0.5484625895446189
0.4,0.5483762537397793
0.4,0.5482899179349396
0.4,0.5482035821301
0.4,0.5481172463252604
0.4,0.5480309105204207
0.4,0.5479445747155811
0.4,0.5478582389107414
0.4,0.5477719031059018
0.4,0.5476855673010621
0.4,0.5475992314962226
0.4,0.5475128956913828
0.4,0.5474265598865433
0.4,0.5473402240817036
0.4,0.5472538882768639
0.4,0.5471675524720243
0.4,0.5470812166671847
0.4,0.546994880862345
0.4,0.5469085450575054
0.4,0.5468222092526658
0.4,0.5467358734478261
0.4,0.5466495376429865
0.4,0.5465632018381468
0.4,0.5464768660333073
0.4,0.5463905302284675
0.4,0.546304194423628
0.4,0.5462178586187882
0.4,0.5461315228139487
0.4,0.546045187009109
0.4,0.5459588512042693
0.4,0.5458725153994297
0.4,0.5457861795945901
0.4,0.5456998437897504
0.4,0.5456135079849108
0.4,0.5455271721800712
0.4,0.5454408363752314
0.4,0.5453545005703919
0.4,0.5452681647655522
0.4,0.5451818289607127
0.4,0.5450954931558729
0.4,0.5450091573510334
0.4,0.5449228215461936
0.4,0.5448364857413541
0.4,0.5447501499365144
0.4,0.5446638141316748
0.4,0.5445774783268351
0.4,0.5444911425219955
0.4,0.5444048067171559
0.4,0.5443184709123162
0.4,0.5442321351074766
0.4,0.5441457993026368
0.4,0.5440594634977973
0.4,0.5439731276929576
0.4,0.5438867918881181
0.4,0.5438004560832783
0.4,0.5437141202784388
0.4,0.543627784473599
0.4,0.5435414486687594
0.4,0.5434551128639198
0.4,0.5433687770590802
0.4,0.5432824412542405
0.4,0.5431961054494009
0.4,0.5431097696445613
0.4,0.5430234338397216
0.4,0.542937098034882
0.4,0.5428507622300422
0.4,0.5427644264252027
0.4,0.542678090620363
0.4,0.5425917548155235
0.4,0.5425054190106837
0.4,0.5424190832058442
0.4,0.5423327474010045
0.4,0.5422464115961648
0.4,0.5421600757913252
0.4,0.5420737399864856
0.4,0.5419874041816459
0.4,0.5419010683768063
0.4,0.5418147325719667
0.4,0.541728396767127
0.4,0.5416420609622874
0.4,0.5415557251574477
0.4,0.5414693893526081
0.4,0.5413830535477684
0.4,0.5412967177429289
0.4,0.5412103819380891
0.4,0.5411240461332496
0.4,0.5410377103284099
0.4,0.5409513745235702
0.4,0.5408650387187306
0.4,0.540778702913891
0.4,0.5406923671090513
0.4,0.5406060313042117
0.4,0.5405196954993721
0.4,0.5404333596945324
0.4,0.5403470238896928
0.4,0.5402606880848531
0.4,0.5401743522800135
0.4,0.5400880164751738
0.4,0.5400016806703343
0.4,0.5399153448654945
0.4,0.539829009060655
0.4,0.5397426732558153
0.4,0.5396563374509756
0.4,0.539570001646136
0.4,0.5394836658412964
0.4,0.5393973300364567
0.4,0.5393109942316171
0.4,0.5392246584267775
0.4,0.5391383226219378
0.4,0.5390519868170982
0.4,0.5389656510122585
0.4,0.5388793152074189
0.4,0.5387929794025792
0.4,0.5387066435977397
0.4,0.5386203077928999
0.4,0.5385339719880604
0.4,0.5384476361832207
0.4,0.538361300378381
0.4,0.5382749645735414
0.40082644628099173,0.5381886287687018
0.4027777777777778,0.5381022929638621
0.40350877192982454,0.5380159571590225
0.40425531914893614,0.5379296213541829
0.40476190476190477,0.5378432855493432
0.40540540540540543,0.5377569497445036
0.40540540540540543,0.5376706139396639
0.40625,0.5375842781348243
0.40625,0.5374979423299846
0.4074074074074074,0.5374116065251451
0.4074074074074074,0.5373252707203053
0.4074074074074074,0.5372389349154658
0.40789473684210525,0.5371525991106261
0.4088669950738916,0.5370662633057864
0.4090909090909091,0.5369799275009468
0.4090909090909091,0.5368935916961072
0.4090909090909091,0.5368072558912675
0.4090909090909091,0.5367209200864279
0.4090909090909091,0.5366345842815883
0.41025641025641024,0.5365482484767485
0.4107142857142857,0.536461912671909
0.4117647058823529,0.5363755768670693
0.4117647058823529,0.5362892410622297
0.4117647058823529,0.53620290525739
0.4117647058823529,0.5361165694525505
0.4117647058823529,0.5360302336477107
0.4117647058823529,0.5359438978428712
0.4117647058823529,0.5358575620380315
0.4117647058823529,0.5357712262331918
0.4117647058823529,0.5356848904283522
0.4117647058823529,0.5355985546235126
0.4117647058823529,0.535512218818673
0.41304347826086957,0.5354258830138333
0.41379310344827586,0.5353395472089937
0.41379310344827586,0.5352532114041539
0.41379310344827586,0.5351668755993144
0.4146341463414634,0.5350805397944747
0.41509433962264153,0.5349942039896352
0.41626794258373206,0.5349078681847954
0.4166666666666667,0.5348215323799559
0.4166666666666667,0.5347351965751161
0.4166666666666667,0.5346488607702765
0.4166666666666667,0.5345625249654369
0.4166666666666667,0.5344761891605972
0.4166666666666667,0.5343898533557576
0.4166666666666667,0.534303517550918
0.4166666666666667,0.5342171817460784
0.4166666666666667,0.5341308459412387
0.4166666666666667,0.5340445101363991
0.4166666666666667,0.5339581743315593
0.4166666666666667,0.5338718385267198
0.4166666666666667,0.5337855027218801
0.4166666666666667,0.5336991669170406
0.4166666666666667,0.5336128311122008
0.4166666666666667,0.5335264953073613
0.4166666666666667,0.5334401595025215
0.4166666666666667,0.5333538236976819
0.4166666666666667,0.5332674878928423
0.4166666666666667,0.5331811520880027
0.4166666666666667,0.533094816283163
0.4166666666666667,0.5330084804783234
0.4166666666666667,0.5329221446734838
0.4166666666666667,0.5328358088686441
0.4166666666666667,0.5327494730638045
0.41735537190082644,0.5326631372589647
0.4186046511627907,0.5325768014541252
0.4189189189189189,0.5324904656492855
0.41935483870967744,0.532404129844446
0.41935483870967744,0.5323177940396062
0.42028985507246375,0.5322314582347667
0.42105263157894735,0.532145122429927
0.42105263157894735,0.5320587866250873
0.42105263157894735,0.5319724508202477
0.42105263157894735,0.5318861150154081
0.42105263157894735,0.5317997792105684
0.42105263157894735,0.5317134434057288
0.421875,0.5316271076008892
0.4225352112676056,0.5315407717960495
0.4230769230769231,0.5314544359912099
0.4230769230769231,0.5313681001863702
0.4230769230769231,0.5312817643815306
0.4238095238095238,0.5311954285766909
0.42424242424242425,0.5311090927718514
0.4247787610619469,0.5310227569670116
0.425,0.5309364211621721
0.4258064516129032,0.5308500853573324
0.4266666666666667,0.5307637495524927
0.42857142857142855,0.5306774137476531
0.42857142857142855,0.5305910779428135
0.42857142857142855,0.5305047421379738
0.42857142857142855,0.5304184063331342
0.42857142857142855,0.5303320705282946
0.42857142857142855,0.5302457347234549
0.42857142857142855,0.5301593989186153
0.42857142857142855,0.5300730631137756
0.42857142857142855,0.529986727308936
0.42857142857142855,0.5299003915040963
0.42857142857142855,0.5298140556992568
0.42857142857142855,0.529727719894417
0.42857142857142855,0.5296413840895775
0.42857142857142855,0.5295550482847378
0.42857142857142855,0.5294687124798981
0.42857142857142855,0.5293823766750585
0.42857142857142855,0.5292960408702189
0.42857142857142855,0.5292097050653792
0.42857142857142855,0.5291233692605396
0.42857142857142855,0.5290370334557
0.42857142857142855,0.5289506976508602
0.42857142857142855,0.5288643618460207
0.42857142857142855,0.528778026041181
0.42857142857142855,0.5286916902363414
0.42857142857142855,0.5286053544315017
0.42857142857142855,0.5285190186266622
0.42857142857142855,0.5284326828218224
0.42857142857142855,0.5283463470169829
0.42857142857142855,0.5282600112121432
0.42857142857142855,0.5281736754073035
0.42857142857142855,0.5280873396024639
0.42857142857142855,0.5280010037976243
0.42857142857142855,0.5279146679927846
0.42857142857142855,0.527828332187945
0.42857142857142855,0.5277419963831054
0.42857142857142855,0.5276556605782656
0.42857142857142855,0.5275693247734261
0.42857142857142855,0.5274829889685864
0.42857142857142855,0.5273966531637468
0.42857142857142855,0.5273103173589071
0.42857142857142855,0.5272239815540676
0.42857142857142855,0.5271376457492278
0.42857142857142855,0.5270513099443883
0.42857142857142855,0.5269649741395486
0.42857142857142855,0.5268786383347089
0.42857142857142855,0.5267923025298693
0.42857142857142855,0.5267059667250297
0.42857142857142855,0.52661963092019
0.42857142857142855,0.5265332951153504
0.42857142857142855,0.5264469593105108
0.42857142857142855,0.526360623505671
0.42857142857142855,0.5262742877008315
0.42857142857142855,0.5261879518959918
0.42857142857142855,0.5261016160911522
0.42857142857142855,0.5260152802863125
0.42857142857142855,0.525928944481473
0.42857142857142855,0.5258426086766332
0.42857142857142855,0.5257562728717936
0.42857142857142855,0.525669937066954
0.42857142857142855,0.5255836012621143
0.42857142857142855,0.5254972654572747
0.42857142857142855,0.5254109296524351
0.42857142857142855,0.5253245938475954
0.42857142857142855,0.5252382580427558
0.42857142857142855,0.5251519222379162
0.42857142857142855,0.5250655864330764
0.42857142857142855,0.5249792506282369
0.42857142857142855,0.5248929148233972
0.42857142857142855,0.5248065790185577
0.42857142857142855,0.5247202432137179
0.42857142857142855,0.5246339074088784
0.42857142857142855,0.5245475716040386
0.42857142857142855,0.524461235799199
0.42857142857142855,0.5243748999943594
0.42857142857142855,0.5242885641895197
0.42857142857142855,0.5242022283846801
0.42857142857142855,0.5241158925798405
0.42857142857142855,0.5240295567750008
0.42857142857142855,0.5239432209701612
0.42857142857142855,0.5238568851653216
0.42857142857142855,0.5237705493604818
0.42857142857142855,0.5236842135556423
0.42857142857142855,0.5235978777508026
0.42857142857142855,0.523511541945963
0.42857142857142855,0.5234252061411233
0.42857142857142855,0.5233388703362838
0.42857142857142855,0.523252534531444
0.42857142857142855,0.5231661987266044
0.42857142857142855,0.5230798629217648
0.42857142857142855,0.5229935271169251
0.42857142857142855,0.5229071913120855
0.42857142857142855,0.5228208555072459
0.42857142857142855,0.5227345197024063
0.42857142857142855,0.5226481838975666
0.42857142857142855,0.522561848092727
0.42857142857142855,0.5224755122878872
0.42857142857142855,0.5223891764830477
0.42857142857142855,0.522302840678208
0.4288164665523156,0.5222165048733685
0.4307692307692308,0.5221301690685287
0.43157894736842106,0.5220438332636892
0.43209876543209874,0.5219574974588495
0.43243243243243246,0.5218711616540098
0.43333333333333335,0.5217848258491702
0.43333333333333335,0.5216984900443306
0.43373493975903615,0.5216121542394909
0.43478260869565216,0.5215258184346513
0.43478260869565216,0.5214394826298117
0.43478260869565216,0.521353146824972
0.43478260869565216,0.5212668110201324
0.43478260869565216,0.5211804752152926
0.4358974358974359,0.5210941394104531
0.43617021276595747,0.5210078036056134
0.4375,0.5209214678007739
0.4375,0.5208351319959341
0.4375,0.5207487961910946
0.4375,0.5206624603862549
0.4375,0.5205761245814152
0.4375,0.5204897887765756
0.4375,0.520403452971736
0.4375,0.5203171171668963
0.4375,0.5202307813620567
0.4375,0.5201444455572171
0.4375,0.5200581097523773
0.43820224719101125,0.5199717739475378
0.43902439024390244,0.519885438142698
0.43956043956043955,0.5197991023378585
0.44,0.5197127665330188
0.44,0.5196264307281793
0.44,0.5195400949233395
0.44047619047619047,0.5194537591185
0.4411764705882353,0.5193674233136603
0.44155844155844154,0.5192810875088206
0.4418604651162791,0.519194751703981
0.44285714285714284,0.5191084158991414
0.4444444444444444,0.5190220800943017
0.4444444444444444,0.5189357442894621
0.4444444444444444,0.5188494084846225
0.4444444444444444,0.5187630726797827
0.4444444444444444,0.5186767368749432
0.4444444444444444,0.5185904010701035
0.4444444444444444,0.5185040652652639
0.4444444444444444,0.5184177294604242
0.4444444444444444,0.5183313936555847
0.4444444444444444,0.5182450578507449
0.4444444444444444,0.5181587220459053
0.4444444444444444,0.5180723862410657
0.4444444444444444,0.517986050436226
0.4444444444444444,0.5178997146313864
0.4444444444444444,0.5178133788265468
0.4444444444444444,0.5177270430217071
0.4444444444444444,0.5176407072168675
0.4444444444444444,0.5175543714120279
0.4444444444444444,0.5174680356071881
0.4444444444444444,0.5173816998023486
0.4444444444444444,0.5172953639975089
0.4444444444444444,0.5172090281926693
0.4444444444444444,0.5171226923878296
0.4444444444444444,0.5170363565829901
0.4444444444444444,0.5169500207781503
0.4444444444444444,0.5168636849733107
0.4444444444444444,0.5167773491684711
0.4444444444444444,0.5166910133636314
0.4444444444444444,0.5166046775587918
0.4444444444444444,0.5165183417539522
0.4444444444444444,0.5164320059491125
0.4444444444444444,0.5163456701442729
0.4444444444444444,0.5162593343394333
0.4444444444444444,0.5161729985345935
0.4444444444444444,0.516086662729754
0.4444444444444444,0.5160003269249143
0.4444444444444444,0.5159139911200747
0.4444444444444444,0.515827655315235
0.4444444444444444,0.5157413195103955
0.4444444444444444,0.5156549837055557
0.4444444444444444,0.5155686479007161
0.4444444444444444,0.5154823120958765
0.4444444444444444,0.5153959762910368
0.4444444444444444,0.5153096404861972
0.4444444444444444,0.5152233046813576
0.4444444444444444,0.5151369688765179
0.4444444444444444,0.5150506330716783
0.4444444444444444,0.5149642972668387
0.4444444444444444,0.5148779614619989
0.4444444444444444,0.5147916256571594
0.4453125,0.5147052898523197
0.44642857142857145,0.5146189540474801
0.44696969696969696,0.5145326182426404
0.4473684210526316,0.5144462824378009
0.4482758620689655,0.5143599466329611
0.4482758620689655,0.5142736108281215
0.44871794871794873,0.5141872750232819
0.45,0.5141009392184422
0.45,0.5140146034136026
0.45,0.513928267608763
0.45,0.5138419318039233
0.45,0.5137555959990837
0.45,0.5136692601942441
0.45042492917847027,0.5135829243894043
0.4514285714285714,0.5134965885845648
0.45161290322580644,0.5134102527797251
0.45161290322580644,0.5133239169748856
0.4523809523809524,0.5132375811700458
0.45348837209302323,0.5131512453652063
0.45454545454545453,0.5130649095603665
0.45454545454545453,0.5129785737555269
0.45454545454545453,0.5128922379506873
0.45454545454545453,0.5128059021458476
0.45454545454545453,0.512719566341008
0.45454545454545453,0.5126332305361684
0.45454545454545453,0.5125468947313288
0.45454545454545453,0.5124605589264891
0.45454545454545453,0.5123742231216495
0.45454545454545453,0.5122878873168097
0.45454545454545453,0.5122015515119702
0.45454545454545453,0.5121152157071305
0.45454545454545453,0.512028879902291
0.45454545454545453,0.5119425440974512
0.45454545454545453,0.5118562082926117
0.45454545454545453,0.511769872487772
0.45454545454545453,0.5116835366829323
0.45454545454545453,0.5115972008780927
0.45454545454545453,0.511510865073253
0.45454545454545453,0.5114245292684134
0.45454545454545453,0.5113381934635738
0.45454545454545453,0.5112518576587342
0.45454545454545453,0.5111655218538944
0.45454545454545453,0.5110791860490549
0.45454545454545453,0.5109928502442151
0.45454545454545453,0.5109065144393756
0.45454545454545453,0.5108201786345359
0.45454545454545453,0.5107338428296964
0.45454545454545453,0.5106475070248566
0.45535714285714285,0.5105611712200171
0.45652173913043476,0.5104748354151774
0.45714285714285713,0.5103884996103377
0.4576271186440678,0.5103021638054981
0.4583333333333333,0.5102158280006585
0.4583333333333333,0.5101294921958188
0.4583333333333333,0.5100431563909792
0.45864661654135336,0.5099568205861396
0.4594594594594595,0.5098704847812998
0.46,0.5097841489764603
0.46113989637305697,0.5096978131716206
0.46153846153846156,0.509611477366781
0.46153846153846156,0.5095251415619413
0.46153846153846156,0.5094388057571018
0.46153846153846156,0.509352469952262
0.46153846153846156,0.5092661341474224
0.46153846153846156,0.5091797983425828
0.46153846153846156,0.5090934625377431
0.46153846153846156,0.5090071267329035
0.46153846153846156,0.5089207909280639
0.46153846153846156,0.5088344551232242
0.46153846153846156,0.5087481193183846
0.46153846153846156,0.508661783513545
0.46153846153846156,0.5085754477087052
0.46153846153846156,0.5084891119038657
0.46153846153846156,0.508402776099026
0.46153846153846156,0.5083164402941864
0.46153846153846156,0.5082301044893467
0.46153846153846156,0.5081437686845072
0.46153846153846156,0.5080574328796674
0.46296296296296297,0.5079710970748278
0.4634146341463415,0.5078847612699882
0.4642857142857143,0.5077984254651485
0.4642857142857143,0.5077120896603089
0.4642857142857143,0.5076257538554693
0.46511627906976744,0.5075394180506296
0.4660714285714286,0.50745308224579
0.4666666666666667,0.5073667464409504
0.4666666666666667,0.5072804106361106
0.4666666666666667,0.5071940748312711
0.4666666666666667,0.5071077390264314
0.4666666666666667,0.5070214032215918
0.4666666666666667,0.5069350674167521
0.4666666666666667,0.5068487316119126
0.4666666666666667,0.5067623958070728
0.4666666666666667,0.5066760600022332
0.4666666666666667,0.5065897241973936
0.4666666666666667,0.5065033883925539
0.4666666666666667,0.5064170525877143
0.4666666666666667,0.5063307167828747
0.4672897196261682,0.506244380978035
0.4682875264270613,0.5061580451731954
0.46875,0.5060717093683558
0.46938775510204084,0.505985373563516
0.46987951807228917,0.5058990377586765
0.47058823529411764,0.5058127019538368
0.47058823529411764,0.5057263661489972
0.47058823529411764,0.5056400303441575
0.47058823529411764,0.505553694539318
0.47058823529411764,0.5054673587344782
0.47058823529411764,0.5053810229296386
0.47058823529411764,0.505294687124799
0.47058823529411764,0.5052083513199593
0.4713375796178344,0.5051220155151197
0.4722222222222222,0.5050356797102801
0.4725274725274725,0.5049493439054404
0.47368421052631576,0.5048630081006008
0.47368421052631576,0.5047766722957612
0.47368421052631576,0.5046903364909214
0.47368421052631576,0.5046040006860819
0.47368421052631576,0.5045176648812422
0.47368421052631576,0.5044313290764026
0.47368421052631576,0.5043449932715629
0.4743083003952569,0.5042586574667234
0.475,0.5041723216618836
0.47580645161290325,0.504085985857044
0.47619047619047616,0.5039996500522044
0.47619047619047616,0.5039133142473647
0.47619047619047616,0.5038269784425251
0.47619047619047616,0.5037406426376855
0.47619047619047616,0.5036543068328458
0.4772727272727273,0.5035679710280062
0.4780701754385965,0.5034816352231666
0.4782608695652174,0.5033952994183268
0.4782608695652174,0.5033089636134873
0.4782608695652174,0.5032226278086476
0.4782608695652174,0.503136292003808
0.4791666666666667,0.5030499561989683
0.48,0.5029636203941288
0.48,0.502877284589289
0.48,0.5027909487844494
0.4811320754716981,0.5027046129796098
0.48148148148148145,0.5026182771747701
0.48148148148148145,0.5025319413699305
0.48214285714285715,0.5024456055650909
0.4827586206896552,0.5023592697602512
0.4827586206896552,0.5022729339554115
0.4835680751173709,0.502186598150572
0.4838709677419355,0.5021002623457322
0.48484848484848486,0.5020139265408927
0.48484848484848486,0.501927590736053
0.4857142857142857,0.5018412549312135
0.4861111111111111,0.5017549191263737
0.4864864864864865,0.5016685833215342
0.48717948717948717,0.5015822475166944
0.4883720930232558,0.5014959117118548
0.4888888888888889,0.5014095759070152
0.4897959183673469,0.5013232401021755
0.49056603773584906,0.5012369042973359
0.49137931034482757,0.5011505684924963
0.49230769230769234,0.5010642326876567
0.4936708860759494,0.5009778968828169
0.494949494949495,0.5008915610779774
0.49909255898366606,0.5008052252731376
0.5,0.5007188894682981
0.5,0.5006325536634584
0.5,0.5005462178586189
0.5,0.5004598820537791
0.5,0.5003735462489395
0.5,0.5002872104440999
0.5,0.5002008746392602
0.5,0.5001145388344206
0.5,0.500028203029581
0.5,0.4999418672247413
0.5,0.4998555314199017
0.5,0.49976919561506206
0.5,0.4996828598102224
0.5,0.4995965240053828
0.5,0.49951018820054316
0.5,0.4994238523957034
0.5,0.4993375165908638
0.5,0.49925118078602415
0.5,0.4991648449811845
0.5,0.4990785091763449
0.5,0.49899217337150525
0.5,0.4989058375666656
0.5,0.498819501761826
0.5,0.49873316595698636
0.5,0.4986468301521467
0.5,0.4985604943473071
0.5,0.49847415854246746
0.5,0.49838782273762783
0.5,0.4983014869327882
0.5,0.49821515112794856
0.5,0.4981288153231088
0.5,0.4980424795182692
0.5,0.49795614371342956
0.5,0.4978698079085899
0.5,0.4977834721037503
0.5,0.49769713629891066
0.5,0.497610800494071
0.5,0.4975244646892314
0.5,0.49743812888439176
0.5,0.49735179307955213
0.5,0.4972654572747125
0.5,0.49717912146987286
0.5,0.49709278566503323
0.5,0.4970064498601936
0.5,0.49692011405535397
0.5,0.4968337782505142
0.5,0.4967474424456746
0.5,0.49666110664083496
0.5,0.4965747708359953
0.5,0.4964884350311557
0.5,0.49640209922631606
0.5,0.49631576342147643
0.5,0.4962294276166368
0.5,0.49614309181179717
0.5,0.49605675600695753
0.5,0.4959704202021179
0.5,0.49588408439727827
0.5,0.49579774859243864
0.5,0.495711412787599
0.5,0.49562507698275926
0.5,0.49553874117791963
0.5,0.49545240537308
0.5,0.49536606956824036
0.5,0.49527973376340073
0.5,0.4951933979585611
0.5,0.49510706215372147
0.5,0.49502072634888183
0.5,0.4949343905440422
0.5,0.49484805473920257
0.5,0.49476171893436294
0.5,0.4946753831295233
0.5,0.4945890473246837
0.5,0.49450271151984404
0.5,0.4944163757150044
0.5,0.49433003991016466
0.5,0.49424370410532503
0.5,0.4941573683004854
0.5,0.49407103249564577
0.5,0.49398469669080614
0.5,0.4938983608859665
0.5,0.49381202508112687
0.5,0.49372568927628724
0.5,0.4936393534714476
0.5,0.493553017666608
0.5,0.49346668186176834
0.5,0.4933803460569287
0.5,0.4932940102520891
0.5,0.49320767444724944
0.5,0.4931213386424098
0.5,0.49303500283757007
0.5,0.49294866703273044
0.5,0.4928623312278908
0.5,0.49277599542305117
0.5,0.49268965961821154
0.5,0.4926033238133719
0.5,0.4925169880085323
0.5,0.49243065220369264
0.5,0.492344316398853
0.5,0.4922579805940134
0.5,0.49217164478917375
0.5,0.4920853089843341
0.5,0.4919989731794945
0.5,0.49191263737465485
0.5,0.4918263015698152
0.5,0.4917399657649755
0.5,0.49165362996013584
0.5,0.4915672941552962
0.5,0.4914809583504566
0.5,0.49139462254561694
0.5,0.4913082867407773
0.5,0.4912219509359377
0.5,0.49113561513109805
0.5,0.4910492793262584
0.5,0.4909629435214188
0.5,0.49087660771657915
0.5,0.4907902719117395
0.5,0.4907039361068999
0.5,0.49061760030206025
0.5,0.4905312644972205
0.5,0.4904449286923809
0.5,0.49035859288754124
0.5,0.4902722570827016
0.5,0.490185921277862
0.5,0.49009958547302235
0.5,0.4900132496681827
0.5,0.4899269138633431
0.5,0.48984057805850345
0.5,0.4897542422536638
0.5,0.4896679064488242
0.5,0.48958157064398455
0.5,0.4894952348391449
0.5,0.4894088990343053
0.5,0.48932256322946566
0.5,0.4892362274246259
0.5,0.4891498916197863
0.5,0.48906355581494665
0.5,0.488977220010107
0.5,0.4888908842052674
0.5,0.48880454840042775
0.5,0.4887182125955881
0.5,0.4886318767907485
0.5,0.48854554098590885
0.5,0.4884592051810692
0.5,0.4883728693762296
0.5,0.48828653357138996
0.5,0.4882001977665503
0.5,0.4881138619617107
0.5,0.48802752615687106
0.5,0.4879411903520313
0.5,0.4878548545471917
0.5,0.48776851874235205
0.5,0.4876821829375124
0.5,0.4875958471326728
0.5,0.48750951132783316
0.5,0.4874231755229935
0.5,0.4873368397181539
0.5,0.48725050391331426
0.5,0.4871641681084746
0.5,0.487077832303635
0.5,0.48699149649879536
0.5,0.48690516069395573
0.5,0.4868188248891161
0.5,0.48673248908427635
0.5,0.4866461532794367
0.5,0.4865598174745971
0.5,0.48647348166975746
0.5,0.4863871458649178
0.5,0.4863008100600782
0.5,0.48621447425523856
0.5,0.48612813845039893
0.5,0.4860418026455593
0.5,0.48595546684071966
0.5,0.48586913103588003
0.5,0.4857827952310404
0.5,0.48569645942620077
0.5,0.48561012362136113
0.5,0.4855237878165215
0.5,0.48543745201168176
0.5,0.4853511162068421
0.5,0.4852647804020025
0.5,0.48517844459716286
0.5,0.48509210879232323
0.5,0.4850057729874836
0.5,0.48491943718264396
0.5,0.48483310137780433
0.5,0.4847467655729647
0.5,0.48466042976812507
0.5,0.48457409396328543
0.5,0.4844877581584458
0.5,0.48440142235360617
0.5,0.48431508654876654
0.5,0.4842287507439269
0.5,0.48414241493908716
0.5,0.48405607913424753
0.5,0.4839697433294079
0.5,0.48388340752456827
0.5,0.48379707171972863
0.5,0.483710735914889
0.5,0.48362440011004937
0.5,0.48353806430520974
0.5,0.4834517285003701
0.5,0.48336539269553047
0.5,0.48327905689069084
0.5,0.4831927210858512
0.5,0.4831063852810116
0.5,0.48302004947617194
0.5,0.4829337136713322
0.5,0.48284737786649257
0.5,0.48276104206165293
0.5,0.4826747062568133
0.5,0.48258837045197367
0.5,0.48250203464713404
0.5,0.4824156988422944
0.5,0.4823293630374548
0.5,0.48224302723261514
0.5,0.4821566914277755
0.5,0.4820703556229359
0.5,0.48198401981809624
0.5,0.4818976840132566
0.5,0.481811348208417
0.5,0.48172501240357735
0.5,0.4816386765987376
0.5,0.48155234079389797
0.5,0.48146600498905834
0.5,0.4813796691842187
0.5,0.4812933333793791
0.5,0.48120699757453944
0.5,0.4811206617696998
0.5,0.4810343259648602
0.5,0.48094799016002054
0.5,0.4808616543551809
0.5,0.4807753185503413
0.5,0.48068898274550165
0.5,0.480602646940662
0.5,0.4805163111358224
0.5,0.48042997533098275
0.5,0.480343639526143
0.5,0.4802573037213034
0.5,0.48017096791646374
0.5045871559633027,0.4800846321116241
0.5061728395061729,0.4799982963067845
0.5072463768115942,0.47991196050194485
0.5084745762711864,0.4798256246971052
0.5094339622641509,0.4797392888922656
0.5102040816326531,0.47965295308742595
0.5111111111111111,0.4795666172825863
0.5116279069767442,0.4794802814777467
0.512396694214876,0.47939394567290705
0.5131578947368421,0.4793076098680674
0.5138888888888888,0.4792212740632278
0.5142857142857142,0.47913493825838815
0.5151515151515151,0.4790486024535484
0.5151515151515151,0.4789622666487088
0.5161290322580645,0.47887593084386915
0.5161290322580645,0.4787895950390295
0.5172413793103449,0.4787032592341899
0.5172413793103449,0.47861692342935025
0.5178571428571429,0.4785305876245106
0.5185185185185185,0.478444251819671
0.5185185185185185,0.47835791601483135
0.5188679245283019,0.4782715802099917
0.52,0.4781852444051521
0.52,0.47809890860031246
0.52,0.4780125727954728
0.5205479452054794,0.4779262369906332
0.5213270142180095,0.47783990118579345
0.5217391304347826,0.4777535653809538
0.5217391304347826,0.4776672295761142
0.5217391304347826,0.47758089377127455
0.5217391304347826,0.4774945579664349
0.5230769230769231,0.4774082221615953
0.5238095238095238,0.47732188635675565
0.5238095238095238,0.477235550551916
0.5238095238095238,0.4771492147470764
0.5238095238095238,0.47706287894223676
0.5238095238095238,0.4769765431373971
0.525,0.4768902073325575
0.5258620689655172,0.47680387152771786
0.5263157894736842,0.4767175357228782
0.5263157894736842,0.4766311999180386
0.5263157894736842,0.47654486411319885
0.5263157894736842,0.4764585283083592
0.5263157894736842,0.4763721925035196
0.5263157894736842,0.47628585669867995
0.5277777777777778,0.4761995208938403
0.5283018867924528,0.4761131850890007
0.5294117647058824,0.47602684928416106
0.5294117647058824,0.4759405134793214
0.5294117647058824,0.4758541776744818
0.5294117647058824,0.47576784186964216
0.5294117647058824,0.47568150606480253
0.5294117647058824,0.4755951702599629
0.5294117647058824,0.47550883445512326
0.5294117647058824,0.47542249865028363
0.5294117647058824,0.475336162845444
0.5308641975308642,0.47524982704060426
0.53125,0.4751634912357646
0.5319148936170213,0.475077155430925
0.5333333333333333,0.47499081962608536
0.5333333333333333,0.4749044838212457
0.5333333333333333,0.4748181480164061
0.5333333333333333,0.47473181221156646
0.5333333333333333,0.47464547640672683
0.5333333333333333,0.4745591406018872
0.5333333333333333,0.47447280479704756
0.5333333333333333,0.47438646899220793
0.5333333333333333,0.4743001331873683
0.5333333333333333,0.47421379738252867
0.5333333333333333,0.47412746157768904
0.5333333333333333,0.4740411257728493
0.5348837209302325,0.47395478996800966
0.5357142857142857,0.47386845416317
0.5357142857142857,0.4737821183583304
0.5365853658536586,0.47369578255349076
0.5370370370370371,0.47360944674865113
0.5384615384615384,0.4735231109438115
0.5384615384615384,0.47343677513897187
0.5384615384615384,0.47335043933413223
0.5384615384615384,0.4732641035292926
0.5384615384615384,0.47317776772445297
0.5384615384615384,0.47309143191961334
0.5384615384615384,0.4730050961147737
0.5384615384615384,0.47291876030993407
0.5384615384615384,0.47283242450509444
0.5384615384615384,0.4727460887002547
0.5384615384615384,0.47265975289541506
0.5384615384615384,0.47257341709057543
0.5384615384615384,0.4724870812857358
0.5384615384615384,0.47240074548089617
0.5384615384615384,0.47231440967605653
0.5384615384615384,0.4722280738712169
0.539622641509434,0.47214173806637727
0.5405405405405406,0.47205540226153764
0.5409836065573771,0.471969066456698
0.5416666666666666,0.4718827306518584
0.5416666666666666,0.47179639484701874
0.541871921182266,0.4717100590421791
0.5428571428571428,0.4716237232373395
0.5434782608695652,0.47153738743249984
0.5443037974683544,0.4714510516276601
0.5454545454545454,0.47136471582282047
0.5454545454545454,0.47127838001798084
0.5454545454545454,0.4711920442131412
0.5454545454545454,0.47110570840830157
0.5454545454545454,0.47101937260346194
0.5454545454545454,0.4709330367986223
0.5454545454545454,0.4708467009937827
0.5454545454545454,0.47076036518894304
0.5454545454545454,0.4706740293841034
0.5454545454545454,0.4705876935792638
0.5454545454545454,0.47050135777442414
0.5454545454545454,0.4704150219695845
0.5454545454545454,0.4703286861647449
0.5454545454545454,0.47024235035990514
0.5454545454545454,0.4701560145550655
0.5454545454545454,0.47006967875022587
0.5454545454545454,0.46998334294538624
0.5454545454545454,0.4698970071405466
0.5454545454545454,0.469810671335707
0.5454545454545454,0.46972433553086734
0.5454545454545454,0.4696379997260277
0.5454545454545454,0.4695516639211881
0.5454545454545454,0.46946532811634845
0.5454545454545454,0.4693789923115088
0.5471698113207547,0.4692926565066692
0.548,0.46920632070182955
0.5483870967741935,0.4691199848969899
0.5490196078431373,0.4690336490921503
0.55,0.46894731328731054
0.55,0.4688609774824709
0.55,0.4687746416776313
0.55,0.46868830587279164
0.55,0.468601970067952
0.5508982035928144,0.4685156342631124
0.5517241379310345,0.46842929845827275
0.5517241379310345,0.4683429626534331
0.5523255813953488,0.4682566268485935
0.5531914893617021,0.46817029104375385
0.5540540540540541,0.4680839552389142
0.5555555555555556,0.4679976194340746
0.5555555555555556,0.46791128362923495
0.5555555555555556,0.4678249478243953
0.5555555555555556,0.4677386120195557
0.5555555555555556,0.46765227621471595
0.5555555555555556,0.4675659404098763
0.5555555555555556,0.4674796046050367
0.5555555555555556,0.46739326880019705
0.5555555555555556,0.4673069329953574
0.5555555555555556,0.4672205971905178
0.5555555555555556,0.46713426138567815
0.5555555555555556,0.4670479255808385
0.5555555555555556,0.4669615897759989
0.5555555555555556,0.46687525397115925
0.5555555555555556,0.4667889181663196
0.5555555555555556,0.46670258236148
0.5555555555555556,0.46661624655664036
0.5555555555555556,0.4665299107518007
0.5555555555555556,0.4664435749469611
0.5555555555555556,0.46635723914212135
0.5555555555555556,0.4662709033372817
0.5555555555555556,0.4661845675324421
0.5555555555555556,0.46609823172760245
0.5555555555555556,0.4660118959227628
0.5555555555555556,0.4659255601179232
0.5555555555555556,0.46583922431308356
0.5555555555555556,0.4657528885082439
0.5555555555555556,0.4656665527034043
0.5555555555555556,0.46558021689856466
0.5555555555555556,0.465493881093725
0.5555555555555556,0.4654075452888854
0.5555555555555556,0.46532120948404576
0.5555555555555556,0.46523487367920613
0.5555555555555556,0.4651485378743664
0.5555555555555556,0.46506220206952675
0.5555555555555556,0.4649758662646871
0.5555555555555556,0.4648895304598475
0.5555555555555556,0.46480319465500786
0.5555555555555556,0.4647168588501682
0.5555555555555556,0.4646305230453286
0.5571428571428572,0.46454418724048896
0.5581395348837209,0.4644578514356493
0.5588235294117647,0.4643715156308097
0.5595238095238095,0.46428517982597006
0.56,0.46419884402113043
0.56,0.4641125082162908
0.5603448275862069,0.46402617241145117
0.5609756097560976,0.46393983660661153
0.5625,0.4638535008017718
0.5625,0.46376716499693216
0.5625,0.4636808291920925
0.5625,0.4635944933872529
0.5625,0.46350815758241326
0.5625,0.46342182177757363
0.5625,0.463335485972734
0.5625,0.46324915016789436
0.5625,0.46316281436305473
0.5625,0.4630764785582151
0.5641025641025641,0.46299014275337547
0.5652173913043478,0.46290380694853583
0.5652173913043478,0.4628174711436962
0.5652173913043478,0.46273113533885657
0.5652173913043478,0.46264479953401694
0.5662650602409639,0.4625584637291772
0.5666666666666667,0.46247212792433756
0.5670103092783505,0.46238579211949793
0.5675675675675675,0.4622994563146583
0.5686274509803921,0.46221312050981866
0.5694444444444444,0.46212678470497903
0.5714285714285714,0.4620404489001394
0.5714285714285714,0.46195411309529977
0.5714285714285714,0.46186777729046014
0.5714285714285714,0.4617814414856205
0.5714285714285714,0.46169510568078087
0.5714285714285714,0.46160876987594124
0.5714285714285714,0.4615224340711016
0.5714285714285714,0.461436098266262
0.5714285714285714,0.46134976246142223
0.5714285714285714,0.4612634266565826
0.5714285714285714,0.46117709085174297
0.5714285714285714,0.46109075504690333
0.5714285714285714,0.4610044192420637
0.5714285714285714,0.46091808343722407
0.5714285714285714,0.46083174763238444
0.5714285714285714,0.4607454118275448
0.5714285714285714,0.46065907602270517
0.5714285714285714,0.46057274021786554
0.5714285714285714,0.4604864044130259
0.5714285714285714,0.4604000686081863
0.5714285714285714,0.46031373280334664
0.5714285714285714,0.460227396998507
0.5714285714285714,0.4601410611936674
0.5714285714285714,0.46005472538882763
0.5714285714285714,0.459968389583988
0.5714285714285714,0.45988205377914837
0.5714285714285714,0.45979571797430874
0.5714285714285714,0.4597093821694691
0.5714285714285714,0.4596230463646295
0.5714285714285714,0.45953671055978984
0.5714285714285714,0.4594503747549502
0.5714285714285714,0.4593640389501106
0.5714285714285714,0.45927770314527094
0.5714285714285714,0.4591913673404313
0.5714285714285714,0.4591050315355917
0.5714285714285714,0.45901869573075205
0.5714285714285714,0.4589323599259124
0.5714285714285714,0.4588460241210728
0.5714285714285714,0.45875968831623304
0.5714285714285714,0.4586733525113934
0.5714285714285714,0.4585870167065538
0.5714285714285714,0.45850068090171414
0.5714285714285714,0.4584143450968745
0.5714285714285714,0.4583280092920349
0.5714285714285714,0.45824167348719524
0.5714285714285714,0.4581553376823556
0.5714285714285714,0.458069001877516
0.5714285714285714,0.45798266607267635
0.5714285714285714,0.4578963302678367
0.5714285714285714,0.4578099944629971
0.5714285714285714,0.45772365865815745
0.5714285714285714,0.4576373228533178
0.5714285714285714,0.4575509870484781
0.5714285714285714,0.45746465124363844
0.5714285714285714,0.4573783154387988
0.5714285714285714,0.4572919796339592
0.5714285714285714,0.45720564382911955
0.5714285714285714,0.4571193080242799
0.5714285714285714,0.4570329722194403
0.5714285714285714,0.45694663641460065
0.5714285714285714,0.456860300609761
0.5714285714285714,0.4567739648049214
0.5714285714285714,0.45668762900008175
0.5714285714285714,0.4566012931952421
0.5714285714285714,0.4565149573904025
0.5714285714285714,0.45642862158556285
0.5714285714285714,0.4563422857807232
0.5714285714285714,0.4562559499758835
0.5714285714285714,0.45616961417104385
0.5714285714285714,0.4560832783662042
0.5714285714285714,0.4559969425613646
0.5714285714285714,0.45591060675652495
0.5714285714285714,0.4558242709516853
0.5714285714285714,0.4557379351468457
0.5733333333333334,0.45565159934200605
0.574468085106383,0.4555652635371664
0.5753424657534246,0.4554789277323268
0.5757575757575758,0.45539259192748716
0.5769230769230769,0.4553062561226475
0.5769230769230769,0.4552199203178079
0.5773195876288659,0.45513358451296826
0.578125,0.4550472487081286
0.5789473684210527,0.4549609129032889
0.5789473684210527,0.45487457709844925
0.5789473684210527,0.4547882412936096
0.5789473684210527,0.45470190548877
0.5789473684210527,0.45461556968393035
0.5793103448275863,0.4545292338790907
0.5806451612903226,0.4544428980742511
0.5806451612903226,0.45435656226941146
0.5813953488372093,0.4542702264645718
0.5833333333333334,0.4541838906597322
0.5833333333333334,0.45409755485489256
0.5833333333333334,0.4540112190500529
0.5833333333333334,0.4539248832452133
0.5833333333333334,0.45383854744037366
0.5833333333333334,0.45375221163553403
0.5833333333333334,0.4536658758306943
0.5833333333333334,0.45357954002585466
0.5833333333333334,0.453493204221015
0.5833333333333334,0.4534068684161754
0.5833333333333334,0.45332053261133576
0.5833333333333334,0.4532341968064961
0.5833333333333334,0.4531478610016565
0.5833333333333334,0.45306152519681686
0.5833333333333334,0.45297518939197723
0.5833333333333334,0.4528888535871376
0.5833333333333334,0.45280251778229796
0.5833333333333334,0.45271618197745833
0.5833333333333334,0.4526298461726187
0.584,0.45254351036777907
0.5853658536585366,0.4524571745629393
0.5862068965517241,0.4523708387580997
0.5862068965517241,0.45228450295326006
0.5869565217391305,0.4521981671484204
0.5882352941176471,0.4521118313435808
0.5882352941176471,0.45202549553874116
0.5882352941176471,0.45193915973390153
0.5882352941176471,0.4518528239290619
0.5882352941176471,0.45176648812422227
0.5882352941176471,0.45168015231938263
0.5882352941176471,0.451593816514543
0.5882352941176471,0.45150748070970337
0.5897435897435898,0.45142114490486374
0.5909090909090909,0.4513348091000241
0.5909090909090909,0.45124847329518447
0.5909090909090909,0.45116213749034473
0.5909090909090909,0.4510758016855051
0.5921052631578947,0.45098946588066546
0.5925925925925926,0.45090313007582583
0.5925925925925926,0.4508167942709862
0.59375,0.45073045846614657
0.59375,0.45064412266130693
0.5945945945945946,0.4505577868564673
0.5952380952380952,0.45047145105162767
0.5964125560538116,0.45038511524678804
0.5977011494252874,0.4502987794419484
0.6,0.4502124436371088
0.6,0.45012610783226914
0.6,0.4500397720274295
0.6,0.4499534362225899
0.6,0.44986710041775013
0.6,0.4497807646129105
0.6,0.44969442880807087
0.6,0.44960809300323124
0.6,0.4495217571983916
0.6,0.44943542139355197
0.6,0.44934908558871234
0.6,0.4492627497838727
0.6,0.4491764139790331
0.6,0.44909007817419344
0.6,0.4490037423693538
0.6,0.4489174065645142
0.6,0.44883107075967454
0.6,0.4487447349548349
0.6,0.44865839914999517
0.6,0.44857206334515554
0.6,0.4484857275403159
0.6,0.44839939173547627
0.6,0.44831305593063664
0.6,0.448226720125797
0.6,0.4481403843209574
0.6,0.44805404851611774
0.6,0.4479677127112781
0.6,0.4478813769064385
0.6,0.44779504110159885
0.6,0.4477087052967592
0.6,0.4476223694919196
0.6,0.44753603368707995
0.6,0.4474496978822403
0.6,0.4473633620774006
0.6,0.44727702627256094
0.6,0.4471906904677213
0.6,0.4471043546628817
0.6,0.44701801885804204
0.6,0.4469316830532024
0.6,0.4468453472483628
0.6,0.44675901144352315
0.6,0.4466726756386835
0.6,0.4465863398338439
0.6,0.44650000402900425
0.6,0.4464136682241646
0.6,0.446327332419325
0.6,0.44624099661448535
0.6,0.4461546608096457
0.6,0.446068325004806
0.6,0.44598198919996634
0.6,0.4458956533951267
0.6,0.4458093175902871
0.6,0.44572298178544745
0.6,0.4456366459806078
0.6,0.4455503101757682
0.6,0.44546397437092855
0.6,0.4453776385660889
0.6,0.4452913027612493
0.6,0.44520496695640965
0.6,0.44511863115157
0.6,0.4450322953467304
0.6,0.44494595954189076
0.6,0.444859623737051
0.6,0.4447732879322114
0.6,0.44468695212737175
0.6,0.4446006163225321
0.6,0.4445142805176925
0.6,0.44442794471285285
0.6,0.4443416089080132
0.6,0.4442552731031736
0.6,0.44416893729833395
0.6,0.4440826014934943
0.6,0.4439962656886547
0.6,0.44390992988381506
0.6,0.4438235940789754
0.6,0.4437372582741358
0.6,0.44365092246929616
0.6,0.4435645866644564
0.6,0.4434782508596168
0.6,0.44339191505477715
0.6,0.4433055792499375
0.6,0.4432192434450979
0.6,0.44313290764025826
0.6,0.4430465718354186
0.6,0.442960236030579
0.6,0.44287390022573936
0.6,0.4427875644208997
0.6,0.4427012286160601
0.6,0.44261489281122046
0.6,0.44252855700638083
0.6,0.4424422212015412
0.6,0.44235588539670156
0.6,0.4422695495918618
0.6,0.4421832137870222
0.6,0.44209687798218256
0.6,0.4420105421773429
0.6,0.4419242063725033
0.6,0.44183787056766366
0.6,0.441751534762824
0.6,0.4416651989579844
0.6,0.44157886315314476
0.6,0.44149252734830513
0.6,0.4414061915434655
0.6,0.44131985573862587
0.6,0.44123351993378623
0.6,0.4411471841289466
0.6,0.44106084832410697
0.6,0.4409745125192672
0.6,0.4408881767144276
0.6,0.44080184090958796
0.6,0.44071550510474833
0.6,0.4406291692999087
0.6,0.44054283349506906
0.6,0.44045649769022943
0.6,0.4403701618853898
0.6,0.44028382608055017
0.6,0.44019749027571053
0.6,0.4401111544708709
0.6,0.44002481866603127
0.6,0.43993848286119164
0.6,0.439852147056352
0.6,0.43976581125151226
0.6,0.43967947544667263
0.6,0.439593139641833
0.6,0.43950680383699336
0.6,0.43942046803215373
0.6,0.4393341322273141
0.6,0.43924779642247447
0.6,0.43916146061763484
0.6,0.4390751248127952
0.6,0.43898878900795557
0.6,0.43890245320311594
0.6,0.4388161173982763
0.6,0.4387297815934367
0.6,0.43864344578859704
0.6,0.4385571099837574
0.6,0.43847077417891767
0.6,0.43838443837407803
0.6,0.4382981025692384
0.6,0.43821176676439877
0.6,0.43812543095955914
0.6,0.4380390951547195
0.6,0.43795275934987987
0.6,0.43786642354504024
0.6,0.4377800877402006
0.6,0.437693751935361
0.6,0.43760741613052134
0.6,0.4375210803256817
0.6,0.4374347445208421
0.6,0.43734840871600245
0.6,0.4372620729111628
0.6,0.43717573710632307
0.6,0.43708940130148344
0.6,0.4370030654966438
0.6,0.4369167296918042
0.6,0.43683039388696454
0.6,0.4367440580821249
0.6,0.4366577222772853
0.6015325670498084,0.43657138647244564
0.603448275862069,0.436485050667606
0.6041666666666666,0.4363987148627664
0.6052631578947368,0.43631237905792675
0.6060606060606061,0.4362260432530871
0.6065573770491803,0.4361397074482475
0.6071428571428571,0.43605337164340785
0.6071428571428571,0.4359670358385681
0.6081081081081081,0.4358807000337285
0.6086956521739131,0.43579436422888884
0.6086956521739131,0.4357080284240492
0.6086956521739131,0.4356216926192096
0.6097560975609756,0.43553535681436994
0.6107784431137725,0.4354490210095303
0.6111111111111112,0.4353626852046907
0.6111111111111112,0.43527634939985105
0.6111111111111112,0.4351900135950114
0.6111111111111112,0.4351036777901718
0.6111111111111112,0.43501734198533215
0.6119402985074627,0.4349310061804925
0.6129032258064516,0.4348446703756529
0.6129032258064516,0.43475833457081325
0.6140939597315436,0.4346719987659735
0.6153846153846154,0.4345856629611339
0.6153846153846154,0.43449932715629425
0.6153846153846154,0.4344129913514546
0.6153846153846154,0.434326655546615
0.6153846153846154,0.43424031974177535
0.6153846153846154,0.4341539839369357
0.6153846153846154,0.4340676481320961
0.6153846153846154,0.43398131232725645
0.6153846153846154,0.4338949765224168
0.6153846153846154,0.4338086407175772
0.6153846153846154,0.43372230491273756
0.6153846153846154,0.4336359691078979
0.6153846153846154,0.4335496333030583
0.6153846153846154,0.43346329749821866
0.6164383561643836,0.4333769616933789
0.6176470588235294,0.4332906258885393
0.6181818181818182,0.43320429008369965
0.6190476190476191,0.43311795427886
0.6190476190476191,0.4330316184740204
0.6190476190476191,0.43294528266918075
0.6190476190476191,0.4328589468643411
0.6206030150753769,0.4327726110595015
0.6206896551724138,0.43268627525466186
0.6216216216216216,0.4325999394498222
0.6222222222222222,0.4325136036449826
0.6231884057971014,0.43242726784014296
0.625,0.4323409320353033
0.625,0.4322545962304637
0.625,0.43216826042562395
0.625,0.4320819246207843
0.625,0.4319955888159447
0.625,0.43190925301110505
0.625,0.4318229172062654
0.625,0.4317365814014258
0.625,0.43165024559658616
0.625,0.4315639097917465
0.625,0.4314775739869069
0.625,0.43139123818206726
0.625,0.43130490237722763
0.625,0.431218566572388
0.625,0.43113223076754836
0.625,0.43104589496270873
0.625,0.4309595591578691
0.625,0.43087322335302936
0.625,0.4307868875481897
0.625,0.4307005517433501
0.625,0.43061421593851046
0.625,0.4305278801336708
0.625,0.4304415443288312
0.625,0.43035520852399156
0.625,0.43026887271915193
0.625,0.4301825369143123
0.625,0.43009620110947266
0.625,0.43000986530463303
0.625,0.4299235294997934
0.625,0.42983719369495377
0.625,0.42975085789011414
0.625,0.4296645220852745
0.625,0.42957818628043476
0.625,0.4294918504755951
0.625,0.4294055146707555
0.625,0.42931917886591586
0.625,0.42923284306107623
0.625,0.4291465072562366
0.625,0.42906017145139697
0.625,0.42897383564655733
0.625,0.4288874998417177
0.625,0.42880116403687807
0.625,0.42871482823203844
0.625,0.4286284924271988
0.625,0.42854215662235917
0.6257861635220126,0.42845582081751954
0.6272727272727273,0.4283694850126799
0.627906976744186,0.42828314920784016
0.6285714285714286,0.42819681340300053
0.6296296296296297,0.4281104775981609
0.6296296296296297,0.42802414179332127
0.6304347826086957,0.42793780598848163
0.631578947368421,0.427851470183642
0.631578947368421,0.42776513437880237
0.631578947368421,0.42767879857396274
0.631578947368421,0.4275924627691231
0.631578947368421,0.4275061269642835
0.6326530612244898,0.42741979115944384
0.6333333333333333,0.4273334553546042
0.6341463414634146,0.4272471195497646
0.6349206349206349,0.42716078374492494
0.6363636363636364,0.4270744479400852
0.6363636363636364,0.42698811213524557
0.6363636363636364,0.42690177633040594
0.6363636363636364,0.4268154405255663
0.6363636363636364,0.42672910472072667
0.6363636363636364,0.42664276891588704
0.6363636363636364,0.4265564331110474
0.6363636363636364,0.4264700973062078
0.6363636363636364,0.42638376150136814
0.6363636363636364,0.4262974256965285
0.6363636363636364,0.4262110898916889
0.6363636363636364,0.42612475408684924
0.6363636363636364,0.4260384182820096
0.6363636363636364,0.42595208247717
0.6363636363636364,0.42586574667233035
0.6363636363636364,0.4257794108674906
0.6363636363636364,0.42569307506265097
0.6363636363636364,0.42560673925781134
0.6363636363636364,0.4255204034529717
0.6363636363636364,0.4254340676481321
0.6363636363636364,0.42534773184329244
0.6376811594202898,0.4252613960384528
0.6388888888888888,0.4251750602336132
0.639344262295082,0.42508872442877355
0.64,0.4250023886239339
0.64,0.4249160528190943
0.6408450704225352,0.42482971701425465
0.6415094339622641,0.424743381209415
0.6428571428571429,0.4246570454045754
0.6428571428571429,0.42457070959973575
0.6428571428571429,0.424484373794896
0.6428571428571429,0.4243980379900564
0.6428571428571429,0.42431170218521674
0.6428571428571429,0.4242253663803771
0.6428571428571429,0.4241390305755375
0.6428571428571429,0.42405269477069785
0.6428571428571429,0.4239663589658582
0.6428571428571429,0.4238800231610186
0.6428571428571429,0.42379368735617895
0.6444444444444445,0.4237073515513393
0.6451612903225806,0.4236210157464997
0.6455696202531646,0.42353467994166005
0.6470588235294118,0.4234483441368204
0.6470588235294118,0.4233620083319808
0.6470588235294118,0.42327567252714104
0.6470588235294118,0.4231893367223014
0.6470588235294118,0.4231030009174618
0.6470588235294118,0.42301666511262215
0.6470588235294118,0.4229303293077825
0.6486486486486487,0.4228439935029429
0.6492537313432836,0.42275765769810325
0.65,0.4226713218932636
0.65,0.422584986088424
0.65,0.42249865028358435
0.65,0.4224123144787447
0.6511627906976745,0.4223259786739051
0.6521739130434783,0.42223964286906546
0.6521739130434783,0.4221533070642258
0.6521739130434783,0.4220669712593862
0.6530612244897959,0.42198063545454645
0.6538461538461539,0.4218942996497068
0.6538461538461539,0.4218079638448672
0.6549741230592294,0.42172162804002755
0.6551724137931034,0.4216352922351879
0.65625,0.4215489564303483
0.65625,0.42146262062550865
0.6571428571428571,0.421376284820669
0.6578947368421053,0.4212899490158294
0.6586826347305389,0.42120361321098976
0.6595744680851063,0.4211172774061501
0.6607142857142857,0.4210309416013105
0.6619718309859155,0.42094460579647086
0.6636363636363637,0.42085826999163123
0.6666666666666666,0.4207719341867916
0.6666666666666666,0.42068559838195185
0.6666666666666666,0.4205992625771122
0.6666666666666666,0.4205129267722726
0.6666666666666666,0.42042659096743296
0.6666666666666666,0.4203402551625933
0.6666666666666666,0.4202539193577537
0.6666666666666666,0.42016758355291406
0.6666666666666666,0.4200812477480744
0.6666666666666666,0.4199949119432348
0.6666666666666666,0.41990857613839516
0.6666666666666666,0.41982224033355553
0.6666666666666666,0.4197359045287159
0.6666666666666666,0.41964956872387627
0.6666666666666666,0.41956323291903663
0.6666666666666666,0.4194768971141969
0.6666666666666666,0.41939056130935726
0.6666666666666666,0.4193042255045176
0.6666666666666666,0.419217889699678
0.6666666666666666,0.41913155389483836
0.6666666666666666,0.41904521808999873
0.6666666666666666,0.4189588822851591
0.6666666666666666,0.41887254648031946
0.6666666666666666,0.41878621067547983
0.6666666666666666,0.4186998748706402
0.6666666666666666,0.41861353906580057
0.6666666666666666,0.41852720326096093
0.6666666666666666,0.4184408674561213
0.6666666666666666,0.41835453165128167
0.6666666666666666,0.41826819584644204
0.6666666666666666,0.4181818600416023
0.6666666666666666,0.41809552423676266
0.6666666666666666,0.41800918843192303
0.6666666666666666,0.4179228526270834
0.6666666666666666,0.41783651682224376
0.6666666666666666,0.41775018101740413
0.6666666666666666,0.4176638452125645
0.6666666666666666,0.41757750940772487
0.6666666666666666,0.41749117360288523
0.6666666666666666,0.4174048377980456
0.6666666666666666,0.41731850199320597
0.6666666666666666,0.41723216618836634
0.6666666666666666,0.4171458303835267
0.6666666666666666,0.4170594945786871
0.6666666666666666,0.41697315877384744
0.6666666666666666,0.4168868229690077
0.6666666666666666,0.41680048716416807
0.6666666666666666,0.41671415135932843
0.6666666666666666,0.4166278155544888
0.6666666666666666,0.41654147974964917
0.6666666666666666,0.41645514394480954
0.6666666666666666,0.4163688081399699
0.6666666666666666,0.41628247233513027
0.6666666666666666,0.41619613653029064
0.6666666666666666,0.416109800725451
0.6666666666666666,0.4160234649206114
0.6666666666666666,0.41593712911577174
0.6666666666666666,0.4158507933109321
0.6666666666666666,0.4157644575060925
0.6666666666666666,0.41567812170125285
0.6666666666666666,0.4155917858964131
0.6666666666666666,0.41550545009157347
0.6666666666666666,0.41541911428673384
0.6666666666666666,0.4153327784818942
0.6666666666666666,0.4152464426770546
0.6666666666666666,0.41516010687221494
0.6666666666666666,0.4150737710673753
0.6666666666666666,0.4149874352625357
0.6666666666666666,0.41490109945769604
0.6666666666666666,0.4148147636528564
0.6666666666666666,0.4147284278480168
0.6666666666666666,0.41464209204317715
0.6666666666666666,0.4145557562383375
0.6666666666666666,0.4144694204334979
0.6666666666666666,0.41438308462865814
0.6666666666666666,0.4142967488238185
0.6666666666666666,0.4142104130189789
0.6666666666666666,0.41412407721413924
0.6666666666666666,0.4140377414092996
0.6666666666666666,0.41395140560446
0.6666666666666666,0.41386506979962034
0.6666666666666666,0.4137787339947807
0.6666666666666666,0.4136923981899411
0.6666666666666666,0.41360606238510145
0.6666666666666666,0.4135197265802618
0.6666666666666666,0.4134333907754222
0.6666666666666666,0.41334705497058255
0.6666666666666666,0.4132607191657429
0.6666666666666666,0.4131743833609033
0.6666666666666666,0.41308804755606354
0.6666666666666666,0.4130017117512239
0.6666666666666666,0.4129153759463843
0.6666666666666666,0.41282904014154465
0.6666666666666666,0.412742704336705
0.6666666666666666,0.4126563685318654
0.6666666666666666,0.41257003272702575
0.6666666666666666,0.4124836969221861
0.6666666666666666,0.4123973611173465
0.6666666666666666,0.41231102531250685
0.6666666666666666,0.4122246895076672
0.6666666666666666,0.4121383537028276
0.6666666666666666,0.41205201789798795
0.6666666666666666,0.4119656820931483
0.6666666666666666,0.4118793462883087
0.6666666666666666,0.41179301048346895
0.6666666666666666,0.4117066746786293
0.6666666666666666,0.4116203388737897
0.6666666666666666,0.41153400306895005
0.6666666666666666,0.4114476672641104
0.6666666666666666,0.4113613314592708
0.6666666666666666,0.41127499565443115
0.6666666666666666,0.4111886598495915
0.6666666666666666,0.4111023240447519
0.6666666666666666,0.41101598823991226
0.6666666666666666,0.4109296524350726
0.6666666666666666,0.410843316630233
0.6666666666666666,0.41075698082539336
0.6666666666666666,0.4106706450205537
0.6666666666666666,0.410584309215714
0.6666666666666666,0.41049797341087435
0.6666666666666666,0.4104116376060347
0.6666666666666666,0.4103253018011951
0.6666666666666666,0.41023896599635545
0.6666666666666666,0.4101526301915158
0.6666666666666666,0.4100662943866762
0.6666666666666666,0.40997995858183656
0.6666666666666666,0.4098936227769969
0.6666666666666666,0.4098072869721573
0.6666666666666666,0.40972095116731766
0.6702127659574468,0.409634615362478
0.671875,0.4095482795576384
0.6730769230769231,0.40946194375279876
0.6739130434782609,0.40937560794795913
0.675,0.4092892721431194
0.6756756756756757,0.40920293633827975
0.6764705882352942,0.4091166005334401
0.6774193548387096,0.4090302647286005
0.6775956284153005,0.40894392892376086
0.6785714285714286,0.4088575931189212
0.6785714285714286,0.4087712573140816
0.68,0.40868492150924196
0.68,0.40859858570440233
0.6804123711340206,0.4085122498995627
0.6818181818181818,0.40842591409472306
0.6818181818181818,0.40833957828988343
0.6818181818181818,0.4082532424850438
0.6828721017202692,0.40816690668020417
0.6838487972508591,0.40808057087536453
0.6842105263157895,0.4079942350705248
0.6842105263157895,0.40790789926568516
0.6842105263157895,0.4078215634608455
0.6846846846846847,0.4077352276560059
0.6857142857142857,0.40764889185116626
0.6864406779661016,0.40756255604632663
0.6875,0.407476220241487
0.6875,0.40738988443664736
0.6875,0.40730354863180773
0.6875,0.4072172128269681
0.6875,0.40713087702212847
0.6875,0.40704454121728884
0.6875,0.4069582054124492
0.6885245901639344,0.40687186960760957
0.6896551724137931,0.4067855338027698
0.6896551724137931,0.4066991979979302
0.691358024691358,0.40661286219309056
0.6923076923076923,0.40652652638825093
0.6923076923076923,0.4064401905834113
0.6923076923076923,0.40635385477857167
0.6923076923076923,0.40626751897373203
0.6923076923076923,0.4061811831688924
0.6923076923076923,0.40609484736405277
0.6923076923076923,0.40600851155921314
0.6923076923076923,0.4059221757543735
0.6923076923076923,0.40583583994953387
0.6923076923076923,0.40574950414469424
0.6923076923076923,0.4056631683398546
0.6923076923076923,0.405576832535015
0.6938775510204082,0.40549049673017523
0.6944444444444444,0.4054041609253356
0.6956521739130435,0.40531782512049597
0.6956521739130435,0.40523148931565633
0.6956521739130435,0.4051451535108167
0.696969696969697,0.40505881770597707
0.6976744186046512,0.40497248190113744
0.6993865030674846,0.4048861460962978
0.7,0.4047998102914582
0.7,0.40471347448661854
0.7,0.4046271386817789
0.7,0.4045408028769393
0.7,0.40445446707209964
0.7,0.40436813126726
0.7,0.4042817954624204
0.7,0.40419545965758064
0.7,0.404109123852741
0.7,0.40402278804790137
0.7,0.40393645224306174
0.7,0.4038501164382221
0.7,0.4037637806333825
0.7,0.40367744482854284
0.7,0.4035911090237032
0.7,0.4035047732188636
0.7,0.40341843741402394
0.7,0.4033321016091843
0.7,0.4032457658043447
0.7,0.40315942999950505
0.7,0.4030730941946654
0.7,0.4029867583898258
0.7,0.40290042258498604
0.7014925373134329,0.4028140867801464
0.7027027027027027,0.4027277509753068
0.7037037037037037,0.40264141517046714
0.7037037037037037,0.4025550793656275
0.7045454545454546,0.4024687435607879
0.7058823529411765,0.40238240775594825
0.7058823529411765,0.4022960719511086
0.7058823529411765,0.402209736146269
0.7058823529411765,0.40212340034142935
0.7058823529411765,0.4020370645365897
0.7058823529411765,0.4019507287317501
0.7070707070707071,0.40186439292691045
0.7083333333333334,0.4017780571220708
0.7083333333333334,0.4016917213172311
0.7083333333333334,0.40160538551239144
0.7096774193548387,0.4015190497075518
0.7096774193548387,0.4014327139027122
0.7109144542772862,0.40134637809787255
0.7117117117117117,0.4012600422930329
0.7142857142857143,0.4011737064881933
0.7142857142857143,0.40108737068335365
0.7142857142857143,0.401001034878514
0.7142857142857143,0.4009146990736744
0.7142857142857143,0.40082836326883475
0.7142857142857143,0.4007420274639951
0.7142857142857143,0.4006556916591555
0.7142857142857143,0.40056935585431586
0.7142857142857143,0.4004830200494762
0.7142857142857143,0.4003966842446365
0.7142857142857143,0.40031034843979685
0.7142857142857143,0.4002240126349572
0.7142857142857143,0.4001376768301176
0.7142857142857143,0.40005134102527795
0.7142857142857143,0.3999650052204383
0.7142857142857143,0.3998786694155987
0.7142857142857143,0.39979233361075905
0.7142857142857143,0.3997059978059194
0.7142857142857143,0.3996196620010798
0.7142857142857143,0.39953332619624016
0.7142857142857143,0.3994469903914005
0.7142857142857143,0.3993606545865609
0.7142857142857143,0.39927431878172126
0.7142857142857143,0.39918798297688163
0.7142857142857143,0.3991016471720419
0.7142857142857143,0.39901531136720225
0.7142857142857143,0.3989289755623626
0.7142857142857143,0.398842639757523
0.7142857142857143,0.39875630395268336
0.7142857142857143,0.3986699681478437
0.7142857142857143,0.3985836323430041
0.7142857142857143,0.39849729653816446
0.7142857142857143,0.3984109607333248
0.7142857142857143,0.3983246249284852
0.7142857142857143,0.39823828912364556
0.7142857142857143,0.39815195331880593
0.7142857142857143,0.3980656175139663
0.7142857142857143,0.39797928170912666
0.7142857142857143,0.3978929459042869
0.7142857142857143,0.3978066100994473
0.7142857142857143,0.39772027429460766
0.7142857142857143,0.397633938489768
0.7142857142857143,0.3975476026849284
0.7142857142857143,0.39746126688008876
0.7142857142857143,0.3973749310752491
0.7142857142857143,0.3972885952704095
0.7142857142857143,0.39720225946556986
0.7142857142857143,0.39711592366073023
0.7142857142857143,0.3970295878558906
0.7142857142857143,0.39694325205105097
0.7142857142857143,0.39685691624621133
0.7142857142857143,0.3967705804413717
0.7142857142857143,0.39668424463653207
0.7142857142857143,0.3965979088316923
0.7142857142857143,0.3965115730268527
0.7142857142857143,0.39642523722201306
0.7162162162162162,0.39633890141717343
0.717391304347826,0.3962525656123338
0.7183098591549296,0.39616622980749416
0.71875,0.39607989400265453
0.72,0.3959935581978149
0.72,0.39590722239297527
0.7209302325581395,0.39582088658813563
0.7222222222222222,0.395734550783296
0.7222222222222222,0.39564821497845637
0.7222222222222222,0.39556187917361674
0.7222222222222222,0.3954755433687771
0.7222222222222222,0.3953892075639375
0.7224669603524229,0.39530287175909773
0.7236842105263158,0.3952165359542581
0.7241379310344828,0.39513020014941846
0.725,0.39504386434457883
0.726027397260274,0.3949575285397392
0.7272727272727273,0.39487119273489957
0.7272727272727273,0.39478485693005994
0.7272727272727273,0.3946985211252203
0.7272727272727273,0.39461218532038067
0.7272727272727273,0.39452584951554104
0.7272727272727273,0.3944395137107014
0.7272727272727273,0.3943531779058618
0.7272727272727273,0.39426684210102214
0.7272727272727273,0.3941805062961825
0.7272727272727273,0.39409417049134277
0.7272727272727273,0.39400783468650313
0.7272727272727273,0.3939214988816635
0.7272727272727273,0.39383516307682387
0.7272727272727273,0.39374882727198424
0.7272727272727273,0.3936624914671446
0.7272727272727273,0.39357615566230497
0.7272727272727273,0.39348981985746534
0.7272727272727273,0.3934034840526257
0.7291666666666666,0.3933171482477861
0.7301587301587301,0.39323081244294644
0.7307692307692307,0.3931444766381068
0.7313432835820896,0.3930581408332672
0.7325581395348837,0.39297180502842755
0.7333333333333333,0.3928854692235879
0.7333333333333333,0.39279913341874817
0.7333333333333333,0.39271279761390854
0.7333333333333333,0.3926264618090689
0.7333333333333333,0.3925401260042293
0.7333333333333333,0.39245379019938964
0.7333333333333333,0.39236745439455
0.7337662337662337,0.3922811185897104
0.7352941176470589,0.39219478278487074
0.7358490566037735,0.3921084469800311
0.7368421052631579,0.3920221111751915
0.7368421052631579,0.39193577537035185
0.7368421052631579,0.3918494395655122
0.7368421052631579,0.3917631037606726
0.7377049180327869,0.39167676795583295
0.7385321100917431,0.3915904321509933
0.7391304347826086,0.3915040963461536
0.7391304347826086,0.39141776054131394
0.7403846153846154,0.3913314247364743
0.7407407407407407,0.3912450889316347
0.7419354838709677,0.39115875312679504
0.7424242424242424,0.3910724173219554
0.7433628318584071,0.3909860815171158
0.7441860465116279,0.39089974571227615
0.7453416149068323,0.3908134099074365
0.7467811158798283,0.3907270741025969
0.75,0.39064073829775725
0.75,0.3905544024929176
0.75,0.390468066688078
0.75,0.39038173088323835
0.75,0.3902953950783987
0.75,0.390209059273559
0.75,0.39012272346871935
0.75,0.3900363876638797
0.75,0.3899500518590401
0.75,0.38986371605420045
0.75,0.3897773802493608
0.75,0.3896910444445212
0.75,0.38960470863968155
0.75,0.3895183728348419
0.75,0.3894320370300023
0.75,0.38934570122516265
0.75,0.389259365420323
0.75,0.3891730296154834
0.75,0.38908669381064376
0.75,0.389000358005804
0.75,0.3889140222009644
0.75,0.38882768639612475
0.75,0.3887413505912851
0.75,0.3886550147864455
0.75,0.38856867898160585
0.75,0.3884823431767662
0.75,0.3883960073719266
0.75,0.38830967156708696
0.75,0.3882233357622473
0.75,0.3881369999574077
0.75,0.38805066415256806
0.75,0.3879643283477284
0.75,0.3878779925428888
0.75,0.38779165673804916
0.75,0.3877053209332094
0.75,0.3876189851283698
0.75,0.38753264932353015
0.75,0.3874463135186905
0.75,0.3873599777138509
0.75,0.38727364190901126
0.75,0.3871873061041716
0.75,0.387100970299332
0.75,0.38701463449449236
0.75,0.3869282986896527
0.75,0.3868419628848131
0.75,0.38675562707997346
0.75,0.38666929127513383
0.75,0.3865829554702942
0.75,0.38649661966545457
0.75,0.3864102838606148
0.75,0.3863239480557752
0.75,0.38623761225093556
0.75,0.3861512764460959
0.75,0.3860649406412563
0.75177304964539,0.38597860483641666
0.7540983606557377,0.38589226903157703
0.7555555555555555,0.3858059332267374
0.7564102564102564,0.38571959742189776
0.7571428571428571,0.38563326161705813
0.7575757575757576,0.3855469258122185
0.7586206896551724,0.38546059000737887
0.7596153846153846,0.38537425420253923
0.76,0.3852879183976996
0.7605633802816901,0.38520158259285986
0.7619047619047619,0.3851152467880202
0.7619047619047619,0.3850289109831806
0.7619047619047619,0.38494257517834096
0.7627118644067796,0.38485623937350133
0.7636363636363637,0.3847699035686617
0.7647058823529411,0.38468356776382207
0.7647058823529411,0.38459723195898243
0.7647058823529411,0.3845108961541428
0.7647058823529411,0.38442456034930317
0.7647058823529411,0.38433822454446354
0.7659574468085106,0.3842518887396239
0.7666666666666667,0.38416555293478427
0.7674418604651163,0.38407921712994464
0.7692307692307693,0.383992881325105
0.7692307692307693,0.38390654552026526
0.7692307692307693,0.38382020971542563
0.7692307692307693,0.383733873910586
0.7692307692307693,0.38364753810574637
0.7692307692307693,0.38356120230090673
0.7692307692307693,0.3834748664960671
0.7692307692307693,0.38338853069122747
0.7692307692307693,0.38330219488638784
0.7692307692307693,0.3832158590815482
0.7692307692307693,0.3831295232767086
0.7714285714285715,0.38304318747186894
0.7723880597014925,0.3829568516670293
0.7727272727272727,0.3828705158621897
0.7727272727272727,0.38278418005735004
0.7735849056603774,0.3826978442525104
0.7741935483870968,0.38261150844767067
0.775,0.38252517264283104
0.7769784172661871,0.3824388368379914
0.7777777777777778,0.38235250103315177
0.7777777777777778,0.38226616522831214
0.7777777777777778,0.3821798294234725
0.7777777777777778,0.3820934936186329
0.7777777777777778,0.38200715781379324
0.7777777777777778,0.3819208220089536
0.7777777777777778,0.381834486204114
0.7777777777777778,0.38174815039927434
0.7777777777777778,0.3816618145944347
0.7777777777777778,0.3815754787895951
0.7777777777777778,0.38148914298475545
0.7777777777777778,0.3814028071799157
0.7777777777777778,0.38131647137507607
0.7777777777777778,0.38123013557023644
0.7777777777777778,0.3811437997653968
0.7777777777777778,0.3810574639605572
0.7777777777777778,0.38097112815571754
0.7777777777777778,0.3808847923508779
0.7777777777777778,0.3807984565460383
0.7777777777777778,0.38071212074119865
0.7777777777777778,0.380625784936359
0.7777777777777778,0.3805394491315194
0.7777777777777778,0.38045311332667975
0.7777777777777778,0.3803667775218401
0.7777777777777778,0.3802804417170005
0.7777777777777778,0.38019410591216085
0.7777777777777778,0.3801077701073211
0.7804878048780488,0.3800214343024815
0.78125,0.37993509849764184
0.7825890843482183,0.3798487626928022
0.782608695652174,0.3797624268879626
0.782608695652174,0.37967609108312295
0.7837837837837838,0.3795897552782833
0.7857142857142857,0.3795034194734437
0.7857142857142857,0.37941708366860405
0.7857142857142857,0.3793307478637644
0.7857142857142857,0.3792444120589248
0.7857142857142857,0.37915807625408515
0.7857142857142857,0.3790717404492455
0.7857142857142857,0.3789854046444059
0.7857142857142857,0.37889906883956626
0.7857142857142857,0.3788127330347265
0.7876106194690266,0.3787263972298869
0.7884615384615384,0.37864006142504725
0.7894736842105263,0.3785537256202076
0.7894736842105263,0.378467389815368
0.7894736842105263,0.37838105401052835
0.7894736842105263,0.3782947182056887
0.7908745247148289,0.3782083824008491
0.7916666666666666,0.37812204659600945
0.7916666666666666,0.3780357107911698
0.7931034482758621,0.3779493749863302
0.7941176470588235,0.37786303918149056
0.7948717948717948,0.3777767033766509
0.7954545454545454,0.3776903675718113
0.7971014492753623,0.37760403176697166
0.8,0.3775176959621319
0.8,0.3774313601572923
0.8,0.37734502435245265
0.8,0.377258688547613
0.8,0.3771723527427734
0.8,0.37708601693793375
0.8,0.3769996811330941
0.8,0.3769133453282545
0.8,0.37682700952341486
0.8,0.3767406737185752
0.8,0.3766543379137356
0.8,0.37656800210889596
0.8,0.37648166630405633
0.8,0.3763953304992167
0.8,0.37630899469437695
0.8,0.3762226588895373
0.8,0.3761363230846977
0.8,0.37604998727985806
0.8,0.3759636514750184
0.8,0.3758773156701788
0.8,0.37579097986533916
0.8,0.3757046440604995
0.8,0.3756183082556599
0.8,0.37553197245082026
0.8,0.37544563664598063
0.8,0.375359300841141
0.8,0.37527296503630136
0.8,0.37518662923146173
0.8,0.3751002934266221
0.8,0.37501395762178236
0.8,0.3749276218169427
0.8,0.3748412860121031
0.8,0.37475495020726346
0.8,0.3746686144024238
0.8,0.3745822785975842
0.8,0.37449594279274456
0.8,0.37440960698790493
0.8,0.3743232711830653
0.8,0.37423693537822567
0.8,0.37415059957338603
0.8,0.3740642637685464
0.8,0.37397792796370677
0.8,0.37389159215886714
0.8,0.3738052563540275
0.8,0.37371892054918776
0.8,0.37363258474434813
0.8,0.3735462489395085
0.8,0.37345991313466886
0.8,0.37337357732982923
0.8,0.3732872415249896
0.8,0.37320090572014997
0.8,0.37311456991531033
0.8,0.3730282341104707
0.8,0.37294189830563107
0.8,0.37285556250079144
0.8,0.3727692266959518
0.8,0.3726828908911122
0.8,0.37259655508627254
0.8,0.3725102192814328
0.8,0.37242388347659316
0.8,0.37233754767175353
0.8,0.3722512118669139
0.8,0.37216487606207427
0.8,0.37207854025723464
0.8,0.371992204452395
0.8,0.37190586864755537
0.8,0.37181953284271574
0.8,0.3717331970378761
0.8,0.3716468612330365
0.8,0.37156052542819684
0.8,0.3714741896233572
0.8,0.3713878538185176
0.8,0.37130151801367794
0.8,0.3712151822088382
0.8,0.37112884640399857
0.8,0.37104251059915894
0.8,0.3709561747943193
0.8,0.37086983898947967
0.8,0.37078350318464004
0.8,0.3706971673798004
0.8,0.3706108315749608
0.8,0.37052449577012114
0.8,0.3704381599652815
0.8,0.3703518241604419
0.8,0.37026548835560225
0.8,0.3701791525507626
0.8,0.370092816745923
0.8,0.37000648094108335
0.8,0.3699201451362436
0.8,0.369833809331404
0.8,0.36974747352656434
0.8,0.3696611377217247
0.8,0.3695748019168851
0.8,0.36948846611204544
0.8,0.3694021303072058
0.8,0.3693157945023662
0.8,0.36922945869752655
0.8,0.3691431228926869
0.8,0.3690567870878473
0.8,0.36897045128300765
0.8,0.368884115478168
0.8,0.3687977796733284
0.8,0.36871144386848875
0.8,0.368625108063649
0.8,0.3685387722588094
0.8,0.36845243645396974
0.8,0.3683661006491301
0.8,0.3682797648442905
0.8,0.36819342903945085
0.8,0.3681070932346112
0.8,0.3680207574297716
0.8,0.36793442162493195
0.8,0.3678480858200923
0.8,0.3677617500152527
0.8021978021978022,0.36767541421041305
0.8038585209003215,0.3675890784055734
0.8048780487804879,0.3675027426007338
0.8055555555555556,0.36741640679589405
0.8064516129032258,0.3673300709910544
0.8076923076923077,0.3672437351862148
0.8076923076923077,0.36715739938137515
0.8090909090909091,0.3670710635765355
0.8095238095238095,0.3669847277716959
0.8095238095238095,0.36689839196685625
0.8095238095238095,0.3668120561620166
0.8113207547169812,0.366725720357177
0.8125,0.36663938455233736
0.8125,0.3665530487474977
0.8125,0.3664667129426581
0.8125,0.36638037713781846
0.8125,0.3662940413329788
0.8125,0.3662077055281392
0.813953488372093,0.36612136972329945
0.8148148148148148,0.3660350339184598
0.8157894736842105,0.3659486981136202
0.8166666666666667,0.36586236230878055
0.8181818181818182,0.3657760265039409
0.8181818181818182,0.3656896906991013
0.8181818181818182,0.36560335489426166
0.8181818181818182,0.365517019089422
0.8181818181818182,0.3654306832845824
0.8181818181818182,0.36534434747974276
0.8181818181818182,0.3652580116749031
0.8181818181818182,0.3651716758700635
0.8181818181818182,0.36508534006522386
0.8181818181818182,0.36499900426038423
0.8181818181818182,0.3649126684555446
0.8181818181818182,0.36482633265070485
0.8181818181818182,0.3647399968458652
0.8181818181818182,0.3646536610410256
0.8181818181818182,0.36456732523618596
0.8181818181818182,0.3644809894313463
0.8205128205128205,0.3643946536265067
0.8214285714285714,0.36430831782166706
0.8218527315914489,0.36422198201682743
0.8235294117647058,0.3641356462119878
0.8235294117647058,0.36404931040714816
0.8235294117647058,0.36396297460230853
0.8235294117647058,0.3638766387974689
0.8235294117647058,0.36379030299262927
0.825,0.36370396718778963
0.8260869565217391,0.3636176313829499
0.8260869565217391,0.36353129557811026
0.8267716535433071,0.3634449597732706
0.8275862068965517,0.363358623968431
0.8285714285714286,0.36327228816359136
0.8297872340425532,0.36318595235875173
0.8315789473684211,0.3630996165539121
0.8333333333333334,0.36301328074907246
0.8333333333333334,0.36292694494423283
0.8333333333333334,0.3628406091393932
0.8333333333333334,0.36275427333455357
0.8333333333333334,0.36266793752971394
0.8333333333333334,0.3625816017248743
0.8333333333333334,0.36249526592003467
0.8333333333333334,0.36240893011519504
0.8333333333333334,0.3623225943103553
0.8333333333333334,0.36223625850551566
0.8333333333333334,0.36214992270067603
0.8333333333333334,0.3620635868958364
0.8333333333333334,0.36197725109099677
0.8333333333333334,0.36189091528615713
0.8333333333333334,0.3618045794813175
0.8333333333333334,0.36171824367647787
0.8333333333333334,0.36163190787163824
0.8333333333333334,0.3615455720667986
0.8333333333333334,0.36145923626195897
0.8333333333333334,0.36137290045711934
0.8333333333333334,0.3612865646522797
0.8333333333333334,0.3612002288474401
0.8333333333333334,0.36111389304260044
0.8333333333333334,0.3610275572377607
0.8333333333333334,0.36094122143292107
0.8333333333333334,0.36085488562808143
0.8333333333333334,0.3607685498232418
0.8333333333333334,0.36068221401840217
0.8333333333333334,0.36059587821356254
0.8333333333333334,0.3605095424087229
0.8333333333333334,0.3604232066038833
0.8333333333333334,0.36033687079904364
0.8333333333333334,0.360250534994204
0.8333333333333334,0.3601641991893644
0.8333333333333334,0.36007786338452474
0.8333333333333334,0.3599915275796851
0.8333333333333334,0.3599051917748455
0.8333333333333334,0.35981885597000574
0.8333333333333334,0.3597325201651661
0.8333333333333334,0.35964618436032647
0.8333333333333334,0.35955984855548684
0.8333333333333334,0.3594735127506472
0.8333333333333334,0.3593871769458076
0.8333333333333334,0.35930084114096794
0.8333333333333334,0.3592145053361283
0.8333333333333334,0.3591281695312887
0.8333333333333334,0.35904183372644904
0.8333333333333334,0.3589554979216094
0.8333333333333334,0.3588691621167698
0.8333333333333334,0.35878282631193015
0.8333333333333334,0.3586964905070905
0.8333333333333334,0.3586101547022509
0.8333333333333334,0.35852381889741114
0.8333333333333334,0.3584374830925715
0.8333333333333334,0.3583511472877319
0.8333333333333334,0.35826481148289224
0.8333333333333334,0.3581784756780526
0.8333333333333334,0.358092139873213
0.8333333333333334,0.35800580406837335
0.8333333333333334,0.3579194682635337
0.8333333333333334,0.3578331324586941
0.8333333333333334,0.35774679665385445
0.8333333333333334,0.3576604608490148
0.8333333333333334,0.3575741250441752
0.8333333333333334,0.35748778923933555
0.8333333333333334,0.3574014534344959
0.8333333333333334,0.3573151176296563
0.8333333333333334,0.35722878182481654
0.835820895522388,0.3571424460199769
0.8372093023255814,0.3570561102151373
0.8382352941176471,0.35696977441029765
0.8390804597701149,0.356883438605458
0.84,0.3567971028006184
0.8406593406593407,0.35671076699577875
0.8421052631578947,0.3566244311909391
0.8421052631578947,0.3565380953860995
0.8421052631578947,0.35645175958125985
0.8421052631578947,0.3563654237764202
0.8428571428571429,0.3562790879715806
0.84375,0.35619275216674096
0.8461538461538461,0.3561064163619013
0.8461538461538461,0.3560200805570617
0.8461538461538461,0.35593374475222195
0.8461538461538461,0.3558474089473823
0.8461538461538461,0.3557610731425427
0.8461538461538461,0.35567473733770305
0.8461538461538461,0.3555884015328634
0.8461538461538461,0.3555020657280238
0.8461538461538461,0.35541572992318415
0.8461538461538461,0.3553293941183445
0.8481675392670157,0.3552430583135049
0.8490566037735849,0.35515672250866526
0.85,0.3550703867038256
0.85,0.354984050898986
0.85,0.35489771509414636
0.8516129032258064,0.3548113792893067
0.8518518518518519,0.354725043484467
0.8529411764705882,0.35463870767962735
0.8541666666666666,0.3545523718747877
0.8560885608856088,0.3544660360699481
0.8571428571428571,0.35437970026510845
0.8571428571428571,0.3542933644602688
0.8571428571428571,0.3542070286554292
0.8571428571428571,0.35412069285058956
0.8571428571428571,0.3540343570457499
0.8571428571428571,0.3539480212409103
0.8571428571428571,0.35386168543607066
0.8571428571428571,0.35377534963123103
0.8571428571428571,0.3536890138263914
0.8571428571428571,0.35360267802155176
0.8571428571428571,0.35351634221671213
0.8571428571428571,0.3534300064118724
0.8571428571428571,0.35334367060703276
0.8571428571428571,0.3532573348021931
0.8571428571428571,0.3531709989973535
0.8571428571428571,0.35308466319251386
0.8571428571428571,0.3529983273876742
0.8571428571428571,0.3529119915828346
0.8571428571428571,0.35282565577799496
0.8571428571428571,0.35273931997315533
0.8571428571428571,0.3526529841683157
0.8571428571428571,0.35256664836347607
0.8571428571428571,0.35248031255863643
0.8571428571428571,0.3523939767537968
0.8571428571428571,0.35230764094895717
0.8571428571428571,0.35222130514411754
0.8571428571428571,0.3521349693392778
0.8571428571428571,0.35204863353443816
0.8571428571428571,0.35196229772959853
0.8571428571428571,0.3518759619247589
0.8571428571428571,0.35178962611991926
0.8571428571428571,0.35170329031507963
0.8571428571428571,0.35161695451024
0.8571428571428571,0.35153061870540037
0.8571428571428571,0.35144428290056073
0.8571428571428571,0.3513579470957211
0.8571428571428571,0.35127161129088147
0.8571428571428571,0.35118527548604184
0.8571428571428571,0.3510989396812022
0.8571428571428571,0.35101260387636257
0.8571428571428571,0.35092626807152283
0.8571428571428571,0.3508399322666832
0.8571428571428571,0.35075359646184356
0.8571428571428571,0.35066726065700393
0.86,0.3505809248521643
0.8611111111111112,0.35049458904732467
0.8620689655172413,0.35040825324248503
0.8636363636363636,0.3503219174376454
0.8636363636363636,0.35023558163280577
0.8636363636363636,0.35014924582796614
0.8648648648648649,0.3500629100231265
0.8666666666666667,0.3499765742182869
0.8666666666666667,0.34989023841344724
0.8666666666666667,0.3498039026086076
0.8666666666666667,0.349717566803768
0.8666666666666667,0.34963123099892823
0.8666666666666667,0.3495448951940886
0.868421052631579,0.34945855938924897
0.8695652173913043,0.34937222358440934
0.8695652173913043,0.3492858877795697
0.8709677419354839,0.34919955197473007
0.8717948717948718,0.34911321616989044
0.873015873015873,0.3490268803650508
0.875,0.3489405445602112
0.875,0.34885420875537154
0.875,0.3487678729505319
0.875,0.3486815371456923
0.875,0.34859520134085265
0.875,0.348508865536013
0.875,0.3484225297311734
0.875,0.34833619392633364
0.875,0.348249858121494
0.875,0.3481635223166544
0.875,0.34807718651181474
0.875,0.3479908507069751
0.875,0.3479045149021355
0.875,0.34781817909729584
0.875,0.3477318432924562
0.875,0.3476455074876166
0.875,0.34755917168277695
0.875,0.3474728358779373
0.875,0.3473865000730977
0.875,0.34730016426825805
0.875,0.3472138284634184
0.875,0.3471274926585787
0.875,0.34704115685373904
0.875,0.3469548210488994
0.875,0.3468684852440598
0.875,0.34678214943922014
0.875,0.3466958136343805
0.875,0.3466094778295409
0.875,0.34652314202470125
0.875,0.3464368062198616
0.875,0.346350470415022
0.875,0.34626413461018235
0.8775510204081632,0.3461777988053427
0.8787878787878788,0.3460914630005031
0.88,0.34600512719566345
0.88,0.3459187913908238
0.8813559322033898,0.3458324555859841
0.8823529411764706,0.34574611978114445
0.8823529411764706,0.3456597839763048
0.8823529411764706,0.3455734481714652
0.8823529411764706,0.34548711236662555
0.8840579710144928,0.3454007765617859
0.8846153846153846,0.3453144407569463
0.8857142857142857,0.34522810495210665
0.8867924528301887,0.345141769147267
0.8888888888888888,0.3450554333424274
0.8888888888888888,0.34496909753758775
0.8888888888888888,0.3448827617327481
0.8888888888888888,0.3447964259279085
0.8888888888888888,0.34471009012306886
0.8888888888888888,0.3446237543182292
0.8888888888888888,0.3445374185133895
0.8888888888888888,0.34445108270854985
0.8888888888888888,0.3443647469037102
0.8888888888888888,0.3442784110988706
0.8888888888888888,0.34419207529403095
0.8888888888888888,0.3441057394891913
0.8888888888888888,0.3440194036843517
0.8888888888888888,0.34393306787951206
0.8888888888888888,0.3438467320746724
0.8888888888888888,0.3437603962698328
0.8888888888888888,0.34367406046499316
0.8888888888888888,0.3435877246601535
0.8888888888888888,0.3435013888553139
0.8888888888888888,0.34341505305047426
0.8888888888888888,0.34332871724563463
0.8888888888888888,0.3432423814407949
0.8888888888888888,0.34315604563595525
0.8905109489051095,0.3430697098311156
0.8918918918918919,0.342983374026276
0.8928571428571429,0.34289703822143636
0.8936170212765957,0.3428107024165967
0.8947368421052632,0.3427243666117571
0.8947368421052632,0.34263803080691746
0.8947368421052632,0.3425516950020778
0.8958333333333334,0.3424653591972382
0.896551724137931,0.34237902339239856
0.8979591836734694,0.34229268758755893
0.9,0.3422063517827193
0.9,0.34212001597787967
0.9,0.3420336801730399
0.9,0.3419473443682003
0.9,0.34186100856336066
0.9,0.341774672758521
0.9,0.3416883369536814
0.9,0.34160200114884176
0.9,0.34151566534400213
0.9,0.3414293295391625
0.9,0.34134299373432286
0.9,0.34125665792948323
0.9,0.3411703221246436
0.9,0.34108398631980397
0.9,0.34099765051496433
0.9,0.3409113147101247
0.9,0.34082497890528507
0.9,0.3407386431004453
0.9024390243902439,0.3406523072956057
0.9032258064516129,0.34056597149076606
0.9042553191489362,0.34047963568592643
0.9047619047619048,0.3403932998810868
0.9047619047619048,0.34030696407624716
0.9056603773584906,0.34022062827140753
0.90625,0.3401342924665679
0.9074074074074074,0.34004795666172827
0.9090909090909091,0.33996162085688864
0.9090909090909091,0.339875285052049
0.9090909090909091,0.33978894924720937
0.9090909090909091,0.33970261344236974
0.9090909090909091,0.3396162776375301
0.9090909090909091,0.3395299418326905
0.9090909090909091,0.33944360602785073
0.9090909090909091,0.3393572702230111
0.9090909090909091,0.33927093441817147
0.9090909090909091,0.33918459861333183
0.9090909090909091,0.3390982628084922
0.9090909090909091,0.33901192700365257
0.9090909090909091,0.33892559119881294
0.9104477611940298,0.3388392553939733
0.9117647058823529,0.33875291958913367
0.9130434782608695,0.33866658378429404
0.9130434782608695,0.3385802479794544
0.9142857142857143,0.3384939121746148
0.9152542372881356,0.33840757636977514
0.9166666666666666,0.3383212405649355
0.9166666666666666,0.33823490476009577
0.9166666666666666,0.33814856895525613
0.9166666666666666,0.3380622331504165
0.9166666666666666,0.33797589734557687
0.9166666666666666,0.33788956154073724
0.9166666666666666,0.3378032257358976
0.9166666666666666,0.337716889931058
0.9166666666666666,0.33763055412621834
0.9166666666666666,0.3375442183213787
0.9176029962546817,0.3374578825165391
0.92,0.33737154671169944
0.92,0.3372852109068598
0.9215686274509803,0.3371988751020202
0.9230769230769231,0.33711253929718055
0.9230769230769231,0.3370262034923409
0.9230769230769231,0.33693986768750117
0.9230769230769231,0.33685353188266154
0.9230769230769231,0.3367671960778219
0.9230769230769231,0.3366808602729823
0.9230769230769231,0.33659452446814264
0.9230769230769231,0.336508188663303
0.9230769230769231,0.3364218528584634
0.925,0.33633551705362374
0.9259259259259259,0.3362491812487841
0.926829268292683,0.3361628454439445
0.9285714285714286,0.33607650963910485
0.9285714285714286,0.3359901738342652
0.9285714285714286,0.3359038380294256
0.9285714285714286,0.33581750222458595
0.9285714285714286,0.3357311664197463
0.9285714285714286,0.3356448306149066
0.9285714285714286,0.33555849481006694
0.9295774647887324,0.3354721590052273
0.9310344827586207,0.3353858232003877
0.9318181818181818,0.33529948739554805
0.9333333333333333,0.3352131515907084
0.9333333333333333,0.3351268157858688
0.9333333333333333,0.33504047998102915
0.9333333333333333,0.3349541441761895
0.9333333333333333,0.3348678083713499
0.9333333333333333,0.33478147256651025
0.9354066985645934,0.3346951367616706
0.9361702127659575,0.334608800956831
0.9375,0.33452246515199136
0.9375,0.3344361293471516
0.9375,0.334349793542312
0.9375,0.33426345773747235
0.9375,0.3341771219326327
0.9393939393939394,0.3340907861277931
0.940809968847352,0.33400445032295345
0.9411764705882353,0.3339181145181138
0.9411764705882353,0.3338317787132742
0.9411764705882353,0.33374544290843455
0.9411764705882353,0.3336591071035949
0.9428571428571428,0.3335727712987553
0.9444444444444444,0.33348643549391566
0.9444444444444444,0.333400099689076
0.9444444444444444,0.3333137638842364
0.9444444444444444,0.33322742807939676
0.946236559139785,0.333141092274557
0.9473684210526315,0.3330547564697174
0.9473684210526315,0.33296842066487775
0.9473684210526315,0.3328820848600381
0.9493670886075949,0.3327957490551985
0.95,0.33270941325035885
0.95,0.3326230774455192
0.9512195121951219,0.3325367416406796
0.9523809523809523,0.33245040583583996
0.9523809523809523,0.3323640700310003
0.9534883720930233,0.3322777342261607
0.9545454545454546,0.33219139842132106
0.9545454545454546,0.33210506261648143
0.9565217391304348,0.3320187268116418
0.9565217391304348,0.33193239100680216
0.9571428571428572,0.3318460552019624
0.9583333333333334,0.3317597193971228
0.9583333333333334,0.33167338359228316
0.96,0.3315870477874435
0.96,0.3315007119826039
0.9615384615384616,0.33141437617776426
0.9622641509433962,0.3313280403729246
0.9629629629629629,0.331241704568085
0.9642857142857143,0.33115536876324536
0.9647058823529412,0.33106903295840573
0.9655172413793104,0.3309826971535661
0.9666666666666667,0.33089636134872646
0.967741935483871,0.33081002554388683
0.96875,0.3307236897390472
0.9696969696969697,0.33063735393420757
0.9705882352941176,0.3305510181293678
0.9722222222222222,0.3304646823245282
0.9736842105263158,0.33037834651968856
0.9743589743589743,0.3302920107148489
0.9761904761904762,0.3302056749100093
0.9777777777777777,0.33011933910516966
0.9791666666666666,0.33003300330033003
0.9811320754716981,0.3299466674954904
0.9833333333333333,0.32986033169065077
0.9859154929577465,0.32977399588581113
0.9887640449438202,0.3296876600809715
0.9920948616600791,0.32960132427613187
1.0,0.32951498847129224
1.0,0.3294286526664526
1.0,0.32934231686161286
1.0,0.32925598105677323
1.0,0.3291696452519336
1.0,0.32908330944709396
1.0,0.32899697364225433
1.0,0.3289106378374147
1.0,0.32882430203257507
1.0,0.32873796622773543
1.0,0.3286516304228958
1.0,0.32856529461805617
1.0,0.32847895881321654
1.0,0.3283926230083769
1.0,0.3283062872035373
1.0,0.32821995139869764
1.0,0.328133615593858
1.0,0.32804727978901826
1.0,0.32796094398417863
1.0,0.327874608179339
1.0,0.32778827237449937
1.0,0.32770193656965974
1.0,0.3276156007648201
1.0,0.32752926495998047
1.0,0.32744292915514084
1.0,0.3273565933503012
1.0,0.3272702575454616
1.0,0.32718392174062194
1.0,0.3270975859357823
1.0,0.3270112501309427
1.0,0.32692491432610304
1.0,0.3268385785212634
1.0,0.32675224271642367
1.0,0.32666590691158404
1.0,0.3265795711067444
1.0,0.32649323530190477
1.0,0.32640689949706514
1.0,0.3263205636922255
1.0,0.3262342278873859
1.0,0.32614789208254624
1.0,0.3260615562777066
1.0,0.325975220472867
1.0,0.32588888466802735
1.0,0.3258025488631877
1.0,0.3257162130583481
1.0,0.32562987725350845
1.0,0.3255435414486687
1.0,0.3254572056438291
1.0,0.32537086983898944
1.0,0.3252845340341498
1.0,0.3251981982293102
1.0,0.32511186242447054
1.0,0.3250255266196309
1.0,0.3249391908147913
1.0,0.32485285500995165
1.0,0.324766519205112
1.0,0.3246801834002724
1.0,0.32459384759543275
1.0,0.3245075117905931
1.0,0.3244211759857535
1.0,0.32433484018091385
1.0,0.3242485043760741
1.0,0.3241621685712345
1.0,0.32407583276639484
1.0,0.3239894969615552
1.0,0.3239031611567156
1.0,0.32381682535187595
1.0,0.3237304895470363
1.0,0.3236441537421967
1.0,0.32355781793735705
1.0,0.3234714821325174
1.0,0.3233851463276778
1.0,0.32329881052283815
1.0,0.3232124747179985
1.0,0.3231261389131589
1.0,0.32303980310831926
1.0,0.3229534673034795
1.0,0.3228671314986399
1.0,0.32278079569380025
1.0,0.3226944598889606
1.0,0.322608124084121
1.0,0.32252178827928135
1.0,0.3224354524744417
1.0,0.3223491166696021
1.0,0.32226278086476245
1.0,0.3221764450599228
1.0,0.3220901092550832
1.0,0.32200377345024356
1.0,0.3219174376454039
1.0,0.3218311018405643
1.0,0.32174476603572455
1.0,0.3216584302308849
1.0,0.3215720944260453
1.0,0.32148575862120565
1.0,0.321399422816366
1.0,0.3213130870115264
1.0,0.32122675120668676
1.0,0.3211404154018471
1.0,0.3210540795970075
1.0,0.32096774379216786
1.0,0.3208814079873282
1.0,0.3207950721824886
1.0,0.32070873637764896
1.0,0.32062240057280933
1.0,0.3205360647679697
1.0,0.32044972896312995
1.0,0.3203633931582903
1.0,0.3202770573534507
1.0,0.32019072154861106
1.0,0.3201043857437714
1.0,0.3200180499389318
1.0,0.31993171413409216
1.0,0.3198453783292525
1.0,0.3197590425244129
1.0,0.31967270671957326
1.0,0.31958637091473363
1.0,0.319500035109894
1.0,0.31941369930505437
1.0,0.31932736350021473
1.0,0.3192410276953751
1.0,0.31915469189053536
1.0,0.3190683560856957
1.0,0.3189820202808561
1.0,0.31889568447601646
1.0,0.31880934867117683
1.0,0.3187230128663372
1.0,0.31863667706149756
1.0,0.31855034125665793
1.0,0.3184640054518183
1.0,0.31837766964697867
1.0,0.31829133384213903
1.0,0.3182049980372994
1.0,0.31811866223245977
1.0,0.31803232642762014
1.0,0.3179459906227805
1.0,0.31785965481794076
1.0,0.31777331901310113
1.0,0.3176869832082615
1.0,0.31760064740342187
1.0,0.31751431159858223
1.0,0.3174279757937426
1.0,0.31734163998890297
1.0,0.31725530418406334
1.0,0.3171689683792237
1.0,0.31708263257438407
1.0,0.31699629676954444
1.0,0.3169099609647048
1.0,0.3168236251598652
1.0,0.31673728935502554
1.0,0.3166509535501858
1.0,0.31656461774534617
1.0,0.31647828194050653
1.0,0.3163919461356669
1.0,0.31630561033082727
1.0,0.31621927452598764
1.0,0.316132938721148
1.0,0.3160466029163084
1.0,0.31596026711146874
1.0,0.3158739313066291
1.0,0.3157875955017895
1.0,0.31570125969694984
1.0,0.3156149238921102
1.0,0.3155285880872706
1.0,0.31544225228243095
1.0,0.3153559164775912
1.0,0.31526958067275157
1.0,0.31518324486791194
1.0,0.3150969090630723
1.0,0.3150105732582327
1.0,0.31492423745339304
1.0,0.3148379016485534
1.0,0.3147515658437138
1.0,0.31466523003887414
1.0,0.3145788942340345
1.0,0.3144925584291949
1.0,0.31440622262435525
1.0,0.3143198868195156
1.0,0.314233551014676
1.0,0.31414721520983635
1.0,0.3140608794049966
1.0,0.313974543600157
1.0,0.31388820779531734
1.0,0.3138018719904777
1.0,0.3137155361856381
1.0,0.31362920038079845
1.0,0.3135428645759588
1.0,0.3134565287711192
1.0,0.31337019296627955
1.0,0.3132838571614399
1.0,0.3131975213566003
1.0,0.31311118555176065
1.0,0.313024849746921
1.0,0.3129385139420814
1.0,0.31285217813724164
1.0,0.312765842332402
1.0,0.3126795065275624
1.0,0.31259317072272275
1.0,0.3125068349178831
1.0,0.3124204991130435
1.0,0.31233416330820385
1.0,0.3122478275033642
1.0,0.3121614916985246
1.0,0.31207515589368495
1.0,0.3119888200888453
1.0,0.3119024842840057
1.0,0.31181614847916606
1.0,0.3117298126743264
1.0,0.3116434768694868
1.0,0.31155714106464705
1.0,0.3114708052598074
1.0,0.3113844694549678
1.0,0.31129813365012815
1.0,0.3112117978452885
1.0,0.3111254620404489
1.0,0.31103912623560925
1.0,0.3109527904307696
1.0,0.31086645462593
1.0,0.31078011882109036
1.0,0.3106937830162507
1.0,0.3106074472114111
1.0,0.31052111140657146
1.0,0.3104347756017318
1.0,0.3103484397968922
1.0,0.31026210399205245
1.0,0.3101757681872128
1.0,0.3100894323823732
1.0,0.31000309657753355
1.0,0.3099167607726939
1.0,0.3098304249678543
1.0,0.30974408916301466
1.0,0.309657753358175
1.0,0.3095714175533354
1.0,0.30948508174849576
1.0,0.30939874594365613
1.0,0.3093124101388165
1.0,0.30922607433397686
1.0,0.30913973852913723
1.0,0.3090534027242975
1.0,0.30896706691945786
1.0,0.3088807311146182
1.0,0.3087943953097786
1.0,0.30870805950493896
1.0092307692307692,0.3086217237000993
1.0128205128205128,0.3085353878952597
1.0151515151515151,0.30844905209042006
1.0172413793103448,0.30836271628558043
1.0195121951219512,0.3082763804807408
1.020979020979021,0.30819004467590116
1.0227272727272727,0.30810370887106153
1.0238095238095237,0.3080173730662219
1.0253164556962024,0.30793103726138227
1.026525198938992,0.30784470145654264
1.0277777777777777,0.3077583656517029
1.0294117647058822,0.30767202984686326
1.0303030303030303,0.3075856940420236
1.03125,0.307499358237184
1.0327868852459017,0.30741302243234436
1.0333333333333334,0.30732668662750473
1.0346456692913386,0.3072403508226651
1.0357142857142858,0.30715401501782547
1.037037037037037,0.30706767921298583
1.0377358490566038,0.3069813434081462
1.0384615384615385,0.30689500760330657
1.04,0.30680867179846694
1.04,0.3067223359936273
1.0416666666666667,0.30663600018878767
1.0416666666666667,0.30654966438394804
1.0434782608695652,0.3064633285791083
1.0434782608695652,0.30637699277426866
1.045045045045045,0.30629065696942903
1.0454545454545454,0.3062043211645894
1.0463576158940397,0.30611798535974977
1.0476190476190477,0.30603164955491013
1.0476190476190477,0.3059453137500705
1.048780487804878,0.30585897794523087
1.05,0.30577264214039124
1.05,0.3056863063355516
1.0507246376811594,0.305599970530712
1.0526315789473684,0.30551363472587234
1.0526315789473684,0.3054272989210327
1.0526315789473684,0.3053409631161931
1.0535714285714286,0.30525462731135344
1.0555555555555556,0.3051682915065137
1.0555555555555556,0.30508195570167407
1.0555555555555556,0.30499561989683444
1.056338028169014,0.3049092840919948
1.0576923076923077,0.30482294828715517
1.0588235294117647,0.30473661248231554
1.0588235294117647,0.3046502766774759
1.0588235294117647,0.3045639408726363
1.0599315068493151,0.30447760506779664
1.0612244897959184,0.304391269262957
1.0625,0.3043049334581174
1.0625,0.30421859765327774
1.0625,0.3041322618484381
1.0625,0.3040459260435985
1.0638297872340425,0.30395959023875874
1.065217391304348,0.3038732544339191
1.0666666666666667,0.30378691862907947
1.0666666666666667,0.30370058282423984
1.0666666666666667,0.3036142470194002
1.0666666666666667,0.3035279112145606
1.0672268907563025,0.30344157540972094
1.0689655172413792,0.3033552396048813
1.069767441860465,0.3032689038000417
1.0714285714285714,0.30318256799520205
1.0714285714285714,0.3030962321903624
1.0714285714285714,0.3030098963855228
1.0714285714285714,0.30292356058068315
1.0714285714285714,0.3028372247758435
1.0727272727272728,0.3027508889710039
1.0740740740740742,0.30266455316616414
1.075,0.3025782173613245
1.0769230769230769,0.3024918815564849
1.0769230769230769,0.30240554575164524
1.0769230769230769,0.3023192099468056
1.0769230769230769,0.302232874141966
1.0769230769230769,0.30214653833712635
1.0769230769230769,0.3020602025322867
1.0769230769230769,0.3019738667274471
1.0789473684210527,0.30188753092260745
1.08,0.3018011951177678
1.0816326530612246,0.3017148593129282
1.0833333333333333,0.30162852350808855
1.0833333333333333,0.3015421877032489
1.0833333333333333,0.3014558518984093
1.0833333333333333,0.30136951609356954
1.0833333333333333,0.3012831802887299
1.0833333333333333,0.3011968444838903
1.0833333333333333,0.30111050867905065
1.0833333333333333,0.301024172874211
1.0851063829787233,0.3009378370693714
1.0869565217391304,0.30085150126453175
1.0869565217391304,0.3007651654596921
1.088235294117647,0.3006788296548525
1.0895522388059702,0.30059249385001285
1.0909090909090908,0.3005061580451732
1.0909090909090908,0.3004198222403336
1.0909090909090908,0.30033348643549396
1.0909090909090908,0.3002471506306543
1.0909090909090908,0.3001608148258146
1.0909090909090908,0.30007447902097495
1.0909090909090908,0.2999881432161353
1.0909090909090908,0.2999018074112957
1.0909090909090908,0.29981547160645605
1.0909090909090908,0.2997291358016164
1.092783505154639,0.2996427999967768
1.09375,0.29955646419193716
1.0952380952380953,0.2994701283870975
1.0952380952380953,0.2993837925822579
1.096774193548387,0.29929745677741826
1.0980392156862746,0.2992111209725786
1.1,0.299124785167739
1.1,0.29903844936289936
1.1,0.29895211355805973
1.1,0.29886577775322
1.1,0.29877944194838035
1.1,0.2986931061435407
1.1,0.2986067703387011
1.1,0.29852043453386146
1.1,0.2984340987290218
1.1,0.2983477629241822
1.1,0.29826142711934256
1.1,0.2981750913145029
1.1,0.2980887555096633
1.1023622047244095,0.29800241970482366
1.103448275862069,0.29791608389998403
1.105263157894737,0.2978297480951444
1.105263157894737,0.29774341229030477
1.106060606060606,0.29765707648546513
1.1071428571428572,0.2975707406806254
1.108695652173913,0.29748440487578576
1.1111111111111112,0.2973980690709461
1.1111111111111112,0.2973117332661065
1.1111111111111112,0.29722539746126686
1.1111111111111112,0.29713906165642723
1.1111111111111112,0.2970527258515876
1.1111111111111112,0.29696639004674796
1.1111111111111112,0.29688005424190833
1.1111111111111112,0.2967937184370687
1.1111111111111112,0.29670738263222907
1.1111111111111112,0.29662104682738943
1.1111111111111112,0.2965347110225498
1.1111111111111112,0.29644837521771017
1.1111111111111112,0.2963620394128704
1.1111111111111112,0.2962757036080308
1.1111111111111112,0.29618936780319116
1.1111111111111112,0.29610303199835153
1.1111111111111112,0.2960166961935119
1.1130434782608696,0.29593036038867226
1.1142857142857143,0.29584402458383263
1.1153846153846154,0.295757688778993
1.1176470588235294,0.29567135297415337
1.1176470588235294,0.29558501716931374
1.1176470588235294,0.2954986813644741
1.1181818181818182,0.29541234555963447
1.12,0.29532600975479484
1.121212121212121,0.2952396739499552
1.1222222222222222,0.2951533381451156
1.125,0.29506700234027583
1.125,0.2949806665354362
1.125,0.29489433073059657
1.125,0.29480799492575693
1.125,0.2947216591209173
1.125,0.29463532331607767
1.125,0.29454898751123804
1.125,0.2944626517063984
1.125,0.29437631590155877
1.125,0.29428998009671914
1.125,0.2942036442918795
1.125,0.2941173084870399
1.125,0.29403097268220024
1.125,0.2939446368773606
1.125,0.293858301072521
1.125,0.29377196526768123
1.125,0.2936856294628416
1.125,0.29359929365800197
1.125,0.29351295785316234
1.125,0.2934266220483227
1.125,0.2933402862434831
1.125,0.29325395043864344
1.128,0.2931676146338038
1.1290322580645162,0.2930812788289642
1.1304347826086956,0.29299494302412454
1.131578947368421,0.2929086072192849
1.1333333333333333,0.2928222714144453
1.1333333333333333,0.29273593560960565
1.1333333333333333,0.292649599804766
1.1333333333333333,0.2925632639999264
1.1339285714285714,0.29247692819508664
1.1358024691358024,0.292390592390247
1.1363636363636365,0.2923042565854074
1.1372549019607843,0.29221792078056774
1.1384615384615384,0.2921315849757281
1.1405835543766578,0.2920452491708885
1.1428571428571428,0.29195891336604884
1.1428571428571428,0.2918725775612092
1.1428571428571428,0.2917862417563696
1.1428571428571428,0.29169990595152995
1.1428571428571428,0.2916135701466903
1.1428571428571428,0.2915272343418507
1.1428571428571428,0.29144089853701105
1.1428571428571428,0.2913545627321714
1.1428571428571428,0.2912682269273317
1.1428571428571428,0.29118189112249204
1.1428571428571428,0.2910955553176524
1.1428571428571428,0.2910092195128128
1.1428571428571428,0.29092288370797315
1.1428571428571428,0.2908365479031335
1.1428571428571428,0.2907502120982939
1.1428571428571428,0.29066387629345425
1.1428571428571428,0.2905775404886146
1.1428571428571428,0.290491204683775
1.1428571428571428,0.29040486887893535
1.1428571428571428,0.2903185330740957
1.1428571428571428,0.2902321972692561
1.1428571428571428,0.29014586146441645
1.1428571428571428,0.2900595256595768
1.1428571428571428,0.2899731898547371
1.1428571428571428,0.28988685404989745
1.1428571428571428,0.2898005182450578
1.1428571428571428,0.2897141824402182
1.1428571428571428,0.28962784663537855
1.144927536231884,0.2895415108305389
1.1470588235294117,0.2894551750256993
1.1481481481481481,0.28936883922085965
1.15,0.28928250341602
1.15,0.2891961676111804
1.1507936507936507,0.28910983180634076
1.1522781774580335,0.2890234960015011
1.1538461538461537,0.2889371601966615
1.1538461538461537,0.28885082439182186
1.1538461538461537,0.2887644885869822
1.1538461538461537,0.2886781527821425
1.1538461538461537,0.28859181697730285
1.1538461538461537,0.2885054811724632
1.15625,0.2884191453676236
1.1578947368421053,0.28833280956278395
1.1578947368421053,0.2882464737579443
1.1590909090909092,0.2881601379531047
1.16,0.28807380214826506
1.1614906832298137,0.2879874663434254
1.163265306122449,0.2879011305385858
1.1666666666666667,0.28781479473374616
1.1666666666666667,0.2877284589289065
1.1666666666666667,0.2876421231240669
1.1666666666666667,0.28755578731922726
1.1666666666666667,0.2874694515143875
1.1666666666666667,0.2873831157095479
1.1666666666666667,0.28729677990470825
1.1666666666666667,0.2872104440998686
1.1666666666666667,0.287124108295029
1.1666666666666667,0.28703777249018936
1.1666666666666667,0.2869514366853497
1.1666666666666667,0.2868651008805101
1.1666666666666667,0.28677876507567046
1.1666666666666667,0.28669242927083083
1.1666666666666667,0.2866060934659912
1.1666666666666667,0.28651975766115156
1.1666666666666667,0.28643342185631193
1.1666666666666667,0.2863470860514723
1.1666666666666667,0.28626075024663267
1.1666666666666667,0.2861744144417929
1.1666666666666667,0.2860880786369533
1.1666666666666667,0.28600174283211366
1.1666666666666667,0.285915407027274
1.1666666666666667,0.2858290712224344
1.1666666666666667,0.28574273541759476
1.1666666666666667,0.28565639961275513
1.1666666666666667,0.2855700638079155
1.1666666666666667,0.28548372800307587
1.1666666666666667,0.28539739219823623
1.1666666666666667,0.2853110563933966
1.1666666666666667,0.28522472058855697
1.1666666666666667,0.28513838478371734
1.1666666666666667,0.2850520489788777
1.1666666666666667,0.28496571317403807
1.1666666666666667,0.28487937736919833
1.1666666666666667,0.2847930415643587
1.1666666666666667,0.28470670575951906
1.1666666666666667,0.28462036995467943
1.1666666666666667,0.2845340341498398
1.1666666666666667,0.28444769834500017
1.1666666666666667,0.28436136254016053
1.1666666666666667,0.2842750267353209
1.168284789644013,0.28418869093048127
1.170731707317073,0.28410235512564164
1.1724137931034482,0.284016019320802
1.173913043478261,0.28392968351596237
1.173913043478261,0.28384334771112274
1.1756756756756757,0.2837570119062831
1.1764705882352942,0.28367067610144336
1.1764705882352942,0.28358434029660373
1.176923076923077,0.2834980044917641
1.1785714285714286,0.28341166868692447
1.180327868852459,0.28332533288208483
1.1818181818181819,0.2832389970772452
1.1818181818181819,0.28315266127240557
1.1818181818181819,0.28306632546756594
1.1818181818181819,0.2829799896627263
1.1818181818181819,0.2828936538578867
1.1818181818181819,0.28280731805304704
1.1818181818181819,0.2827209822482074
1.1818181818181819,0.2826346464433678
1.1818181818181819,0.28254831063852814
1.1839080459770115,0.2824619748336885
1.1851851851851851,0.28237563902884877
1.1875,0.28228930322400914
1.1875,0.2822029674191695
1.1875,0.28211663161432987
1.1875,0.28203029580949024
1.1893939393939394,0.2819439600046506
1.1904761904761905,0.281857624199811
1.1914893617021276,0.28177128839497134
1.1923076923076923,0.2816849525901317
1.1940298507462686,0.2815986167852921
1.1956521739130435,0.28151228098045245
1.2,0.2814259451756128
1.2,0.2813396093707732
1.2,0.28125327356593355
1.2,0.2811669377610939
1.2,0.2810806019562542
1.2,0.28099426615141454
1.2,0.2809079303465749
1.2,0.2808215945417353
1.2,0.28073525873689564
1.2,0.280648922932056
1.2,0.2805625871272164
1.2,0.28047625132237675
1.2,0.2803899155175371
1.2,0.2803035797126975
1.2,0.28021724390785785
1.2,0.2801309081030182
1.2,0.2800445722981786
1.2,0.27995823649333895
1.2,0.2798719006884993
1.2,0.2797855648836596
1.2,0.27969922907881994
1.2,0.2796128932739803
1.2,0.2795265574691407
1.2,0.27944022166430105
1.2,0.2793538858594614
1.2,0.2792675500546218
1.2,0.27918121424978215
1.2,0.2790948784449425
1.2,0.2790085426401029
1.2,0.27892220683526325
1.2,0.2788358710304236
1.2,0.278749535225584
1.2,0.27866319942074436
1.2,0.2785768636159046
1.2,0.278490527811065
1.2,0.27840419200622535
1.2,0.2783178562013857
1.2,0.2782315203965461
1.2,0.27814518459170645
1.2,0.2780588487868668
1.2,0.2779725129820272
1.2,0.27788617717718755
1.2,0.2777998413723479
1.2,0.2777135055675083
1.2,0.27762716976266866
1.2,0.277540833957829
1.2,0.2774544981529894
1.2,0.27736816234814976
1.2,0.27728182654331
1.2,0.2771954907384704
1.2,0.27710915493363075
1.2,0.2770228191287911
1.2,0.2769364833239515
1.2,0.27685014751911186
1.2,0.2767638117142722
1.2,0.2766774759094326
1.2,0.27659114010459296
1.2,0.2765048042997533
1.2,0.2764184684949137
1.2,0.27633213269007406
1.2,0.27624579688523443
1.2,0.2761594610803948
1.2,0.27607312527555516
1.2023121387283238,0.2759867894707154
1.2045454545454546,0.2759004536658758
1.2058823529411764,0.27581411786103616
1.2083333333333333,0.2757277820561965
1.2083333333333333,0.2756414462513569
1.2105263157894737,0.27555511044651726
1.2105263157894737,0.2754687746416776
1.2117647058823529,0.275382438836838
1.2136752136752136,0.27529610303199836
1.2142857142857142,0.27520976722715873
1.2142857142857142,0.2751234314223191
1.2142857142857142,0.27503709561747947
1.2142857142857142,0.27495075981263983
1.2151898734177216,0.2748644240078002
1.2173913043478262,0.27477808820296046
1.2181818181818183,0.2746917523981208
1.2197802197802199,0.2746054165932812
1.2222222222222223,0.27451908078844156
1.2222222222222223,0.27443274498360193
1.2222222222222223,0.2743464091787623
1.2222222222222223,0.27426007337392266
1.2222222222222223,0.27417373756908303
1.2222222222222223,0.2740874017642434
1.2222222222222223,0.27400106595940377
1.2222222222222223,0.27391473015456413
1.2222222222222223,0.2738283943497245
1.2222222222222223,0.27374205854488487
1.2222222222222223,0.27365572274004524
1.2222222222222223,0.2735693869352056
1.2222222222222223,0.27348305113036586
1.2222222222222223,0.27339671532552623
1.2255639097744362,0.2733103795206866
1.2272727272727273,0.27322404371584696
1.2272727272727273,0.27313770791100733
1.2291666666666667,0.2730513721061677
1.2307692307692308,0.27296503630132807
1.2307692307692308,0.27287870049648844
1.2307692307692308,0.2727923646916488
1.2307692307692308,0.27270602888680917
1.2307692307692308,0.27261969308196954
1.2321428571428572,0.2725333572771299
1.2333333333333334,0.2724470214722903
1.2352941176470589,0.27236068566745064
1.2352941176470589,0.272274349862611
1.2352941176470589,0.27218801405777127
1.2376543209876543,0.27210167825293163
1.2380952380952381,0.272015342448092
1.24,0.27192900664325237
1.2413793103448276,0.27184267083841274
1.2424242424242424,0.2717563350335731
1.2439024390243902,0.27166999922873347
1.2461538461538462,0.27158366342389384
1.25,0.2714973276190542
1.25,0.2714109918142146
1.25,0.27132465600937494
1.25,0.2712383202045353
1.25,0.2711519843996957
1.25,0.27106564859485605
1.25,0.2709793127900163
1.25,0.27089297698517667
1.25,0.27080664118033704
1.25,0.2707203053754974
1.25,0.2706339695706578
1.25,0.27054763376581814
1.25,0.2704612979609785
1.25,0.2703749621561389
1.25,0.27028862635129924
1.25,0.2702022905464596
1.25,0.27011595474162
1.25,0.27002961893678035
1.25,0.2699432831319407
1.25,0.2698569473271011
1.25,0.26977061152226145
1.25,0.2696842757174217
1.25,0.2695979399125821
1.25,0.26951160410774244
1.25,0.2694252683029028
1.25,0.2693389324980632
1.255639097744361,0.26925259669322354
1.2580645161290323,0.2691662608883839
1.2592592592592593,0.2690799250835443
1.2608695652173914,0.26899358927870465
1.2615384615384615,0.268907253473865
1.263157894736842,0.2688209176690254
1.263157894736842,0.26873458186418575
1.2642487046632125,0.2686482460593461
1.2666666666666666,0.2685619102545065
1.2666666666666666,0.26847557444966685
1.2666666666666666,0.2683892386448271
1.2666666666666666,0.2683029028399875
1.2692307692307692,0.26821656703514785
1.2705882352941176,0.2681302312303082
1.2727272727272727,0.2680438954254686
1.2727272727272727,0.26795755962062895
1.2727272727272727,0.2678712238157893
1.2727272727272727,0.2677848880109497
1.2727272727272727,0.26769855220611005
1.2727272727272727,0.2676122164012704
1.2727272727272727,0.2675258805964308
1.2727272727272727,0.26743954479159116
1.2758620689655173,0.2673532089867515
1.2775665399239544,0.2672668731819119
1.2777777777777777,0.26718053737707226
1.2782608695652173,0.2670942015722325
1.28,0.2670078657673929
1.28125,0.26692152996255325
1.2842105263157895,0.2668351941577136
1.2857142857142858,0.266748858352874
1.2857142857142858,0.26666252254803435
1.2857142857142858,0.2665761867431947
1.2857142857142858,0.2664898509383551
1.2857142857142858,0.26640351513351546
1.2857142857142858,0.2663171793286758
1.2857142857142858,0.2662308435238362
1.2857142857142858,0.26614450771899656
1.2857142857142858,0.2660581719141569
1.2857142857142858,0.2659718361093173
1.2857142857142858,0.26588550030447755
1.2857142857142858,0.2657991644996379
1.2857142857142858,0.2657128286947983
1.2857142857142858,0.26562649288995865
1.2857142857142858,0.265540157085119
1.2857142857142858,0.2654538212802794
1.2857142857142858,0.26536748547543976
1.2857142857142858,0.2652811496706001
1.2857142857142858,0.2651948138657605
1.2857142857142858,0.26510847806092086
1.2857142857142858,0.26502214225608123
1.2857142857142858,0.2649358064512416
1.2857142857142858,0.26484947064640196
1.2878048780487805,0.26476313484156233
1.2900763358778626,0.2646767990367227
1.2916666666666667,0.26459046323188296
1.2926829268292683,0.2645041274270433
1.2941176470588236,0.2644177916222037
1.2941176470588236,0.26433145581736406
1.2950819672131149,0.2642451200125244
1.2962962962962963,0.2641587842076848
1.2980132450331126,0.26407244840284516
1.3,0.26398611259800553
1.3,0.2638997767931659
1.3,0.26381344098832626
1.3,0.26372710518348663
1.3,0.263640769378647
1.3,0.26355443357380737
1.3,0.26346809776896774
1.3,0.2633817619641281
1.3,0.26329542615928836
1.302325581395349,0.2632090903544487
1.304,0.2631227545496091
1.3045685279187818,0.26303641874476946
1.307067424857839,0.26295008293992983
1.3076923076923077,0.2628637471350902
1.3076923076923077,0.26277741133025057
1.3076923076923077,0.26269107552541093
1.3076923076923077,0.2626047397205713
1.3081761006289307,0.26251840391573167
1.3103448275862069,0.26243206811089204
1.3125,0.2623457323060524
1.3125,0.26225939650121277
1.3125,0.26217306069637314
1.3137254901960784,0.2620867248915334
1.3157894736842106,0.26200038908669376
1.3157894736842106,0.26191405328185413
1.3174603174603174,0.2618277174770145
1.3181818181818181,0.26174138167217487
1.32,0.26165504586733523
1.3214285714285714,0.2615687100624956
1.3235294117647058,0.26148237425765597
1.325,0.26139603845281634
1.3276515151515151,0.2613097026479767
1.3333333333333333,0.2612233668431371
1.3333333333333333,0.26113703103829744
1.3333333333333333,0.2610506952334578
1.3333333333333333,0.2609643594286182
1.3333333333333333,0.26087802362377854
1.3333333333333333,0.2607916878189388
1.3333333333333333,0.26070535201409917
1.3333333333333333,0.26061901620925954
1.3333333333333333,0.2605326804044199
1.3333333333333333,0.26044634459958027
1.3333333333333333,0.26036000879474064
1.3333333333333333,0.260273672989901
1.3333333333333333,0.2601873371850614
1.3333333333333333,0.26010100138022174
1.3333333333333333,0.2600146655753821
1.3333333333333333,0.2599283297705425
1.3333333333333333,0.25984199396570284
1.3333333333333333,0.2597556581608632
1.3333333333333333,0.2596693223560236
1.3333333333333333,0.25958298655118395
1.3333333333333333,0.2594966507463442
1.3333333333333333,0.25941031494150457
1.3333333333333333,0.25932397913666494
1.3333333333333333,0.2592376433318253
1.3333333333333333,0.2591513075269857
1.3333333333333333,0.25906497172214604
1.3333333333333333,0.2589786359173064
1.3333333333333333,0.2588923001124668
1.3333333333333333,0.25880596430762715
1.3333333333333333,0.2587196285027875
1.3333333333333333,0.2586332926979479
1.3333333333333333,0.25854695689310825
1.3333333333333333,0.2584606210882686
1.3333333333333333,0.258374285283429
1.3333333333333333,0.25828794947858924
1.3333333333333333,0.2582016136737496
1.3333333333333333,0.25811527786891
1.3333333333333333,0.25802894206407034
1.3333333333333333,0.2579426062592307
1.3333333333333333,0.2578562704543911
1.3333333333333333,0.25776993464955145
1.3333333333333333,0.2576835988447118
1.3333333333333333,0.2575972630398722
1.3333333333333333,0.25751092723503255
1.3333333333333333,0.2574245914301929
1.3333333333333333,0.2573382556253533
1.3333333333333333,0.25725191982051365
1.3387096774193548,0.257165584015674
1.3414634146341464,0.2570792482108344
1.3432835820895523,0.25699291240599464
1.3448275862068966,0.256906576601155
1.3461538461538463,0.2568202407963154
1.3478260869565217,0.25673390499147575
1.35,0.2566475691866361
1.35,0.2565612333817965
1.3513513513513513,0.25647489757695685
1.3529411764705883,0.2563885617721172
1.3529411764705883,0.2563022259672776
1.3548387096774193,0.25621589016243795
1.3571428571428572,0.2561295543575983
1.3571428571428572,0.2560432185527587
1.3571428571428572,0.25595688274791906
1.3571428571428572,0.2558705469430794
1.36,0.2557842111382398
1.361344537815126,0.25569787533340005
1.3636363636363635,0.2556115395285604
1.3636363636363635,0.2555252037237208
1.3636363636363635,0.25543886791888115
1.3636363636363635,0.2553525321140415
1.3636363636363635,0.2552661963092019
1.3636363636363635,0.25517986050436225
1.3636363636363635,0.2550935246995226
1.3658536585365855,0.255007188894683
1.368421052631579,0.25492085308984336
1.368421052631579,0.2548345172850037
1.3703703703703705,0.2547481814801641
1.3717277486910995,0.25466184567532446
1.375,0.25457550987048483
1.375,0.2544891740656452
1.375,0.25440283826080545
1.375,0.2543165024559658
1.375,0.2542301666511262
1.375,0.25414383084628656
1.375,0.2540574950414469
1.375,0.2539711592366073
1.375,0.25388482343176766
1.375,0.253798487626928
1.375,0.2537121518220884
1.375,0.25362581601724876
1.375,0.25353948021240913
1.375,0.2534531444075695
1.375,0.25336680860272986
1.375,0.25328047279789023
1.3770491803278688,0.2531941369930505
1.3793103448275863,0.25310780118821086
1.380952380952381,0.2530214653833712
1.380952380952381,0.2529351295785316
1.3835616438356164,0.25284879377369196
1.3846153846153846,0.2527624579688523
1.3846153846153846,0.2526761221640127
1.3846153846153846,0.25258978635917306
1.3853658536585365,0.25250345055433343
1.3877551020408163,0.2524171147494938
1.3888888888888888,0.25233077894465417
1.3888888888888888,0.25224444313981453
1.391304347826087,0.2521581073349749
1.3924050632911393,0.25207177153013527
1.393939393939394,0.25198543572529564
1.3962264150943395,0.2518990999204559
1.4,0.25181276411561626
1.4,0.25172642831077663
1.4,0.251640092505937
1.4,0.25155375670109736
1.4,0.25146742089625773
1.4,0.2513810850914181
1.4,0.25129474928657847
1.4,0.25120841348173883
1.4,0.2511220776768992
1.4,0.25103574187205957
1.4,0.25094940606721994
1.4,0.2508630702623803
1.4,0.2507767344575407
1.4,0.25069039865270104
1.4,0.2506040628478613
1.4,0.25051772704302167
1.4,0.25043139123818203
1.4,0.2503450554333424
1.4,0.25025871962850277
1.4,0.25017238382366314
1.4,0.2500860480188235
1.4,0.24999971221398387
1.4,0.24991337640914424
1.4,0.2498270406043046
1.4,0.24974070479946497
1.4,0.24965436899462534
1.4,0.2495680331897857
1.4,0.24948169738494608
1.4,0.24939536158010633
1.4,0.2493090257752667
1.4,0.24922268997042707
1.4,0.24913635416558744
1.4,0.2490500183607478
1.4,0.24896368255590817
1.4,0.24887734675106854
1.4,0.2487910109462289
1.4,0.24870467514138928
1.4,0.24861833933654964
1.4,0.24853200353171
1.4,0.24844566772687038
1.4,0.24835933192203075
1.4,0.2482729961171911
1.4,0.24818666031235148
1.4,0.24810032450751174
1.4,0.2480139887026721
1.4,0.24792765289783247
1.4,0.24784131709299284
1.4,0.2477549812881532
1.4,0.24766864548331358
1.4042553191489362,0.24758230967847394
1.40625,0.2474959738736343
1.4075829383886256,0.24740963806879468
1.4090909090909092,0.24732330226395505
1.411764705882353,0.24723696645911541
1.411764705882353,0.24715063065427578
1.411764705882353,0.24706429484943615
1.4142857142857144,0.24697795904459652
1.4166666666666667,0.24689162323975689
1.4166666666666667,0.24680528743491714
1.4166666666666667,0.2467189516300775
1.4166666666666667,0.24663261582523788
1.417808219178082,0.24654628002039825
1.4202898550724639,0.2464599442155586
1.4210526315789473,0.24637360841071898
1.4222222222222223,0.24628727260587935
1.423728813559322,0.24620093680103972
1.4267515923566878,0.24611460099620008
1.4285714285714286,0.24602826519136045
1.4285714285714286,0.24594192938652082
1.4285714285714286,0.2458555935816812
1.4285714285714286,0.24576925777684155
1.4285714285714286,0.24568292197200192
1.4285714285714286,0.2455965861671623
1.4285714285714286,0.24551025036232255
1.4285714285714286,0.24542391455748291
1.4285714285714286,0.24533757875264328
1.4285714285714286,0.24525124294780365
1.4285714285714286,0.24516490714296402
1.4285714285714286,0.24507857133812438
1.4285714285714286,0.24499223553328475
1.4285714285714286,0.24490589972844512
1.4285714285714286,0.2448195639236055
1.4285714285714286,0.24473322811876586
1.4285714285714286,0.24464689231392622
1.4285714285714286,0.2445605565090866
1.4285714285714286,0.24447422070424696
1.4285714285714286,0.24438788489940733
1.43125,0.24430154909456758
1.4333333333333333,0.24421521328972795
1.434782608695652,0.24412887748488832
1.436670687575392,0.24404254168004869
1.4375,0.24395620587520905
1.4375,0.24386987007036942
1.44,0.2437835342655298
1.441860465116279,0.24369719846069016
1.4444444444444444,0.24361086265585052
1.4444444444444444,0.2435245268510109
1.4444444444444444,0.24343819104617126
1.4444444444444444,0.24335185524133163
1.4444444444444444,0.243265519436492
1.4444444444444444,0.24317918363165236
1.4444444444444444,0.24309284782681273
1.4444444444444444,0.243006512021973
1.4444444444444444,0.24292017621713335
1.4444444444444444,0.24283384041229372
1.4444444444444444,0.2427475046074541
1.4477611940298507,0.24266116880261446
1.45,0.24257483299777483
1.45,0.2424884971929352
1.4528301886792452,0.24240216138809556
1.4545454545454546,0.24231582558325593
1.4545454545454546,0.2422294897784163
1.4545454545454546,0.24214315397357666
1.4545454545454546,0.24205681816873703
1.4545454545454546,0.2419704823638974
1.4545454545454546,0.24188414655905777
1.4567901234567902,0.24179781075421813
1.4583333333333333,0.2417114749493784
1.4609375,0.24162513914453876
1.4615384615384615,0.24153880333969913
1.4615384615384615,0.2414524675348595
1.4615384615384615,0.24136613173001986
1.4634146341463414,0.24127979592518023
1.4655172413793103,0.2411934601203406
1.4666666666666666,0.24110712431550096
1.4666666666666666,0.24102078851066133
1.4684684684684686,0.2409344527058217
1.4705882352941178,0.24084811690098207
1.4705882352941178,0.24076178109614244
1.4722222222222223,0.2406754452913028
1.4736842105263157,0.24058910948646317
1.4761904761904763,0.24050277368162343
1.4767441860465116,0.2404164378767838
1.4782608695652173,0.24033010207194416
1.48,0.24024376626710453
1.4823529411764707,0.2401574304622649
1.4838709677419355,0.24007109465742527
1.4860335195530727,0.23998475885258563
1.4883720930232558,0.239898423047746
1.4915254237288136,0.23981208724290637
1.496969696969697,0.23972575143806674
1.5,0.2396394156332271
1.5,0.23955307982838747
1.5,0.23946674402354784
1.5,0.2393804082187082
1.5,0.23929407241386857
1.5,0.23920773660902883
1.5,0.2391214008041892
1.5,0.23903506499934957
1.5,0.23894872919450993
1.5,0.2388623933896703
1.5,0.23877605758483067
1.5,0.23868972177999104
1.5,0.2386033859751514
1.5,0.23851705017031177
1.5,0.23843071436547214
1.5,0.2383443785606325
1.5,0.23825804275579288
1.5,0.23817170695095324
1.5,0.2380853711461136
1.5,0.23799903534127398
1.5,0.23791269953643424
1.5,0.2378263637315946
1.5,0.23774002792675497
1.5,0.23765369212191534
1.5,0.2375673563170757
1.5,0.23748102051223607
1.5,0.23739468470739644
1.5,0.2373083489025568
1.5,0.23722201309771718
1.5,0.23713567729287754
1.5,0.2370493414880379
1.5,0.23696300568319828
1.5,0.23687666987835865
1.5,0.23679033407351902
1.5,0.23670399826867927
1.5,0.23661766246383964
1.5,0.236531326659
1.5,0.23644499085416038
1.5,0.23635865504932074
1.5,0.2362723192444811
1.5,0.23618598343964148
1.5,0.23609964763480185
1.5,0.2360133118299622
1.5,0.23592697602512258
1.5,0.23584064022028295
1.5,0.23575430441544332
1.5,0.23566796861060368
1.5,0.23558163280576405
1.5,0.23549529700092442
1.5,0.23540896119608468
1.5,0.23532262539124504
1.5028157683024939,0.2352362895864054
1.5081967213114753,0.23514995378156578
1.511111111111111,0.23506361797672615
1.5142857142857142,0.23497728217188651
1.5161290322580645,0.23489094636704688
1.5178571428571428,0.23480461056220725
1.5194805194805194,0.23471827475736762
1.5210084033613445,0.23463193895252799
1.5217391304347827,0.23454560314768835
1.5238095238095237,0.23445926734284872
1.5263157894736843,0.2343729315380091
1.5263157894736843,0.23428659573316946
1.528301886792453,0.23420025992832982
1.5294117647058822,0.23411392412349008
1.53125,0.23402758831865045
1.5333333333333334,0.23394125251381082
1.5333333333333334,0.23385491670897118
1.5333333333333334,0.23376858090413155
1.5357142857142858,0.23368224509929192
1.5384615384615385,0.2335959092944523
1.5384615384615385,0.23350957348961265
1.5384615384615385,0.23342323768477302
1.5384615384615385,0.2333369018799334
1.5416666666666667,0.23325056607509376
1.542483660130719,0.23316423027025412
1.5454545454545454,0.2330778944654145
1.5454545454545454,0.23299155866057486
1.5454545454545454,0.23290522285573523
1.5454545454545454,0.23281888705089548
1.5454545454545454,0.23273255124605585
1.5454545454545454,0.23264621544121622
1.5483870967741935,0.2325598796363766
1.55,0.23247354383153696
1.5517241379310345,0.23238720802669732
1.5535714285714286,0.2323008722218577
1.5555555555555556,0.23221453641701806
1.5555555555555556,0.23212820061217843
1.5555555555555556,0.2320418648073388
1.5555555555555556,0.23195552900249916
1.5555555555555556,0.23186919319765953
1.5555555555555556,0.2317828573928199
1.5555555555555556,0.23169652158798026
1.5555555555555556,0.23161018578314052
1.5555555555555556,0.2315238499783009
1.5574468085106383,0.23143751417346126
1.56,0.23135117836862162
1.5625,0.231264842563782
1.5625,0.23117850675894236
1.564102564102564,0.23109217095410273
1.565217391304348,0.2310058351492631
1.5675675675675675,0.23091949934442346
1.5714285714285714,0.23083316353958383
1.5714285714285714,0.2307468277347442
1.5714285714285714,0.23066049192990457
1.5714285714285714,0.23057415612506493
1.5714285714285714,0.2304878203202253
1.5714285714285714,0.23040148451538567
1.5714285714285714,0.23031514871054592
1.5714285714285714,0.2302288129057063
1.5714285714285714,0.23014247710086666
1.5714285714285714,0.23005614129602703
1.5714285714285714,0.2299698054911874
1.5714285714285714,0.22988346968634776
1.5714285714285714,0.22979713388150813
1.5714285714285714,0.2297107980766685
1.5714285714285714,0.22962446227182887
1.5714285714285714,0.22953812646698923
1.5714285714285714,0.2294517906621496
1.574468085106383,0.22936545485730997
1.5769230769230769,0.22927911905247034
1.5789473684210527,0.2291927832476307
1.5789473684210527,0.22910644744279107
1.5809523809523809,0.22902011163795133
1.5833333333333333,0.2289337758331117
1.5833333333333333,0.22884744002827206
1.5833333333333333,0.22876110422343243
1.5833333333333333,0.2286747684185928
1.5862068965517242,0.22858843261375317
1.588235294117647,0.22850209680891354
1.588235294117647,0.2284157610040739
1.5897435897435896,0.22832942519923427
1.591503267973856,0.22824308939439464
1.59375,0.228156753589555
1.5962264150943397,0.22807041778471537
1.6,0.22798408197987574
1.6,0.2278977461750361
1.6,0.22781141037019637
1.6,0.22772507456535673
1.6,0.2276387387605171
1.6,0.22755240295567747
1.6,0.22746606715083784
1.6,0.2273797313459982
1.6,0.22729339554115857
1.6,0.22720705973631894
1.6,0.2271207239314793
1.6,0.22703438812663967
1.6,0.22694805232180004
1.6,0.2268617165169604
1.6,0.22677538071212078
1.6,0.22668904490728115
1.6,0.2266027091024415
1.6,0.22651637329760177
1.6,0.22643003749276214
1.6,0.2263437016879225
1.6,0.22625736588308287
1.6,0.22617103007824324
1.6,0.2260846942734036
1.6,0.22599835846856398
1.6,0.22591202266372434
1.6,0.2258256868588847
1.6,0.22573935105404508
1.6,0.22565301524920545
1.6,0.22556667944436581
1.6,0.22548034363952618
1.6,0.22539400783468655
1.6,0.22530767202984692
1.6,0.22522133622500717
1.6,0.22513500042016754
1.6,0.2250486646153279
1.6,0.22496232881048828
1.6,0.22487599300564864
1.6,0.224789657200809
1.6,0.22470332139596938
1.6046511627906976,0.22461698559112975
1.6071428571428572,0.22453064978629012
1.608695652173913,0.22444431398145048
1.6111111111111112,0.22435797817661085
1.6111111111111112,0.22427164237177122
1.6137931034482758,0.22418530656693159
1.6153846153846154,0.22409897076209195
1.6153846153846154,0.2240126349572522
1.6153846153846154,0.22392629915241258
1.619047619047619,0.22383996334757295
1.620253164556962,0.2237536275427333
1.6227848101265823,0.22366729173789368
1.625,0.22358095593305405
1.625,0.22349462012821442
1.625,0.22340828432337478
1.625,0.22332194851853515
1.625,0.22323561271369552
1.625,0.2231492769088559
1.625,0.22306294110401625
1.625,0.22297660529917662
1.625,0.222890269494337
1.625,0.22280393368949736
1.625,0.22271759788465761
1.6274509803921569,0.22263126207981798
1.6296296296296295,0.22254492627497835
1.631578947368421,0.22245859047013872
1.6326530612244898,0.22237225466529909
1.6356589147286822,0.22228591886045945
1.6363636363636365,0.22219958305561982
1.6363636363636365,0.2221132472507802
1.6363636363636365,0.22202691144594056
1.6363636363636365,0.22194057564110092
1.6363636363636365,0.2218542398362613
1.64,0.22176790403142166
1.6428571428571428,0.22168156822658203
1.6428571428571428,0.2215952324217424
1.6428571428571428,0.22150889661690276
1.645320197044335,0.22142256081206302
1.6470588235294117,0.22133622500722339
1.6477272727272727,0.22124988920238375
1.65,0.22116355339754412
1.6507936507936507,0.2210772175927045
1.6521739130434783,0.22099088178786486
1.6541353383458646,0.22090454598302522
1.65625,0.2208182101781856
1.6590909090909092,0.22073187437334596
1.663265306122449,0.22064553856850633
1.6666666666666667,0.2205592027636667
1.6666666666666667,0.22047286695882706
1.6666666666666667,0.22038653115398743
1.6666666666666667,0.2203001953491478
1.6666666666666667,0.22021385954430817
1.6666666666666667,0.22012752373946842
1.6666666666666667,0.2200411879346288
1.6666666666666667,0.21995485212978916
1.6666666666666667,0.21986851632494953
1.6666666666666667,0.2197821805201099
1.6666666666666667,0.21969584471527026
1.6666666666666667,0.21960950891043063
1.6666666666666667,0.219523173105591
1.6666666666666667,0.21943683730075136
1.6666666666666667,0.21935050149591173
1.6666666666666667,0.2192641656910721
1.6666666666666667,0.21917782988623247
1.6666666666666667,0.21909149408139283
1.6666666666666667,0.2190051582765532
1.6666666666666667,0.21891882247171346
1.6666666666666667,0.21883248666687383
1.6666666666666667,0.2187461508620342
1.6666666666666667,0.21865981505719456
1.6666666666666667,0.21857347925235493
1.6666666666666667,0.2184871434475153
1.6666666666666667,0.21840080764267567
1.6666666666666667,0.21831447183783603
1.6666666666666667,0.2182281360329964
1.6666666666666667,0.21814180022815677
1.6666666666666667,0.21805546442331714
1.6666666666666667,0.2179691286184775
1.6666666666666667,0.21788279281363787
1.6666666666666667,0.21779645700879824
1.6734693877551021,0.2177101212039586
1.6758893280632412,0.21762378539911886
1.6785714285714286,0.21753744959427923
1.6808510638297873,0.2174511137894396
1.6829268292682926,0.21736477798459997
1.6842105263157894,0.21727844217976033
1.6875,0.2171921063749207
1.6875,0.21710577057008107
1.6896551724137931,0.21701943476524144
1.6923076923076923,0.2169330989604018
1.6923076923076923,0.21684676315556217
1.6923076923076923,0.21676042735072254
1.6938775510204083,0.2166740915458829
1.6956521739130435,0.21658775574104328
1.7,0.21650141993620364
1.7,0.216415084131364
1.7,0.21632874832652427
1.7,0.21624241252168463
1.7,0.216156076716845
1.7,0.21606974091200537
1.703125,0.21598340510716574
1.7058823529411764,0.2158970693023261
1.7058823529411764,0.21581073349748647
1.7083333333333333,0.21572439769264684
1.7105263157894737,0.2156380618878072
1.7142857142857142,0.21555172608296758
1.7142857142857142,0.21546539027812794
1.7142857142857142,0.2153790544732883
1.7142857142857142,0.21529271866844868
1.7142857142857142,0.21520638286360905
1.7142857142857142,0.2151200470587693
1.7142857142857142,0.21503371125392967
1.7142857142857142,0.21494737544909004
1.7142857142857142,0.2148610396442504
1.7142857142857142,0.21477470383941077
1.7142857142857142,0.21468836803457114
1.7142857142857142,0.2146020322297315
1.7142857142857142,0.21451569642489188
1.7142857142857142,0.21442936062005225
1.7142857142857142,0.2143430248152126
1.7183098591549295,0.21425668901037298
1.72,0.21417035320553335
1.7222222222222223,0.21408401740069372
1.7222222222222223,0.21399768159585408
1.7258064516129032,0.21391134579101445
1.7272727272727273,0.2138250099861747
1.7272727272727273,0.21373867418133508
1.7272727272727273,0.21365233837649544
1.7272727272727273,0.2135660025716558
1.7297297297297298,0.21347966676681618
1.7333333333333334,0.21339333096197655
1.7333333333333334,0.2133069951571369
1.734375,0.21322065935229728
1.736842105263158,0.21313432354745765
1.7391304347826086,0.21304798774261802
1.7407407407407407,0.21296165193777838
1.7435897435897436,0.21287531613293875
1.7466666666666666,0.21278898032809912
1.75,0.2127026445232595
1.75,0.21261630871841986
1.75,0.2125299729135801
1.75,0.21244363710874048
1.75,0.21235730130390085
1.75,0.21227096549906121
1.75,0.21218462969422158
1.75,0.21209829388938195
1.75,0.21201195808454232
1.75,0.21192562227970269
1.75,0.21183928647486305
1.75,0.21175295067002342
1.75,0.2116666148651838
1.75,0.21158027906034416
1.7564894932014834,0.21149394325550452
1.759493670886076,0.2114076074506649
1.7619047619047619,0.21132127164582515
1.763076923076923,0.21123493584098552
1.7647058823529411,0.21114860003614588
1.7666666666666666,0.21106226423130625
1.7692307692307692,0.21097592842646662
1.7692307692307692,0.210889592621627
1.7692307692307692,0.21080325681678735
1.7714285714285714,0.21071692101194772
1.7735849056603774,0.2106305852071081
1.7777777777777777,0.21054424940226846
1.7777777777777777,0.21045791359742883
1.7777777777777777,0.2103715777925892
1.7777777777777777,0.21028524198774956
1.7777777777777777,0.21019890618290993
1.7777777777777777,0.2101125703780703
1.7777777777777777,0.21002623457323055
1.7796610169491525,0.20993989876839092
1.7826086956521738,0.2098535629635513
1.7857142857142858,0.20976722715871166
1.7857142857142858,0.20968089135387202
1.7857142857142858,0.2095945555490324
1.7894736842105263,0.20950821974419276
1.7894736842105263,0.20942188393935313
1.7926078028747434,0.2093355481345135
1.794871794871795,0.20924921232967386
1.8,0.20916287652483423
1.8,0.2090765407199946
1.8,0.20899020491515496
1.8,0.20890386911031533
1.8,0.2088175333054757
1.8,0.20873119750063596
1.8,0.20864486169579632
1.8,0.2085585258909567
1.8,0.20847219008611706
1.8,0.20838585428127743
1.8,0.2082995184764378
1.8,0.20821318267159816
1.8,0.20812684686675853
1.8,0.2080405110619189
1.8,0.20795417525707927
1.8,0.20786783945223963
1.8,0.2077815036474
1.8,0.20769516784256037
1.8,0.20760883203772074
1.8,0.2075224962328811
1.8,0.20743616042804136
1.8,0.20734982462320173
1.8,0.2072634888183621
1.8,0.20717715301352246
1.8,0.20709081720868283
1.8,0.2070044814038432
1.8,0.20691814559900357
1.8,0.20683180979416393
1.8,0.2067454739893243
1.8,0.20665913818448467
1.8,0.20657280237964504
1.8,0.2064864665748054
1.8036253776435045,0.20640013076996577
1.8064516129032258,0.20631379496512614
1.8085106382978724,0.2062274591602864
1.81,0.20614112335544676
1.8125,0.20605478755060713
1.8125,0.2059684517457675
1.8157894736842106,0.20588211594092787
1.8181818181818181,0.20579578013608824
1.8181818181818181,0.2057094443312486
1.8181818181818181,0.20562310852640897
1.8185053380782918,0.20553677272156934
1.8223684210526316,0.2054504369167297
1.8235294117647058,0.20536410111189007
1.825242718446602,0.20527776530705044
1.8275862068965518,0.2051914295022108
1.830188679245283,0.20510509369737118
1.8333333333333333,0.20501875789253154
1.8333333333333333,0.2049324220876918
1.8333333333333333,0.20484608628285217
1.8333333333333333,0.20475975047801254
1.8333333333333333,0.2046734146731729
1.8333333333333333,0.20458707886833327
1.8333333333333333,0.20450074306349364
1.8333333333333333,0.204414407258654
1.8333333333333333,0.20432807145381437
1.8333333333333333,0.20424173564897474
1.8333333333333333,0.2041553998441351
1.8333333333333333,0.20406906403929548
1.8333333333333333,0.20398272823445585
1.8333333333333333,0.2038963924296162
1.8333333333333333,0.20381005662477658
1.8333333333333333,0.20372372081993695
1.8333333333333333,0.2036373850150972
1.8333333333333333,0.20355104921025757
1.8333333333333333,0.20346471340541794
1.837837837837838,0.2033783776005783
1.84,0.20329204179573868
1.8421052631578947,0.20320570599089904
1.8450704225352113,0.2031193701860594
1.8461538461538463,0.20303303438121978
1.8461538461538463,0.20294669857638015
1.8482758620689654,0.20286036277154051
1.85,0.20277402696670088
1.8524590163934427,0.20268769116186125
1.8571428571428572,0.20260135535702162
1.8571428571428572,0.20251501955218199
1.8571428571428572,0.20242868374734224
1.8571428571428572,0.2023423479425026
1.8571428571428572,0.20225601213766298
1.8571428571428572,0.20216967633282334
1.8571428571428572,0.2020833405279837
1.8571428571428572,0.20199700472314408
1.8571428571428572,0.20191066891830445
1.8571428571428572,0.20182433311346482
1.8571428571428572,0.20173799730862518
1.8571428571428572,0.20165166150378555
1.8571428571428572,0.20156532569894592
1.8620689655172413,0.2014789898941063
1.8636363636363635,0.20139265408926665
1.8666666666666667,0.20130631828442702
1.8666666666666667,0.2012199824795874
1.8695652173913044,0.20113364667474765
1.872340425531915,0.201047310869908
1.875,0.20096097506506838
1.875,0.20087463926022875
1.875,0.20078830345538912
1.875,0.20070196765054948
1.875,0.20061563184570985
1.875,0.20052929604087022
1.875,0.2004429602360306
1.875,0.20035662443119095
1.875,0.20027028862635132
1.878787878787879,0.2001839528215117
1.8814814814814815,0.20009761701667206
1.8823529411764706,0.20001128121183243
1.8852459016393444,0.1999249454069928
1.8888888888888888,0.19983860960215305
1.8888888888888888,0.19975227379731342
1.8888888888888888,0.19966593799247379
1.8888888888888888,0.19957960218763415
1.8888888888888888,0.19949326638279452
1.8888888888888888,0.1994069305779549
1.8918918918918919,0.19932059477311526
1.894736842105263,0.19923425896827562
1.896551724137931,0.199147923163436
1.9,0.19906158735859636
1.9,0.19897525155375673
1.9,0.1988889157489171
1.9,0.19880257994407746
1.9,0.19871624413923783
1.9047619047619047,0.1986299083343981
1.90625,0.19854357252955845
1.9090909090909092,0.19845723672471882
1.9090909090909092,0.1983709009198792
1.9090909090909092,0.19828456511503956
1.9101123595505618,0.19819822931019992
1.9130434782608696,0.1981118935053603
1.9166666666666667,0.19802555770052066
1.9166666666666667,0.19793922189568103
1.9166666666666667,0.1978528860908414
1.9189189189189189,0.19776655028600176
1.9230769230769231,0.19768021448116213
1.9230769230769231,0.1975938786763225
1.9230769230769231,0.19750754287148287
1.9253731343283582,0.19742120706664323
1.9285714285714286,0.1973348712618035
1.9285714285714286,0.19724853545696386
1.9313725490196079,0.19716219965212423
1.9333333333333333,0.1970758638472846
1.934782608695652,0.19698952804244496
1.9375,0.19690319223760533
1.9393939393939394,0.1968168564327657
1.9411764705882353,0.19673052062792606
1.9433962264150944,0.19664418482308643
1.9444444444444444,0.1965578490182468
1.9473684210526316,0.19647151321340717
1.95,0.19638517740856754
1.9523809523809523,0.1962988416037279
1.9545454545454546,0.19621250579888827
1.9565217391304348,0.19612616999404864
1.9583333333333333,0.1960398341892089
1.9610389610389611,0.19595349838436926
1.962962962962963,0.19586716257952963
1.9666666666666666,0.19578082677469
1.9696969696969697,0.19569449096985037
1.972972972972973,0.19560815516501073
1.9767441860465116,0.1955218193601711
1.9811320754716981,0.19543548355533147
1.9868913857677903,0.19534914775049184
2.0,0.1952628119456522
2.0,0.19517647614081257
2.0,0.19509014033597294
2.0,0.1950038045311333
2.0,0.19491746872629367
2.0,0.19483113292145404
2.0,0.1947447971166143
2.0,0.19465846131177467
2.0,0.19457212550693503
2.0,0.1944857897020954
2.0,0.19439945389725577
2.0,0.19431311809241614
2.0,0.1942267822875765
2.0,0.19414044648273687
2.0,0.19405411067789724
2.0,0.1939677748730576
2.0,0.19388143906821798
2.0,0.19379510326337834
2.0,0.1937087674585387
2.0,0.19362243165369908
2.0,0.19353609584885934
2.0,0.1934497600440197
2.0,0.19336342423918007
2.0,0.19327708843434044
2.0,0.1931907526295008
2.0,0.19310441682466117
2.0,0.19301808101982154
2.0,0.1929317452149819
2.0,0.19284540941014228
2.0,0.19275907360530264
2.0,0.192672737800463
2.0,0.19258640199562338
2.0,0.19250006619078375
2.0,0.19241373038594412
2.0,0.19232739458110448
2.0,0.19224105877626474
2.0,0.1921547229714251
2.0,0.19206838716658547
2.0,0.19198205136174584
2.0,0.1918957155569062
2.0,0.19180937975206658
2.0,0.19172304394722695
2.0,0.1916367081423873
2.0,0.19155037233754768
2.0,0.19146403653270805
2.0,0.19137770072786842
2.0,0.19129136492302878
2.0,0.19120502911818915
2.0,0.19111869331334952
2.0,0.1910323575085099
2.0,0.19094602170367014
2.0,0.1908596858988305
2.0,0.19077335009399088
2.0,0.19068701428915125
2.0,0.19060067848431161
2.0,0.19051434267947198
2.0,0.19042800687463235
2.0,0.19034167106979272
2.0,0.19025533526495308
2.0,0.19016899946011345
2.0,0.19008266365527382
2.0,0.1899963278504342
2.0,0.18990999204559456
2.0,0.18982365624075492
2.0,0.18973732043591518
2.0,0.18965098463107555
2.0,0.18956464882623592
2.0,0.18947831302139628
2.0,0.18939197721655665
2.0,0.18930564141171702
2.0,0.18921930560687739
2.0,0.18913296980203775
2.0,0.18904663399719812
2.0,0.1889602981923585
2.0062111801242235,0.18887396238751886
2.015625,0.18878762658267922
2.021276595744681,0.1887012907778396
2.026315789473684,0.18861495497299996
2.0303030303030303,0.18852861916816033
2.033333333333333,0.18844228336332058
2.036697247706422,0.18835594755848095
2.0392156862745097,0.18826961175364132
2.0416666666666665,0.1881832759488017
2.0454545454545454,0.18809694014396205
2.0476190476190474,0.18801060433912242
2.05,0.1879242685342828
2.0526315789473686,0.18783793272944316
2.0555555555555554,0.18775159692460353
2.057142857142857,0.1876652611197639
2.0588235294117645,0.18757892531492426
2.0617283950617282,0.18749258951008463
2.0625,0.187406253705245
2.066666666666667,0.18731991790040536
2.066666666666667,0.18723358209556573
2.0707547169811322,0.187147246290726
2.0714285714285716,0.18706091048588636
2.0727272727272728,0.18697457468104672
2.076923076923077,0.1868882388762071
2.076923076923077,0.18680190307136746
2.076923076923077,0.18671556726652783
2.0806451612903225,0.1866292314616882
2.0833333333333335,0.18654289565684856
2.0833333333333335,0.18645655985200893
2.0847457627118646,0.1863702240471693
2.0880361173814896,0.18628388824232966
2.090909090909091,0.18619755243749003
2.090909090909091,0.1861112166326504
2.090909090909091,0.18602488082781077
2.09375,0.18593854502297102
2.096774193548387,0.1858522092181314
2.1,0.18576587341329176
2.1,0.18567953760845213
2.1,0.1855932018036125
2.1,0.18550686599877286
2.1025641025641026,0.18542053019393323
2.1052631578947367,0.1853341943890936
2.1068702290076335,0.18524785858425397
2.111111111111111,0.18516152277941433
2.111111111111111,0.1850751869745747
2.111111111111111,0.18498885116973507
2.111111111111111,0.18490251536489544
2.111111111111111,0.1848161795600558
2.111111111111111,0.18472984375521617
2.1145833333333335,0.18464350795037643
2.1176470588235294,0.1845571721455368
2.1186440677966103,0.18447083634069716
2.1219512195121952,0.18438450053585753
2.125,0.1842981647310179
2.125,0.18421182892617827
2.125,0.18412549312133863
2.125,0.184039157316499
2.125,0.18395282151165937
2.125,0.18386648570681974
2.125,0.1837801499019801
2.129032258064516,0.18369381409714047
2.1325301204819276,0.18360747829230084
2.1333333333333333,0.1835211424874612
2.1363636363636362,0.18343480668262158
2.138888888888889,0.18334847087778183
2.142857142857143,0.1832621350729422
2.142857142857143,0.18317579926810257
2.142857142857143,0.18308946346326294
2.142857142857143,0.1830031276584233
2.142857142857143,0.18291679185358367
2.142857142857143,0.18283045604874404
2.142857142857143,0.1827441202439044
2.142857142857143,0.18265778443906477
2.142857142857143,0.18257144863422514
2.1466666666666665,0.1824851128293855
2.15,0.18239877702454588
2.152173913043478,0.18231244121970624
2.1538461538461537,0.1822261054148666
2.1538461538461537,0.18213976961002698
2.1578947368421053,0.18205343380518724
2.16,0.1819670980003476
2.1627906976744184,0.18188076219550797
2.1666666666666665,0.18179442639066834
2.1666666666666665,0.1817080905858287
2.1666666666666665,0.18162175478098908
2.1666666666666665,0.18153541897614944
2.1666666666666665,0.1814490831713098
2.1666666666666665,0.18136274736647018
2.1666666666666665,0.18127641156163055
2.1666666666666665,0.1811900757567909
2.1666666666666665,0.18110373995195128
2.1666666666666665,0.18101740414711165
2.1666666666666665,0.18093106834227202
2.1666666666666665,0.18084473253743227
2.1666666666666665,0.18075839673259264
2.1686746987951806,0.180672060927753
2.1724137931034484,0.18058572512291338
2.176470588235294,0.18049938931807374
2.1792452830188678,0.1804130535132341
2.1818181818181817,0.18032671770839448
2.1818181818181817,0.18024038190355485
2.1818181818181817,0.18015404609871521
2.1857142857142855,0.18006771029387558
2.1875,0.17998137448903595
2.1904761904761907,0.17989503868419632
2.1931818181818183,0.17980870287935669
2.198019801980198,0.17972236707451705
2.2,0.17963603126967742
2.2,0.17954969546483768
2.2,0.17946335965999805
2.2,0.1793770238551584
2.2,0.17929068805031878
2.2,0.17920435224547915
2.2,0.17911801644063952
2.2,0.17903168063579988
2.2,0.17894534483096025
2.2,0.17885900902612062
2.2,0.178772673221281
2.2,0.17868633741644135
2.2,0.17860000161160172
2.2,0.1785136658067621
2.2,0.17842733000192246
2.2,0.17834099419708282
2.2,0.17825465839224308
2.2,0.17816832258740345
2.2,0.17808198678256382
2.2,0.17799565097772418
2.2,0.17790931517288455
2.2,0.17782297936804492
2.206060606060606,0.1777366435632053
2.210526315789474,0.17765030775836566
2.212121212121212,0.17756397195352602
2.2142857142857144,0.1774776361486864
2.217391304347826,0.17739130034384676
2.2209302325581395,0.17730496453900713
2.2222222222222223,0.1772186287341675
2.2222222222222223,0.17713229292932786
2.2222222222222223,0.17704595712448812
2.2222222222222223,0.17695962131964849
2.2236024844720497,0.17687328551480885
2.227272727272727,0.17678694970996922
2.230769230769231,0.1767006139051296
2.230769230769231,0.17661427810028996
2.2333333333333334,0.17652794229545032
2.235294117647059,0.1764416064906107
2.238532110091743,0.17635527068577106
2.242424242424242,0.17626893488093143
2.2481203007518795,0.1761825990760918
2.25,0.17609626327125216
2.25,0.17600992746641253
2.25,0.1759235916615729
2.25,0.17583725585673327
2.25,0.17575092005189352
2.25,0.1756645842470539
2.25,0.17557824844221426
2.25,0.17549191263737463
2.2545454545454544,0.175405576832535
2.2588235294117647,0.17531924102769536
2.263157894736842,0.17523290522285573
2.2654545454545456,0.1751465694180161
2.2666666666666666,0.17506023361317646
2.269230769230769,0.17497389780833683
2.272727272727273,0.1748875620034972
2.272727272727273,0.17480122619865757
2.272727272727273,0.17471489039381793
2.2777777777777777,0.1746285545889783
2.28,0.17454221878413867
2.283582089552239,0.17445588297929893
2.2857142857142856,0.1743695471744593
2.2857142857142856,0.17428321136961966
2.2857142857142856,0.17419687556478003
2.2857142857142856,0.1741105397599404
2.2857142857142856,0.17402420395510076
2.2857142857142856,0.17393786815026113
2.2857142857142856,0.1738515323454215
2.2857142857142856,0.17376519654058187
2.2857142857142856,0.17367886073574224
2.2916666666666665,0.1735925249309026
2.2941176470588234,0.17350618912606297
2.297872340425532,0.17341985332122334
2.3,0.1733335175163837
2.3,0.17324718171154396
2.3,0.17316084590670433
2.3043478260869565,0.1730745101018647
2.3076923076923075,0.17298817429702507
2.3076923076923075,0.17290183849218543
2.3125,0.1728155026873458
2.314516129032258,0.17272916688250617
2.3181818181818183,0.17264283107766654
2.3207547169811322,0.1725564952728269
2.325,0.17247015946798727
2.3333333333333335,0.17238382366314764
2.3333333333333335,0.172297487858308
2.3333333333333335,0.17221115205346837
2.3333333333333335,0.17212481624862874
2.3333333333333335,0.1720384804437891
2.3333333333333335,0.17195214463894937
2.3333333333333335,0.17186580883410973
2.3333333333333335,0.1717794730292701
2.3333333333333335,0.17169313722443047
2.3333333333333335,0.17160680141959084
2.3333333333333335,0.1715204656147512
2.3333333333333335,0.17143412980991157
2.3333333333333335,0.17134779400507194
2.3333333333333335,0.1712614582002323
2.3333333333333335,0.17117512239539268
2.3333333333333335,0.17108878659055304
2.3333333333333335,0.1710024507857134
2.3376623376623376,0.17091611498087378
2.34375,0.17082977917603415
2.34703196347032,0.17074344337119451
2.35,0.17065710756635477
2.3529411764705883,0.17057077176151514
2.357142857142857,0.1704844359566755
2.358313817330211,0.17039810015183587
2.3636363636363638,0.17031176434699624
2.3636363636363638,0.1702254285421566
2.3636363636363638,0.17013909273731698
2.365740740740741,0.17005275693247734
2.3684210526315788,0.1699664211276377
2.375,0.16988008532279808
2.375,0.16979374951795845
2.375,0.16970741371311882
2.375,0.16962107790827918
2.375,0.16953474210343955
2.375,0.16944840629859992
2.377049180327869,0.16936207049376018
2.380952380952381,0.16927573468892054
2.3846153846153846,0.1691893988840809
2.3846153846153846,0.16910306307924128
2.388888888888889,0.16901672727440165
2.391304347826087,0.168930391469562
2.3958333333333335,0.16884405566472238
2.4,0.16875771985988275
2.4,0.16867138405504312
2.4,0.16858504825020348
2.4,0.16849871244536385
2.4,0.16841237664052422
2.4,0.1683260408356846
2.4,0.16823970503084495
2.4,0.1681533692260052
2.4,0.16806703342116558
2.4,0.16798069761632595
2.4,0.16789436181148631
2.4,0.16780802600664668
2.4,0.16772169020180705
2.4,0.16763535439696742
2.4,0.16754901859212779
2.4,0.16746268278728815
2.4,0.16737634698244852
2.4,0.1672900111776089
2.402061855670103,0.16720367537276926
2.4065934065934065,0.16711733956792962
2.4105263157894736,0.16703100376309
2.4130434782608696,0.16694466795825036
2.4166666666666665,0.16685833215341062
2.4166666666666665,0.16677199634857098
2.4210526315789473,0.16668566054373135
2.4242424242424243,0.16659932473889172
2.4285714285714284,0.1665129889340521
2.4285714285714284,0.16642665312921245
2.4285714285714284,0.16634031732437282
2.4285714285714284,0.1662539815195332
2.4285714285714284,0.16616764571469356
2.4285714285714284,0.16608130990985392
2.4285714285714284,0.1659949741050143
2.4313725490196076,0.16590863830017466
2.4347826086956523,0.16582230249533503
2.4375,0.1657359666904954
2.441666666666667,0.16564963088565576
2.4444444444444446,0.16556329508081602
2.4444444444444446,0.1654769592759764
2.4444444444444446,0.16539062347113676
2.4444444444444446,0.16530428766629712
2.449275362318841,0.1652179518614575
2.4523809523809526,0.16513161605661786
2.4545454545454546,0.16504528025177823
2.4545454545454546,0.1649589444469386
2.4565217391304346,0.16487260864209896
2.4615384615384617,0.16478627283725933
2.4615384615384617,0.1646999370324197
2.4642857142857144,0.16461360122758006
2.466666666666667,0.16452726542274043
2.4705882352941178,0.1644409296179008
2.473684210526316,0.16435459381306106
2.4761904761904763,0.16426825800822142
2.48,0.1641819222033818
2.484848484848485,0.16409558639854216
2.4909090909090907,0.16400925059370253
2.5,0.1639229147888629
2.5,0.16383657898402326
2.5,0.16375024317918363
2.5,0.163663907374344
2.5,0.16357757156950437
2.5,0.16349123576466473
2.5,0.1634048999598251
2.5,0.16331856415498547
2.5,0.16323222835014584
2.5,0.1631458925453062
2.5,0.16305955674046646
2.5,0.16297322093562683
2.5,0.1628868851307872
2.5,0.16280054932594756
2.5,0.16271421352110793
2.5,0.1626278777162683
2.5,0.16254154191142867
2.5,0.16245520610658903
2.5,0.1623688703017494
2.5081967213114753,0.16228253449690977
2.5142857142857142,0.16219619869207014
2.519230769230769,0.1621098628872305
2.5232558139534884,0.16202352708239087
2.526315789473684,0.16193719127755124
2.5294117647058822,0.1618508554727116
2.533333333333333,0.16176451966787186
2.5348837209302326,0.16167818386303223
2.5384615384615383,0.1615918480581926
2.54,0.16150551225335297
2.5454545454545454,0.16141917644851334
2.5454545454545454,0.1613328406436737
2.5454545454545454,0.16124650483883407
2.55,0.16116016903399444
2.553784860557769,0.1610738332291548
2.5555555555555554,0.16098749742431517
2.5555555555555554,0.16090116161947554
2.5555555555555554,0.1608148258146359
2.56,0.16072849000979628
2.5625,0.16064215420495664
2.5660377358490565,0.1605558184001169
2.5714285714285716,0.16046948259527727
2.5714285714285716,0.16038314679043764
2.5714285714285716,0.160296810985598
2.5714285714285716,0.16021047518075837
2.5714285714285716,0.16012413937591874
2.5714285714285716,0.1600378035710791
2.5714285714285716,0.15995146776623947
2.575,0.15986513196139984
2.5789473684210527,0.1597787961565602
2.5833333333333335,0.15969246035172058
2.5833333333333335,0.15960612454688095
2.586206896551724,0.1595197887420413
2.5903614457831323,0.15943345293720168
2.5941176470588236,0.15934711713236205
2.6,0.1592607813275223
2.6,0.15917444552268267
2.6,0.15908810971784304
2.6,0.1590017739130034
2.6,0.15891543810816378
2.6,0.15882910230332414
2.6,0.1587427664984845
2.6,0.15865643069364488
2.6,0.15857009488880525
2.6,0.15848375908396561
2.6,0.15839742327912598
2.6,0.15831108747428635
2.6,0.15822475166944672
2.6,0.15813841586460708
2.6,0.15805208005976745
2.6,0.1579657442549277
2.6,0.15787940845008808
2.607142857142857,0.15779307264524844
2.611111111111111,0.1577067368404088
2.6153846153846154,0.15762040103556918
2.6153846153846154,0.15753406523072955
2.6206896551724137,0.15744772942588992
2.625,0.15736139362105028
2.625,0.15727505781621065
2.625,0.15718872201137102
2.625,0.15710238620653139
2.627450980392157,0.15701605040169175
2.6315789473684212,0.15692971459685212
2.6363636363636362,0.1568433787920125
2.6363636363636362,0.15675704298717286
2.6363636363636362,0.1566707071823331
2.642857142857143,0.15658437137749348
2.642857142857143,0.15649803557265385
2.6470588235294117,0.15641169976781422
2.65,0.15632536396297458
2.6538461538461537,0.15623902815813495
2.659229208924949,0.15615269235329532
2.6666666666666665,0.1560663565484557
2.6666666666666665,0.15598002074361605
2.6666666666666665,0.15589368493877642
2.6666666666666665,0.1558073491339368
2.6666666666666665,0.15572101332909716
2.6666666666666665,0.15563467752425753
2.6666666666666665,0.1555483417194179
2.6666666666666665,0.15546200591457815
2.6666666666666665,0.15537567010973852
2.6666666666666665,0.15528933430489889
2.6666666666666665,0.15520299850005925
2.6666666666666665,0.15511666269521962
2.6666666666666665,0.15503032689038
2.6714801444043323,0.15494399108554036
2.6785714285714284,0.15485765528070072
2.6818181818181817,0.1547713194758611
2.685279187817259,0.15468498367102146
2.689655172413793,0.15459864786618183
2.6923076923076925,0.1545123120613422
2.693877551020408,0.15442597625650256
2.7,0.15433964045166293
2.7,0.1542533046468233
2.7,0.15416696884198355
2.7058823529411766,0.15408063303714392
2.7096774193548385,0.1539942972323043
2.7142857142857144,0.15390796142746466
2.7142857142857144,0.15382162562262502
2.7142857142857144,0.1537352898177854
2.7142857142857144,0.15364895401294576
2.7142857142857144,0.15356261820810613
2.7142857142857144,0.1534762824032665
2.7177914110429446,0.15338994659842686
2.7222222222222223,0.15330361079358723
2.7263157894736842,0.1532172749887476
2.727272727272727,0.15313093918390797
2.727272727272727,0.15304460337906833
2.7333333333333334,0.1529582675742287
2.735294117647059,0.15287193176938896
2.739130434782609,0.15278559596454933
2.7454545454545456,0.1526992601597097
2.75,0.15261292435487006
2.75,0.15252658855003043
2.75,0.1524402527451908
2.75,0.15235391694035116
2.75,0.15226758113551153
2.7523809523809524,0.1521812453306719
2.76,0.15209490952583227
2.764705882352941,0.15200857372099263
2.769230769230769,0.151922237916153
2.7704918032786887,0.15183590211131337
2.774193548387097,0.15174956630647374
2.7777777777777777,0.151663230501634
2.7777777777777777,0.15157689469679436
2.7777777777777777,0.15149055889195473
2.782051282051282,0.1514042230871151
2.7857142857142856,0.15131788728227547
2.788732394366197,0.15123155147743583
2.7916666666666665,0.1511452156725962
2.8,0.15105887986775657
2.8,0.15097254406291694
2.8,0.1508862082580773
2.8,0.15079987245323767
2.8,0.15071353664839804
2.8,0.1506272008435584
2.8,0.15054086503871877
2.8,0.15045452923387914
2.8,0.1503681934290394
2.8,0.15028185762419977
2.8,0.15019552181936013
2.8,0.1501091860145205
2.8,0.15002285020968087
2.8,0.14993651440484124
2.8043478260869565,0.1498501786000016
2.8095238095238093,0.14976384279516197
2.8125,0.14967750699032234
2.8181818181818183,0.1495911711854827
2.8181818181818183,0.14950483538064308
2.823529411764706,0.14941849957580344
2.8260869565217392,0.1493321637709638
2.831578947368421,0.14924582796612418
2.8333333333333335,0.14915949216128455
2.8333333333333335,0.1490731563564448
2.8333333333333335,0.14898682055160517
2.8333333333333335,0.14890048474676554
2.8333333333333335,0.1488141489419259
2.8333333333333335,0.14872781313708627
2.8333333333333335,0.14864147733224664
2.8378378378378377,0.148555141527407
2.8421052631578947,0.14846880572256738
2.8461538461538463,0.14838246991772774
2.8484848484848486,0.1482961341128881
2.8524590163934427,0.14820979830804848
2.857142857142857,0.14812346250320885
2.857142857142857,0.14803712669836921
2.857142857142857,0.14795079089352958
2.857142857142857,0.14786445508868984
2.857142857142857,0.1477781192838502
2.857142857142857,0.14769178347901057
2.8636363636363638,0.14760544767417094
2.8666666666666667,0.1475191118693313
2.871794871794872,0.14743277606449168
2.875,0.14734644025965205
2.875,0.1472601044548124
2.875,0.14717376864997278
2.875,0.14708743284513315
2.88,0.14700109704029352
2.8823529411764706,0.14691476123545388
2.888888888888889,0.14682842543061425
2.888888888888889,0.14674208962577462
2.888888888888889,0.146655753820935
2.891304347826087,0.14656941801609524
2.896551724137931,0.1464830822112556
2.9,0.14639674640641598
2.9,0.14631041060157635
2.9047619047619047,0.1462240747967367
2.909090909090909,0.14613773899189708
2.909090909090909,0.14605140318705745
2.9130434782608696,0.14596506738221782
2.9166666666666665,0.14587873157737818
2.918918918918919,0.14579239577253855
2.923076923076923,0.14570605996769892
2.926829268292683,0.1456197241628593
2.93,0.14553338835801966
2.933333333333333,0.14544705255318002
2.9375,0.1453607167483404
2.9411764705882355,0.14527438094350065
2.946236559139785,0.14518804513866101
2.95,0.14510170933382138
2.9545454545454546,0.14501537352898175
2.9586206896551723,0.14492903772414212
2.9642857142857144,0.14484270191930249
2.9705882352941178,0.14475636611446285
2.977272727272727,0.14467003030962322
2.9864864864864864,0.1445836945047836
3.0,0.14449735869994396
3.0,0.14441102289510432
3.0,0.1443246870902647
3.0,0.14423835128542506
3.0,0.14415201548058543
3.0,0.1440656796757458
3.0,0.14397934387090605
3.0,0.14389300806606642
3.0,0.1438066722612268
3.0,0.14372033645638715
3.0,0.14363400065154752
3.0,0.1435476648467079
3.0,0.14346132904186826
3.0,0.14337499323702863
3.0,0.143288657432189
3.0,0.14320232162734936
3.0,0.14311598582250973
3.0,0.1430296500176701
3.0,0.14294331421283046
3.0,0.14285697840799083
3.0,0.1427706426031511
3.0,0.14268430679831146
3.0,0.14259797099347182
3.0,0.1425116351886322
3.0,0.14242529938379256
3.0,0.14233896357895293
3.0,0.1422526277741133
3.0,0.14216629196927366
3.0,0.14207995616443403
3.0,0.1419936203595944
3.0,0.14190728455475476
3.0,0.14182094874991513
3.0,0.1417346129450755
3.0,0.14164827714023587
3.0,0.14156194133539624
3.011764705882353,0.1414756055305565
3.0234375,0.14138926972571686
3.0294117647058822,0.14130293392087723
3.0344827586206895,0.1412165981160376
3.04,0.14113026231119796
3.0454545454545454,0.14104392650635833
3.05,0.1409575907015187
3.0547945205479454,0.14087125489667907
3.0588235294117645,0.14078491909183943
3.0625,0.1406985832869998
3.066666666666667,0.14061224748216017
3.0714285714285716,0.14052591167732054
3.075,0.1404395758724809
3.076923076923077,0.14035324006764127
3.08,0.14026690426280164
3.0833333333333335,0.1401805684579619
3.0877862595419847,0.14009423265312226
3.090909090909091,0.14000789684828263
3.0925925925925926,0.139921561043443
3.1,0.13983522523860337
3.1,0.13974888943376373
3.1020408163265305,0.1396625536289241
3.106382978723404,0.13957621782408447
3.111111111111111,0.13948988201924484
3.111111111111111,0.1394035462144052
3.111251580278129,0.13931721040956557
3.1176470588235294,0.13923087460472594
3.1219512195121952,0.1391445387998863
3.125,0.13905820299504668
3.125,0.13897186719020693
3.125,0.1388855313853673
3.130434782608696,0.13879919558052767
3.1333333333333333,0.13871285977568804
3.138888888888889,0.1386265239708484
3.142857142857143,0.13854018816600877
3.142857142857143,0.13845385236116914
3.142857142857143,0.1383675165563295
3.142857142857143,0.13828118075148987
3.142857142857143,0.13819484494665024
3.15,0.1381085091418106
3.1538461538461537,0.13802217333697098
3.1578947368421053,0.13793583753213134
3.1649122807017545,0.1378495017272917
3.1666666666666665,0.13776316592245208
3.1666666666666665,0.13767683011761234
3.1666666666666665,0.1375904943127727
3.1666666666666665,0.13750415850793307
3.1666666666666665,0.13741782270309344
3.1666666666666665,0.1373314868982538
3.1702127659574466,0.13724515109341417
3.176470588235294,0.13715881528857454
3.1818181818181817,0.1370724794837349
3.182795698924731,0.13698614367889528
3.1875,0.13689980787405565
3.1923076923076925,0.136813472069216
3.2,0.13672713626437638
3.2,0.13664080045953675
3.2,0.13655446465469712
3.2,0.13646812884985748
3.2,0.13638179304501774
3.2,0.1362954572401781
3.2,0.13620912143533848
3.2,0.13612278563049884
3.2,0.1360364498256592
3.2,0.13595011402081958
3.2,0.13586377821597995
3.207920792079208,0.13577744241114031
3.2142857142857144,0.13569110660630068
3.2162162162162162,0.13560477080146105
3.2222222222222223,0.13551843499662142
3.2222222222222223,0.13543209919178179
3.2222222222222223,0.13534576338694215
3.2285714285714286,0.13525942758210252
3.230769230769231,0.1351730917772629
3.235294117647059,0.13508675597242314
3.24,0.1350004201675835
3.25,0.13491408436274388
3.25,0.13482774855790425
3.25,0.13474141275306462
3.25,0.13465507694822498
3.25,0.13456874114338535
3.255813953488372,0.13448240533854572
3.263157894736842,0.1343960695337061
3.2666666666666666,0.13430973372886645
3.272727272727273,0.13422339792402682
3.272727272727273,0.1341370621191872
3.28,0.13405072631434756
3.2857142857142856,0.13396439050950792
3.2857142857142856,0.13387805470466818
3.2857142857142856,0.13379171889982855
3.2857142857142856,0.13370538309498892
3.2857142857142856,0.13361904729014928
3.2941176470588234,0.13353271148530965
3.3,0.13344637568047002
3.3,0.1333600398756304
3.3043478260869565,0.13327370407079075
3.3076923076923075,0.13318736826595112
3.3125,0.1331010324611115
3.3181818181818183,0.13301469665627186
3.3255813953488373,0.13292836085143223
3.3333333333333335,0.1328420250465926
3.3333333333333335,0.13275568924175296
3.3333333333333335,0.13266935343691333
3.3333333333333335,0.13258301763207359
3.3333333333333335,0.13249668182723395
3.3333333333333335,0.13241034602239432
3.3333333333333335,0.1323240102175547
3.3333333333333335,0.13223767441271506
3.3333333333333335,0.13215133860787542
3.3392857142857144,0.1320650028030358
3.347826086956522,0.13197866699819616
3.3529411764705883,0.13189233119335653
3.357142857142857,0.1318059953885169
3.3636363636363638,0.13171965958367726
3.3636363636363638,0.13163332377883763
3.3684210526315788,0.131546987973998
3.375,0.13146065216915837
3.375,0.13137431636431873
3.375,0.131287980559479
3.380952380952381,0.13120164475463936
3.3846153846153846,0.13111530894979972
3.3902439024390243,0.1310289731449601
3.4,0.13094263734012046
3.4,0.13085630153528083
3.4,0.1307699657304412
3.4,0.13068362992560156
3.4,0.13059729412076193
3.4,0.1305109583159223
3.4,0.13042462251108267
3.4,0.13033828670624303
3.4,0.1302519509014034
3.4,0.13016561509656377
3.4081632653061225,0.13007927929172403
3.4130434782608696,0.1299929434868844
3.4166666666666665,0.12990660768204476
3.4210526315789473,0.12982027187720513
3.4285714285714284,0.1297339360723655
3.4285714285714284,0.12964760026752586
3.4285714285714284,0.12956126446268623
3.4285714285714284,0.1294749286578466
3.4324324324324325,0.12938859285300697
3.4375,0.12930225704816734
3.4444444444444446,0.1292159212433277
3.4444444444444446,0.12912958543848807
3.4444444444444446,0.12904324963364844
3.4516129032258065,0.1289569138288088
3.4545454545454546,0.12887057802396917
3.4583333333333335,0.12878424221912943
3.4615384615384617,0.1286979064142898
3.466666666666667,0.12861157060945017
3.4716981132075473,0.12852523480461053
3.4782608695652173,0.1284388989997709
3.4855072463768115,0.12835256319493127
3.5,0.12826622739009164
3.5,0.128179891585252
3.5,0.12809355578041237
3.5,0.12800721997557274
3.5,0.1279208841707331
3.5,0.12783454836589347
3.5,0.12774821256105384
3.5,0.1276618767562142
3.5,0.12757554095137458
3.5,0.12748920514653483
3.5,0.1274028693416952
3.5,0.12731653353685557
3.5161290322580645,0.12723019773201594
3.523076923076923,0.1271438619271763
3.5283842794759823,0.12705752612233667
3.533333333333333,0.12697119031749704
3.5384615384615383,0.1268848545126574
3.5428571428571427,0.12679851870781778
3.5454545454545454,0.12671218290297814
3.5531914893617023,0.1266258470981385
3.5555555555555554,0.12653951129329888
3.558139534883721,0.12645317548845925
3.563106796116505,0.12636683968361961
3.5714285714285716,0.12628050387877987
3.5714285714285716,0.12619416807394024
3.5714285714285716,0.1261078322691006
3.5714285714285716,0.12602149646426097
3.5757575757575757,0.12593516065942134
3.5833333333333335,0.1258488248545817
3.5869565217391304,0.12576248904974208
3.5925925925925926,0.12567615324490244
3.6,0.1255898174400628
3.6,0.12550348163522318
3.6,0.12541714583038355
3.6,0.12533081002554392
3.6,0.12524447422070428
3.6,0.12515813841586465
3.6,0.12507180261102502
3.6,0.12498546680618527
3.6,0.12489913100134564
3.6097560975609757,0.12481279519650601
3.6153846153846154,0.12472645939166638
3.6231884057971016,0.12464012358682675
3.625,0.12455378778198711
3.625,0.12446745197714748
3.6315789473684212,0.12438111617230785
3.6363636363636362,0.12429478036746822
3.642857142857143,0.12420844456262858
3.6470588235294117,0.12412210875778895
3.6534653465346536,0.12403577295294932
3.6633663366336635,0.12394943714810969
3.6666666666666665,0.12386310134327005
3.6666666666666665,0.12377676553843042
3.6666666666666665,0.12369042973359068
3.6666666666666665,0.12360409392875105
3.6666666666666665,0.12351775812391141
3.6666666666666665,0.12343142231907178
3.6666666666666665,0.12334508651423215
3.675675675675676,0.12325875070939252
3.683333333333333,0.12317241490455288
3.6893203883495147,0.12308607909971325
3.6944444444444446,0.12299974329487362
3.7,0.12291340749003399
3.7,0.12282707168519436
3.707692307692308,0.12274073588035472
3.7142857142857144,0.12265440007551509
3.7142857142857144,0.12256806427067546
3.7142857142857144,0.12248172846583583
3.7142857142857144,0.12239539266099608
3.7222222222222223,0.12230905685615645
3.727272727272727,0.12222272105131682
3.727272727272727,0.12213638524647719
3.7341772151898733,0.12205004944163755
3.740740740740741,0.12196371363679792
3.75,0.12187737783195829
3.75,0.12179104202711866
3.75,0.12170470622227902
3.75,0.12161837041743939
3.7586206896551726,0.12153203461259976
3.764705882352941,0.12144569880776013
3.769230769230769,0.1213593630029205
3.7777777777777777,0.12127302719808086
3.7777777777777777,0.12118669139324112
3.7804878048780486,0.12110035558840149
3.7857142857142856,0.12101401978356185
3.7916666666666665,0.12092768397872222
3.8,0.12084134817388259
3.8,0.12075501236904296
3.8,0.12066867656420333
3.8,0.1205823407593637
3.8,0.12049600495452406
3.8,0.12040966914968443
3.8,0.1203233333448448
3.8,0.12023699754000516
3.8,0.12015066173516553
3.807017543859649,0.1200643259303259
3.8125,0.11997799012548627
3.8181818181818183,0.11989165432064652
3.8214285714285716,0.11980531851580689
3.8275862068965516,0.11971898271096726
3.8333333333333335,0.11963264690612763
3.8333333333333335,0.119546311101288
3.8333333333333335,0.11945997529644836
3.8333333333333335,0.11937363949160873
3.8333333333333335,0.1192873036867691
3.8421052631578947,0.11920096788192946
3.8461538461538463,0.11911463207708983
3.8541666666666665,0.1190282962722502
3.857142857142857,0.11894196046741057
3.857142857142857,0.11885562466257094
3.857142857142857,0.1187692888577313
3.864864864864865,0.11868295305289167
3.872549019607843,0.11859661724805193
3.875,0.1185102814432123
3.875,0.11842394563837266
3.88,0.11833760983353303
3.888888888888889,0.1182512740286934
3.888888888888889,0.11816493822385377
3.891304347826087,0.11807860241901413
3.9,0.1179922666141745
3.9,0.11790593080933487
3.909090909090909,0.11781959500449524
3.911764705882353,0.1177332591996556
3.9166666666666665,0.11764692339481597
3.923076923076923,0.11756058758997634
3.9285714285714284,0.11747425178513671
3.933333333333333,0.11738791598029696
3.9375,0.11730158017545733
3.9444444444444446,0.1172152443706177
3.9523809523809526,0.11712890856577807
3.96,0.11704257276093843
3.969543147208122,0.1169562369560988
3.979591836734694,0.11686990115125917
4.0,0.11678356534641954
4.0,0.1166972295415799
4.0,0.11661089373674027
4.0,0.11652455793190064
4.0,0.11643822212706101
4.0,0.11635188632222138
4.0,0.11626555051738174
4.0,0.11617921471254211
4.0,0.11609287890770237
4.0,0.11600654310286274
4.0,0.1159202072980231
4.0,0.11583387149318347
4.0,0.11574753568834384
4.0,0.1156611998835042
4.0,0.11557486407866457
4.0,0.11548852827382494
4.0,0.11540219246898531
4.0,0.11531585666414568
4.0,0.11522952085930604
4.0,0.11514318505446641
4.0,0.11505684924962678
4.019323671497585,0.11497051344478715
4.032258064516129,0.11488417763994752
4.04,0.11479784183510777
4.0476190476190474,0.11471150603026814
4.055555555555555,0.11462517022542851
4.0625,0.11453883442058888
4.071428571428571,0.11445249861574924
4.076923076923077,0.11436616281090961
4.083333333333333,0.11427982700606998
4.088888888888889,0.11419349120123035
4.090909090909091,0.11410715539639071
4.1,0.11402081959155108
4.102564102564102,0.11393448378671145
4.111111111111111,0.11384814798187182
4.111111111111111,0.11376181217703218
4.117647058823529,0.11367547637219255
4.125,0.11358914056735281
4.125,0.11350280476251318
4.130434782608695,0.11341646895767354
4.136363636363637,0.11333013315283391
4.142857142857143,0.11324379734799428
4.142857142857143,0.11315746154315465
4.144578313253012,0.11307112573831501
4.153846153846154,0.11298478993347538
4.160714285714286,0.11289845412863575
4.166666666666667,0.11281211832379612
4.166666666666667,0.11272578251895649
4.166666666666667,0.11263944671411685
4.166666666666667,0.11255311090927722
4.167701863354037,0.11246677510443759
4.176470588235294,0.11238043929959796
4.181818181818182,0.11229410349475821
4.188679245283019,0.11220776768991858
4.2,0.11212143188507895
4.2,0.11203509608023932
4.2,0.11194876027539968
4.2,0.11186242447056005
4.2,0.11177608866572042
4.2,0.11168975286088079
4.2,0.11160341705604115
4.206896551724138,0.11151708125120152
4.214285714285714,0.11143074544636189
4.222222222222222,0.11134440964152226
4.222222222222222,0.11125807383668262
4.228346456692913,0.11117173803184299
4.235294117647059,0.11108540222700336
4.245098039215686,0.11099906642216362
4.25,0.11091273061732398
4.25,0.11082639481248435
4.25,0.11074005900764472
4.2631578947368425,0.11065372320280509
4.27,0.11056738739796546
4.2727272727272725,0.11048105159312582
4.279411764705882,0.11039471578828619
4.285714285714286,0.11030837998344656
4.285714285714286,0.11022204417860693
4.285714285714286,0.1101357083737673
4.294117647058823,0.11004937256892766
4.3,0.10996303676408803
4.3076923076923075,0.1098767009592484
4.3125,0.10979036515440876
4.32,0.10970402934956902
4.333333333333333,0.10961769354472939
4.333333333333333,0.10953135773988976
4.333333333333333,0.10944502193505012
4.333333333333333,0.10935868613021049
4.333333333333333,0.10927235032537086
4.333333333333333,0.10918601452053123
4.346153846153846,0.1090996787156916
4.354838709677419,0.10901334291085196
4.363636363636363,0.10892700710601233
4.368421052631579,0.1088406713011727
4.375,0.10875433549633307
4.375,0.10866799969149343
4.380952380952381,0.1085816638866538
4.388059701492537,0.10849532808181406
4.4,0.10840899227697443
4.4,0.10832265647213479
4.4,0.10823632066729516
4.4,0.10814998486245553
4.4,0.1080636490576159
4.4,0.10797731325277626
4.4,0.10789097744793663
4.411764705882353,0.107804641643097
4.417085427135678,0.10771830583825737
4.428571428571429,0.10763197003341773
4.428571428571429,0.1075456342285781
4.428571428571429,0.10745929842373847
4.4375,0.10737296261889884
4.444444444444445,0.1072866268140592
4.444444444444445,0.10720029100921946
4.454545454545454,0.10711395520437983
4.458333333333333,0.1070276193995402
4.465346534653466,0.10694128359470056
4.473684210526316,0.10685494778986093
4.485714285714286,0.1067686119850213
4.5,0.10668227618018167
4.5,0.10659594037534204
4.5,0.1065096045705024
4.5,0.10642326876566277
4.5,0.10633693296082314
4.5,0.1062505971559835
4.5,0.10616426135114387
4.514705882352941,0.10607792554630424
4.523809523809524,0.10599158974146461
4.532307692307692,0.10590525393662487
4.538461538461538,0.10581891813178523
4.545454545454546,0.1057325823269456
4.555555555555555,0.10564624652210597
4.56,0.10555991071726634
4.571428571428571,0.1054735749124267
4.571428571428571,0.10538723910758707
4.571428571428571,0.10530090330274744
4.582677165354331,0.10521456749790781
4.588235294117647,0.10512823169306817
4.6,0.10504189588822854
4.6,0.10495556008338891
4.6,0.10486922427854928
4.6,0.10478288847370965
4.6,0.1046965526688699
4.6,0.10461021686403027
4.607142857142857,0.10452388105919064
4.615384615384615,0.104437545254351
4.625,0.10435120944951137
4.625,0.10426487364467174
4.631578947368421,0.10417853783983211
4.638297872340425,0.10409220203499248
4.647058823529412,0.10400586623015284
4.65625,0.10391953042531321
4.666666666666667,0.10383319462047358
4.666666666666667,0.10374685881563395
4.666666666666667,0.10366052301079431
4.666666666666667,0.10357418720595468
4.666666666666667,0.10348785140111505
4.68,0.1034015155962753
4.688888888888889,0.10331517979143567
4.696969696969697,0.10322884398659604
4.703703703703703,0.10314250818175641
4.714285714285714,0.10305617237691678
4.714285714285714,0.10296983657207714
4.714285714285714,0.10288350076723751
4.7272727272727275,0.10279716496239788
4.732558139534884,0.10271082915755825
4.739130434782608,0.10262449335271862
4.75,0.10253815754787898
4.75,0.10245182174303935
4.75,0.10236548593819972
4.764705882352941,0.10227915013336009
4.774193548387097,0.10219281432852045
4.777777777777778,0.10210647852368071
4.785714285714286,0.10202014271884108
4.794871794871795,0.10193380691400145
4.8,0.10184747110916181
4.8,0.10176113530432218
4.8,0.10167479949948255
4.8,0.10158846369464292
4.8046875,0.10150212788980328
4.8125,0.10141579208496365
4.818181818181818,0.10132945628012402
4.833333333333333,0.10124312047528439
4.833333333333333,0.10115678467044475
4.833333333333333,0.10107044886560512
4.833333333333333,0.10098411306076549
4.84,0.10089777725592575
4.847222222222222,0.10081144145108611
4.857142857142857,0.10072510564624648
4.857142857142857,0.10063876984140685
4.862068965517241,0.10055243403656722
4.870967741935484,0.10046609823172759
4.875,0.10037976242688795
4.88,0.10029342662204832
4.888888888888889,0.10020709081720869
4.89,0.10012075501236906
4.9,0.10003441920752942
4.909090909090909,0.09994808340268979
4.9162303664921465,0.09986174759785016
4.923076923076923,0.09977541179301053
4.928571428571429,0.0996890759881709
4.938775510204081,0.09960274018333115
4.95,0.09951640437849152
4.96,0.09943006857365189
4.975056689342404,0.09934373276881225
5.0,0.09925739696397262
5.0,0.09917106115913299
5.0,0.09908472535429336
5.0,0.09899838954945372
5.0,0.09891205374461409
5.0,0.09882571793977446
5.0,0.09873938213493483
5.0,0.0986530463300952
5.0,0.09856671052525556
5.0,0.09848037472041593
5.0,0.0983940389155763
5.0,0.09830770311073656
5.0,0.09822136730589692
5.0,0.09813503150105729
5.0,0.09804869569621766
5.026315789473684,0.09796235989137803
5.041666666666667,0.0978760240865384
5.055555555555555,0.09778968828169876
5.066666666666666,0.09770335247685913
5.076923076923077,0.0976170166720195
5.083333333333333,0.09753068086717986
5.091743119266055,0.09744434506234023
5.1,0.0973580092575006
5.111111111111111,0.09727167345266097
5.12,0.09718533764782133
5.125,0.0970990018429817
5.133333333333334,0.09701266603814196
5.142857142857143,0.09692633023330233
5.142857142857143,0.0968399944284627
5.15,0.09675365862362306
5.157894736842105,0.09666732281878343
5.166666666666667,0.0965809870139438
5.166666666666667,0.09649465120910417
5.166666666666667,0.09640831540426453
5.176470588235294,0.0963219795994249
5.185185185185185,0.09623564379458527
5.2,0.09614930798974564
5.2,0.096062972184906
5.2,0.09597663638006637
5.2,0.09589030057522674
5.2,0.095803964770387
5.209302325581396,0.09571762896554736
5.22,0.09563129316070773
5.222222222222222,0.0955449573558681
5.235294117647059,0.09545862155102847
5.25,0.09537228574618883
5.25,0.0952859499413492
5.257142857142857,0.09519961413650957
5.2682926829268295,0.09511327833166994
5.275862068965517,0.0950269425268303
5.285714285714286,0.09494060672199067
5.285714285714286,0.09485427091715104
5.296296296296297,0.09476793511231141
5.3,0.09468159930747178
5.3125,0.09459526350263214
5.325,0.0945089276977924
5.333333333333333,0.09442259189295277
5.333333333333333,0.09433625608811314
5.333333333333333,0.0942499202832735
5.333333333333333,0.09416358447843387
5.341463414634147,0.09407724867359424
5.354344122657581,0.0939909128687546
5.363636363636363,0.09390457706391497
5.375,0.09381824125907534
5.375,0.09373190545423571
5.384615384615385,0.09364556964939608
5.4,0.09355923384455644
5.4,0.09347289803971681
5.4,0.09338656223487718
5.4,0.09330022643003755
5.405405405405405,0.0932138906251978
5.416666666666667,0.09312755482035817
5.428571428571429,0.09304121901551854
5.428571428571429,0.0929548832106789
5.433333333333334,0.09286854740583927
5.444444444444445,0.09278221160099964
5.454545454545454,0.09269587579616001
5.461538461538462,0.09260953999132038
5.470588235294118,0.09252320418648075
5.484615384615385,0.09243686838164111
5.5,0.09235053257680148
5.5,0.09226419677196185
5.5,0.09217786096712222
5.5,0.09209152516228258
5.5,0.09200518935744284
5.52,0.09191885355260321
5.53125,0.09183251774776358
5.541666666666667,0.09174618194292394
5.55,0.09165984613808431
5.555555555555555,0.09157351033324468
5.569306930693069,0.09148717452840505
5.571428571428571,0.09140083872356541
5.576923076923077,0.09131450291872578
5.585365853658536,0.09122816711388615
5.6,0.09114183130904652
5.6,0.09105549550420688
5.6,0.09096915969936725
5.6,0.09088282389452762
5.607142857142857,0.09079648808968799
5.62,0.09071015228484824
5.625,0.09062381648000861
5.636363636363637,0.09053748067516898
5.647058823529412,0.09045114487032935
5.666666666666667,0.09036480906548972
5.666666666666667,0.09027847326065008
5.666666666666667,0.09019213745581045
5.666666666666667,0.09010580165097082
5.672413793103448,0.09001946584613119
5.690140845070423,0.08993313004129155
5.7,0.08984679423645192
5.709090909090909,0.08976045843161229
5.714285714285714,0.08967412262677266
5.722222222222222,0.08958778682193302
5.730769230769231,0.08950145101709339
5.74671669793621,0.08941511521225365
5.75,0.08932877940741402
5.758992805755396,0.08924244360257438
5.774193548387097,0.08915610779773475
5.78,0.08906977199289512
5.793103448275862,0.08898343618805549
5.8,0.08889710038321585
5.8,0.08881076457837622
5.8,0.08872442877353659
5.8,0.08863809296869696
5.818181818181818,0.08855175716385733
5.830357142857143,0.08846542135901769
5.833333333333333,0.08837908555417806
5.833333333333333,0.08829274974933843
5.842105263157895,0.08820641394449868
5.851851851851852,0.08812007813965905
5.857142857142857,0.08803374233481942
5.863636363636363,0.08794740652997979
5.875,0.08786107072514016
5.881578947368421,0.08777473492030052
5.888888888888889,0.08768839911546089
5.9,0.08760206331062126
5.909090909090909,0.08751572750578163
5.919642857142857,0.087429391700942
5.933333333333334,0.08734305589610236
5.945945945945946,0.08725672009126273
5.961538461538462,0.0871703842864231
5.983050847457627,0.08708404848158346
6.0,0.08699771267674383
6.0,0.08691137687190409
6.0,0.08682504106706446
6.0,0.08673870526222482
6.0,0.08665236945738519
6.0,0.08656603365254556
6.0,0.08647969784770593
6.0,0.0863933620428663
6.0,0.08630702623802666
6.0,0.08622069043318703
6.0,0.0861343546283474
6.025454545454545,0.08604801882350777
6.045454545454546,0.08596168301866813
6.0588235294117645,0.0858753472138285
6.071428571428571,0.08578901140898887
6.083333333333333,0.08570267560414924
6.091954022988506,0.0856163397993095
6.1,0.08553000399446986
6.111111111111111,0.08544366818963023
6.125,0.0853573323847906
6.132075471698113,0.08527099657995096
6.142857142857143,0.08518466077511133
6.146341463414634,0.0850983249702717
6.158333333333333,0.08501198916543207
6.166666666666667,0.08492565336059243
6.166666666666667,0.0848393175557528
6.181818181818182,0.08475298175091317
6.192982456140351,0.08466664594607354
6.2,0.0845803101412339
6.2,0.08449397433639427
6.2,0.08440763853155464
6.2105263157894735,0.0843213027267149
6.222222222222222,0.08423496692187527
6.233333333333333,0.08414863111703563
6.25,0.084062295312196
6.25,0.08397595950735637
6.266666666666667,0.08388962370251674
6.277777777777778,0.0838032878976771
6.285714285714286,0.08371695209283747
6.29,0.08363061628799784
6.3,0.0835442804831582
6.313953488372093,0.08345794467831857
6.333333333333333,0.08337160887347894
6.333333333333333,0.08328527306863931
6.333333333333333,0.08319893726379968
6.341463414634147,0.08311260145895993
6.357664233576642,0.0830262656541203
6.375,0.08293992984928067
6.379310344827586,0.08285359404444104
6.394366197183099,0.0827672582396014
6.4,0.08268092243476177
6.4,0.08259458662992214
6.4,0.08250825082508251
6.416666666666667,0.08242191502024288
6.428571428571429,0.08233557921540324
6.428571428571429,0.08224924341056361
6.444444444444445,0.08216290760572398
6.454545454545454,0.08207657180088435
6.466666666666667,0.08199023599604471
6.480769230769231,0.08190390019120508
6.5,0.08181756438636534
6.5,0.0817312285815257
6.5,0.08164489277668607
6.5,0.08155855697184644
6.524590163934426,0.08147222116700681
6.538461538461538,0.08138588536216718
6.552631578947368,0.08129954955732754
6.5625,0.08121321375248791
6.571428571428571,0.08112687794764828
6.583333333333333,0.08104054214280865
6.6,0.08095420633796901
6.6,0.08086787053312938
6.6,0.08078153472828975
6.607142857142857,0.08069519892345012
6.625,0.08060886311861049
6.633898305084746,0.08052252731377074
6.647058823529412,0.08043619150893111
6.666666666666667,0.08034985570409148
6.666666666666667,0.08026351989925185
6.666666666666667,0.08017718409441221
6.691919191919192,0.08009084828957258
6.7028112449799195,0.08000451248473295
6.714285714285714,0.07991817667989332
6.7272727272727275,0.07983184087505368
6.744186046511628,0.07974550507021405
6.75,0.07965916926537442
6.764044943820225,0.07957283346053479
6.777777777777778,0.07948649765569515
6.7894736842105265,0.07940016185085552
6.8,0.07931382604601578
6.8,0.07922749024117615
6.8,0.07914115443633651
6.8125,0.07905481863149688
6.826923076923077,0.07896848282665725
6.833333333333333,0.07888214702181762
6.833333333333333,0.07879581121697798
6.85,0.07870947541213835
6.857142857142857,0.07862313960729872
6.875,0.07853680380245909
6.88,0.07845046799761946
6.892857142857143,0.07836413219277982
6.90625,0.07827779638794019
6.923076923076923,0.07819146058310056
6.9375,0.07810512477826093
6.957446808510638,0.07801878897342118
7.0,0.07793245316858155
7.0,0.07784611736374192
7.0,0.07775978155890229
7.0,0.07767344575406265
7.0,0.07758710994922302
7.0,0.07750077414438339
7.0,0.07741443833954376
7.0,0.07732810253470412
7.019417475728155,0.07724176672986449
7.05,0.07715543092502486
7.066666666666666,0.07706909512018523
7.08,0.0769827593153456
7.090909090909091,0.07689642351050596
7.109375,0.07681008770566633
7.117647058823529,0.07672375190082659
7.125267665952891,0.07663741609598695
7.142857142857143,0.07655108029114732
7.145833333333333,0.07646474448630769
7.166666666666667,0.07637840868146806
7.166666666666667,0.07629207287662843
7.181818181818182,0.07620573707178879
7.2,0.07611940126694916
7.2,0.07603306546210953
7.2,0.0759467296572699
7.222222222222222,0.07586039385243026
7.233333333333333,0.07577405804759063
7.25,0.075687722242751
7.266666666666667,0.07560138643791137
7.283783783783784,0.07551505063307162
7.285714285714286,0.07542871482823199
7.3052631578947365,0.07534237902339236
7.321428571428571,0.07525604321855273
7.333333333333333,0.0751697074137131
7.333333333333333,0.07508337160887346
7.351851851851852,0.07499703580403383
7.368421052631579,0.0749106999991942
7.379310344827586,0.07482436419435456
7.4,0.07473802838951493
7.4,0.0746516925846753
7.4,0.07456535677983567
7.419354838709677,0.07447902097499604
7.428571428571429,0.0743926851701564
7.444444444444445,0.07430634936531677
7.454545454545454,0.07422001356047703
7.470588235294118,0.0741336777556374
7.5,0.07404734195079776
7.5,0.07396100614595813
7.5,0.0738746703411185
7.51948051948052,0.07378833453627887
7.543478260869565,0.07370199873143923
7.555555555555555,0.0736156629265996
7.571428571428571,0.07352932712175997
7.583333333333333,0.07344299131692034
7.6,0.0733566555120807
7.6,0.07327031970724107
7.614285714285714,0.07318398390240144
7.625,0.07309764809756181
7.637931034482759,0.07301131229272217
7.666666666666667,0.07292497648788243
7.666666666666667,0.0728386406830428
7.666666666666667,0.07275230487820317
7.6923076923076925,0.07266596907336353
7.708333333333333,0.0725796332685239
7.714285714285714,0.07249329746368427
7.739130434782608,0.07240696165884464
7.75,0.072320625854005
7.7727272727272725,0.07223429004916537
7.7894736842105265,0.07214795424432574
7.8,0.07206161843948611
7.8,0.07197528263464648
7.813186813186813,0.07188894682980684
7.833333333333333,0.07180261102496721
7.833333333333333,0.07171627522012758
7.846153846153846,0.07162993941528784
7.857142857142857,0.0715436036104482
7.875,0.07145726780560857
7.888888888888889,0.07137093200076894
7.909090909090909,0.0712845961959293
7.928571428571429,0.07119826039108967
7.953488372093023,0.07111192458625004
7.994987468671679,0.07102558878141041
8.0,0.07093925297657078
8.0,0.07085291717173114
8.0,0.07076658136689151
8.0,0.07068024556205188
8.0,0.07059390975721225
8.0,0.07050757395237262
8.043478260869565,0.07042123814753287
8.071428571428571,0.07033490234269324
8.090909090909092,0.07024856653785361
8.102564102564102,0.07016223073301397
8.121212121212121,0.07007589492817434
8.133928571428571,0.06998955912333471
8.142857142857142,0.06990322331849508
8.166666666666666,0.06981688751365545
8.176470588235293,0.06973055170881581
8.2,0.06964421590397618
8.2,0.06955788009913655
8.204656862745098,0.06947154429429692
8.222222222222221,0.06938520848945728
8.25,0.06929887268461765
8.251461988304094,0.06921253687977802
8.275,0.06912620107493828
8.285714285714286,0.06903986527009864
8.307692307692308,0.06895352946525901
8.333333333333334,0.06886719366041938
8.333333333333334,0.06878085785557975
8.349397590361447,0.06869452205074011
8.375,0.06860818624590048
8.387096774193548,0.06852185044106085
8.4,0.06843551463622122
8.4,0.06834917883138159
8.428571428571429,0.06826284302654195
8.4375,0.06817650722170232
8.454545454545455,0.06809017141686269
8.473684210526315,0.06800383561202306
8.5,0.06791749980718342
8.5,0.06783116400234368
8.529411764705882,0.06774482819750405
8.555555555555555,0.06765849239266442
8.571428571428571,0.06757215658782478
8.578947368421053,0.06748582078298515
8.6,0.06739948497814552
8.6,0.06731314917330589
8.625,0.06722681336846625
8.642857142857142,0.06714047756362662
8.666666666666666,0.06705414175878699
8.666666666666666,0.06696780595394736
8.7,0.06688147014910772
8.714285714285714,0.06679513434426809
8.73076923076923,0.06670879853942846
8.75,0.06662246273458872
8.777777777777779,0.06653612692974908
8.8,0.06644979112490945
8.8,0.06636345532006982
8.818181818181818,0.06627711951523019
8.833333333333334,0.06619078371039055
8.857142857142858,0.06610444790555092
8.866666666666667,0.06601811210071129
8.882352941176471,0.06593177629587166
8.9,0.06584544049103203
8.923076923076923,0.0657591046861924
8.948275862068966,0.06567276888135276
8.984615384615385,0.06558643307651313
9.0,0.0655000972716735
9.0,0.06541376146683386
9.0,0.06532742566199412
9.0,0.06524108985715449
9.0,0.06515475405231486
9.055555555555555,0.06506841824747522
9.08,0.06498208244263559
9.105263157894736,0.06489574663779596
9.125,0.06480941083295633
9.142857142857142,0.0647230750281167
9.161290322580646,0.06463673922327706
9.166666666666666,0.06455040341843743
9.19047619047619,0.0644640676135978
9.2,0.06437773180875817
9.214285714285714,0.06429139600391853
9.236842105263158,0.0642050601990789
9.2625,0.06411872439423927
9.285714285714286,0.06403238858939952
9.307105719237436,0.06394605278455989
9.333333333333334,0.06385971697972026
9.333333333333334,0.06377338117488063
9.36111111111111,0.063687045370041
9.378378378378379,0.06360070956520136
9.4,0.06351437376036173
9.4,0.0634280379555221
9.414728682170542,0.06334170215068247
9.428571428571429,0.06325536634584283
9.454545454545455,0.0631690305410032
9.484848484848484,0.06308269473616357
9.5,0.06299635893132394
9.5,0.0629100231264843
9.538461538461538,0.06282368732164456
9.558823529411764,0.06273735151680493
9.571428571428571,0.0626510157119653
9.6,0.06256467990712566
9.6,0.06247834410228603
9.625454545454545,0.0623920082974464
9.666666666666666,0.06230567249260677
9.666666666666666,0.062219336687767135
9.7,0.0621330008829275
9.72,0.06204666507808787
9.75,0.06196032927324824
9.775,0.061873993468408606
9.8,0.06178765766356897
9.8,0.06170132185872934
9.831858407079647,0.06161498605388971
9.844444444444445,0.061528650249049965
9.857142857142858,0.06144231444421033
9.875,0.0613559786393707
9.9,0.06126964283453107
9.922077922077921,0.061183307029691436
9.952380952380953,0.061096971224851804
10.0,0.06101063542001217
10.0,0.06092429961517254
10.0,0.06083796381033291
10.0,0.060751628005493274
10.023809523809524,0.06066529220065364
10.076923076923077,0.06057895639581401
10.107142857142858,0.06049262059097438
10.125,0.060406284786134745
10.142857142857142,0.06031994898129511
10.166666666666666,0.06023361317645537
10.179487179487179,0.06014727737161574
10.2,0.060060941566776105
10.2,0.05997460576193647
10.23076923076923,0.05988826995709684
10.25,0.05980193415225721
10.285714285714286,0.059715598347417576
10.3,0.05962926254257794
10.333333333333334,0.05954292673773831
10.333333333333334,0.05945659093289868
10.375,0.059370255128059046
10.4,0.059283919323219414
10.4,0.05919758351837978
10.428571428571429,0.05911124771354015
10.448529411764707,0.05902491190870052
10.482758620689655,0.058938576103860774
10.5,0.05885224029902114
10.523809523809524,0.05876590449418151
10.555555555555555,0.05867956868934188
10.576923076923077,0.058593232884502244
10.6,0.05850689707966261
10.616055846422338,0.05842056127482298
10.651851851851852,0.05833422546998335
10.666666666666666,0.058247889665143715
10.6875,0.05816155386030408
10.714285714285714,0.05807521805546445
10.742857142857142,0.05798888225062482
10.76923076923077,0.057902546445785186
10.8,0.05781621064094555
10.8,0.05772987483610581
10.827586206896552,0.05764353903126618
10.846153846153847,0.057557203226426545
10.87012987012987,0.05747086742158691
10.88888888888889,0.05738453161674728
10.923076923076923,0.05729819581190765
10.964285714285714,0.057211860007068016
11.0,0.057125524202228384
11.0,0.05703918839738875
11.0,0.05695285259254912
11.008547008547009,0.05686651678770949
11.058823529411764,0.056780180982869854
11.1,0.05669384517803022
11.125,0.05660750937319059
11.151639344262295,0.05652117356835096
11.166666666666666,0.056434837763511214
11.2,0.05634850195867158
11.2,0.05626216615383195
11.233333333333333,0.05617583034899232
11.263157894736842,0.056089494544152685
11.285714285714286,0.05600315873931305
11.325581395348838,0.05591682293447342
11.333333333333334,0.05583048712963379
11.36,0.055744151324794156
11.384615384615385,0.05565781551995452
11.4,0.05557147971511489
11.428571428571429,0.05548514391027526
11.457831325301205,0.055398808105435626
11.5,0.055312472300595994
11.5,0.05522613649575636
11.538461538461538,0.05513980069091662
11.5625,0.055053464886076986
11.6,0.054967129081237354
11.6,0.05488079327639772
11.631578947368421,0.05479445747155809
11.666666666666666,0.05470812166671846
11.694444444444445,0.054621785861878824
11.727272727272727,0.05453545005703919
11.755555555555556,0.05444911425219956
11.795918367346939,0.05436277844735993
11.8,0.054276442642520295
11.833333333333334,0.05419010683768066
11.857142857142858,0.05410377103284103
11.88888888888889,0.0540174352280014
11.92,0.053931099423161655
11.97107438016529,0.05384476361832202
12.0,0.05375842781348239
12.0,0.05367209200864276
12.0,0.053585756203803125
12.037735849056604,0.05349942039896349
12.083333333333334,0.05341308459412386
12.12280701754386,0.05332674878928423
12.142857142857142,0.053240412984444596
12.168141592920353,0.053154077179604964
12.2,0.05306774137476533
12.214285714285714,0.0529814055699257
12.26027397260274,0.05289506976508607
12.290697674418604,0.052808733960246435
12.333333333333334,0.0527223981554068
12.344086021505376,0.05263606235056706
12.375,0.052549726545727427
12.4,0.052463390740887794
12.428571428571429,0.05237705493604816
12.454545454545455,0.05229071913120853
12.5,0.0522043833263689
12.522727272727273,0.052118047521529265
12.5625,0.05203171171668963
12.59047619047619,0.05194537591185
12.608695652173912,0.05185904010701037
12.653710247349823,0.051772704302170736
12.666666666666666,0.0516863684973311
12.714285714285714,0.05160003269249147
12.75,0.05151369688765184
12.787234042553191,0.051427361082812206
12.818181818181818,0.05134102527797246
12.846153846153847,0.05125468947313283
12.882352941176471,0.0511683536682932
12.909090909090908,0.051082017863453566
12.959183673469388,0.050995682058613934
13.0,0.0509093462537743
13.0,0.05082301044893467
13.035714285714286,0.05073667464409504
13.08695652173913,0.050650338839255404
13.125,0.05056400303441577
13.166666666666666,0.05047766722957614
13.183333333333334,0.05039133142473651
13.2,0.050304995619896875
13.242424242424242,0.05021865981505724
13.285714285714286,0.0501323240102175
13.328621908127209,0.05004598820537787
13.363636363636363,0.049959652400538235
13.4,0.0498733165956986
13.409090909090908,0.04978698079085897
13.444444444444445,0.04970064498601934
13.5,0.049614309181179705
13.50909090909091,0.04952797337634007
13.5625,0.04944163757150044
13.6,0.04935530176666081
13.617021276595745,0.049268965961821176
13.666666666666666,0.049182630156981544
13.692307692307692,0.04909629435214191
13.72972972972973,0.04900995854730228
13.764705882352942,0.04892362274246265
13.8,0.048837286937622904
13.823529411764707,0.04875095113278327
13.857142857142858,0.04866461532794364
13.891566265060241,0.04857827952310401
13.9375,0.048491943718264374
14.0,0.04840560791342474
14.0,0.04831927210858511
14.020408163265307,0.04823293630374548
14.083946980854197,0.048146600498905845
14.125,0.04806026469406621
14.166666666666666,0.04797392888922658
14.2,0.04788759308438695
14.23076923076923,0.047801257279547316
14.28014616321559,0.04771492147470768
14.333333333333334,0.04762858566986805
14.366666666666667,0.04754224986502831
14.4,0.047455914060188675
14.428571428571429,0.04736957825534904
14.470588235294118,0.04728324245050941
14.5,0.04719690664566978
14.555555555555555,0.047110570840830146
14.6,0.047024235035990514
14.636363636363637,0.04693789923115088
14.6875,0.04685156342631125
14.74074074074074,0.04676522762147162
14.8,0.046678891816631984
14.823529411764707,0.04659255601179235
14.857142857142858,0.04650622020695272
14.9,0.04641988440211309
14.945945945945946,0.046333548597273455
15.0,0.04624721279243371
15.0,0.04616087698759408
15.063829787234043,0.04607454118275445
15.125,0.045988205377914815
15.166666666666666,0.04590186957307518
15.2,0.04581553376823555
15.257575757575758,0.04572919796339592
15.304347826086957,0.045642862158556285
15.357142857142858,0.04555652635371665
15.4,0.04547019054887702
15.444444444444445,0.04538385474403739
15.5,0.045297518939197756
15.555555555555555,0.045211183134358124
15.6,0.04512484732951849
15.633333333333333,0.04503851152467875
15.666666666666666,0.044952175719839116
15.73076923076923,0.044865839914999484
15.791666666666666,0.04477950411015985
15.818181818181818,0.04469316830532022
15.858778625954198,0.04460683250048059
15.916666666666666,0.044520496695640954
16.0,0.04443416089080132
16.0,0.04434782508596169
16.025,0.04426148928112206
16.095238095238095,0.044175153476282425
16.146341463414632,0.04408881767144279
16.2,0.04400248186660316
16.227272727272727,0.04391614606176353
16.285714285714285,0.043829810256923896
16.333333333333332,0.04374347445208415
16.4,0.04365713864724452
16.428571428571427,0.04357080284240489
16.5,0.043484467037565255
16.55,0.04339813123272562
16.6,0.04331179542788599
16.625,0.04322545962304636
16.666666666666668,0.043139123818206726
16.727272727272727,0.043052788013367094
16.8,0.04296645220852746
16.833333333333332,0.04288011640368783
16.875,0.0427937805988482
16.933333333333334,0.042707444794008564
17.0,0.04262110898916893
17.0,0.0425347731843293
17.09090909090909,0.042448437379489556
17.153846153846153,0.042362101574649924
17.2,0.04227576576981029
17.25,0.04218942996497066
17.3125,0.04210309416013103
17.375,0.042016758355291395
17.428571428571427,0.04193042255045176
17.5,0.04184408674561213
17.555555555555557,0.0417577509407725
17.6,0.041671415135932866
17.666666666666668,0.04158507933109323
17.727272727272727,0.0414987435262536
17.8,0.04141240772141397
17.833333333333332,0.041326071916574336
17.88235294117647,0.04123973611173459
17.983050847457626,0.04115340030689496
18.0,0.04106706450205533
18.08888888888889,0.040980728697215696
18.142857142857142,0.040894392892376064
18.2,0.04080805708753643
18.25,0.0407217212826968
18.312925170068027,0.04063538547785717
18.375,0.040549049673017534
18.416666666666668,0.0404627138681779
18.5,0.04037637806333827
18.555555555555557,0.04029004225849864
18.606060606060606,0.040203706453659005
18.666666666666668,0.04011737064881937
18.754698318496537,0.04003103484397974
18.8,0.03994469903914
18.857142857142858,0.039858363234300365
18.96,0.03977202742946073
19.0,0.0396856916246211
19.083333333333332,0.03959935581978147
19.166666666666668,0.039513020014941835
19.2248322147651,0.0394266842101022
19.294117647058822,0.03934034840526257
19.367469879518072,0.03925401260042294
19.4375,0.039167676795583306
19.5,0.039081340990743674
19.59090909090909,0.03899500518590404
19.647058823529413,0.03890866938106441
19.714285714285715,0.03882233357622478
19.8,0.038735997771385144
19.857142857142858,0.0386496619665454
19.916666666666668,0.03856332616170577
20.0,0.038476990356866136
20.037037037037038,0.038390654552026504
20.142857142857142,0.03830431874718687
20.2,0.03821798294234724
20.27936507936508,0.03813164713750761
20.352941176470587,0.038045311332667975
20.416666666666668,0.03795897552782834
20.5,0.03787263972298871
20.555555555555557,0.03778630391814908
20.610169491525422,0.037699968113309446
20.666666666666668,0.03761363230846981
20.77777777777778,0.03752729650363018
20.846153846153847,0.03744096069879044
20.94736842105263,0.037354624893950805
21.0,0.03726828908911117
21.10958904109589,0.03718195328427154
21.1875,0.03709561747943191
21.267857142857142,0.037009281674592276
21.333333333333332,0.036922945869752644
21.4,0.03683661006491301
21.5,0.03675027426007338
21.583333333333332,0.03666393845523375
21.65,0.036577602650394114
21.745454545454546,0.03649126684555448
21.82051282051282,0.03640493104071485
21.897959183673468,0.03631859523587522
22.0,0.036232259431035585
22.081632653061224,0.03614592362619584
22.166666666666668,0.03605958782135621
22.25,0.03597325201651658
22.333333333333332,0.035886916211676945
22.428571428571427,0.03580058040683731
22.52777777777778,0.03571424460199768
22.615384615384617,0.03562790879715805
22.705882352941178,0.035541572992318415
22.8,0.03545523718747878
22.875,0.03536890138263915
23.0,0.03528256557779952
23.05263157894737,0.035196229772959886
23.166666666666668,0.035109893968120254
23.25,0.03502355816328062
23.344827586206897,0.03493722235844099
23.416666666666668,0.034850886553601246
23.5,0.03476455074876161
23.6,0.03467821494392198
23.68421052631579,0.03459187913908235
23.778169014084508,0.034505543334242716
23.846153846153847,0.034419207529403084
23.925925925925927,0.03433287172456345
24.0,0.03424653591972382
24.138364779874212,0.03416020011488419
24.233333333333334,0.034073864310044555
24.333333333333332,0.03398752850520492
24.444444444444443,0.03390119270036529
24.555555555555557,0.03381485689552566
24.647058823529413,0.033728521090686026
24.75,0.03364218528584639
24.833333333333332,0.03355584948100665
24.982758620689655,0.03346951367616702
25.066666666666666,0.033383177871327385
25.2,0.03329684206648775
25.3125,0.03321050626164812
25.41025641025641,0.03312417045680849
25.51851851851852,0.033037834651968856
25.63157894736842,0.032951498847129224
25.75,0.03286516304228959
25.833333333333332,0.03277882723744996
25.951923076923077,0.03269249143261033
26.0,0.032606155627770694
26.125,0.03251981982293106
26.214285714285715,0.03243348401809143
26.36842105263158,0.032347148213251686
26.46808510638298,0.032260812408412054
26.57943925233645,0.03217447660357242
26.686746987951807,0.03208814079873279
26.8,0.03200180499389316
26.9,0.031915469189053525
27.0,0.03182913338421389
27.125,0.03174279757937426
27.24390243902439,0.03165646177453463
27.363636363636363,0.031570125969694995
27.5,0.03148379016485536
27.625,0.03139745436001573
27.77777777777778,0.0313111185551761
27.870967741935484,0.031224782750336466
28.0,0.031138446945496834
28.125,0.03105211114065709
28.242424242424242,0.030965775335817458
28.4,0.030879439530977826
28.556962025316455,0.030793103726138193
28.6875,0.03070676792129856
28.818181818181817,0.03062043211645893
29.0,0.030534096311619296
29.09090909090909,0.030447760506779664
29.2,0.030361424701940032
29.333333333333332,0.0302750888971004
29.470588235294116,0.030188753092260767
29.6,0.030102417287421135
29.75,0.030016081482581503
29.857142857142858,0.02992974567774187
30.0,0.029843409872902238
30.123287671232877,0.029757074068062495
30.27777777777778,0.029670738263222862
30.4,0.02958440245838323
30.565217391304348,0.029498066653543598
30.714285714285715,0.029411730848703965
30.857142857142858,0.029325395043864333
31.0,0.0292390592390247
31.166666666666668,0.02915272343418507
31.307692307692307,0.029066387629345436
31.444444444444443,0.028980051824505804
31.6,0.02889371601966617
31.76,0.02880738021482654
31.875,0.028721044409986907
32.0,0.028634708605147274
32.19298245614035,0.02854837280030753
32.333333333333336,0.0284620369954679
32.5,0.028375701190628266
32.625,0.028289365385788634
32.8,0.028203029580949
33.0,0.02811669377610937
33.13793103448276,0.028030357971269737
33.27272727272727,0.027944022166430105
33.45029239766082,0.027857686361590472
33.625,0.02777135055675084
33.776119402985074,0.027685014751911208
33.94444444444444,0.027598678947071575
34.111111111111114,0.027512343142231943
34.285714285714285,0.02742600733739231
34.42857142857143,0.02733967153255268
34.625,0.027253335727712935
34.810344827586206,0.027166999922873303
35.0,0.02708066411803367
35.166666666666664,0.026994328313194038
35.333333333333336,0.026907992508354406
35.5,0.026821656703514773
35.666666666666664,0.02673532089867514
35.84615384615385,0.02664898509383551
36.05882352941177,0.026562649288995877
36.25,0.026476313484156244
36.4,0.026389977679316612
36.57142857142857,0.02630364187447698
36.75,0.026217306069637347
36.91743119266055,0.026130970264797715
37.0625,0.026044634459958083
37.27272727272727,0.02595829865511834
37.46666666666667,0.025871962850278707
37.714285714285715,0.025785627045439075
37.875,0.025699291240599442
38.083333333333336,0.02561295543575981
38.25,0.025526619630920178
38.45945945945946,0.025440283826080545
38.714285714285715,0.025353948021240913
39.0,0.02526761221640128
39.2,0.02518127641156165
39.43333333333333,0.025094940606722016
39.628571428571426,0.025008604801882384
39.875,0.02492226899704275
40.083333333333336,0.02483593319220312
40.333333333333336,0.024749597387363376
40.58139534883721,0.024663261582523743
40.875,0.02457692577768411
41.16129032258065,0.02449058997284448
41.388888888888886,0.024404254168004846
41.608695652173914,0.024317918363165214
41.875,0.02423158255832558
42.12820512820513,0.02414524675348595
42.407407407407405,0.024058910948646317
42.69230769230769,0.023972575143806685
42.916666666666664,0.023886239338967052
43.142857142857146,0.02379990353412742
43.36,0.023713567729287788
43.625,0.023627231924448155
43.875,0.023540896119608523
44.128571428571426,0.02345456031476878
44.375,0.023368224509929147
44.6,0.023281888705089515
44.825,0.023195552900249883
45.10526315789474,0.02310921709541025
45.37931034482759,0.023022881290570618
45.7,0.022936545485730986
46.0,0.022850209680891354
46.333333333333336,0.02276387387605172
46.6,0.02267753807121209
46.857142857142854,0.022591202266372457
47.2,0.022504866461532824
47.47826086956522,0.022418530656693192
47.80952380952381,0.02233219485185356
48.18181818181818,0.022245859047013927
48.45283018867924,0.022159523242174184
48.73913043478261,0.02207318743733455
49.0,0.02198685163249492
49.333333333333336,0.021900515827655287
49.6,0.021814180022815655
49.878787878787875,0.021727844217976022
50.17948717948718,0.02164150841313639
50.5,0.021555172608296758
50.81818181818182,0.021468836803457125
51.142857142857146,0.021382500998617493
51.5,0.02129616519377786
51.8,0.02120982938893823
52.114285714285714,0.021123493584098596
52.583333333333336,0.021037157779258964
52.98051948051948,0.02095082197441933
53.30769230769231,0.020864486169579588
53.666666666666664,0.020778150364739956
54.0,0.020691814559900323
54.4,0.02060547875506069
54.77777777777778,0.02051914295022106
55.0625,0.020432807145381426
55.407407407407405,0.020346471340541794
55.78409090909091,0.020260135535702162
56.142857142857146,0.02017379973086253
56.51598173515982,0.020087463926022897
56.833333333333336,0.020001128121183265
57.196969696969695,0.019914792316343632
57.54545454545455,0.019828456511504
58.0,0.019742120706664368
58.40853658536585,0.019655784901824624
58.932668329177055,0.019569449096984992
59.3,0.01948311329214536
59.78195488721804,0.019396777487305727
60.225,0.019310441682466095
60.666666666666664,0.019224105877626463
61.074074074074076,0.01913777007278683
61.5625,0.019051434267947198
62.10526315789474,0.018965098463107566
62.57142857142857,0.018878762658267934
63.18181818181818,0.0187924268534283
63.676767676767675,0.01870609104858867
64.12442396313364,0.018619755243749037
64.53846153846153,0.018533419438909404
65.125,0.018447083634069772
65.66666666666667,0.01836074782923003
66.16666666666667,0.018274412024390396
66.625,0.018188076219550764
67.1029411764706,0.01810174041471113
67.703125,0.0180154046098715
68.2,0.017929068805031867
68.63157894736842,0.017842733000192235
69.13333333333334,0.017756397195352602
69.66666666666667,0.01767006139051297
70.23522975929978,0.017583725585673338
70.8,0.017497389780833705
71.44444444444444,0.017411053975994073
72.07317073170732,0.01732471817115444
72.70588235294117,0.01723838236631481
73.22222222222223,0.017152046561475176
73.92156862745098,0.017065710756635433
74.5571315996848,0.0169793749517958
75.08695652173913,0.016893039146956168
75.72727272727273,0.016806703342116536
76.46875,0.016720367537276903
77.0,0.01663403173243727
77.55274261603375,0.01654769592759764
78.25,0.016461360122758006
78.93548387096774,0.016375024317918374
79.63157894736842,0.016288688513078742
80.28571428571429,0.01620235270823911
80.875,0.016116016903399477
81.6,0.016029681098559845
82.375,0.015943345293720212
83.28571428571429,0.01585700948888047
84.0,0.015770673684040837
84.81818181818181,0.015684337879201204
85.46275752773376,0.015598002074361572
86.33333333333333,0.01551166626952194
87.03225806451613,0.015425330464682308
87.83333333333333,0.015338994659842675
88.7,0.015252658855003043
89.5,0.01516632305016341
90.4,0.015079987245323778
91.10810810810811,0.014993651440484146
91.95,0.014907315635644514
92.84615384615384,0.014820979830804881
93.75,0.014734644025965249
94.82857142857142,0.014648308221125617
95.71929824561404,0.014561972416285873
96.59375,0.014475636611446241
97.50847457627118,0.014389300806606609
98.58333333333333,0.014302965001766976
99.44444444444444,0.014216629196927344
100.27272727272727,0.014130293392087712
101.16666666666667,0.01404395758724808
102.16666666666667,0.013957621782408447
103.25925925925925,0.013871285977568815
104.34615384615384,0.013784950172729182
105.45454545454545,0.01369861436788955
106.5625,0.013612278563049918
107.76543209876543,0.013525942758210285
109.0,0.013439606953370653
110.12962962962963,0.01335327114853102
111.2,0.013266935343691277
112.46039603960396,0.013180599538851645
113.76190476190476,0.013094263734012013
114.9090909090909,0.01300792792917238
116.16666666666667,0.012921592124332748
117.375,0.012835256319493116
118.9375,0.012748920514653483
120.22222222222223,0.012662584709813851
121.66304347826087,0.012576248904974219
123.11111111111111,0.012489913100134586
124.81818181818181,0.012403577295294954
126.27272727272727,0.012317241490455322
127.66666666666667,0.01223090568561569
129.1,0.012144569880776057
130.57692307692307,0.012058234075936425
132.1123595505618,0.011971898271096681
133.7,0.01188556246625705
135.1818181818182,0.011799226661417417
136.66666666666666,0.011712890856577785
138.58333333333334,0.011626555051738152
140.45454545454547,0.01154021924689852
142.41935483870967,0.011453883442058888
144.1818181818182,0.011367547637219255
145.76190476190476,0.011281211832379623
147.4,0.01119487602753999
149.25,0.011108540222700358
151.0738255033557,0.011022204417860726
153.0,0.010935868613021094
155.55555555555554,0.010849532808181461
157.5121951219512,0.010763197003341718
159.375,0.010676861198502086
161.4,0.010590525393662453
164.05882352941177,0.010504189588822821
166.7,0.010417853783983189
169.2766439909297,0.010331517979143556
171.5,0.010245182174303924
173.5,0.010158846369464292
175.5,0.01007251056462466
178.18421052631578,0.009986174759785027
180.0,0.009899838954945395
182.0,0.009813503150105762
185.08620689655172,0.00972716734526613
187.92233009708738,0.009640831540426498
191.0,0.009554495735586865
193.47826086956522,0.009468159930747122
196.42857142857142,0.00938182412590749
199.5,0.009295488321067857
202.2,0.009209152516228225
204.64705882352942,0.009122816711388593
208.0,0.00903648090654896
211.79310344827587,0.008950145101709328
215.42,0.008863809296869696
219.1,0.008777473492030063
222.3846153846154,0.008691137687190431
225.83333333333334,0.008604801882350799
229.3125,0.008518466077511166
232.6,0.008432130272671534
236.625,0.008345794467831902
241.46153846153845,0.00825945866299227
245.53886010362694,0.008173122858152526
249.47058823529412,0.008086787053312894
253.66666666666666,0.008000451248473262
258.5,0.00791411544363363
263.0,0.007827779638793997
267.81290322580645,0.0077414438339543645
271.5,0.007655108029114732
276.1764705882353,0.0075687722242751
281.8333333333333,0.0074824364194354676
286.6,0.007396100614595835
291.65,0.007309764809756203
297.2631578947368,0.007223429004916571
302.72222222222223,0.007137093200076938
308.1666666666667,0.007050757395237306
312.7142857142857,0.006964421590397563
318.25925925925924,0.00687808578555793
325.06666666666666,0.006791749980718298
331.15384615384613,0.006705414175878666
337.5,0.006619078371039033
344.6,0.006532742566199401
350.3241379310345,0.006446406761359769
358.0952380952381,0.006360070956520136
366.6666666666667,0.006273735151680504
373.6,0.006187399346840872
381.375,0.006101063542001239
389.6666666666667,0.006014727737161607
398.625,0.005928391932321975
408.0,0.005842056127482342
418.0,0.00575572032264271
427.5806451612903,0.005669384517802967
438.5547866205306,0.005583048712963334
449.1904761904762,0.005496712908123702
459.1666666666667,0.00541037710328407
470.2857142857143,0.005324041298444437
483.2,0.005237705493604805
496.0967741935484,0.005151369688765173
508.25,0.0050650338839255404
521.5310880829015,0.004978698079085908
534.8,0.004892362274246276
547.2596685082873,0.0048060264694066435
561.2,0.004719690664567011
576.2884615384615,0.004633354859727379
594.4615384615385,0.0045470190548877465
612.4705882352941,0.004460683250048114
631.8181818181819,0.004374347445208371
646.059405940594,0.0042880116403687385
666.2352941176471,0.004201675835529106
688.2372881355932,0.004115340030689474
711.08,0.0040290042258498415
735.1320754716982,0.003942668421010209
760.6,0.003856332616170577
786.0,0.0037699968113309446
813.054794520548,0.0036836610064913122
846.0416666666666,0.00359732520165168
865.8333333333334,0.0035109893968120476
900.125,0.0034246535919724153
929.1666666666666,0.003338317787132783
970.0,0.0032519819822931506
1001.5,0.0031656461774534073
1034.0,0.003079310372613775
1066.8,0.0029929745677741426
1110.2527716186253,0.0029066387629345103
1151.2567567567567,0.002820302958094878
1192.0625,0.0027339671532552456
1237.1666666666667,0.0026476313484156133
1289.5714285714287,0.002561295543575981
1339.875,0.0024749597387363487
1394.1458333333333,0.0023886239338967163
1458.4343434343434,0.002302288129057084
1536.0,0.0022159523242174517
1617.6,0.0021296165193778194
1705.576923076923,0.002043280714538187
1786.7096774193549,0.0019569449096985547
1894.0,0.0018706091048588114
2003.4411764705883,0.001784273300019179
2138.6363636363635,0.0016979374951795467
2273.69140625,0.0016116016903399144
2400.0,0.001525265885500282
2531.4363636363637,0.0014389300806606498
2662.285714285714,0.0013525942758210174
2873.2,0.0012662584709813851
3072.5555555555557,0.0011799226661417528
3335.8571428571427,0.0010935868613021205
3635.5454545454545,0.0010072510564624881
3985.5757575757575,0.0009209152516228558
4311.642857142857,0.0008345794467832235
4807.948051948052,0.0007482436419435912
5319.584158415842,0.0006619078371039588
6097.5,0.0005755720322642155
6923.864583333333,0.0004892362274245832
7857.666666666667,0.00040290042258495085
9211.76,0.0003165646177453185
12233.875,0.0002302288129056862
16897.61111111111,0.00014389300806605387
27789.428571428572,5.755720322642155e-05


==> csv_data/ccdf_reply_count_thin.csv <==
reply_count_value,ccdf
0.0,0.9999988488559355
0.0,0.9999125130510959
0.0,0.9998261772462562
0.0,0.9997398414414166
0.0,0.999653505636577
0.0,0.9995671698317373
0.0,0.9994808340268976
0.0,0.999394498222058
0.0,0.9993081624172183
0.0,0.9992218266123787
0.0,0.999135490807539
0.0,0.9990491550026994
0.0,0.9989628191978598
0.0,0.9988764833930202
0.0,0.9987901475881805
0.0,0.9987038117833409
0.0,0.9986174759785013
0.0,0.9985311401736616
0.0,0.998444804368822
0.0,0.9983584685639824
0.0,0.9982721327591427
0.0,0.998185796954303
0.0,0.9980994611494634
0.0,0.9980131253446237
0.0,0.9979267895397841
0.0,0.9978404537349445
0.0,0.9977541179301048
0.0,0.9976677821252652
0.0,0.9975814463204256
0.0,0.9974951105155859
0.0,0.9974087747107463
0.0,0.9973224389059067
0.0,0.997236103101067
0.0,0.9971497672962274
0.0,0.9970634314913878
0.0,0.996977095686548
0.0,0.9968907598817084
0.0,0.9968044240768688
0.0,0.9967180882720291
0.0,0.9966317524671895
0.0,0.9965454166623499
0.0,0.9964590808575102
0.0,0.9963727450526706
0.0,0.996286409247831
0.0,0.9962000734429913
0.0,0.9961137376381517
0.0,0.9960274018333121
0.0,0.9959410660284724
0.0,0.9958547302236328
0.0,0.9957683944187932
0.0,0.9956820586139534
0.0,0.9955957228091138
0.0,0.9955093870042742
0.0,0.9954230511994345
0.0,0.9953367153945949
0.0,0.9952503795897553
0.0,0.9951640437849156
0.0,0.995077707980076
0.0,0.9949913721752364
0.0,0.9949050363703967
0.0,0.9948187005655571
0.0,0.9947323647607175
0.0,0.9946460289558778
0.0,0.9945596931510382
0.0,0.9944733573461986
0.0,0.9943870215413588
0.0,0.9943006857365192
0.0,0.9942143499316796
0.0,0.9941280141268399
0.0,0.9940416783220003
0.0,0.9939553425171607
0.0,0.993869006712321
0.0,0.9937826709074814
0.0,0.9936963351026418
0.0,0.9936099992978021
0.0,0.9935236634929625
0.0,0.9934373276881229
0.0,0.9933509918832832
0.0,0.9932646560784436
0.0,0.993178320273604
0.0,0.9930919844687642
0.0,0.9930056486639246
0.0,0.992919312859085
0.0,0.9928329770542453
0.0,0.9927466412494057
0.0,0.9926603054445661
0.0,0.9925739696397264
0.0,0.9924876338348868
0.0,0.9924012980300472
0.0,0.9923149622252075
0.0,0.9922286264203679
0.0,0.9921422906155283
0.0,0.9920559548106886
0.0,0.991969619005849
0.0,0.9918832832010093
0.0,0.9917969473961696
0.0,0.99171061159133
0.0,0.9916242757864904
0.0,0.9915379399816507
0.0,0.9914516041768111
0.0,0.9913652683719715
0.0,0.9912789325671318
0.0,0.9911925967622922
0.0,0.9911062609574526
0.0,0.991019925152613
0.0,0.9909335893477733
0.0,0.9908472535429337
0.0,0.990760917738094
0.0,0.9906745819332544
0.0,0.9905882461284147
0.0,0.990501910323575
0.0,0.9904155745187354
0.0,0.9903292387138958
0.0,0.9902429029090561
0.0,0.9901565671042165
0.0,0.9900702312993769
0.0,0.9899838954945372
0.0,0.9898975596896976
0.0,0.989811223884858
0.0,0.9897248880800184
0.0,0.9896385522751787
0.0,0.9895522164703391
0.0,0.9894658806654995
0.0,0.9893795448606598
0.0,0.9892932090558201
0.0,0.9892068732509804
0.0,0.9891205374461408
0.0,0.9890342016413012
0.0,0.9889478658364615
0.0,0.9888615300316219
0.0,0.9887751942267823
0.0,0.9886888584219427
0.0,0.988602522617103
0.0,0.9885161868122634
0.0,0.9884298510074238
0.0,0.9883435152025841
0.0,0.9882571793977445
0.0,0.9881708435929049
0.0,0.9880845077880651
0.0,0.9879981719832255
0.0,0.9879118361783858
0.0,0.9878255003735462
0.0,0.9877391645687066
0.0,0.987652828763867
0.0,0.9875664929590273
0.0,0.9874801571541877
0.0,0.987393821349348
0.0,0.9873074855445084
0.0,0.9872211497396688
0.0,0.9871348139348292
0.0,0.9870484781299895
0.0,0.9869621423251499
0.0,0.9868758065203103
0.0,0.9867894707154705
0.0,0.9867031349106309
0.0,0.9866167991057913
0.0,0.9865304633009516
0.0,0.986444127496112
0.0,0.9863577916912724
0.0,0.9862714558864327
0.0,0.9861851200815931
0.0,0.9860987842767535
0.0,0.9860124484719138
0.0,0.9859261126670742
0.0,0.9858397768622346
0.0,0.9857534410573949
0.0,0.9856671052525553
0.0,0.9855807694477157
0.0,0.9854944336428759
0.0,0.9854080978380363
0.0,0.9853217620331967
0.0,0.985235426228357
0.0,0.9851490904235174
0.0,0.9850627546186778
0.0,0.9849764188138381
0.0,0.9848900830089985
0.0,0.9848037472041589
0.0,0.9847174113993192
0.0,0.9846310755944796
0.0,0.98454473978964
0.0,0.9844584039848003
0.0,0.9843720681799607
0.0,0.9842857323751211
0.0,0.9841993965702813
0.0,0.9841130607654417
0.0,0.9840267249606021
0.0,0.9839403891557624
0.0,0.9838540533509228
0.0,0.9837677175460832
0.0,0.9836813817412435
0.0,0.9835950459364039
0.0,0.9835087101315643
0.0,0.9834223743267246
0.0,0.983336038521885
0.0,0.9832497027170454
0.0,0.9831633669122057
0.0,0.9830770311073661
0.0,0.9829906953025264
0.0,0.9829043594976867
0.0,0.9828180236928471
0.0,0.9827316878880075
0.0,0.9826453520831678
0.0,0.9825590162783282
0.0,0.9824726804734886
0.0,0.9823863446686489
0.0,0.9823000088638093
0.0,0.9822136730589697
0.0,0.98212733725413
0.0,0.9820410014492904
0.0,0.9819546656444508
0.0,0.9818683298396111
0.0,0.9817819940347715
0.0,0.9816956582299318
0.0,0.9816093224250921
0.0,0.9815229866202525
0.0,0.9814366508154129
0.0,0.9813503150105732
0.0,0.9812639792057336
0.0,0.981177643400894
0.0,0.9810913075960543
0.0,0.9810049717912147
0.0,0.9809186359863751
0.0,0.9808323001815354
0.0,0.9807459643766958
0.0,0.9806596285718562
0.0,0.9805732927670165
0.0,0.9804869569621768
0.0,0.9804006211573372
0.0,0.9803142853524975
0.0,0.9802279495476579
0.0,0.9801416137428183
0.0,0.9800552779379786
0.0,0.979968942133139
0.0,0.9798826063282994
0.0,0.9797962705234597
0.0,0.9797099347186201
0.0,0.9796235989137805
0.0,0.9795372631089408
0.0,0.9794509273041012
0.0,0.9793645914992616
0.0,0.979278255694422
0.0,0.9791919198895822
0.0,0.9791055840847426
0.0,0.9790192482799029
0.0,0.9789329124750633
0.0,0.9788465766702237
0.0,0.978760240865384
0.0,0.9786739050605444
0.0,0.9785875692557048
0.0,0.9785012334508651
0.0,0.9784148976460255
0.0,0.9783285618411859
0.0,0.9782422260363463
0.0,0.9781558902315066
0.0,0.978069554426667
0.0,0.9779832186218274
0.0,0.9778968828169876
0.0,0.977810547012148
0.0,0.9777242112073083
0.0,0.9776378754024687
0.0,0.9775515395976291
0.0,0.9774652037927894
0.0,0.9773788679879498
0.0,0.9772925321831102
0.0,0.9772061963782706
0.0,0.9771198605734309
0.0,0.9770335247685913
0.0,0.9769471889637517
0.0,0.976860853158912
0.0,0.9767745173540724
0.0,0.9766881815492328
0.0,0.976601845744393
0.0,0.9765155099395534
0.0,0.9764291741347138
0.0,0.9763428383298741
0.0,0.9762565025250345
0.0,0.9761701667201949
0.0,0.9760838309153552
0.0,0.9759974951105156
0.0,0.975911159305676
0.0,0.9758248235008363
0.0,0.9757384876959967
0.0,0.9756521518911571
0.0,0.9755658160863174
0.0,0.9754794802814778
0.0,0.9753931444766382
0.0,0.9753068086717984
0.0,0.9752204728669588
0.0,0.9751341370621192
0.0,0.9750478012572795
0.0,0.9749614654524399
0.0,0.9748751296476003
0.0,0.9747887938427606
0.0,0.974702458037921
0.0,0.9746161222330814
0.0,0.9745297864282417
0.0,0.9744434506234021
0.0,0.9743571148185625
0.0,0.9742707790137228
0.0,0.9741844432088832
0.0,0.9740981074040435
0.0,0.9740117715992038
0.0,0.9739254357943642
0.0,0.9738390999895246
0.0,0.9737527641846849
0.0,0.9736664283798453
0.0,0.9735800925750057
0.0,0.973493756770166
0.0,0.9734074209653264
0.0,0.9733210851604868
0.0,0.9732347493556471
0.0,0.9731484135508075
0.0,0.9730620777459679
0.0,0.9729757419411282
0.0,0.9728894061362886
0.0,0.9728030703314489
0.0,0.9727167345266092
0.0,0.9726303987217696
0.0,0.97254406291693
0.0,0.9724577271120903
0.0,0.9723713913072507
0.0,0.9722850555024111
0.0,0.9721987196975714
0.0,0.9721123838927318
0.0,0.9720260480878922
0.0,0.9719397122830525
0.0,0.9718533764782129
0.0,0.9717670406733733
0.0,0.9716807048685336
0.0,0.9715943690636939
0.0,0.9715080332588543
0.0,0.9714216974540146
0.0,0.971335361649175
0.0,0.9712490258443354
0.0,0.9711626900394957
0.0,0.9710763542346561
0.0,0.9709900184298165
0.0,0.9709036826249768
0.0,0.9708173468201372
0.0,0.9707310110152976
0.0,0.9706446752104579
0.0,0.9705583394056183
0.0,0.9704720036007787
0.0,0.970385667795939
0.0,0.9702993319910993
0.0,0.9702129961862597
0.0,0.97012666038142
0.0,0.9700403245765804
0.0,0.9699539887717408
0.0,0.9698676529669011
0.0,0.9697813171620615
0.0,0.9696949813572219
0.0,0.9696086455523822
0.0,0.9695223097475426
0.0,0.969435973942703
0.0,0.9693496381378633
0.0,0.9692633023330237
0.0,0.9691769665281841
0.0,0.9690906307233444
0.0,0.9690042949185047
0.0,0.9689179591136651
0.0,0.9688316233088254
0.0,0.9687452875039858
0.0,0.9686589516991462
0.0,0.9685726158943065
0.0,0.9684862800894669
0.0,0.9683999442846273
0.0,0.9683136084797876
0.0,0.968227272674948
0.0,0.9681409368701084
0.0,0.9680546010652687
0.0,0.9679682652604291
0.0,0.9678819294555895
0.0,0.9677955936507499
0.0,0.9677092578459101
0.0,0.9676229220410705
0.0,0.9675365862362308
0.0,0.9674502504313912
0.0,0.9673639146265516
0.0,0.967277578821712
0.0,0.9671912430168723
0.0,0.9671049072120327
0.0,0.967018571407193
0.0,0.9669322356023534
0.0,0.9668458997975138
0.0,0.9667595639926742
0.0,0.9666732281878345
0.0,0.9665868923829949
0.0,0.9665005565781553
0.0,0.9664142207733155
0.0,0.9663278849684759
0.0,0.9662415491636362
0.0,0.9661552133587966
0.0,0.966068877553957
0.0,0.9659825417491174
0.0,0.9658962059442777
0.0,0.9658098701394381
0.0,0.9657235343345985
0.0,0.9656371985297588
0.0,0.9655508627249192
0.0,0.9654645269200796
0.0,0.9653781911152399
0.0,0.9652918553104003
0.0,0.9652055195055605
0.0,0.9651191837007209
0.0,0.9650328478958813
0.0,0.9649465120910417
0.0,0.964860176286202
0.0,0.9647738404813624
0.0,0.9646875046765228
0.0,0.9646011688716831
0.0,0.9645148330668435
0.0,0.9644284972620039
0.0,0.9643421614571642
0.0,0.9642558256523246
0.0,0.964169489847485
0.0,0.9640831540426453
0.0,0.9639968182378056
0.0,0.963910482432966
0.0,0.9638241466281263
0.0,0.9637378108232867
0.0,0.9636514750184471
0.0,0.9635651392136074
0.0,0.9634788034087678
0.0,0.9633924676039282
0.0,0.9633061317990885
0.0,0.9632197959942489
0.0,0.9631334601894093
0.0,0.9630471243845696
0.0,0.96296078857973
0.0,0.9628744527748904
0.0,0.9627881169700507
0.0,0.962701781165211
0.0,0.9626154453603714
0.0,0.9625291095555317
0.0,0.9624427737506921
0.0,0.9623564379458525
0.0,0.9622701021410128
0.0,0.9621837663361732
0.0,0.9620974305313336
0.0,0.9620110947264939
0.0,0.9619247589216543
0.0,0.9618384231168147
0.0,0.961752087311975
0.0,0.9616657515071354
0.0,0.9615794157022958
0.0,0.9614930798974561
0.0,0.9614067440926164
0.0,0.9613204082877768
0.0,0.9612340724829371
0.0,0.9611477366780975
0.0,0.9610614008732579
0.0,0.9609750650684182
0.0,0.9608887292635786
0.0,0.960802393458739
0.0,0.9607160576538993
0.0,0.9606297218490597
0.0,0.9605433860442201
0.0,0.9604570502393804
0.0,0.9603707144345408
0.0,0.9602843786297012
0.0,0.9601980428248615
0.0,0.9601117070200218
0.0,0.9600253712151822
0.0,0.9599390354103425
0.0,0.9598526996055029
0.0,0.9597663638006633
0.0,0.9596800279958236
0.0,0.959593692190984
0.0,0.9595073563861444
0.0,0.9594210205813047
0.0,0.9593346847764651
0.0,0.9592483489716255
0.0,0.9591620131667858
0.0,0.9590756773619462
0.0,0.9589893415571066
0.0,0.958903005752267
0.0,0.9588166699474272
0.0,0.9587303341425876
0.0,0.9586439983377479
0.0,0.9585576625329083
0.0,0.9584713267280687
0.0,0.958384990923229
0.0,0.9582986551183894
0.0,0.9582123193135498
0.0,0.9581259835087101
0.0,0.9580396477038705
0.0,0.9579533118990309
0.0,0.9578669760941912
0.0,0.9577806402893516
0.0,0.957694304484512
0.0,0.9576079686796724
0.0,0.9575216328748326
0.0,0.957435297069993
0.0,0.9573489612651533
0.0,0.9572626254603137
0.0,0.9571762896554741
0.0,0.9570899538506344
0.0,0.9570036180457948
0.0,0.9569172822409552
0.0,0.9568309464361155
0.0,0.9567446106312759
0.0,0.9566582748264363
0.0,0.9565719390215967
0.0,0.956485603216757
0.0,0.9563992674119173
0.0,0.9563129316070776
0.0,0.956226595802238
0.0,0.9561402599973984
0.0,0.9560539241925587
0.0,0.9559675883877191
0.0,0.9558812525828795
0.0,0.9557949167780398
0.0,0.9557085809732002
0.0,0.9556222451683606
0.0,0.955535909363521
0.0,0.9554495735586813
0.0,0.9553632377538417
0.0,0.955276901949002
0.0,0.9551905661441624
0.0,0.9551042303393227
0.0,0.955017894534483
0.0,0.9549315587296434
0.0,0.9548452229248038
0.0,0.9547588871199642
0.0,0.9546725513151245
0.0,0.9545862155102849
0.0,0.9544998797054453
0.0,0.9544135439006056
0.0,0.954327208095766
0.0,0.9542408722909264
0.0,0.9541545364860867
0.0,0.9540682006812471
0.0,0.9539818648764075
0.0,0.9538955290715678
0.0,0.9538091932667281
0.0,0.9537228574618885
0.0,0.9536365216570488
0.0,0.9535501858522092
0.0,0.9534638500473696
0.0,0.9533775142425299
0.0,0.9532911784376903
0.0,0.9532048426328507
0.0,0.953118506828011
0.0,0.9530321710231714
0.0,0.9529458352183318
0.0,0.9528594994134921
0.0,0.9527731636086525
0.0,0.9526868278038129
0.0,0.9526004919989732
0.0,0.9525141561941335
0.0,0.9524278203892939
0.0,0.9523414845844542
0.0,0.9522551487796146
0.0,0.952168812974775
0.0,0.9520824771699353
0.0,0.9519961413650957
0.0,0.9519098055602561
0.0,0.9518234697554164
0.0,0.9517371339505768
0.0,0.9516507981457372
0.0,0.9515644623408975
0.0,0.9514781265360579
0.0,0.9513917907312183
0.0,0.9513054549263786
0.0,0.9512191191215389
0.0,0.9511327833166993
0.0,0.9510464475118596
0.0,0.95096011170702
0.0,0.9508737759021804
0.0,0.9507874400973407
0.0,0.9507011042925011
0.0,0.9506147684876615
0.0,0.9505284326828218
0.0,0.9504420968779822
0.0,0.9503557610731426
0.0,0.9502694252683029
0.0,0.9501830894634633
0.0,0.9500967536586237
0.0,0.950010417853784
0.0,0.9499240820489443
0.0,0.9498377462441047
0.0,0.949751410439265
0.0,0.9496650746344254
0.0,0.9495787388295858
0.0,0.9494924030247461
0.0,0.9494060672199065
0.0,0.9493197314150669
0.0,0.9492333956102272
0.0,0.9491470598053876
0.0,0.949060724000548
0.0,0.9489743881957083
0.0,0.9488880523908687
0.0,0.9488017165860291
0.0,0.9487153807811894
0.0,0.9486290449763497
0.0,0.9485427091715101
0.0,0.9484563733666704
0.0,0.9483700375618308
0.0,0.9482837017569912
0.0,0.9481973659521515
0.0,0.9481110301473119
0.0,0.9480246943424723
0.0,0.9479383585376326
0.0,0.947852022732793
0.0,0.9477656869279534
0.0,0.9476793511231137
0.0,0.9475930153182741
0.0,0.9475066795134344
0.0,0.9474203437085947
0.0,0.9473340079037551
0.0,0.9472476720989155
0.0,0.9471613362940758
0.0,0.9470750004892362
0.0,0.9469886646843966
0.0,0.9469023288795569
0.0,0.9468159930747173
0.0,0.9467296572698777
0.0,0.946643321465038
0.0,0.9465569856601984
0.0,0.9464706498553588
0.0,0.9463843140505191
0.0,0.9462979782456795
0.0,0.9462116424408398
0.0,0.9461253066360001
0.0,0.9460389708311605
0.0,0.9459526350263209
0.0,0.9458662992214812
0.0,0.9457799634166416
0.0,0.945693627611802
0.0,0.9456072918069623
0.0,0.9455209560021227
0.0,0.9454346201972831
0.0,0.9453482843924434
0.0,0.9452619485876038
0.0,0.9451756127827642
0.0,0.9450892769779246
0.0,0.9450029411730849
0.0,0.9449166053682452
0.0,0.9448302695634055
0.0,0.9447439337585659
0.0,0.9446575979537263
0.0,0.9445712621488866
0.0,0.944484926344047
0.0,0.9443985905392074
0.0,0.9443122547343678
0.0,0.9442259189295281
0.0,0.9441395831246885
0.0,0.9440532473198489
0.0,0.9439669115150092
0.0,0.9438805757101696
0.0,0.94379423990533
0.0,0.9437079041004903
0.0,0.9436215682956506
0.0,0.943535232490811
0.0,0.9434488966859713
0.0,0.9433625608811317
0.0,0.943276225076292
0.0,0.9431898892714524
0.0,0.9431035534666128
0.0,0.9430172176617732
0.0,0.9429308818569335
0.0,0.9428445460520939
0.0,0.9427582102472543
0.0,0.9426718744424146
0.0,0.942585538637575
0.0,0.9424992028327354
0.0,0.9424128670278957
0.0,0.942326531223056
0.0,0.9422401954182164
0.0,0.9421538596133767
0.0,0.9420675238085371
0.0,0.9419811880036975
0.0,0.9418948521988578
0.0,0.9418085163940182
0.0,0.9417221805891786
0.0,0.9416358447843389
0.0,0.9415495089794993
0.0,0.9414631731746597
0.0,0.94137683736982
0.0,0.9412905015649804
0.0,0.9412041657601408
0.0,0.9411178299553011
0.0,0.9410314941504614
0.0,0.9409451583456218
0.0,0.9408588225407821
0.0,0.9407724867359425
0.0,0.9406861509311029
0.0,0.9405998151262632
0.0,0.9405134793214236
0.0,0.940427143516584
0.0,0.9403408077117443
0.0,0.9402544719069047
0.0,0.9401681361020651
0.0,0.9400818002972254
0.0,0.9399954644923858
0.0,0.9399091286875462
0.0,0.9398227928827064
0.0,0.9397364570778668
0.0,0.9396501212730272
0.0,0.9395637854681875
0.0,0.9394774496633479
0.0,0.9393911138585083
0.0,0.9393047780536686
0.0,0.939218442248829
0.0,0.9391321064439894
0.0,0.9390457706391497
0.0,0.9389594348343101
0.0,0.9388730990294705
0.0,0.9387867632246308
0.0,0.9387004274197912
0.0,0.9386140916149515
0.0,0.9385277558101118
0.0,0.9384414200052722
0.0,0.9383550842004326
0.0,0.9382687483955929
0.0,0.9381824125907533
0.0,0.9380960767859137
0.0,0.938009740981074
0.0,0.9379234051762344
0.0,0.9378370693713948
0.0,0.9377507335665551
0.0,0.9376643977617155
0.0,0.9375780619568759
0.0,0.9374917261520362
0.0,0.9374053903471966
0.0,0.9373190545423569
0.0,0.9372327187375172
0.0,0.9371463829326776
0.0,0.937060047127838
0.0,0.9369737113229983
0.0,0.9368873755181587
0.0,0.9368010397133191
0.0,0.9367147039084794
0.0,0.9366283681036398
0.0,0.9365420322988002
0.0,0.9364556964939605
0.0,0.9363693606891209
0.0,0.9362830248842813
0.0,0.9361966890794416
0.0,0.936110353274602
0.0,0.9360240174697623
0.0,0.9359376816649226
0.0,0.935851345860083
0.0,0.9357650100552434
0.0,0.9356786742504037
0.0,0.9355923384455641
0.0,0.9355060026407245
0.0,0.9354196668358848
0.0,0.9353333310310452
0.0,0.9352469952262056
0.0,0.935160659421366
0.0,0.9350743236165263
0.0,0.9349879878116867
0.0,0.934901652006847
0.0,0.9348153162020074
0.0,0.9347289803971677
0.0,0.934642644592328
0.0,0.9345563087874884
0.0,0.9344699729826488
0.0,0.9343836371778091
0.0,0.9342973013729695
0.0,0.9342109655681299
0.0,0.9341246297632902
0.0,0.9340382939584506
0.0,0.933951958153611
0.0,0.9338656223487714
0.0,0.9337792865439317
0.0,0.9336929507390921
0.0,0.9336066149342525
0.0,0.9335202791294128
0.0,0.9334339433245731
0.0,0.9333476075197334
0.0,0.9332612717148938
0.0,0.9331749359100542
0.0,0.9330886001052145
0.0,0.9330022643003749
0.0,0.9329159284955353
0.0,0.9328295926906957
0.0,0.932743256885856
0.0,0.9326569210810164
0.0,0.9325705852761768
0.0,0.9324842494713371
0.0,0.9323979136664975
0.0,0.9323115778616577
0.0,0.9322252420568182
0.0,0.9321389062519785
0.0,0.9320525704471389
0.0,0.9319662346422992
0.0,0.9318798988374596
0.0,0.93179356303262
0.0,0.9317072272277803
0.0,0.9316208914229407
0.0,0.9315345556181011
0.0,0.9314482198132614
0.0,0.9313618840084218
0.0,0.9312755482035822
0.0,0.9311892123987425
0.0,0.9311028765939029
0.0,0.9310165407890632
0.0,0.9309302049842236
0.0,0.9308438691793839
0.0,0.9307575333745443
0.0,0.9306711975697046
0.0,0.930584861764865
0.0,0.9304985259600254
0.0,0.9304121901551857
0.0,0.9303258543503461
0.0,0.9302395185455065
0.0,0.9301531827406668
0.0,0.9300668469358272
0.0,0.9299805111309876
0.0,0.9298941753261479
0.0,0.9298078395213083
0.0,0.9297215037164686
0.0,0.929635167911629
0.0,0.9295488321067893
0.0,0.9294624963019497
0.0,0.92937616049711
0.0,0.9292898246922704
0.0,0.9292034888874308
0.0,0.9291171530825911
0.0,0.9290308172777515
0.0,0.9289444814729119
0.0,0.9288581456680722
0.0,0.9287718098632326
0.0,0.928685474058393
0.0,0.9285991382535533
0.0,0.9285128024487137
0.0,0.928426466643874
0.0,0.9283401308390343
0.0,0.9282537950341947
0.0,0.9281674592293551
0.0,0.9280811234245154
0.0,0.9279947876196758
0.0,0.9279084518148362
0.0,0.9278221160099965
0.0,0.9277357802051569
0.0,0.9276494444003173
0.0,0.9275631085954776
0.0,0.927476772790638
0.0,0.9273904369857984
0.0,0.9273041011809587
0.0,0.9272177653761191
0.0,0.9271314295712794
0.0,0.9270450937664397
0.0,0.9269587579616001
0.0,0.9268724221567605
0.0,0.9267860863519208
0.0,0.9266997505470812
0.0,0.9266134147422416
0.0,0.9265270789374019
0.0,0.9264407431325623
0.0,0.9263544073277227
0.0,0.926268071522883
0.0,0.9261817357180434
0.0,0.9260953999132038
0.0,0.9260090641083641
0.0,0.9259227283035245
0.0,0.9258363924986848
0.0,0.9257500566938451
0.0,0.9256637208890055
0.0,0.9255773850841659
0.0,0.9254910492793262
0.0,0.9254047134744866
0.0,0.925318377669647
0.0,0.9252320418648073
0.0,0.9251457060599677
0.0,0.9250593702551281
0.0,0.9249730344502884
0.0,0.9248866986454488
0.0,0.9248003628406092
0.0,0.9247140270357695
0.0,0.9246276912309299
0.0,0.9245413554260902
0.0,0.9244550196212505
0.0,0.9243686838164109
0.0,0.9242823480115713
0.0,0.9241960122067316
0.0,0.924109676401892
0.0,0.9240233405970524
0.0,0.9239370047922127
0.0,0.9238506689873731
0.0,0.9237643331825335
0.0,0.9236779973776938
0.0,0.9235916615728542
0.0,0.9235053257680146
0.0,0.9234189899631748
0.0,0.9233326541583353
0.0,0.9232463183534956
0.0,0.9231599825486559
0.0,0.9230736467438163
0.0,0.9229873109389767
0.0,0.922900975134137
0.0,0.9228146393292974
0.0,0.9227283035244578
0.0,0.9226419677196182
0.0,0.9225556319147785
0.0,0.9224692961099389
0.0,0.9223829603050993
0.0,0.9222966245002596
0.0,0.92221028869542
0.0,0.9221239528905802
0.0,0.9220376170857407
0.0,0.921951281280901
0.0,0.9218649454760613
0.0,0.9217786096712217
0.0,0.9216922738663821
0.0,0.9216059380615425
0.0,0.9215196022567028
0.0,0.9214332664518632
0.0,0.9213469306470236
0.0,0.9212605948421839
0.0,0.9211742590373443
0.0,0.9210879232325047
0.0,0.921001587427665
0.0,0.9209152516228254
0.0,0.9208289158179856
0.0,0.920742580013146
0.0,0.9206562442083064
0.0,0.9205699084034668
0.0,0.9204835725986271
0.0,0.9203972367937875
0.0,0.9203109009889479
0.0,0.9202245651841082
0.0,0.9201382293792686
0.0,0.920051893574429
0.0,0.9199655577695893
0.0,0.9198792219647497
0.0,0.9197928861599101
0.0,0.9197065503550704
0.0,0.9196202145502308
0.0,0.919533878745391
0.0,0.9194475429405514
0.0,0.9193612071357118
0.0,0.9192748713308722
0.0,0.9191885355260325
0.0,0.9191021997211929
0.0,0.9190158639163533
0.0,0.9189295281115136
0.0,0.918843192306674
0.0,0.9187568565018344
0.0,0.9186705206969947
0.0,0.9185841848921551
0.0,0.9184978490873155
0.0,0.9184115132824758
0.0,0.9183251774776362
0.0,0.9182388416727965
0.0,0.9181525058679568
0.0,0.9180661700631172
0.0,0.9179798342582776
0.0,0.9178934984534379
0.0,0.9178071626485983
0.0,0.9177208268437587
0.0,0.917634491038919
0.0,0.9175481552340794
0.0,0.9174618194292398
0.0,0.9173754836244001
0.0,0.9172891478195605
0.0,0.9172028120147209
0.0,0.9171164762098812
0.0,0.9170301404050416
0.0,0.9169438046002019
0.0,0.9168574687953622
0.0,0.9167711329905226
0.0,0.916684797185683
0.0,0.9165984613808433
0.0,0.9165121255760037
0.0,0.9164257897711641
0.0,0.9163394539663244
0.0,0.9162531181614848
0.0,0.9161667823566452
0.0,0.9160804465518055
0.0,0.9159941107469659
0.0,0.9159077749421263
0.0,0.9158214391372865
0.0,0.915735103332447
0.0,0.9156487675276073
0.0,0.9155624317227676
0.0,0.915476095917928
0.0,0.9153897601130884
0.0,0.9153034243082487
0.0,0.9152170885034091
0.0,0.9151307526985695
0.0,0.9150444168937298
0.0,0.9149580810888902
0.0,0.9148717452840506
0.0,0.9147854094792109
0.0,0.9146990736743713
0.0,0.9146127378695317
0.0,0.9145264020646919
0.0,0.9144400662598524
0.0,0.9143537304550127
0.0,0.914267394650173
0.0,0.9141810588453334
0.0,0.9140947230404938
0.0,0.9140083872356541
0.0,0.9139220514308145
0.0,0.9138357156259749
0.0,0.9137493798211352
0.0,0.9136630440162956
0.0,0.913576708211456
0.0,0.9134903724066163
0.0,0.9134040366017767
0.0,0.9133177007969371
0.0,0.9132313649920973
0.0,0.9131450291872578
0.0,0.9130586933824181
0.0,0.9129723575775784
0.0,0.9128860217727388
0.0,0.9127996859678992
0.0,0.9127133501630595
0.0,0.9126270143582199
0.0,0.9125406785533803
0.0,0.9124543427485406
0.0,0.912368006943701
0.0,0.9122816711388614
0.0,0.9121953353340218
0.0,0.9121089995291821
0.0,0.9120226637243425
0.0,0.9119363279195027
0.0,0.9118499921146631
0.0,0.9117636563098235
0.0,0.9116773205049838
0.0,0.9115909847001442
0.0,0.9115046488953046
0.0,0.911418313090465
0.0,0.9113319772856253
0.0,0.9112456414807857
0.0,0.911159305675946
0.0,0.9110729698711064
0.0,0.9109866340662668
0.0,0.9109002982614272
0.0,0.9108139624565875
0.0,0.9107276266517479
0.0,0.9106412908469081
0.0,0.9105549550420685
0.0,0.9104686192372289
0.0,0.9103822834323892
0.0,0.9102959476275496
0.0,0.91020961182271
0.0,0.9101232760178704
0.0,0.9100369402130307
0.0,0.9099506044081911
0.0,0.9098642686033515
0.0,0.9097779327985118
0.0,0.9096915969936722
0.0,0.9096052611888326
0.0,0.9095189253839929
0.0,0.9094325895791533
0.0,0.9093462537743136
0.0,0.9092599179694739
0.0,0.9091735821646343
0.0,0.9090872463597947
0.0,0.909000910554955
0.0,0.9089145747501154
0.0,0.9088282389452758
0.0,0.9087419031404361
0.0,0.9086555673355965
0.0,0.9085692315307569
0.0,0.9084828957259172
0.0,0.9083965599210776
0.0,0.908310224116238
0.0,0.9082238883113983
0.0,0.9081375525065587
0.0,0.908051216701719
0.0,0.9079648808968793
0.0,0.9078785450920397
0.0,0.9077922092872001
0.0,0.9077058734823604
0.0,0.9076195376775208
0.0,0.9075332018726812
0.0,0.9074468660678415
0.0,0.9073605302630019
0.0,0.9072741944581623
0.0,0.9071878586533226
0.0,0.907101522848483
0.0,0.9070151870436434
0.0,0.9069288512388036
0.0,0.9068425154339641
0.0,0.9067561796291244
0.0,0.9066698438242847
0.0,0.9065835080194451
0.0,0.9064971722146055
0.0,0.9064108364097658
0.0,0.9063245006049262
0.0,0.9062381648000866
0.0,0.9061518289952469
0.0,0.9060654931904073
0.0,0.9059791573855677
0.0,0.905892821580728
0.0,0.9058064857758884
0.0,0.9057201499710488
0.0,0.905633814166209
0.0,0.9055474783613695
0.0,0.9054611425565298
0.0,0.9053748067516901
0.0,0.9052884709468505
0.0,0.9052021351420109
0.0,0.9051157993371712
0.0,0.9050294635323316
0.0,0.904943127727492
0.0,0.9048567919226523
0.0,0.9047704561178127
0.0,0.9046841203129731
0.0,0.9045977845081334
0.0,0.9045114487032938
0.0,0.9044251128984542
0.0,0.9043387770936144
0.0,0.9042524412887749
0.0,0.9041661054839352
0.0,0.9040797696790955
0.0,0.9039934338742559
0.0,0.9039070980694163
0.0,0.9038207622645766
0.0,0.903734426459737
0.0,0.9036480906548974
0.0,0.9035617548500577
0.0,0.9034754190452181
0.0,0.9033890832403785
0.0,0.9033027474355388
0.0,0.9032164116306992
0.0,0.9031300758258596
0.0,0.9030437400210198
0.0,0.9029574042161802
0.0,0.9028710684113406
0.0,0.9027847326065009
0.0,0.9026983968016613
0.0,0.9026120609968217
0.0,0.902525725191982
0.0,0.9024393893871424
0.0,0.9023530535823028
0.0,0.9022667177774631
0.0,0.9021803819726235
0.0,0.9020940461677839
0.0,0.9020077103629442
0.0,0.9019213745581046
0.0,0.901835038753265
0.0,0.9017487029484252
0.0,0.9016623671435856
0.0,0.901576031338746
0.0,0.9014896955339063
0.0,0.9014033597290667
0.0,0.9013170239242271
0.0,0.9012306881193874
0.0,0.9011443523145478
0.0,0.9010580165097082
0.0,0.9009716807048685
0.0,0.9008853449000289
0.0,0.9007990090951893
0.0,0.9007126732903497
0.0,0.90062633748551
0.0,0.9005400016806704
0.0,0.9004536658758306
0.0,0.900367330070991
0.0,0.9002809942661514
0.0,0.9001946584613117
0.0,0.9001083226564721
0.0,0.9000219868516325
0.0,0.8999356510467929
0.0,0.8998493152419532
0.0,0.8997629794371136
0.0,0.899676643632274
0.0,0.8995903078274343
0.0,0.8995039720225947
0.0,0.8994176362177551
0.0,0.8993313004129154
0.0,0.8992449646080758
0.0,0.899158628803236
0.0,0.8990722929983964
0.0,0.8989859571935568
0.0,0.8988996213887172
0.0,0.8988132855838775
0.0,0.8987269497790379
0.0,0.8986406139741983
0.0,0.8985542781693586
0.0,0.898467942364519
0.0,0.8983816065596794
0.0,0.8982952707548397
0.0,0.8982089349500001
0.0,0.8981225991451605
0.0,0.8980362633403207
0.0,0.8979499275354812
0.0,0.8978635917306415
0.0,0.8977772559258018
0.0,0.8976909201209622
0.0,0.8976045843161226
0.0,0.8975182485112829
0.0,0.8974319127064433
0.0,0.8973455769016037
0.0,0.897259241096764
0.0,0.8971729052919244
0.0,0.8970865694870848
0.0,0.8970002336822451
0.0,0.8969138978774055
0.0,0.8968275620725659
0.0,0.8967412262677261
0.0,0.8966548904628866
0.0,0.8965685546580469
0.0,0.8964822188532072
0.0,0.8963958830483676
0.0,0.896309547243528
0.0,0.8962232114386883
0.0,0.8961368756338487
0.0,0.8960505398290091
0.0,0.8959642040241694
0.0,0.8958778682193298
0.0,0.8957915324144902
0.0,0.8957051966096505
0.0,0.8956188608048109
0.0,0.8955325249999713
0.0,0.8954461891951315
0.0,0.8953598533902919
0.0,0.8952735175854523
0.0,0.8951871817806126
0.0,0.895100845975773
0.0,0.8950145101709334
0.0,0.8949281743660937
0.0,0.8948418385612541
0.0,0.8947555027564145
0.0,0.8946691669515748
0.0,0.8945828311467352
0.0,0.8944964953418956
0.0,0.8944101595370559
0.0,0.8943238237322163
0.0,0.8942374879273767
0.0,0.8941511521225369
0.0,0.8940648163176973
0.0,0.8939784805128577
0.0,0.893892144708018
0.0,0.8938058089031784
0.0,0.8937194730983388
0.0,0.8936331372934991
0.0,0.8935468014886595
0.0,0.8934604656838199
0.0,0.8933741298789802
0.0,0.8932877940741406
0.0,0.893201458269301
0.0,0.8931151224644613
0.0,0.8930287866596217
0.0,0.8929424508547821
0.0,0.8928561150499423
0.0,0.8927697792451027
0.0,0.8926834434402631
0.0,0.8925971076354234
0.0,0.8925107718305838
0.0,0.8924244360257442
0.0,0.8923381002209045
0.0,0.8922517644160649
0.0,0.8921654286112253
0.0,0.8920790928063856
0.0,0.891992757001546
0.0,0.8919064211967064
0.0,0.8918200853918667
0.0,0.8917337495870271
0.0,0.8916474137821875
0.0,0.8915610779773477
0.0,0.8914747421725081
0.0,0.8913884063676685
0.0,0.8913020705628288
0.0,0.8912157347579892
0.0,0.8911293989531496
0.0,0.8910430631483099
0.0,0.8909567273434703
0.0,0.8908703915386307
0.0,0.890784055733791
0.0,0.8906977199289514
0.0,0.8906113841241118
0.0,0.8905250483192722
0.0,0.8904387125144324
0.0,0.8903523767095929
0.0,0.8902660409047531
0.0,0.8901797050999135
0.0,0.8900933692950739
0.0,0.8900070334902342
0.0,0.8899206976853946
0.0,0.889834361880555
0.0,0.8897480260757153
0.0,0.8896616902708757
0.0,0.8895753544660361
0.0,0.8894890186611965
0.0,0.8894026828563568
0.0,0.8893163470515172
0.0,0.8892300112466776
0.0,0.8891436754418378
0.0,0.8890573396369983
0.0,0.8889710038321585
0.0,0.8888846680273189
0.0,0.8887983322224793
0.0,0.8887119964176396
0.0,0.8886256606128
0.0,0.8885393248079604
0.0,0.8884529890031208
0.0,0.8883666531982811
0.0,0.8882803173934415
0.0,0.8881939815886019
0.0,0.8881076457837622
0.0,0.8880213099789226
0.0,0.887934974174083
0.0,0.8878486383692432
0.0,0.8877623025644037
0.0,0.887675966759564
0.0,0.8875896309547243
0.0,0.8875032951498847
0.0,0.887416959345045
0.0,0.8873306235402054
0.0,0.8872442877353658
0.0,0.8871579519305262
0.0,0.8870716161256865
0.0,0.8869852803208469
0.0,0.8868989445160073
0.0,0.8868126087111676
0.0,0.886726272906328
0.0,0.8866399371014884
0.0,0.8865536012966486
0.0,0.886467265491809
0.0,0.8863809296869694
0.0,0.8862945938821297
0.0,0.8862082580772901
0.0,0.8861219222724505
0.0,0.8860355864676108
0.0,0.8859492506627712
0.0,0.8858629148579316
0.0,0.8857765790530919
0.0,0.8856902432482523
0.0,0.8856039074434127
0.0,0.885517571638573
0.0,0.8854312358337334
0.0,0.8853449000288938
0.0,0.885258564224054
0.0,0.8851722284192144
0.0,0.8850858926143748
0.0,0.8849995568095351
0.0,0.8849132210046955
0.0,0.8848268851998559
0.0,0.8847405493950162
0.0,0.8846542135901766
0.0,0.884567877785337
0.0,0.8844815419804973
0.0,0.8843952061756577
0.0,0.8843088703708181
0.0,0.8842225345659784
0.0,0.8841361987611388
0.0,0.8840498629562992
0.0,0.8839635271514594
0.0,0.8838771913466198
0.0,0.8837908555417802
0.0,0.8837045197369405
0.0,0.8836181839321009
0.0,0.8835318481272613
0.0,0.8834455123224216
0.0,0.883359176517582
0.0,0.8832728407127424
0.0,0.8831865049079027
0.0,0.8831001691030631
0.0,0.8830138332982235
0.0,0.8829274974933838
0.0,0.8828411616885442
0.0,0.8827548258837046
0.0,0.8826684900788648
0.0,0.8825821542740252
0.0,0.8824958184691856
0.0,0.8824094826643459
0.0,0.8823231468595063
0.0,0.8822368110546667
0.0,0.882150475249827
0.0,0.8820641394449874
0.0,0.8819778036401478
0.0,0.8818914678353081
0.0,0.8818051320304685
0.0,0.8817187962256289
0.0,0.8816324604207892
0.0,0.8815461246159495
0.0,0.88145978881111
0.0,0.8813734530062702
0.0,0.8812871172014306
0.0,0.881200781396591
0.0,0.8811144455917513
0.0,0.8810281097869117
0.0,0.8809417739820721
0.0,0.8808554381772324
0.0,0.8807691023723928
0.0,0.8806827665675532
0.0,0.8805964307627135
0.0,0.8805100949578739
0.0,0.8804237591530343
0.0,0.8803374233481946
0.0,0.8802510875433549
0.0,0.8801647517385154
0.0,0.8800784159336756
0.0,0.879992080128836
0.0,0.8799057443239964
0.0,0.8798194085191567
0.0,0.8797330727143171
0.0,0.8796467369094775
0.0,0.8795604011046378
0.0,0.8794740652997982
0.0,0.8793877294949586
0.0,0.879301393690119
0.0,0.8792150578852793
0.0,0.8791287220804397
0.0,0.8790423862756
0.0,0.8789560504707603
0.0,0.8788697146659208
0.0,0.878783378861081
0.0,0.8786970430562414
0.0,0.8786107072514018
0.0,0.8785243714465621
0.0,0.8784380356417225
0.0,0.8783516998368829
0.0,0.8782653640320432
0.0,0.8781790282272036
0.0,0.878092692422364
0.0,0.8780063566175244
0.0,0.8779200208126847
0.0,0.8778336850078451
0.0,0.8777473492030055
0.0,0.8776610133981657
0.0,0.8775746775933261
0.0,0.8774883417884864
0.0,0.8774020059836468
0.0,0.8773156701788072
0.0,0.8772293343739676
0.0,0.8771429985691279
0.0,0.8770566627642883
0.0,0.8769703269594487
0.0,0.876883991154609
0.0,0.8767976553497694
0.0,0.8767113195449298
0.0,0.8766249837400901
0.0,0.8765386479352505
0.0,0.8764523121304109
0.0,0.8763659763255711
0.0,0.8762796405207315
0.0,0.8761933047158919
0.0,0.8761069689110522
0.0,0.8760206331062126
0.0,0.875934297301373
0.0,0.8758479614965333
0.0,0.8757616256916937
0.0,0.8756752898868541
0.0,0.8755889540820144
0.0,0.8755026182771748
0.0,0.8754162824723352
0.0,0.8753299466674955
0.0,0.8752436108626559
0.0,0.8751572750578163
0.0,0.8750709392529765
0.0,0.874984603448137
0.0,0.8748982676432973
0.0,0.8748119318384576
0.0,0.874725596033618
0.0,0.8746392602287784
0.0,0.8745529244239387
0.0,0.8744665886190991
0.0,0.8743802528142595
0.0,0.8742939170094198
0.0,0.8742075812045802
0.0,0.8741212453997406
0.0,0.8740349095949009
0.0,0.8739485737900612
0.0,0.8738622379852217
0.0,0.8737759021803819
0.0,0.8736895663755423
0.0,0.8736032305707027
0.0,0.873516894765863
0.0,0.8734305589610234
0.0,0.8733442231561838
0.0,0.8732578873513441
0.0,0.8731715515465045
0.0,0.8730852157416649
0.0,0.8729988799368252
0.0,0.8729125441319856
0.0,0.872826208327146
0.0,0.8727398725223063
0.0,0.8726535367174666
0.0,0.8725672009126271
0.0,0.8724808651077873
0.0,0.8723945293029477
0.0,0.8723081934981081
0.0,0.8722218576932684
0.0,0.8721355218884288
0.0,0.8720491860835892
0.0,0.8719628502787495
0.0,0.8718765144739099
0.0,0.8717901786690703
0.0,0.8717038428642306
0.0,0.871617507059391
0.0,0.8715311712545514
0.0,0.8714448354497117
0.0,0.871358499644872
0.0,0.8712721638400325
0.0,0.8711858280351927
0.0,0.8710994922303531
0.0,0.8710131564255135
0.0,0.8709268206206738
0.0,0.8708404848158342
0.0,0.8707541490109946
0.0,0.8706678132061549
0.0,0.8705814774013153
0.0,0.8704951415964757
0.0,0.870408805791636
0.0,0.8703224699867964
0.0,0.8702361341819568
0.0,0.8701497983771171
0.0,0.8700634625722774
0.0,0.8699771267674379
0.0,0.8698907909625981
0.0,0.8698044551577585
0.0,0.8697181193529189
0.0,0.8696317835480792
0.0,0.8695454477432396
0.0,0.8694591119384
0.0,0.8693727761335603
0.0,0.8692864403287207
0.0,0.8692001045238811
0.0,0.8691137687190414
0.0,0.8690274329142018
0.0,0.8689410971093621
0.0,0.8688547613045225
0.0,0.8687684254996828
0.0,0.8686820896948433
0.0,0.8685957538900035
0.0,0.8685094180851639
0.0,0.8684230822803243
0.0,0.8683367464754846
0.0,0.868250410670645
0.0,0.8681640748658054
0.0,0.8680777390609657
0.0,0.8679914032561261
0.0,0.8679050674512865
0.0,0.8678187316464469
0.0,0.8677323958416072
0.0,0.8676460600367675
0.0,0.867559724231928
0.0,0.8674733884270882
0.0,0.8673870526222487
0.0,0.867300716817409
0.0,0.8672143810125693
0.0,0.8671280452077297
0.0,0.86704170940289
0.0,0.8669553735980504
0.0,0.8668690377932108
0.0,0.8667827019883712
0.0,0.8666963661835315
0.0,0.8666100303786919
0.0,0.8665236945738523
0.0,0.8664373587690126
0.0,0.8663510229641729
0.0,0.8662646871593334
0.0,0.8661783513544936
0.0,0.8660920155496541
0.0,0.8660056797448143
0.0,0.8659193439399747
0.0,0.8658330081351351
0.0,0.8657466723302955
0.0,0.8656603365254558
0.0,0.8655740007206162
0.0,0.8654876649157766
0.0,0.8654013291109369
0.0,0.8653149933060973
0.0,0.8652286575012577
0.0,0.865142321696418
0.0,0.8650559858915783
0.0,0.8649696500867388
0.0,0.864883314281899
0.0,0.8647969784770594
0.0,0.8647106426722198
0.0,0.8646243068673801
0.0,0.8645379710625405
0.0,0.8644516352577009
0.0,0.8643652994528612
0.0,0.8642789636480216
0.0,0.864192627843182
0.0,0.8641062920383423
0.0,0.8640199562335027
0.0,0.8639336204286631
0.0,0.8638472846238234
0.0,0.8637609488189837
0.0,0.8636746130141442
0.0,0.8635882772093044
0.0,0.8635019414044648
0.0,0.8634156055996252
0.0,0.8633292697947855
0.0,0.8632429339899459
0.0,0.8631565981851063
0.0,0.8630702623802666
0.0,0.862983926575427
0.0,0.8628975907705874
0.0,0.8628112549657477
0.0,0.8627249191609081
0.0,0.8626385833560685
0.0,0.8625522475512288
0.0,0.8624659117463891
0.0,0.8623795759415496
0.0,0.8622932401367098
0.0,0.8622069043318702
0.0,0.8621205685270306
0.0,0.8620342327221909
0.0,0.8619478969173513
0.0,0.8618615611125117
0.0,0.861775225307672
0.0,0.8616888895028324
0.0,0.8616025536979928
0.0,0.8615162178931531
0.0,0.8614298820883135
0.0,0.8613435462834739
0.0,0.8612572104786342
0.0,0.8611708746737945
0.0,0.861084538868955
0.0,0.8609982030641152
0.0,0.8609118672592756
0.0,0.860825531454436
0.0,0.8607391956495963
0.0,0.8606528598447567
0.0,0.8605665240399171
0.0,0.8604801882350774
0.0,0.8603938524302378
0.0,0.8603075166253982
0.0,0.8602211808205585
0.0,0.8601348450157189
0.0,0.8600485092108792
0.0,0.8599621734060396
0.0,0.8598758376011999
0.0,0.8597895017963604
0.0,0.8597031659915206
0.0,0.859616830186681
0.0,0.8595304943818414
0.0,0.8594441585770017
0.0,0.8593578227721621
0.0,0.8592714869673225
0.0,0.8591851511624828
0.0,0.8590988153576432
0.0,0.8590124795528036
0.0,0.8589261437479639
0.0,0.8588398079431243
0.0,0.8587534721382846
0.0,0.858667136333445
0.0,0.8585808005286053
0.0,0.8584944647237658
0.0,0.858408128918926
0.0,0.8583217931140864
0.0,0.8582354573092468
0.0,0.8581491215044071
0.0,0.8580627856995675
0.0,0.8579764498947279
0.0,0.8578901140898882
0.0,0.8578037782850486
0.0,0.857717442480209
0.0,0.8576311066753693
0.0,0.8575447708705297
0.0,0.85745843506569
0.0,0.8573720992608505
0.0,0.8572857634560107
0.0,0.8571994276511711
0.0,0.8571130918463314
0.0,0.8570267560414918
0.0,0.8569404202366522
0.0,0.8568540844318125
0.0,0.8567677486269729
0.0,0.8566814128221333
0.0,0.8565950770172936
0.0,0.856508741212454
0.0,0.8564224054076144
0.0,0.8563360696027748
0.0,0.8562497337979351
0.0,0.8561633979930954
0.0,0.8560770621882559
0.0,0.8559907263834161
0.0,0.8559043905785765
0.0,0.8558180547737368
0.0,0.8557317189688972
0.0,0.8556453831640576
0.0,0.855559047359218
0.0,0.8554727115543783
0.0,0.8553863757495387
0.0,0.855300039944699
0.0,0.8552137041398594
0.0,0.8551273683350198
0.0,0.8550410325301802
0.0,0.8549546967253405
0.0,0.8548683609205008
0.0,0.8547820251156613
0.0,0.8546956893108215
0.0,0.8546093535059819
0.0,0.8545230177011423
0.0,0.8544366818963026
0.0,0.854350346091463
0.0,0.8542640102866234
0.0,0.8541776744817837
0.0,0.8540913386769441
0.0,0.8540050028721045
0.0,0.8539186670672648
0.0,0.8538323312624252
0.0,0.8537459954575856
0.0,0.8536596596527459
0.0,0.8535733238479062
0.0,0.8534869880430667
0.0,0.8534006522382269
0.0,0.8533143164333873
0.0,0.8532279806285477
0.0,0.853141644823708
0.0,0.8530553090188684
0.0,0.8529689732140288
0.0,0.8528826374091891
0.0,0.8527963016043495
0.0,0.8527099657995099
0.0,0.8526236299946702
0.0,0.8525372941898306
0.0,0.852450958384991
0.0,0.8523646225801513
0.0,0.8522782867753116
0.0,0.8521919509704721
0.0,0.8521056151656323
0.0,0.8520192793607927
0.0,0.8519329435559531
0.0,0.8518466077511134
0.0,0.8517602719462738
0.0,0.8516739361414342
0.0,0.8515876003365945
0.0,0.8515012645317549
0.0,0.8514149287269153
0.0,0.8513285929220756
0.0,0.851242257117236
0.0,0.8511559213123963
0.0,0.8510695855075567
0.0,0.850983249702717
0.0,0.8508969138978775
0.0,0.8508105780930377
0.0,0.8507242422881981
0.0,0.8506379064833585
0.0,0.8505515706785188
0.0,0.8504652348736792
0.0,0.8503788990688396
0.0,0.8502925632639999
0.0,0.8502062274591603
0.0,0.8501198916543207
0.0,0.850033555849481
0.0,0.8499472200446414
0.0,0.8498608842398017
0.0,0.8497745484349621
0.0,0.8496882126301224
0.0,0.8496018768252829
0.0,0.8495155410204431
0.0,0.8494292052156035
0.0,0.8493428694107639
0.0,0.8492565336059242
0.0,0.8491701978010846
0.0,0.849083861996245
0.0,0.8489975261914053
0.0,0.8489111903865657
0.0,0.8488248545817261
0.0,0.8487385187768864
0.0,0.8486521829720468
0.0,0.8485658471672071
0.0,0.8484795113623675
0.0,0.8483931755575278
0.0,0.8483068397526882
0.0,0.8482205039478485
0.0,0.8481341681430089
0.0,0.8480478323381693
0.0,0.8479614965333296
0.0,0.84787516072849
0.0,0.8477888249236504
0.0,0.8477024891188107
0.0,0.8476161533139711
0.0,0.8475298175091315
0.0,0.8474434817042918
0.0,0.8473571458994522
0.0,0.8472708100946125
0.0,0.847184474289773
0.0,0.8470981384849332
0.0,0.8470118026800936
0.0,0.8469254668752539
0.0,0.8468391310704143
0.0,0.8467527952655747
0.0,0.846666459460735
0.0,0.8465801236558954
0.0,0.8464937878510558
0.0,0.8464074520462161
0.0,0.8463211162413765
0.0,0.8462347804365369
0.0,0.8461484446316972
0.0,0.8460621088268576
0.0,0.8459757730220179
0.0,0.8458894372171784
0.0,0.8458031014123386
0.0,0.845716765607499
0.0,0.8456304298026593
0.0,0.8455440939978197
0.0,0.8454577581929801
0.0,0.8453714223881404
0.0,0.8452850865833008
0.0,0.8451987507784612
0.0,0.8451124149736216
0.0,0.8450260791687819
0.0,0.8449397433639423
0.0,0.8448534075591027
0.0,0.844767071754263
0.0,0.8446807359494233
0.0,0.8445944001445838
0.0,0.844508064339744
0.0,0.8444217285349044
0.0,0.8443353927300647
0.0,0.8442490569252251
0.0,0.8441627211203855
0.0,0.8440763853155459
0.0,0.8439900495107062
0.0,0.8439037137058666
0.0,0.843817377901027
0.0,0.8437310420961873
0.0,0.8436447062913477
0.0,0.843558370486508
0.0,0.8434720346816684
0.0,0.8433856988768287
0.0,0.8432993630719892
0.0,0.8432130272671494
0.0,0.8431266914623098
0.0,0.8430403556574702
0.0,0.8429540198526305
0.0,0.8428676840477909
0.0,0.8427813482429513
0.0,0.8426950124381116
0.0,0.842608676633272
0.0,0.8425223408284324
0.0,0.8424360050235927
0.0,0.8423496692187531
0.0,0.8422633334139134
0.0,0.8421769976090738
0.0,0.8420906618042341
0.0,0.8420043259993946
0.0,0.8419179901945548
0.0,0.8418316543897152
0.0,0.8417453185848756
0.0,0.8416589827800359
0.0,0.8415726469751963
0.0,0.8414863111703567
0.0,0.841399975365517
0.0,0.8413136395606774
0.0,0.8412273037558378
0.0,0.8411409679509981
0.0,0.8410546321461585
0.0,0.8409682963413188
0.0,0.8408819605364792
0.0,0.8407956247316395
0.0,0.8407092889268
0.0,0.8406229531219602
0.0,0.8405366173171206
0.0,0.840450281512281
0.0,0.8403639457074413
0.0,0.8402776099026017
0.0,0.8401912740977621
0.0,0.8401049382929224
0.0,0.8400186024880828
0.0,0.8399322666832432
0.0,0.8398459308784035
0.0,0.8397595950735639
0.0,0.8396732592687242
0.0,0.8395869234638846
0.0,0.8395005876590449
0.0,0.8394142518542053
0.0,0.8393279160493656
0.0,0.839241580244526
0.0,0.8391552444396864
0.0,0.8390689086348467
0.0,0.8389825728300071
0.0,0.8388962370251675
0.0,0.8388099012203278
0.0,0.8387235654154882
0.0,0.8386372296106486
0.0,0.8385508938058089
0.0,0.8384645580009693
0.0,0.8383782221961296
0.0,0.83829188639129
0.0,0.8382055505864503
0.0,0.8381192147816107
0.0,0.838032878976771
0.0,0.8379465431719314
0.0,0.8378602073670918
0.0,0.8377738715622521
0.0,0.8376875357574125
0.0,0.8376011999525729
0.0,0.8375148641477332
0.0,0.8374285283428936
0.0,0.837342192538054
0.0,0.8372558567332143
0.0,0.8371695209283747
0.0,0.837083185123535
0.0,0.8369968493186954
0.0,0.8369105135138557
0.0,0.8368241777090161
0.0,0.8367378419041764
0.0,0.8366515060993368
0.0,0.8365651702944972
0.0,0.8364788344896575
0.0,0.8363924986848179
0.0,0.8363061628799783
0.0,0.8362198270751386
0.0,0.836133491270299
0.0,0.8360471554654594
0.0,0.8359608196606197
0.0,0.8358744838557801
0.0,0.8357881480509404
0.0,0.8357018122461009
0.0,0.8356154764412611
0.0,0.8355291406364215
0.0,0.8354428048315818
0.0,0.8353564690267422
0.0,0.8352701332219026
0.0,0.835183797417063
0.0,0.8350974616122233
0.0,0.8350111258073837
0.0,0.834924790002544
0.0,0.8348384541977044
0.0,0.8347521183928648
0.0,0.834665782588025
0.0,0.8345794467831855
0.0,0.8344931109783458
0.0,0.8344067751735063
0.0,0.8343204393686665
0.0,0.8342341035638269
0.0,0.8341477677589872
0.0,0.8340614319541476
0.0,0.833975096149308
0.0,0.8338887603444683
0.0,0.8338024245396287
0.0,0.8337160887347891
0.0,0.8336297529299495
0.0,0.8335434171251098
0.0,0.8334570813202702
0.0,0.8333707455154304
0.0,0.8332844097105909
0.0,0.8331980739057512
0.0,0.8331117381009117
0.0,0.8330254022960719
0.0,0.8329390664912323
0.0,0.8328527306863927
0.0,0.832766394881553
0.0,0.8326800590767134
0.0,0.8325937232718738
0.0,0.8325073874670341
0.0,0.8324210516621945
0.0,0.8323347158573549
0.0,0.8322483800525152
0.0,0.8321620442476756
0.0,0.8320757084428358
0.0,0.8319893726379963
0.0,0.8319030368331566
0.0,0.831816701028317
0.0,0.8317303652234773
0.0,0.8316440294186377
0.0,0.831557693613798
0.0,0.8314713578089584
0.0,0.8313850220041188
0.0,0.8312986861992792
0.0,0.8312123503944395
0.0,0.8311260145895999
0.0,0.8310396787847603
0.0,0.8309533429799206
0.0,0.830867007175081
0.0,0.8307806713702413
0.0,0.8306943355654017
0.0,0.830607999760562
0.0,0.8305216639557224
0.0,0.8304353281508827
0.0,0.8303489923460431
0.0,0.8302626565412035
0.0,0.8301763207363638
0.0,0.8300899849315242
0.0,0.8300036491266846
0.0,0.8299173133218449
0.0,0.8298309775170053
0.0,0.8297446417121657
0.0,0.829658305907326
0.0,0.8295719701024864
0.0,0.8294856342976467
0.0,0.8293992984928071
0.0,0.8293129626879674
0.0,0.8292266268831278
0.0,0.8291402910782881
0.0,0.8290539552734485
0.0,0.8289676194686089
0.0,0.8288812836637692
0.0,0.8287949478589296
0.0,0.82870861205409
0.0,0.8286222762492503
0.0,0.8285359404444107
0.0,0.8284496046395711
0.0,0.8283632688347314
0.0,0.8282769330298918
0.0,0.8281905972250521
0.0,0.8281042614202125
0.0,0.8280179256153728
0.0,0.8279315898105332
0.0,0.8278452540056935
0.0,0.8277589182008539
0.0,0.8276725823960143
0.0,0.8275862465911746
0.0,0.827499910786335
0.0,0.8274135749814954
0.0,0.8273272391766557
0.0,0.8272409033718161
0.0,0.8271545675669765
0.0,0.8270682317621368
0.0,0.8269818959572972
0.0,0.8268955601524575
0.0,0.8268092243476179
0.0,0.8267228885427782
0.0,0.8266365527379386
0.0,0.8265502169330989
0.0,0.8264638811282593
0.0,0.8263775453234197
0.0,0.82629120951858
0.0,0.8262048737137404
0.0,0.8261185379089008
0.0,0.8260322021040611
0.0,0.8259458662992215
0.0,0.8258595304943819
0.0,0.8257731946895421
0.0,0.8256868588847026
0.0,0.8256005230798629
0.0,0.8255141872750233
0.0,0.8254278514701836
0.0,0.825341515665344
0.0,0.8252551798605043
0.0,0.8251688440556647
0.0,0.8250825082508251
0.0,0.8249961724459854
0.0,0.8249098366411458
0.0,0.8248235008363062
0.0,0.8247371650314665
0.0,0.8246508292266269
0.0,0.8245644934217873
0.0,0.8244781576169475
0.0,0.824391821812108
0.0,0.8243054860072683
0.0,0.8242191502024288
0.0,0.824132814397589
0.0,0.8240464785927494
0.0,0.8239601427879097
0.0,0.8238738069830701
0.0,0.8237874711782305
0.0,0.8237011353733908
0.0,0.8236147995685512
0.0,0.8235284637637116
0.0,0.823442127958872
0.0,0.8233557921540323
0.0,0.8232694563491927
0.0,0.8231831205443529
0.0,0.8230967847395134
0.0,0.8230104489346737
0.0,0.822924113129834
0.0,0.8228377773249944
0.0,0.8227514415201548
0.0,0.8226651057153151
0.0,0.8225787699104755
0.0,0.8224924341056359
0.0,0.8224060983007963
0.0,0.8223197624959566
0.0,0.822233426691117
0.0,0.8221470908862774
0.0,0.8220607550814377
0.0,0.8219744192765981
0.0,0.8218880834717583
0.0,0.8218017476669188
0.0,0.8217154118620791
0.0,0.8216290760572394
0.0,0.8215427402523998
0.0,0.8214564044475602
0.0,0.8213700686427206
0.0,0.8212837328378809
0.0,0.8211973970330413
0.0,0.8211110612282017
0.0,0.821024725423362
0.0,0.8209383896185224
0.0,0.8208520538136828
0.0,0.8207657180088431
0.0,0.8206793822040035
0.0,0.8205930463991638
0.0,0.8205067105943242
0.0,0.8204203747894845
0.0,0.8203340389846449
0.0,0.8202477031798052
0.0,0.8201613673749656
0.0,0.820075031570126
0.0,0.8199886957652863
0.0,0.8199023599604467
0.0,0.8198160241556071
0.0,0.8197296883507674
0.0,0.8196433525459278
0.0,0.8195570167410882
0.0,0.8194706809362485
0.0,0.8193843451314089
0.0,0.8192980093265692
0.0,0.8192116735217296
0.0,0.8191253377168899
0.0,0.8190390019120503
0.0,0.8189526661072106
0.0,0.818866330302371
0.0,0.8187799944975314
0.0,0.8186936586926917
0.0,0.8186073228878521
0.0,0.8185209870830125
0.0,0.8184346512781728
0.0,0.8183483154733332
0.0,0.8182619796684936
0.0,0.8181756438636538
0.0,0.8180893080588143
0.0,0.8180029722539746
0.0,0.817916636449135
0.0,0.8178303006442953
0.0,0.8177439648394557
0.0,0.817657629034616
0.0,0.8175712932297764
0.0,0.8174849574249368
0.0,0.8173986216200971
0.0,0.8173122858152575
0.0,0.8172259500104179
0.0,0.8171396142055782
0.0,0.8170532784007386
0.0,0.816966942595899
0.0,0.8168806067910592
0.0,0.8167942709862197
0.0,0.81670793518138
0.0,0.8166215993765404
0.0,0.8165352635717007
0.0,0.8164489277668611
0.0,0.8163625919620214
0.0,0.8162762561571818
0.0,0.8161899203523422
0.0,0.8161035845475025
0.0,0.8160172487426629
0.0,0.8159309129378233
0.0,0.8158445771329836
0.0,0.815758241328144
0.0,0.8156719055233044
0.0,0.8155855697184646
0.0,0.8154992339136251
0.0,0.8154128981087854
0.0,0.8153265623039458
0.0,0.8152402264991061
0.0,0.8151538906942665
0.0,0.8150675548894268
0.0,0.8149812190845872
0.0,0.8148948832797476
0.0,0.8148085474749079
0.0,0.8147222116700683
0.0,0.8146358758652287
0.0,0.814549540060389
0.0,0.8144632042555494
0.0,0.8143768684507098
0.0,0.81429053264587
0.0,0.8142041968410305
0.0,0.8141178610361908
0.0,0.8140315252313511
0.0,0.8139451894265115
0.0,0.8138588536216719
0.0,0.8137725178168322
0.0,0.8136861820119926
0.0,0.813599846207153
0.0,0.8135135104023133
0.0,0.8134271745974737
0.0,0.8133408387926341
0.0,0.8132545029877944
0.0,0.8131681671829548
0.0,0.8130818313781152
0.0,0.8129954955732754
0.0,0.8129091597684359
0.0,0.8128228239635962
0.0,0.8127364881587565
0.0,0.8126501523539169
0.0,0.8125638165490773
0.0,0.8124774807442376
0.0,0.812391144939398
0.0,0.8123048091345584
0.0,0.8122184733297187
0.0,0.8121321375248791
0.0,0.8120458017200395
0.0,0.8119594659151999
0.0,0.8118731301103602
0.0,0.8117867943055206
0.0,0.8117004585006808
0.0,0.8116141226958413
0.0,0.8115277868910016
0.0,0.811441451086162
0.0,0.8113551152813223
0.0,0.8112687794764827
0.0,0.811182443671643
0.0,0.8110961078668034
0.0,0.8110097720619638
0.0,0.8109234362571242
0.0,0.8108371004522845
0.0,0.8107507646474449
0.0,0.8106644288426053
0.0,0.8105780930377656
0.0,0.810491757232926
0.0,0.8104054214280862
0.0,0.8103190856232467
0.0,0.810232749818407
0.0,0.8101464140135674
0.0,0.8100600782087277
0.0,0.8099737424038881
0.0,0.8098874065990485
0.0,0.8098010707942088
0.0,0.8097147349893692
0.0,0.8096283991845296
0.0,0.8095420633796899
0.0,0.8094557275748503
0.0,0.8093693917700107
0.0,0.8092830559651709
0.0,0.8091967201603314
0.0,0.8091103843554917
0.0,0.8090240485506521
0.0,0.8089377127458124
0.0,0.8088513769409728
0.0,0.8087650411361331
0.0,0.8086787053312935
0.0,0.8085923695264539
0.0,0.8085060337216142
0.0,0.8084196979167746
0.0,0.808333362111935
0.0,0.8082470263070953
0.0,0.8081606905022557
0.0,0.8080743546974161
0.0,0.8079880188925763
0.0,0.8079016830877368
0.0,0.8078153472828971
0.0,0.8077290114780575
0.0,0.8076426756732178
0.0,0.8075563398683782
0.0,0.8074700040635385
0.0,0.8073836682586989
0.0,0.8072973324538593
0.0,0.8072109966490196
0.0,0.80712466084418
0.0,0.8070383250393404
0.0,0.8069519892345007
0.0,0.8068656534296611
0.0,0.8067793176248215
0.0,0.8066929818199817
0.0,0.8066066460151422
0.0,0.8065203102103025
0.0,0.8064339744054628
0.0,0.8063476386006232
0.0,0.8062613027957836
0.0,0.8061749669909439
0.0,0.8060886311861043
0.0,0.8060022953812647
0.0,0.805915959576425
0.0,0.8058296237715854
0.0,0.8057432879667458
0.0,0.8056569521619061
0.0,0.8055706163570665
0.0,0.8054842805522269
0.0,0.8053979447473871
0.0,0.8053116089425476
0.0,0.8052252731377079
0.0,0.8051389373328682
0.0,0.8050526015280286
0.0,0.804966265723189
0.0,0.8048799299183493
0.0,0.8047935941135097
0.0,0.8047072583086701
0.0,0.8046209225038304
0.0,0.8045345866989908
0.0,0.8044482508941512
0.0,0.8043619150893115
0.0,0.8042755792844719
0.0,0.8041892434796323
0.0,0.8041029076747925
0.0,0.804016571869953
0.0,0.8039302360651133
0.0,0.8038439002602736
0.0,0.803757564455434
0.0,0.8036712286505944
0.0,0.8035848928457547
0.0,0.8034985570409151
0.0,0.8034122212360755
0.0,0.8033258854312358
0.0,0.8032395496263962
0.0,0.8031532138215566
0.0,0.803066878016717
0.0,0.8029805422118773
0.0,0.8028942064070377
0.0,0.8028078706021979
0.0,0.8027215347973584
0.0,0.8026351989925187
0.0,0.802548863187679
0.0,0.8024625273828394
0.0,0.8023761915779998
0.0,0.8022898557731601
0.0,0.8022035199683205
0.0,0.8021171841634809
0.0,0.8020308483586412
0.0,0.8019445125538016
0.0,0.801858176748962
0.0,0.8017718409441223
0.0,0.8016855051392827
0.0,0.8015991693344431
0.0,0.8015128335296033
0.0,0.8014264977247638
0.0,0.8013401619199241
0.0,0.8012538261150844
0.0,0.8011674903102448
0.0,0.8010811545054052
0.0,0.8009948187005655
0.0,0.8009084828957259
0.0,0.8008221470908863
0.0,0.8007358112860467
0.0,0.800649475481207
0.0,0.8005631396763674
0.0,0.8004768038715278
0.0,0.800390468066688
0.0,0.8003041322618485
0.0,0.8002177964570087
0.0,0.8001314606521692
0.0,0.8000451248473295
0.0,0.7999587890424898
0.0,0.7998724532376502
0.0,0.7997861174328106
0.0,0.799699781627971
0.0,0.7996134458231313
0.0,0.7995271100182917
0.0,0.799440774213452
0.0,0.7993544384086124
0.0,0.7992681026037728
0.0,0.7991817667989332
0.0,0.7990954309940934
0.0,0.7990090951892539
0.0,0.7989227593844141
0.0,0.7988364235795746
0.0,0.7987500877747349
0.0,0.7986637519698953
0.0,0.7985774161650556
0.0,0.798491080360216
0.0,0.7984047445553764
0.0,0.7983184087505367
0.0,0.7982320729456971
0.0,0.7981457371408575
0.0,0.7980594013360178
0.0,0.7979730655311782
0.0,0.7978867297263386
0.0,0.7978003939214988
0.0,0.7977140581166593
0.0,0.7976277223118196
0.0,0.7975413865069799
0.0,0.7974550507021403
0.0,0.7973687148973007
0.0,0.797282379092461
0.0,0.7971960432876214
0.0,0.7971097074827818
0.0,0.7970233716779421
0.0,0.7969370358731025
0.0,0.7968507000682629
0.0,0.7967643642634232
0.0,0.7966780284585836
0.0,0.796591692653744
0.0,0.7965053568489042
0.0,0.7964190210440647
0.0,0.796332685239225
0.0,0.7962463494343853
0.0,0.7961600136295457
0.0,0.7960736778247061
0.0,0.7959873420198664
0.0,0.7959010062150268
0.0,0.7958146704101872
0.0,0.7957283346053475
0.0,0.7956419988005079
0.0,0.7955556629956683
0.0,0.7954693271908286
0.0,0.795382991385989
0.0,0.7952966555811494
0.0,0.7952103197763096
0.0,0.7951239839714701
0.0,0.7950376481666304
0.0,0.7949513123617907
0.0,0.7948649765569511
0.0,0.7947786407521115
0.0,0.7946923049472718
0.0,0.7946059691424322
0.0,0.7945196333375926
0.0,0.7944332975327529
0.0,0.7943469617279133
0.0,0.7942606259230737
0.0,0.794174290118234
0.0,0.7940879543133944
0.0,0.7940016185085548
0.0,0.793915282703715
0.0,0.7938289468988755
0.0,0.7937426110940358
0.0,0.7936562752891961
0.0,0.7935699394843565
0.0,0.7934836036795169
0.0,0.7933972678746772
0.0,0.7933109320698376
0.0,0.793224596264998
0.0,0.7931382604601583
0.0,0.7930519246553187
0.0,0.7929655888504791
0.0,0.7928792530456394
0.0,0.7927929172407998
0.0,0.7927065814359602
0.0,0.7926202456311204
0.0,0.7925339098262809
0.0,0.7924475740214412
0.0,0.7923612382166015
0.0,0.7922749024117619
0.0,0.7921885666069223
0.0,0.7921022308020826
0.0,0.792015894997243
0.0,0.7919295591924034
0.0,0.7918432233875637
0.0,0.7917568875827241
0.0,0.7916705517778845
0.0,0.7915842159730448
0.0,0.7914978801682051
0.0,0.7914115443633656
0.0,0.7913252085585258
0.0,0.7912388727536863
0.0,0.7911525369488466
0.0,0.7910662011440069
0.0,0.7909798653391673
0.0,0.7908935295343277
0.0,0.790807193729488
0.0,0.7907208579246484
0.0,0.7906345221198088
0.0,0.7905481863149691
0.0,0.7904618505101295
0.0,0.7903755147052899
0.0,0.7902891789004503
0.0,0.7902028430956105
0.0,0.790116507290771
0.0,0.7900301714859312
0.0,0.7899438356810917
0.0,0.789857499876252
0.0,0.7897711640714123
0.0,0.7896848282665727
0.0,0.7895984924617331
0.0,0.7895121566568934
0.0,0.7894258208520538
0.0,0.7893394850472142
0.0,0.7892531492423746
0.0,0.7891668134375349
0.0,0.7890804776326953
0.0,0.7889941418278557
0.0,0.7889078060230159
0.0,0.7888214702181764
0.0,0.7887351344133366
0.0,0.788648798608497
0.0,0.7885624628036574
0.0,0.7884761269988178
0.0,0.7883897911939781
0.0,0.7883034553891385
0.0,0.7882171195842989
0.0,0.7881307837794592
0.0,0.7880444479746196
0.0,0.78795811216978
0.0,0.7878717763649403
0.0,0.7877854405601007
0.0,0.7876991047552611
0.0,0.7876127689504213
0.0,0.7875264331455818
0.0,0.787440097340742
0.0,0.7873537615359024
0.0,0.7872674257310628
0.0,0.7871810899262232
0.0,0.7870947541213835
0.0,0.7870084183165439
0.0,0.7869220825117043
0.0,0.7868357467068646
0.0,0.786749410902025
0.0,0.7866630750971854
0.0,0.7865767392923457
0.0,0.7864904034875061
0.0,0.7864040676826665
0.0,0.7863177318778267
0.0,0.7862313960729872
0.0,0.7861450602681475
0.0,0.7860587244633078
0.0,0.7859723886584682
0.0,0.7858860528536286
0.0,0.7857997170487889
0.0,0.7857133812439493
0.0,0.7856270454391097
0.0,0.78554070963427
0.0,0.7854543738294304
0.0,0.7853680380245908
0.0,0.7852817022197511
0.0,0.7851953664149115
0.0,0.7851090306100719
0.0,0.7850226948052321
0.0,0.7849363590003926
0.0,0.7848500231955529
0.0,0.7847636873907132
0.0,0.7846773515858736
0.0,0.784591015781034
0.0,0.7845046799761943
0.0,0.7844183441713547
0.0,0.7843320083665151
0.0,0.7842456725616754
0.0,0.7841593367568358
0.0,0.7840730009519962
0.0,0.7839866651471565
0.0,0.7839003293423168
0.0,0.7838139935374773
0.0,0.7837276577326375
0.0,0.783641321927798
0.0,0.7835549861229583
0.0,0.7834686503181186
0.0,0.783382314513279
0.0,0.7832959787084394
0.0,0.7832096429035997
0.0,0.7831233070987601
0.0,0.7830369712939205
0.0,0.7829506354890808
0.0,0.7828642996842412
0.0,0.7827779638794016
0.0,0.7826916280745619
0.0,0.7826052922697222
0.0,0.7825189564648827
0.0,0.7824326206600429
0.0,0.7823462848552034
0.0,0.7822599490503637
0.0,0.782173613245524
0.0,0.7820872774406844
0.0,0.7820009416358448
0.0,0.7819146058310051
0.0,0.7818282700261655
0.0,0.7817419342213259
0.0,0.7816555984164862
0.0,0.7815692626116466
0.0,0.781482926806807
0.0,0.7813965910019673
0.0,0.7813102551971276
0.0,0.7812239193922881
0.0,0.7811375835874483
0.0,0.7810512477826087
0.0,0.7809649119777691
0.0,0.7808785761729294
0.0,0.7807922403680898
0.0,0.7807059045632502
0.0,0.7806195687584105
0.0,0.7805332329535709
0.0,0.7804468971487313
0.0,0.7803605613438916
0.0,0.780274225539052
0.0,0.7801878897342124
0.0,0.7801015539293727
0.0,0.780015218124533
0.0,0.7799288823196935
0.0,0.7798425465148537
0.0,0.7797562107100141
0.0,0.7796698749051745
0.0,0.7795835391003348
0.0,0.7794972032954952
0.0,0.7794108674906556
0.0,0.779324531685816
0.0,0.7792381958809763
0.0,0.7791518600761367
0.0,0.779065524271297
0.0,0.7789791884664574
0.0,0.7788928526616178
0.0,0.7788065168567782
0.0,0.7787201810519384
0.0,0.7786338452470989
0.0,0.7785475094422591
0.0,0.7784611736374195
0.0,0.7783748378325799
0.0,0.7782885020277402
0.0,0.7782021662229006
0.0,0.778115830418061
0.0,0.7780294946132214
0.0,0.7779431588083817
0.0,0.7778568230035421
0.0,0.7777704871987025
0.0,0.7776841513938628
0.0,0.7775978155890232
0.0,0.7775114797841836
0.0,0.7774251439793438
0.0,0.7773388081745043
0.0,0.7772524723696645
0.0,0.7771661365648249
0.0,0.7770798007599853
0.0,0.7769934649551457
0.0,0.776907129150306
0.0,0.7768207933454664
0.0,0.7767344575406268
0.0,0.7766481217357871
0.0,0.7765617859309475
0.0,0.7764754501261079
0.0,0.7763891143212682
0.0,0.7763027785164286
0.0,0.776216442711589
0.0,0.7761301069067492
0.0,0.7760437711019097
0.0,0.77595743529707
0.0,0.7758710994922303
0.0,0.7757847636873907
0.0,0.7756984278825511
0.0,0.7756120920777114
0.0,0.7755257562728718
0.0,0.7754394204680322
0.0,0.7753530846631925
0.0,0.7752667488583529
0.0,0.7751804130535133
0.0,0.7750940772486736
0.0,0.7750077414438339
0.0,0.7749214056389944
0.0,0.7748350698341546
0.0,0.7747487340293151
0.0,0.7746623982244754
0.0,0.7745760624196357
0.0,0.7744897266147961
0.0,0.7744033908099565
0.0,0.7743170550051168
0.0,0.7742307192002772
0.0,0.7741443833954376
0.0,0.7740580475905979
0.0,0.7739717117857583
0.0,0.7738853759809187
0.0,0.773799040176079
0.0,0.7737127043712393
0.0,0.7736263685663998
0.0,0.77354003276156
0.0,0.7734536969567205
0.0,0.7733673611518808
0.0,0.7732810253470411
0.0,0.7731946895422015
0.0,0.7731083537373619
0.0,0.7730220179325222
0.0,0.7729356821276826
0.0,0.772849346322843
0.0,0.7727630105180033
0.0,0.7726766747131637
0.0,0.7725903389083241
0.0,0.7725040031034844
0.0,0.7724176672986447
0.0,0.7723313314938052
0.0,0.7722449956889654
0.0,0.7721586598841258
0.0,0.7720723240792862
0.0,0.7719859882744465
0.0,0.7718996524696069
0.0,0.7718133166647673
0.0,0.7717269808599276
0.0,0.771640645055088
0.0,0.7715543092502484
0.0,0.7714679734454087
0.0,0.7713816376405691
0.0,0.7712953018357295
0.0,0.7712089660308898
0.0,0.7711226302260501
0.0,0.7710362944212106
0.0,0.7709499586163708
0.0,0.7708636228115312
0.0,0.7707772870066916
0.0,0.7706909512018519
0.0,0.7706046153970123
0.0,0.7705182795921727
0.0,0.770431943787333
0.0,0.7703456079824934
0.0,0.7702592721776538
0.0,0.7701729363728141
0.0,0.7700866005679745
0.0,0.7700002647631349
0.0,0.7699139289582952
0.0,0.7698275931534555
0.0,0.769741257348616
0.0,0.7696549215437762
0.0,0.7695685857389366
0.0,0.769482249934097
0.0,0.7693959141292573
0.0,0.7693095783244177
0.0,0.7692232425195781
0.0,0.7691369067147384
0.0,0.7690505709098988
0.0,0.7689642351050592
0.0,0.7688778993002195
0.0,0.7687915634953799
0.0,0.7687052276905403
0.0,0.7686188918857007
0.0,0.7685325560808609
0.0,0.7684462202760214
0.0,0.7683598844711816
0.0,0.768273548666342
0.0,0.7681872128615024
0.0,0.7681008770566627
0.0,0.7680145412518231
0.0,0.7679282054469835
0.0,0.7678418696421438
0.0,0.7677555338373042
0.0,0.7676691980324646
0.0,0.767582862227625
0.0,0.7674965264227853
0.0,0.7674101906179457
0.0,0.767323854813106
0.0,0.7672375190082663
0.0,0.7671511832034268
0.0,0.767064847398587
0.0,0.7669785115937474
0.0,0.7668921757889078
0.0,0.7668058399840681
0.0,0.7667195041792285
0.0,0.7666331683743889
0.0,0.7665468325695493
0.0,0.7664604967647096
0.0,0.76637416095987
0.0,0.7662878251550304
0.0,0.7662014893501907
0.0,0.766115153545351
0.0,0.7660288177405115
0.0,0.7659424819356717
0.0,0.7658561461308322
0.0,0.7657698103259925
0.0,0.7656834745211528
0.0,0.7655971387163132
0.0,0.7655108029114736
0.0,0.7654244671066339
0.0,0.7653381313017943
0.0,0.7652517954969547
0.0,0.765165459692115
0.0,0.7650791238872754
0.0,0.7649927880824358
0.0,0.7649064522775961
0.0,0.7648201164727564
0.0,0.7647337806679169
0.0,0.7646474448630771
0.0,0.7645611090582376
0.0,0.7644747732533979
0.0,0.7643884374485582
0.0,0.7643021016437186
0.0,0.764215765838879
0.0,0.7641294300340393
0.0,0.7640430942291997
0.0,0.7639567584243601
0.0,0.7638704226195204
0.0,0.7637840868146808
0.0,0.7636977510098412
0.0,0.7636114152050015
0.0,0.7635250794001618
0.0,0.7634387435953223
0.0,0.7633524077904825
0.0,0.7632660719856429
0.0,0.7631797361808033
0.0,0.7630934003759636
0.0,0.763007064571124
0.0,0.7629207287662844
0.0,0.7628343929614447
0.0,0.7627480571566051
0.0,0.7626617213517655
0.0,0.7625753855469258
0.0,0.7624890497420862
0.0,0.7624027139372466
0.0,0.7623163781324069
0.0,0.7622300423275672
0.0,0.7621437065227277
0.0,0.7620573707178879
0.0,0.7619710349130483
0.0,0.7618846991082087
0.0,0.761798363303369
0.0,0.7617120274985294
0.0,0.7616256916936898
0.0,0.7615393558888501
0.0,0.7614530200840105
0.0,0.7613666842791709
0.0,0.7612803484743312
0.0,0.7611940126694916
0.0,0.761107676864652
0.0,0.7610213410598123
0.0,0.7609350052549726
0.0,0.7608486694501331
0.0,0.7607623336452933
0.0,0.7606759978404537
0.0,0.7605896620356141
0.0,0.7605033262307744
0.0,0.7604169904259348
0.0,0.7603306546210952
0.0,0.7602443188162555
0.0,0.7601579830114159
0.0,0.7600716472065763
0.0,0.7599853114017366
0.0,0.759898975596897
0.0,0.7598126397920574
0.0,0.7597263039872177
0.0,0.759639968182378
0.0,0.7595536323775385
0.0,0.7594672965726987
0.0,0.7593809607678591
0.0,0.7592946249630195
0.0,0.7592082891581798
0.0,0.7591219533533402
0.0,0.7590356175485006
0.0,0.7589492817436609
0.0,0.7588629459388213
0.0,0.7587766101339817
0.0,0.758690274329142
0.0,0.7586039385243024
0.0,0.7585176027194627
0.0,0.7584312669146231
0.0,0.7583449311097834
0.0,0.7582585953049439
0.0,0.7581722595001041
0.0,0.7580859236952645
0.0,0.7579995878904249
0.0,0.7579132520855852
0.0,0.7578269162807456
0.0,0.757740580475906
0.0,0.7576542446710663
0.0,0.7575679088662267
0.0,0.7574815730613871
0.0,0.7573952372565474
0.0,0.7573089014517078
0.0,0.7572225656468681
0.0,0.7571362298420286
0.0,0.7570498940371888
0.0,0.7569635582323493
0.0,0.7568772224275095
0.0,0.7567908866226699
0.0,0.7567045508178303
0.0,0.7566182150129906
0.0,0.756531879208151
0.0,0.7564455434033114
0.0,0.7563592075984717
0.0,0.7562728717936321
0.0,0.7561865359887925
0.0,0.7561002001839529
0.0,0.7560138643791132
0.0,0.7559275285742735
0.0,0.755841192769434
0.0,0.7557548569645942
0.0,0.7556685211597547
0.0,0.755582185354915
0.0,0.7554958495500753
0.0,0.7554095137452357
0.0,0.755323177940396
0.0,0.7552368421355564
0.0,0.7551505063307168
0.0,0.7550641705258772
0.0,0.7549778347210375
0.0,0.7548914989161979
0.0,0.7548051631113583
0.0,0.7547188273065186
0.0,0.7546324915016789
0.0,0.7545461556968394
0.0,0.7544598198919996
0.0,0.75437348408716
0.0,0.7542871482823204
0.0,0.7542008124774807
0.0,0.7541144766726411
0.0,0.7540281408678015
0.0,0.7539418050629618
0.0,0.7538554692581222
0.0,0.7537691334532826
0.0,0.7536827976484429
0.0,0.7535964618436033
0.0,0.7535101260387637
0.0,0.753423790233924
0.0,0.7533374544290843
0.0,0.7532511186242448
0.0,0.753164782819405
0.0,0.7530784470145654
0.0,0.7529921112097258
0.0,0.7529057754048861
0.0,0.7528194396000465
0.0,0.7527331037952069
0.0,0.7526467679903672
0.0,0.7525604321855276
0.0,0.752474096380688
0.0,0.7523877605758483
0.0,0.7523014247710087
0.0,0.7522150889661691
0.0,0.7521287531613294
0.0,0.7520424173564897
0.0,0.7519560815516502
0.0,0.7518697457468104
0.0,0.7517834099419708
0.0,0.7516970741371312
0.0,0.7516107383322915
0.0,0.7515244025274519
0.0,0.7514380667226123
0.0,0.7513517309177726
0.0,0.751265395112933
0.0,0.7511790593080934
0.0,0.7510927235032537
0.0,0.7510063876984141
0.0,0.7509200518935745
0.0,0.7508337160887348
0.0,0.7507473802838951
0.0,0.7506610444790556
0.0,0.7505747086742158
0.0,0.7504883728693762
0.0,0.7504020370645366
0.0,0.7503157012596969
0.0,0.7502293654548573
0.0,0.7501430296500177
0.0,0.750056693845178
0.0,0.7499703580403384
0.0,0.7498840222354988
0.0,0.7497976864306591
0.0,0.7497113506258195
0.0,0.7496250148209798
0.0,0.7495386790161402
0.0,0.7494523432113005
0.0,0.749366007406461
0.0,0.7492796716016212
0.0,0.7491933357967817
0.0,0.749106999991942
0.0,0.7490206641871023
0.0,0.7489343283822627
0.0,0.7488479925774231
0.0,0.7487616567725834
0.0,0.7486753209677438
0.0,0.7485889851629042
0.0,0.7485026493580644
0.0,0.7484163135532249
0.0,0.7483299777483852
0.0,0.7482436419435456
0.0,0.7481573061387059
0.0,0.7480709703338664
0.0,0.7479846345290266
0.0,0.7478982987241871
0.0,0.7478119629193474
0.0,0.7477256271145077
0.0,0.7476392913096681
0.0,0.7475529555048285
0.0,0.7474666196999888
0.0,0.7473802838951492
0.0,0.7472939480903096
0.0,0.7472076122854698
0.0,0.7471212764806303
0.0,0.7470349406757906
0.0,0.746948604870951
0.0,0.7468622690661113
0.0,0.7467759332612718
0.0,0.746689597456432
0.0,0.7466032616515924
0.0,0.7465169258467528
0.0,0.7464305900419131
0.0,0.7463442542370735
0.0,0.7462579184322339
0.0,0.7461715826273942
0.0,0.7460852468225546
0.0,0.745998911017715
0.0,0.7459125752128752
0.0,0.7458262394080357
0.0,0.745739903603196
0.0,0.7456535677983565
0.0,0.7455672319935167
0.0,0.7454808961886772
0.0,0.7453945603838374
0.0,0.7453082245789978
0.0,0.7452218887741582
0.0,0.7451355529693185
0.0,0.7450492171644789
0.0,0.7449628813596393
0.0,0.7448765455547997
0.0,0.74479020974996
0.0,0.7447038739451204
0.0,0.7446175381402806
0.0,0.7445312023354411
0.0,0.7444448665306014
0.0,0.7443585307257619
0.0,0.7442721949209221
0.0,0.7441858591160826
0.0,0.7440995233112428
0.0,0.7440131875064032
0.0,0.7439268517015636
0.0,0.743840515896724
0.0,0.7437541800918843
0.0,0.7436678442870447
0.0,0.7435815084822051
0.0,0.7434951726773654
0.0,0.7434088368725258
0.0,0.743322501067686
0.0,0.7432361652628465
0.0,0.7431498294580068
0.0,0.7430634936531673
0.0,0.7429771578483275
0.0,0.742890822043488
0.0,0.7428044862386483
0.0,0.7427181504338086
0.0,0.742631814628969
0.0,0.7425454788241294
0.0,0.7424591430192897
0.0,0.7423728072144501
0.0,0.7422864714096105
0.0,0.7422001356047708
0.0,0.7421137997999312
0.0,0.7420274639950915
0.0,0.7419411281902519
0.0,0.7418547923854122
0.0,0.7417684565805727
0.0,0.7416821207757329
0.0,0.7415957849708934
0.0,0.7415094491660537
0.0,0.741423113361214
0.0,0.7413367775563744
0.0,0.7412504417515348
0.0,0.7411641059466951
0.0,0.7410777701418555
0.0,0.7409914343370159
0.0,0.7409050985321761
0.0,0.7408187627273366
0.0,0.7407324269224969
0.0,0.7406460911176573
0.0,0.7405597553128176
0.0,0.7404734195079781
0.0,0.7403870837031383
0.0,0.7403007478982988
0.0,0.7402144120934591
0.0,0.7401280762886194
0.0,0.7400417404837798
0.0,0.7399554046789402
0.0,0.7398690688741005
0.0,0.7397827330692609
0.0,0.7396963972644213
0.0,0.7396100614595815
0.0,0.739523725654742
0.0,0.7394373898499023
0.0,0.7393510540450627
0.0,0.739264718240223
0.0,0.7391783824353835
0.0,0.7390920466305437
0.0,0.7390057108257041
0.0,0.7389193750208645
0.0,0.7388330392160248
0.0,0.7387467034111852
0.0,0.7386603676063456
0.0,0.7385740318015059
0.0,0.7384876959966663
0.0,0.7384013601918267
0.0,0.7383150243869869
0.0,0.7382286885821474
0.0,0.7381423527773077
0.0,0.7380560169724681
0.0,0.7379696811676284
0.0,0.7378833453627889
0.0,0.7377970095579491
0.0,0.7377106737531095
0.0,0.7376243379482699
0.0,0.7375380021434302
0.0,0.7374516663385906
0.0,0.737365330533751
0.0,0.7372789947289113
0.0,0.7371926589240717
0.0,0.7371063231192321
0.0,0.7370199873143923
0.0,0.7369336515095528
0.0,0.7368473157047131
0.0,0.7367609798998735
0.0,0.7366746440950338
0.0,0.7365883082901943
0.0,0.7365019724853545
0.0,0.7364156366805149
0.0,0.7363293008756753
0.0,0.7362429650708356
0.0,0.736156629265996
0.0,0.7360702934611564
0.0,0.7359839576563167
0.0,0.7358976218514771
0.0,0.7358112860466375
0.0,0.7357249502417977
0.0,0.7356386144369582
0.0,0.7355522786321185
0.0,0.735465942827279
0.0,0.7353796070224392
0.0,0.7352932712175997
0.0,0.7352069354127599
0.0,0.7351205996079203
0.0,0.7350342638030807
0.0,0.734947927998241
0.0,0.7348615921934014
0.0,0.7347752563885618
0.0,0.7346889205837221
0.0,0.7346025847788825
0.0,0.7345162489740429
0.0,0.7344299131692031
0.0,0.7343435773643636
0.0,0.7342572415595239
0.0,0.7341709057546844
0.0,0.7340845699498446
0.0,0.7339982341450051
0.0,0.7339118983401653
0.0,0.7338255625353257
0.0,0.7337392267304861
0.0,0.7336528909256465
0.0,0.7335665551208068
0.0,0.7334802193159672
0.0,0.7333938835111276
0.0,0.7333075477062879
0.0,0.7332212119014483
0.0,0.7331348760966085
0.0,0.733048540291769
0.0,0.7329622044869293
0.0,0.7328758686820898
0.0,0.73278953287725
0.0,0.7327031970724105
0.0,0.7326168612675708
0.0,0.7325305254627311
0.0,0.7324441896578915
0.0,0.7323578538530519
0.0,0.7322715180482122
0.0,0.7321851822433726
0.0,0.732098846438533
0.0,0.7320125106336932
0.0,0.7319261748288537
0.0,0.731839839024014
0.0,0.7317535032191744
0.0,0.7316671674143347
0.0,0.7315808316094952
0.0,0.7314944958046554
0.0,0.7314081599998159
0.0,0.7313218241949762
0.0,0.7312354883901365
0.0,0.7311491525852969
0.0,0.7310628167804573
0.0,0.7309764809756176
0.0,0.730890145170778
0.0,0.7308038093659384
0.0,0.7307174735610986
0.0,0.7306311377562591
0.0,0.7305448019514194
0.0,0.7304584661465798
0.0,0.7303721303417401
0.0,0.7302857945369006
0.0,0.7301994587320608
0.0,0.7301131229272212
0.0,0.7300267871223816
0.0,0.7299404513175419
0.0,0.7298541155127023
0.0,0.7297677797078627
0.0,0.729681443903023
0.0,0.7295951080981834
0.0,0.7295087722933438
0.0,0.729422436488504
0.0,0.7293361006836645
0.0,0.7292497648788248
0.0,0.7291634290739852
0.0,0.7290770932691455
0.0,0.728990757464306
0.0,0.7289044216594662
0.0,0.7288180858546266
0.0,0.728731750049787
0.0,0.7286454142449473
0.0,0.7285590784401077
0.0,0.7284727426352681
0.0,0.7283864068304284
0.0,0.7283000710255888
0.0,0.7282137352207492
0.0,0.7281273994159094
0.0,0.7280410636110699
0.0,0.7279547278062302
0.0,0.7278683920013906
0.0,0.7277820561965509
0.0,0.7276957203917114
0.0,0.7276093845868716
0.0,0.727523048782032
0.0,0.7274367129771924
0.0,0.7273503771723527
0.0,0.7272640413675131
0.0,0.7271777055626735
0.0,0.7270913697578338
0.0,0.7270050339529942
0.0,0.7269186981481546
0.0,0.7268323623433148
0.0,0.7267460265384753
0.0,0.7266596907336356
0.0,0.726573354928796
0.0,0.7264870191239563
0.0,0.7264006833191168
0.0,0.726314347514277
0.0,0.7262280117094374
0.0,0.7261416759045978
0.0,0.7260553400997581
0.0,0.7259690042949185
0.0,0.7258826684900789
0.0,0.7257963326852392
0.0,0.7257099968803996
0.0,0.72562366107556
0.0,0.7255373252707202
0.0,0.7254509894658807
0.0,0.725364653661041
0.0,0.7252783178562014
0.0,0.7251919820513617
0.0,0.7251056462465222
0.0,0.7250193104416824
0.0,0.7249329746368428
0.0,0.7248466388320032
0.0,0.7247603030271635
0.0,0.7246739672223239
0.0,0.7245876314174843
0.0,0.7245012956126446
0.0,0.724414959807805
0.0,0.7243286240029654
0.0,0.7242422881981256
0.0,0.7241559523932861
0.0,0.7240696165884464
0.0,0.7239832807836069
0.0,0.7238969449787671
0.0,0.7238106091739276
0.0,0.7237242733690878
0.0,0.7236379375642482
0.0,0.7235516017594086
0.0,0.723465265954569
0.0,0.7233789301497293
0.0,0.7232925943448897
0.0,0.72320625854005
0.0,0.7231199227352103
0.0,0.7230335869303708
0.0,0.722947251125531
0.0,0.7228609153206915
0.0,0.7227745795158518
0.0,0.7226882437110123
0.0,0.7226019079061725
0.0,0.722515572101333
0.0,0.7224292362964932
0.0,0.7223429004916536
0.0,0.722256564686814
0.0,0.7221702288819744
0.0,0.7220838930771347
0.0,0.7219975572722951
0.0,0.7219112214674555
0.0,0.7218248856626157
0.0,0.7217385498577762
0.0,0.7216522140529364
0.0,0.7215658782480969
0.0,0.7214795424432572
0.0,0.7213932066384177
0.0,0.7213068708335779
0.0,0.7212205350287383
0.0,0.7211341992238987
0.0,0.721047863419059
0.0,0.7209615276142194
0.0,0.7208751918093798
0.0,0.7207888560045401
0.0,0.7207025201997005
0.0,0.7206161843948609
0.0,0.7205298485900211
0.0,0.7204435127851816
0.0,0.7203571769803419
0.0,0.7202708411755023
0.0,0.7201845053706626
0.0,0.7200981695658231
0.0,0.7200118337609833
0.0,0.7199254979561437
0.0,0.7198391621513041
0.0,0.7197528263464644
0.0,0.7196664905416248
0.0,0.7195801547367852
0.0,0.7194938189319455
0.0,0.7194074831271059
0.0,0.7193211473222663
0.0,0.7192348115174265
0.0,0.719148475712587
0.0,0.7190621399077473
0.0,0.7189758041029077
0.0,0.718889468298068
0.0,0.7188031324932285
0.0,0.7187167966883887
0.0,0.7186304608835491
0.0,0.7185441250787095
0.0,0.7184577892738698
0.0,0.7183714534690302
0.0,0.7182851176641906
0.0,0.7181987818593509
0.0,0.7181124460545113
0.0,0.7180261102496717
0.0,0.7179397744448319
0.0,0.7178534386399924
0.0,0.7177671028351527
0.0,0.7176807670303131
0.0,0.7175944312254734
0.0,0.7175080954206339
0.0,0.7174217596157941
0.0,0.7173354238109545
0.0,0.7172490880061149
0.0,0.7171627522012752
0.0,0.7170764163964356
0.0,0.716990080591596
0.0,0.7169037447867563
0.0,0.7168174089819167
0.0,0.7167310731770771
0.0,0.7166447373722373
0.0,0.7165584015673978
0.0,0.7164720657625581
0.0,0.7163857299577185
0.0,0.7162993941528788
0.0,0.7162130583480393
0.0,0.7161267225431995
0.0,0.7160403867383599
0.0,0.7159540509335203
0.0,0.7158677151286806
0.0,0.715781379323841
0.0,0.7156950435190014
0.0,0.7156087077141617
0.0,0.715522371909322
0.0,0.7154360361044825
0.0,0.7153497002996427
0.0,0.7152633644948032
0.0,0.7151770286899635
0.0,0.715090692885124
0.0,0.7150043570802842
0.0,0.7149180212754447
0.0,0.7148316854706049
0.0,0.7147453496657653
0.0,0.7146590138609257
0.0,0.714572678056086
0.0,0.7144863422512464
0.0,0.7144000064464068
0.0,0.7143136706415671
0.0,0.7142273348367274
0.0,0.7141409990318879
0.0,0.7140546632270481
0.0,0.7139683274222086
0.0,0.7138819916173689
0.0,0.7137956558125294
0.0,0.7137093200076896
0.0,0.71362298420285
0.0,0.7135366483980103
0.0,0.7134503125931707
0.0,0.7133639767883311
0.0,0.7132776409834914
0.0,0.7131913051786518
0.0,0.7131049693738122
0.0,0.7130186335689725
0.0,0.7129322977641328
0.004291845493562232,0.7128459619592933
0.006289308176100629,0.7127596261544535
0.007633587786259542,0.712673290349614
0.008403361344537815,0.7125869545447743
0.009009009009009009,0.7125006187399348
0.009615384615384616,0.712414282935095
0.010101010101010102,0.7123279471302554
0.010638297872340425,0.7122416113254157
0.01098901098901099,0.7121552755205761
0.011494252873563218,0.7120689397157365
0.011764705882352941,0.7119826039108968
0.012195121951219513,0.7118962681060572
0.0125,0.7118099323012176
0.012987012987012988,0.711723596496378
0.013333333333333334,0.7116372606915382
0.013513513513513514,0.7115509248866987
0.013888888888888888,0.711464589081859
0.014084507042253521,0.7113782532770194
0.014285714285714285,0.7112919174721797
0.014705882352941176,0.7112055816673402
0.014925373134328358,0.7111192458625004
0.015151515151515152,0.7110329100576608
0.015384615384615385,0.7109465742528212
0.015625,0.7108602384479815
0.015873015873015872,0.7107739026431419
0.016129032258064516,0.7106875668383023
0.01639344262295082,0.7106012310334626
0.016666666666666666,0.710514895228623
0.01694915254237288,0.7104285594237834
0.017241379310344827,0.7103422236189436
0.017241379310344827,0.7102558878141041
0.017543859649122806,0.7101695520092643
0.017699115044247787,0.7100832162044248
0.017857142857142856,0.7099968803995851
0.01818181818181818,0.7099105445947456
0.018518518518518517,0.7098242087899058
0.018518518518518517,0.7097378729850662
0.018867924528301886,0.7096515371802266
0.018867924528301886,0.7095652013753869
0.019230769230769232,0.7094788655705473
0.019230769230769232,0.7093925297657077
0.0196078431372549,0.709306193960868
0.0196078431372549,0.7092198581560284
0.02,0.7091335223511888
0.02,0.709047186546349
0.020202020202020204,0.7089608507415095
0.02040816326530612,0.7088745149366698
0.02040816326530612,0.7087881791318302
0.020833333333333332,0.7087018433269905
0.020833333333333332,0.708615507522151
0.021052631578947368,0.7085291717173112
0.02127659574468085,0.7084428359124716
0.02127659574468085,0.708356500107632
0.021505376344086023,0.7082701643027923
0.021739130434782608,0.7081838284979527
0.021739130434782608,0.7080974926931131
0.022222222222222223,0.7080111568882734
0.022222222222222223,0.7079248210834338
0.022222222222222223,0.7078384852785942
0.022435897435897436,0.7077521494737544
0.022727272727272728,0.7076658136689149
0.022727272727272728,0.7075794778640752
0.022727272727272728,0.7074931420592356
0.023255813953488372,0.7074068062543959
0.023255813953488372,0.7073204704495564
0.023255813953488372,0.7072341346447166
0.023255813953488372,0.707147798839877
0.023809523809523808,0.7070614630350374
0.023809523809523808,0.7069751272301977
0.023809523809523808,0.7068887914253581
0.024242424242424242,0.7068024556205185
0.024390243902439025,0.7067161198156788
0.024390243902439025,0.7066297840108391
0.024390243902439025,0.7065434482059996
0.024691358024691357,0.7064571124011598
0.025,0.7063707765963203
0.025,0.7062844407914806
0.025,0.706198104986641
0.025,0.7061117691818013
0.02531645569620253,0.7060254333769618
0.02564102564102564,0.705939097572122
0.02564102564102564,0.7058527617672824
0.02564102564102564,0.7057664259624428
0.02564102564102564,0.7056800901576031
0.02586206896551724,0.7055937543527635
0.02631578947368421,0.7055074185479239
0.02631578947368421,0.7054210827430842
0.02631578947368421,0.7053347469382445
0.02631578947368421,0.705248411133405
0.02631578947368421,0.7051620753285652
0.02666666666666667,0.7050757395237257
0.02702702702702703,0.704989403718886
0.02702702702702703,0.7049030679140464
0.02702702702702703,0.7048167321092067
0.02702702702702703,0.7047303963043671
0.02702702702702703,0.7046440604995274
0.02727272727272727,0.7045577246946878
0.027488151658767772,0.7044713888898482
0.027777777777777776,0.7043850530850085
0.027777777777777776,0.7042987172801689
0.027777777777777776,0.7042123814753293
0.027777777777777776,0.7041260456704896
0.027777777777777776,0.7040397098656499
0.028169014084507043,0.7039533740608104
0.02857142857142857,0.7038670382559706
0.02857142857142857,0.7037807024511311
0.02857142857142857,0.7036943666462914
0.02857142857142857,0.7036080308414518
0.02857142857142857,0.7035216950366121
0.02857142857142857,0.7034353592317725
0.02891156462585034,0.7033490234269328
0.029197080291970802,0.7032626876220932
0.029411764705882353,0.7031763518172536
0.029411764705882353,0.7030900160124139
0.029411764705882353,0.7030036802075743
0.029411764705882353,0.7029173444027347
0.029411764705882353,0.702831008597895
0.029411764705882353,0.7027446727930553
0.029850746268656716,0.7026583369882158
0.030303030303030304,0.702572001183376
0.030303030303030304,0.7024856653785365
0.030303030303030304,0.7023993295736968
0.030303030303030304,0.7023129937688573
0.030303030303030304,0.7022266579640175
0.030303030303030304,0.7021403221591779
0.030303030303030304,0.7020539863543382
0.03067484662576687,0.7019676505494986
0.03103448275862069,0.701881314744659
0.03125,0.7017949789398193
0.03125,0.7017086431349797
0.03125,0.7016223073301401
0.03125,0.7015359715253005
0.03125,0.7014496357204607
0.03125,0.7013632999156212
0.031446540880503145,0.7012769641107814
0.031746031746031744,0.7011906283059419
0.03225806451612903,0.7011042925011022
0.03225806451612903,0.7010179566962627
0.03225806451612903,0.7009316208914229
0.03225806451612903,0.7008452850865833
0.03225806451612903,0.7007589492817436
0.03225806451612903,0.700672613476904
0.03225806451612903,0.7005862776720644
0.03225806451612903,0.7004999418672248
0.03260869565217391,0.7004136060623851
0.03278688524590164,0.7003272702575455
0.03333333333333333,0.7002409344527059
0.03333333333333333,0.7001545986478661
0.03333333333333333,0.7000682628430266
0.03333333333333333,0.6999819270381868
0.03333333333333333,0.6998955912333473
0.03333333333333333,0.6998092554285076
0.03333333333333333,0.6997229196236681
0.03333333333333333,0.6996365838188283
0.03333333333333333,0.6995502480139887
0.03333333333333333,0.699463912209149
0.03389830508474576,0.6993775764043094
0.03409090909090909,0.6992912405994698
0.034482758620689655,0.6992049047946302
0.034482758620689655,0.6991185689897905
0.034482758620689655,0.6990322331849509
0.034482758620689655,0.6989458973801113
0.034482758620689655,0.6988595615752715
0.034482758620689655,0.698773225770432
0.034482758620689655,0.6986868899655923
0.034482758620689655,0.6986005541607527
0.034482758620689655,0.698514218355913
0.034482758620689655,0.6984278825510735
0.03482587064676617,0.6983415467462337
0.03508771929824561,0.6982552109413941
0.03529411764705882,0.6981688751365545
0.03571428571428571,0.6980825393317148
0.03571428571428571,0.6979962035268752
0.03571428571428571,0.6979098677220356
0.03571428571428571,0.6978235319171959
0.03571428571428571,0.6977371961123562
0.03571428571428571,0.6976508603075167
0.03571428571428571,0.6975645245026769
0.03571428571428571,0.6974781886978374
0.03571428571428571,0.6973918528929977
0.03571428571428571,0.6973055170881581
0.03571428571428571,0.6972191812833184
0.03597122302158273,0.6971328454784789
0.03636363636363636,0.6970465096736391
0.03636363636363636,0.6969601738687995
0.03669724770642202,0.6968738380639599
0.037037037037037035,0.6967875022591202
0.037037037037037035,0.6967011664542806
0.037037037037037035,0.696614830649441
0.037037037037037035,0.6965284948446013
0.037037037037037035,0.6964421590397616
0.037037037037037035,0.6963558232349221
0.037037037037037035,0.6962694874300823
0.037037037037037035,0.6961831516252428
0.037037037037037035,0.6960968158204031
0.037037037037037035,0.6960104800155635
0.037037037037037035,0.6959241442107238
0.037037037037037035,0.6958378084058842
0.0375,0.6957514726010445
0.03773584905660377,0.6956651367962049
0.0379746835443038,0.6955788009913653
0.038461538461538464,0.6954924651865256
0.038461538461538464,0.695406129381686
0.038461538461538464,0.6953197935768464
0.038461538461538464,0.6952334577720067
0.038461538461538464,0.695147121967167
0.038461538461538464,0.6950607861623275
0.038461538461538464,0.6949744503574877
0.038461538461538464,0.6948881145526482
0.038461538461538464,0.6948017787478085
0.038461538461538464,0.6947154429429689
0.038461538461538464,0.6946291071381292
0.038461538461538464,0.6945427713332896
0.038461538461538464,0.6944564355284499
0.03875968992248062,0.6943700997236103
0.0392156862745098,0.6942837639187707
0.0392156862745098,0.694197428113931
0.039473684210526314,0.6941110923090914
0.0399002493765586,0.6940247565042518
0.04,0.6939384206994121
0.04,0.6938520848945724
0.04,0.6937657490897329
0.04,0.6936794132848931
0.04,0.6935930774800536
0.04,0.6935067416752139
0.04,0.6934204058703743
0.04,0.6933340700655346
0.04,0.693247734260695
0.04,0.6931613984558553
0.04,0.6930750626510157
0.04,0.6929887268461761
0.04,0.6929023910413364
0.04,0.6928160552364968
0.04046242774566474,0.6927297194316572
0.04081632653061224,0.6926433836268175
0.04081632653061224,0.6925570478219778
0.04093567251461988,0.6924707120171383
0.04132231404958678,0.6923843762122985
0.041666666666666664,0.692298040407459
0.041666666666666664,0.6922117046026193
0.041666666666666664,0.6921253687977797
0.041666666666666664,0.69203903299294
0.041666666666666664,0.6919526971881004
0.041666666666666664,0.6918663613832607
0.041666666666666664,0.6917800255784211
0.041666666666666664,0.6916936897735815
0.041666666666666664,0.6916073539687418
0.041666666666666664,0.6915210181639022
0.041666666666666664,0.6914346823590626
0.041666666666666664,0.691348346554223
0.041666666666666664,0.6912620107493832
0.041666666666666664,0.6911756749445437
0.041666666666666664,0.6910893391397039
0.04201680672268908,0.6910030033348644
0.04225352112676056,0.6909166675300247
0.0425531914893617,0.6908303317251852
0.0425531914893617,0.6907439959203454
0.04285714285714286,0.6906576601155058
0.043010752688172046,0.6905713243106661
0.043478260869565216,0.6904849885058265
0.043478260869565216,0.6903986527009869
0.043478260869565216,0.6903123168961472
0.043478260869565216,0.6902259810913076
0.043478260869565216,0.6901396452864679
0.043478260869565216,0.6900533094816284
0.043478260869565216,0.6899669736767886
0.043478260869565216,0.6898806378719491
0.043478260869565216,0.6897943020671093
0.043478260869565216,0.6897079662622698
0.043478260869565216,0.6896216304574301
0.043478260869565216,0.6895352946525906
0.043478260869565216,0.6894489588477508
0.043478260869565216,0.6893626230429112
0.043478260869565216,0.6892762872380715
0.043478260869565216,0.6891899514332319
0.043478260869565216,0.6891036156283923
0.043478260869565216,0.6890172798235527
0.04354587869362364,0.688930944018713
0.0440251572327044,0.6888446082138733
0.044444444444444446,0.6887582724090338
0.044444444444444446,0.688671936604194
0.044444444444444446,0.6885856007993545
0.04477611940298507,0.6884992649945147
0.045112781954887216,0.6884129291896752
0.045454545454545456,0.6883265933848355
0.045454545454545456,0.688240257579996
0.045454545454545456,0.6881539217751562
0.045454545454545456,0.6880675859703166
0.045454545454545456,0.687981250165477
0.045454545454545456,0.6878949143606373
0.045454545454545456,0.6878085785557977
0.045454545454545456,0.6877222427509581
0.045454545454545456,0.6876359069461184
0.045454545454545456,0.6875495711412787
0.045454545454545456,0.6874632353364392
0.045454545454545456,0.6873768995315994
0.045454545454545456,0.6872905637267599
0.045454545454545456,0.6872042279219202
0.045454545454545456,0.6871178921170806
0.045454545454545456,0.6870315563122409
0.045454545454545456,0.6869452205074013
0.045454545454545456,0.6868588847025616
0.045454545454545456,0.686772548897722
0.045454545454545456,0.6866862130928824
0.045714285714285714,0.6865998772880427
0.046153846153846156,0.6865135414832031
0.046511627906976744,0.6864272056783635
0.046511627906976744,0.6863408698735238
0.046511627906976744,0.6862545340686841
0.046875,0.6861681982638446
0.047058823529411764,0.6860818624590048
0.047619047619047616,0.6859955266541653
0.047619047619047616,0.6859091908493256
0.047619047619047616,0.685822855044486
0.047619047619047616,0.6857365192396463
0.047619047619047616,0.6856501834348067
0.047619047619047616,0.685563847629967
0.047619047619047616,0.6854775118251274
0.047619047619047616,0.6853911760202878
0.047619047619047616,0.6853048402154481
0.047619047619047616,0.6852185044106085
0.047619047619047616,0.6851321686057689
0.047619047619047616,0.6850458328009292
0.047619047619047616,0.6849594969960895
0.047619047619047616,0.68487316119125
0.047619047619047616,0.6847868253864102
0.047619047619047616,0.6847004895815707
0.047619047619047616,0.684614153776731
0.047619047619047616,0.6845278179718914
0.047619047619047616,0.6844414821670517
0.047619047619047616,0.6843551463622121
0.047619047619047616,0.6842688105573724
0.047619047619047616,0.6841824747525328
0.04774535809018567,0.6840961389476932
0.04830917874396135,0.6840098031428535
0.048458149779735685,0.6839234673380139
0.04878048780487805,0.6838371315331743
0.04878048780487805,0.6837507957283346
0.04878048780487805,0.6836644599234949
0.04895104895104895,0.6835781241186554
0.04918032786885246,0.6834917883138156
0.04938271604938271,0.6834054525089761
0.05,0.6833191167041364
0.05,0.6832327808992968
0.05,0.6831464450944571
0.05,0.6830601092896175
0.05,0.6829737734847778
0.05,0.6828874376799382
0.05,0.6828011018750986
0.05,0.6827147660702589
0.05,0.6826284302654193
0.05,0.6825420944605797
0.05,0.68245575865574
0.05,0.6823694228509003
0.05,0.6822830870460608
0.05,0.682196751241221
0.05,0.6821104154363815
0.05,0.6820240796315418
0.05,0.6819377438267022
0.05,0.6818514080218625
0.05,0.6817650722170229
0.05,0.6816787364121832
0.05,0.6815924006073436
0.05,0.681506064802504
0.05,0.6814197289976643
0.05,0.6813333931928247
0.05,0.681247057387985
0.05,0.6811607215831454
0.05060728744939271,0.6810743857783057
0.05084745762711865,0.6809880499734662
0.05102040816326531,0.6809017141686264
0.05128205128205128,0.6808153783637869
0.05128205128205128,0.6807290425589472
0.05128205128205128,0.6806427067541077
0.05128205128205128,0.6805563709492679
0.05172413793103448,0.6804700351444283
0.051775147928994084,0.6803836993395886
0.05217391304347826,0.680297363534749
0.05263157894736842,0.6802110277299094
0.05263157894736842,0.6801246919250697
0.05263157894736842,0.6800383561202301
0.05263157894736842,0.6799520203153904
0.05263157894736842,0.6798656845105508
0.05263157894736842,0.6797793487057111
0.05263157894736842,0.6796930129008716
0.05263157894736842,0.6796066770960318
0.05263157894736842,0.6795203412911923
0.05263157894736842,0.6794340054863526
0.05263157894736842,0.679347669681513
0.05263157894736842,0.6792613338766733
0.05263157894736842,0.6791749980718337
0.05263157894736842,0.679088662266994
0.05263157894736842,0.6790023264621544
0.05263157894736842,0.6789159906573148
0.05263157894736842,0.6788296548524752
0.05263157894736842,0.6787433190476355
0.05263157894736842,0.6786569832427958
0.05263157894736842,0.6785706474379563
0.05263157894736842,0.6784843116331165
0.05263157894736842,0.678397975828277
0.05263157894736842,0.6783116400234372
0.05263157894736842,0.6782253042185977
0.05263157894736842,0.678138968413758
0.05263157894736842,0.6780526326089183
0.05263157894736842,0.6779662968040787
0.05263157894736842,0.6778799609992391
0.05263157894736842,0.6777936251943995
0.05319148936170213,0.6777072893895598
0.05357142857142857,0.6776209535847202
0.05357142857142857,0.6775346177798806
0.05405405405405406,0.6774482819750409
0.05405405405405406,0.6773619461702012
0.05405405405405406,0.6772756103653617
0.05405405405405406,0.6771892745605219
0.05421686746987952,0.6771029387556824
0.05454545454545454,0.6770166029508426
0.0546875,0.6769302671460031
0.054982817869415807,0.6768439313411634
0.05555555555555555,0.6767575955363238
0.05555555555555555,0.6766712597314841
0.05555555555555555,0.6765849239266445
0.05555555555555555,0.6764985881218049
0.05555555555555555,0.6764122523169652
0.05555555555555555,0.6763259165121256
0.05555555555555555,0.676239580707286
0.05555555555555555,0.6761532449024463
0.05555555555555555,0.6760669090976066
0.05555555555555555,0.6759805732927671
0.05555555555555555,0.6758942374879273
0.05555555555555555,0.6758079016830878
0.05555555555555555,0.675721565878248
0.05555555555555555,0.6756352300734085
0.05555555555555555,0.6755488942685688
0.05555555555555555,0.6754625584637292
0.05555555555555555,0.6753762226588895
0.05555555555555555,0.6752898868540499
0.05555555555555555,0.6752035510492103
0.05555555555555555,0.6751172152443706
0.05555555555555555,0.675030879439531
0.05555555555555555,0.6749445436346914
0.05555555555555555,0.6748582078298517
0.05555555555555555,0.674771872025012
0.05555555555555555,0.6746855362201725
0.05555555555555555,0.6745992004153327
0.05555555555555555,0.6745128646104932
0.05555555555555555,0.6744265288056535
0.05555555555555555,0.6743401930008139
0.05555555555555555,0.6742538571959742
0.05555555555555555,0.6741675213911346
0.05555555555555555,0.6740811855862949
0.05555555555555555,0.6739948497814553
0.056179775280898875,0.6739085139766157
0.056451612903225805,0.673822178171776
0.05660377358490566,0.6737358423669364
0.056818181818181816,0.6736495065620968
0.05714285714285714,0.6735631707572571
0.05714285714285714,0.6734768349524174
0.05714285714285714,0.6733904991475779
0.05714285714285714,0.6733041633427381
0.05714285714285714,0.6732178275378986
0.05737704918032787,0.6731314917330589
0.057692307692307696,0.6730451559282193
0.05774032459425718,0.6729588201233796
0.05806451612903226,0.67287248431854
0.05844155844155844,0.6727861485137003
0.058823529411764705,0.6726998127088607
0.058823529411764705,0.6726134769040211
0.058823529411764705,0.6725271410991814
0.058823529411764705,0.6724408052943418
0.058823529411764705,0.6723544694895021
0.058823529411764705,0.6722681336846625
0.058823529411764705,0.6721817978798228
0.058823529411764705,0.6720954620749833
0.058823529411764705,0.6720091262701435
0.058823529411764705,0.671922790465304
0.058823529411764705,0.6718364546604643
0.058823529411764705,0.6717501188556247
0.058823529411764705,0.671663783050785
0.058823529411764705,0.6715774472459454
0.058823529411764705,0.6714911114411057
0.058823529411764705,0.6714047756362661
0.058823529411764705,0.6713184398314265
0.058823529411764705,0.6712321040265868
0.058823529411764705,0.6711457682217472
0.058823529411764705,0.6710594324169075
0.058823529411764705,0.6709730966120679
0.058823529411764705,0.6708867608072282
0.058823529411764705,0.6708004250023887
0.058823529411764705,0.6707140891975489
0.058823529411764705,0.6706277533927094
0.058823529411764705,0.6705414175878697
0.058823529411764705,0.67045508178303
0.058823529411764705,0.6703687459781904
0.058823529411764705,0.6702824101733508
0.058823529411764705,0.6701960743685111
0.058823529411764705,0.6701097385636715
0.058823529411764705,0.6700234027588319
0.058823529411764705,0.6699370669539922
0.058823529411764705,0.6698507311491526
0.058823529411764705,0.6697643953443129
0.058823529411764705,0.6696780595394733
0.05928853754940711,0.6695917237346336
0.05966386554621849,0.6695053879297941
0.06,0.6694190521249543
0.06,0.6693327163201148
0.060240963855421686,0.6692463805152751
0.06060606060606061,0.6691600447104354
0.06060606060606061,0.6690737089055958
0.06060606060606061,0.6689873731007562
0.06060606060606061,0.6689010372959165
0.06060606060606061,0.6688147014910769
0.06060606060606061,0.6687283656862373
0.060810810810810814,0.6686420298813976
0.061224489795918366,0.668555694076558
0.061224489795918366,0.6684693582717183
0.061452513966480445,0.6683830224668788
0.06172839506172839,0.668296686662039
0.06206896551724138,0.6682103508571995
0.0625,0.6681240150523597
0.0625,0.6680376792475202
0.0625,0.6679513434426805
0.0625,0.6678650076378408
0.0625,0.6677786718330012
0.0625,0.6676923360281616
0.0625,0.667606000223322
0.0625,0.6675196644184823
0.0625,0.6674333286136427
0.0625,0.667346992808803
0.0625,0.6672606570039634
0.0625,0.6671743211991237
0.0625,0.6670879853942842
0.0625,0.6670016495894444
0.0625,0.6669153137846049
0.0625,0.6668289779797651
0.0625,0.6667426421749256
0.0625,0.6666563063700859
0.0625,0.6665699705652463
0.0625,0.6664836347604066
0.0625,0.666397298955567
0.0625,0.6663109631507274
0.0625,0.6662246273458877
0.0625,0.6661382915410481
0.0625,0.6660519557362085
0.0625,0.6659656199313688
0.0625,0.6658792841265291
0.0625,0.6657929483216896
0.0625,0.6657066125168498
0.0625,0.6656202767120103
0.0625,0.6655339409071706
0.0625,0.665447605102331
0.0625,0.6653612692974913
0.0625,0.6652749334926517
0.0625,0.665188597687812
0.0625,0.6651022618829724
0.0625,0.6650159260781328
0.0625,0.6649295902732931
0.0625,0.6648432544684535
0.0625,0.6647569186636137
0.0625,0.6646705828587742
0.0625,0.6645842470539345
0.0625,0.664497911249095
0.0625,0.6644115754442552
0.06293706293706294,0.6643252396394157
0.06329113924050633,0.664238903834576
0.06349206349206349,0.6641525680297364
0.06382978723404255,0.6640662322248967
0.06382978723404255,0.6639798964200571
0.06390977443609022,0.6638935606152174
0.06428571428571428,0.6638072248103778
0.06451612903225806,0.6637208890055382
0.06451612903225806,0.6636345532006985
0.06451612903225806,0.6635482173958589
0.06451612903225806,0.6634618815910192
0.06451612903225806,0.6633755457861796
0.06451612903225806,0.6632892099813399
0.06451612903225806,0.6632028741765004
0.06498194945848375,0.6631165383716606
0.06521739130434782,0.6630302025668211
0.06521739130434782,0.6629438667619814
0.06542056074766354,0.6628575309571418
0.06557377049180328,0.6627711951523021
0.06578947368421052,0.6626848593474625
0.0661764705882353,0.6625985235426228
0.06666666666666667,0.6625121877377832
0.06666666666666667,0.6624258519329436
0.06666666666666667,0.6623395161281039
0.06666666666666667,0.6622531803232643
0.06666666666666667,0.6621668445184246
0.06666666666666667,0.662080508713585
0.06666666666666667,0.6619941729087453
0.06666666666666667,0.6619078371039058
0.06666666666666667,0.661821501299066
0.06666666666666667,0.6617351654942265
0.06666666666666667,0.6616488296893868
0.06666666666666667,0.6615624938845471
0.06666666666666667,0.6614761580797075
0.06666666666666667,0.6613898222748679
0.06666666666666667,0.6613034864700282
0.06666666666666667,0.6612171506651886
0.06666666666666667,0.661130814860349
0.06666666666666667,0.6610444790555093
0.06666666666666667,0.6609581432506697
0.06666666666666667,0.66087180744583
0.06666666666666667,0.6607854716409904
0.06666666666666667,0.6606991358361507
0.06666666666666667,0.6606128000313112
0.06666666666666667,0.6605264642264714
0.06666666666666667,0.6604401284216319
0.06666666666666667,0.6603537926167922
0.06666666666666667,0.6602674568119525
0.06666666666666667,0.6601811210071129
0.06666666666666667,0.6600947852022733
0.06666666666666667,0.6600084493974336
0.06666666666666667,0.659922113592594
0.06666666666666667,0.6598357777877544
0.06666666666666667,0.6597494419829147
0.06666666666666667,0.6596631061780751
0.06666666666666667,0.6595767703732354
0.06666666666666667,0.6594904345683958
0.06666666666666667,0.6594040987635561
0.06666666666666667,0.6593177629587166
0.06666666666666667,0.6592314271538768
0.06666666666666667,0.6591450913490373
0.06666666666666667,0.6590587555441976
0.06666666666666667,0.6589724197393579
0.06666666666666667,0.6588860839345183
0.06666666666666667,0.6587997481296787
0.06666666666666667,0.658713412324839
0.06666666666666667,0.6586270765199994
0.06666666666666667,0.6585407407151598
0.06666666666666667,0.6584544049103201
0.06666666666666667,0.6583680691054805
0.06666666666666667,0.6582817333006408
0.06666666666666667,0.6581953974958012
0.06707734428473648,0.6581090616909615
0.06756756756756757,0.658022725886122
0.06779661016949153,0.6579363900812822
0.06802721088435375,0.6578500542764427
0.06818181818181818,0.657763718471603
0.06818181818181818,0.6576773826667633
0.0684931506849315,0.6575910468619237
0.06882591093117409,0.6575047110570841
0.06896551724137931,0.6574183752522444
0.06896551724137931,0.6573320394474048
0.06896551724137931,0.6572457036425652
0.06896551724137931,0.6571593678377255
0.06896551724137931,0.6570730320328859
0.06896551724137931,0.6569866962280462
0.06896551724137931,0.6569003604232067
0.06896551724137931,0.6568140246183669
0.06944444444444445,0.6567276888135274
0.06976744186046512,0.6566413530086876
0.06976744186046512,0.6565550172038481
0.06976744186046512,0.6564686813990084
0.07006369426751592,0.6563823455941687
0.07017543859649122,0.6562960097893291
0.07042253521126761,0.6562096739844895
0.07084468664850137,0.6561233381796499
0.07142857142857142,0.6560370023748102
0.07142857142857142,0.6559506665699706
0.07142857142857142,0.6558643307651308
0.07142857142857142,0.6557779949602913
0.07142857142857142,0.6556916591554516
0.07142857142857142,0.6556053233506121
0.07142857142857142,0.6555189875457723
0.07142857142857142,0.6554326517409328
0.07142857142857142,0.655346315936093
0.07142857142857142,0.6552599801312535
0.07142857142857142,0.6551736443264138
0.07142857142857142,0.6550873085215742
0.07142857142857142,0.6550009727167345
0.07142857142857142,0.6549146369118949
0.07142857142857142,0.6548283011070553
0.07142857142857142,0.6547419653022156
0.07142857142857142,0.654655629497376
0.07142857142857142,0.6545692936925362
0.07142857142857142,0.6544829578876967
0.07142857142857142,0.654396622082857
0.07142857142857142,0.6543102862780175
0.07142857142857142,0.6542239504731777
0.07142857142857142,0.6541376146683382
0.07142857142857142,0.6540512788634985
0.07142857142857142,0.6539649430586588
0.07142857142857142,0.6538786072538192
0.07142857142857142,0.6537922714489796
0.07142857142857142,0.6537059356441399
0.07142857142857142,0.6536195998393003
0.07142857142857142,0.6535332640344607
0.07142857142857142,0.653446928229621
0.07142857142857142,0.6533605924247814
0.07142857142857142,0.6532742566199417
0.07142857142857142,0.6531879208151021
0.07142857142857142,0.6531015850102624
0.07142857142857142,0.6530152492054229
0.07142857142857142,0.6529289134005831
0.07142857142857142,0.6528425775957436
0.07142857142857142,0.6527562417909039
0.07142857142857142,0.6526699059860642
0.07142857142857142,0.6525835701812246
0.07142857142857142,0.652497234376385
0.07142857142857142,0.6524108985715453
0.07142857142857142,0.6523245627667057
0.07142857142857142,0.6522382269618661
0.07142857142857142,0.6521518911570264
0.07142857142857142,0.6520655553521868
0.07142857142857142,0.651979219547347
0.07142857142857142,0.6518928837425075
0.07142857142857142,0.6518065479376678
0.07142857142857142,0.6517202121328283
0.07142857142857142,0.6516338763279885
0.07142857142857142,0.651547540523149
0.07142857142857142,0.6514612047183093
0.07142857142857142,0.6513748689134696
0.07142857142857142,0.65128853310863
0.07142857142857142,0.6512021973037904
0.07142857142857142,0.6511158614989507
0.07142857142857142,0.6510295256941111
0.07142857142857142,0.6509431898892715
0.07179487179487179,0.6508568540844318
0.07228915662650602,0.6507705182795922
0.07246376811594203,0.6506841824747525
0.07272727272727272,0.6505978466699129
0.07291666666666667,0.6505115108650732
0.07317073170731707,0.6504251750602337
0.07317073170731707,0.6503388392553939
0.07317073170731707,0.6502525034505544
0.07352941176470588,0.6501661676457147
0.07386363636363637,0.650079831840875
0.07407407407407407,0.6499934960360354
0.07407407407407407,0.6499071602311958
0.07407407407407407,0.6498208244263561
0.07407407407407407,0.6497344886215165
0.07407407407407407,0.6496481528166769
0.07407407407407407,0.6495618170118372
0.07407407407407407,0.6494754812069976
0.07407407407407407,0.6493891454021579
0.07407407407407407,0.6493028095973183
0.07441860465116279,0.6492164737924786
0.07462686567164178,0.6491301379876391
0.075,0.6490438021827993
0.075,0.6489574663779598
0.075,0.6488711305731201
0.0752212389380531,0.6487847947682804
0.07547169811320754,0.6486984589634408
0.07563025210084033,0.6486121231586012
0.07589285714285714,0.6485257873537615
0.0761904761904762,0.6484394515489219
0.07692307692307693,0.6483531157440823
0.07692307692307693,0.6482667799392426
0.07692307692307693,0.648180444134403
0.07692307692307693,0.6480941083295633
0.07692307692307693,0.6480077725247237
0.07692307692307693,0.647921436719884
0.07692307692307693,0.6478351009150445
0.07692307692307693,0.6477487651102047
0.07692307692307693,0.6476624293053652
0.07692307692307693,0.6475760935005255
0.07692307692307693,0.6474897576956858
0.07692307692307693,0.6474034218908462
0.07692307692307693,0.6473170860860066
0.07692307692307693,0.6472307502811669
0.07692307692307693,0.6471444144763273
0.07692307692307693,0.6470580786714877
0.07692307692307693,0.6469717428666479
0.07692307692307693,0.6468854070618084
0.07692307692307693,0.6467990712569687
0.07692307692307693,0.6467127354521292
0.07692307692307693,0.6466263996472894
0.07692307692307693,0.6465400638424499
0.07692307692307693,0.6464537280376101
0.07692307692307693,0.6463673922327706
0.07692307692307693,0.6462810564279309
0.07692307692307693,0.6461947206230912
0.07692307692307693,0.6461083848182516
0.07692307692307693,0.646022049013412
0.07692307692307693,0.6459357132085723
0.07692307692307693,0.6458493774037327
0.07692307692307693,0.6457630415988931
0.07692307692307693,0.6456767057940533
0.07692307692307693,0.6455903699892138
0.07692307692307693,0.6455040341843741
0.07692307692307693,0.6454176983795346
0.07692307692307693,0.6453313625746948
0.07692307692307693,0.6452450267698553
0.07692307692307693,0.6451586909650155
0.07692307692307693,0.6450723551601759
0.07692307692307693,0.6449860193553363
0.07692307692307693,0.6448996835504966
0.07692307692307693,0.644813347745657
0.07692307692307693,0.6447270119408174
0.07692307692307693,0.6446406761359778
0.07692307692307693,0.6445543403311381
0.07692307692307693,0.6444680045262985
0.07692307692307693,0.6443816687214587
0.07692307692307693,0.6442953329166192
0.07692307692307693,0.6442089971117795
0.07692307692307693,0.64412266130694
0.07692307692307693,0.6440363255021002
0.07692307692307693,0.6439499896972607
0.07692307692307693,0.643863653892421
0.07692307692307693,0.6437773180875813
0.07692307692307693,0.6436909822827417
0.07692307692307693,0.643604646477902
0.07692307692307693,0.6435183106730624
0.07692307692307693,0.6434319748682228
0.07692307692307693,0.6433456390633832
0.07692307692307693,0.6432593032585435
0.07692307692307693,0.6431729674537039
0.07692307692307693,0.6430866316488641
0.07692307692307693,0.6430002958440246
0.07692307692307693,0.6429139600391849
0.07692307692307693,0.6428276242343454
0.07692307692307693,0.6427412884295056
0.07692307692307693,0.6426549526246661
0.07692307692307693,0.6425686168198264
0.07751937984496124,0.6424822810149867
0.07792207792207792,0.6423959452101471
0.078125,0.6423096094053075
0.0784313725490196,0.6422232736004678
0.0784313725490196,0.6421369377956282
0.07894736842105263,0.6420506019907886
0.07894736842105263,0.6419642661859489
0.07894736842105263,0.6418779303811093
0.07894736842105263,0.6417915945762696
0.07936507936507936,0.64170525877143
0.07954545454545454,0.6416189229665903
0.08,0.6415325871617508
0.08,0.641446251356911
0.08,0.6413599155520715
0.08,0.6412735797472318
0.08,0.6411872439423921
0.08,0.6411009081375525
0.08,0.6410145723327129
0.08,0.6409282365278732
0.08,0.6408419007230336
0.08,0.640755564918194
0.08,0.6406692291133543
0.08,0.6405828933085147
0.08045977011494253,0.640496557503675
0.08074534161490683,0.6404102216988354
0.08108108108108109,0.6403238858939957
0.08108108108108109,0.6402375500891562
0.08108108108108109,0.6401512142843164
0.08108108108108109,0.6400648784794769
0.08143322475570032,0.6399785426746372
0.08163265306122448,0.6398922068697975
0.08181818181818182,0.6398058710649579
0.08208955223880597,0.6397195352601183
0.08235294117647059,0.6396331994552786
0.08287292817679558,0.639546863650439
0.08333333333333333,0.6394605278455994
0.08333333333333333,0.6393741920407597
0.08333333333333333,0.6392878562359201
0.08333333333333333,0.6392015204310804
0.08333333333333333,0.6391151846262408
0.08333333333333333,0.6390288488214011
0.08333333333333333,0.6389425130165616
0.08333333333333333,0.6388561772117218
0.08333333333333333,0.6387698414068823
0.08333333333333333,0.6386835056020426
0.08333333333333333,0.6385971697972029
0.08333333333333333,0.6385108339923633
0.08333333333333333,0.6384244981875237
0.08333333333333333,0.638338162382684
0.08333333333333333,0.6382518265778444
0.08333333333333333,0.6381654907730048
0.08333333333333333,0.638079154968165
0.08333333333333333,0.6379928191633255
0.08333333333333333,0.6379064833584858
0.08333333333333333,0.6378201475536462
0.08333333333333333,0.6377338117488065
0.08333333333333333,0.637647475943967
0.08333333333333333,0.6375611401391272
0.08333333333333333,0.6374748043342877
0.08333333333333333,0.637388468529448
0.08333333333333333,0.6373021327246083
0.08333333333333333,0.6372157969197687
0.08333333333333333,0.6371294611149291
0.08333333333333333,0.6370431253100894
0.08333333333333333,0.6369567895052498
0.08333333333333333,0.6368704537004102
0.08333333333333333,0.6367841178955704
0.08333333333333333,0.6366977820907309
0.08333333333333333,0.6366114462858912
0.08333333333333333,0.6365251104810516
0.08333333333333333,0.6364387746762119
0.08333333333333333,0.6363524388713724
0.08333333333333333,0.6362661030665326
0.08333333333333333,0.636179767261693
0.08333333333333333,0.6360934314568534
0.08333333333333333,0.6360070956520137
0.08333333333333333,0.6359207598471741
0.08333333333333333,0.6358344240423345
0.08333333333333333,0.6357480882374948
0.08333333333333333,0.6356617524326552
0.08333333333333333,0.6355754166278156
0.08333333333333333,0.6354890808229758
0.08333333333333333,0.6354027450181363
0.08333333333333333,0.6353164092132966
0.08333333333333333,0.635230073408457
0.08333333333333333,0.6351437376036173
0.08333333333333333,0.6350574017987778
0.08333333333333333,0.634971065993938
0.08333333333333333,0.6348847301890984
0.08333333333333333,0.6347983943842588
0.08333333333333333,0.6347120585794191
0.08333333333333333,0.6346257227745795
0.08333333333333333,0.6345393869697399
0.08333333333333333,0.6344530511649003
0.08333333333333333,0.6343667153600606
0.08333333333333333,0.634280379555221
0.08333333333333333,0.6341940437503812
0.08333333333333333,0.6341077079455417
0.08333333333333333,0.634021372140702
0.08333333333333333,0.6339350363358625
0.08333333333333333,0.6338487005310227
0.08333333333333333,0.6337623647261832
0.08333333333333333,0.6336760289213434
0.08333333333333333,0.6335896931165038
0.08333333333333333,0.6335033573116642
0.08333333333333333,0.6334170215068246
0.08333333333333333,0.6333306857019849
0.08333333333333333,0.6332443498971453
0.08333333333333333,0.6331580140923057
0.08333333333333333,0.633071678287466
0.08333333333333333,0.6329853424826264
0.08333333333333333,0.6328990066777866
0.08333333333333333,0.6328126708729471
0.08333333333333333,0.6327263350681074
0.08333333333333333,0.6326399992632679
0.08402203856749312,0.6325536634584281
0.08433734939759036,0.6324673276535886
0.08455882352941177,0.6323809918487489
0.0847457627118644,0.6322946560439092
0.0851063829787234,0.6322083202390696
0.0851063829787234,0.63212198443423
0.08536585365853659,0.6320356486293903
0.08571428571428572,0.6319493128245507
0.08571428571428572,0.6318629770197111
0.08571428571428572,0.6317766412148714
0.08571428571428572,0.6316903054100318
0.08571428571428572,0.631603969605192
0.08609271523178808,0.6315176338003525
0.08620689655172414,0.6314312979955128
0.08660130718954248,0.6313449621906733
0.08695652173913043,0.6312586263858335
0.08695652173913043,0.631172290580994
0.08695652173913043,0.6310859547761543
0.08695652173913043,0.6309996189713146
0.08695652173913043,0.630913283166475
0.08695652173913043,0.6308269473616354
0.08695652173913043,0.6307406115567957
0.08695652173913043,0.6306542757519561
0.08695652173913043,0.6305679399471165
0.08695652173913043,0.6304816041422767
0.08695652173913043,0.6303952683374372
0.08695652173913043,0.6303089325325975
0.08695652173913043,0.6302225967277579
0.08695652173913043,0.6301362609229182
0.08695652173913043,0.6300499251180787
0.08737864077669903,0.6299635893132389
0.08771929824561403,0.6298772535083994
0.08771929824561403,0.6297909177035597
0.08823529411764706,0.62970458189872
0.08823529411764706,0.6296182460938804
0.08823529411764706,0.6295319102890408
0.08823529411764706,0.6294455744842011
0.08823529411764706,0.6293592386793615
0.08843537414965986,0.6292729028745219
0.08888888888888889,0.6291865670696821
0.08888888888888889,0.6291002312648426
0.08888888888888889,0.6290138954600029
0.08928571428571429,0.6289275596551633
0.0893854748603352,0.6288412238503236
0.08955223880597014,0.6287548880454841
0.0898876404494382,0.6286685522406443
0.09070294784580499,0.6285822164358047
0.09090909090909091,0.6284958806309651
0.09090909090909091,0.6284095448261254
0.09090909090909091,0.6283232090212858
0.09090909090909091,0.6282368732164462
0.09090909090909091,0.6281505374116065
0.09090909090909091,0.6280642016067669
0.09090909090909091,0.6279778658019273
0.09090909090909091,0.6278915299970875
0.09090909090909091,0.627805194192248
0.09090909090909091,0.6277188583874083
0.09090909090909091,0.6276325225825687
0.09090909090909091,0.627546186777729
0.09090909090909091,0.6274598509728895
0.09090909090909091,0.6273735151680497
0.09090909090909091,0.6272871793632101
0.09090909090909091,0.6272008435583705
0.09090909090909091,0.6271145077535308
0.09090909090909091,0.6270281719486912
0.09090909090909091,0.6269418361438516
0.09090909090909091,0.6268555003390119
0.09090909090909091,0.6267691645341723
0.09090909090909091,0.6266828287293327
0.09090909090909091,0.6265964929244929
0.09090909090909091,0.6265101571196534
0.09090909090909091,0.6264238213148137
0.09090909090909091,0.6263374855099741
0.09090909090909091,0.6262511497051344
0.09090909090909091,0.6261648139002949
0.09090909090909091,0.6260784780954551
0.09090909090909091,0.6259921422906155
0.09090909090909091,0.6259058064857759
0.09090909090909091,0.6258194706809362
0.09090909090909091,0.6257331348760966
0.09090909090909091,0.625646799071257
0.09090909090909091,0.6255604632664173
0.09090909090909091,0.6254741274615777
0.09090909090909091,0.6253877916567381
0.09090909090909091,0.6253014558518983
0.09090909090909091,0.6252151200470588
0.09090909090909091,0.6251287842422191
0.09090909090909091,0.6250424484373795
0.09090909090909091,0.6249561126325398
0.09090909090909091,0.6248697768277003
0.09090909090909091,0.6247834410228605
0.09090909090909091,0.6246971052180209
0.09090909090909091,0.6246107694131813
0.09090909090909091,0.6245244336083416
0.09090909090909091,0.624438097803502
0.09090909090909091,0.6243517619986624
0.09090909090909091,0.6242654261938227
0.09090909090909091,0.6241790903889831
0.09090909090909091,0.6240927545841435
0.09090909090909091,0.6240064187793037
0.09090909090909091,0.6239200829744642
0.09090909090909091,0.6238337471696245
0.09090909090909091,0.623747411364785
0.09090909090909091,0.6236610755599452
0.09090909090909091,0.6235747397551057
0.09090909090909091,0.623488403950266
0.09090909090909091,0.6234020681454263
0.09090909090909091,0.6233157323405867
0.09090909090909091,0.623229396535747
0.09090909090909091,0.6231430607309074
0.09090909090909091,0.6230567249260678
0.09090909090909091,0.6229703891212282
0.09090909090909091,0.6228840533163885
0.09090909090909091,0.6227977175115489
0.09090909090909091,0.6227113817067091
0.09090909090909091,0.6226250459018696
0.09090909090909091,0.6225387100970299
0.09090909090909091,0.6224523742921904
0.09090909090909091,0.6223660384873506
0.09090909090909091,0.6222797026825111
0.09090909090909091,0.6221933668776713
0.09090909090909091,0.6221070310728317
0.09090909090909091,0.6220206952679921
0.09090909090909091,0.6219343594631525
0.09090909090909091,0.6218480236583128
0.09090909090909091,0.6217616878534732
0.09090909090909091,0.6216753520486336
0.09090909090909091,0.6215890162437938
0.09090909090909091,0.6215026804389543
0.09090909090909091,0.6214163446341145
0.09090909090909091,0.621330008829275
0.09090909090909091,0.6212436730244353
0.09090909090909091,0.6211573372195958
0.09090909090909091,0.621071001414756
0.09090909090909091,0.6209846656099165
0.09090909090909091,0.6208983298050768
0.09090909090909091,0.6208119940002371
0.09090909090909091,0.6207256581953975
0.09090909090909091,0.6206393223905579
0.09090909090909091,0.6205529865857182
0.09090909090909091,0.6204666507808786
0.09090909090909091,0.620380314976039
0.09090909090909091,0.6202939791711992
0.09174311926605505,0.6202076433663597
0.09210526315789473,0.62012130756152
0.09230769230769231,0.6200349717566804
0.09259259259259259,0.6199486359518407
0.09259259259259259,0.6198623001470012
0.09302325581395349,0.6197759643421614
0.09302325581395349,0.6196896285373218
0.09316770186335403,0.6196032927324822
0.09352517985611511,0.6195169569276425
0.09375,0.6194306211228029
0.09375,0.6193442853179633
0.09375,0.6192579495131236
0.09375,0.619171613708284
0.09375,0.6190852779034444
0.09375,0.6189989420986046
0.09424083769633508,0.6189126062937651
0.09433962264150944,0.6188262704889254
0.0945945945945946,0.6187399346840858
0.0951219512195122,0.6186535988792461
0.09523809523809523,0.6185672630744066
0.09523809523809523,0.6184809272695668
0.09523809523809523,0.6183945914647272
0.09523809523809523,0.6183082556598876
0.09523809523809523,0.6182219198550479
0.09523809523809523,0.6181355840502083
0.09523809523809523,0.6180492482453687
0.09523809523809523,0.617962912440529
0.09523809523809523,0.6178765766356894
0.09523809523809523,0.6177902408308498
0.09523809523809523,0.61770390502601
0.09523809523809523,0.6176175692211705
0.09523809523809523,0.6175312334163308
0.09523809523809523,0.6174448976114912
0.09523809523809523,0.6173585618066515
0.09523809523809523,0.617272226001812
0.09523809523809523,0.6171858901969722
0.09523809523809523,0.6170995543921326
0.09583333333333334,0.617013218587293
0.09615384615384616,0.6169268827824533
0.09615384615384616,0.6168405469776137
0.09655172413793103,0.6167542111727741
0.0967741935483871,0.6166678753679344
0.0967741935483871,0.6165815395630948
0.0967741935483871,0.6164952037582552
0.0967741935483871,0.6164088679534154
0.0967741935483871,0.6163225321485759
0.0967741935483871,0.6162361963437362
0.09722222222222222,0.6161498605388966
0.0975609756097561,0.6160635247340569
0.0975609756097561,0.6159771889292174
0.0975609756097561,0.6158908531243776
0.09782608695652174,0.615804517319538
0.09803921568627451,0.6157181815146984
0.09824561403508772,0.6156318457098587
0.09846153846153846,0.6155455099050191
0.09876543209876543,0.6154591741001795
0.09905660377358491,0.6153728382953398
0.1,0.6152865024905002
0.1,0.6152001666856606
0.1,0.6151138308808208
0.1,0.6150274950759813
0.1,0.6149411592711416
0.1,0.614854823466302
0.1,0.6147684876614623
0.1,0.6146821518566228
0.1,0.614595816051783
0.1,0.6145094802469434
0.1,0.6144231444421038
0.1,0.6143368086372641
0.1,0.6142504728324245
0.1,0.6141641370275849
0.1,0.6140778012227452
0.1,0.6139914654179056
0.1,0.613905129613066
0.1,0.6138187938082262
0.1,0.6137324580033867
0.1,0.613646122198547
0.1,0.6135597863937075
0.1,0.6134734505888677
0.1,0.6133871147840282
0.1,0.6133007789791884
0.1,0.6132144431743488
0.1,0.6131281073695092
0.1,0.6130417715646695
0.1,0.6129554357598299
0.1,0.6128690999549903
0.1,0.6127827641501506
0.1,0.6126964283453109
0.1,0.6126100925404714
0.1,0.6125237567356316
0.1,0.6124374209307921
0.1,0.6123510851259524
0.1,0.6122647493211129
0.1,0.6121784135162731
0.1,0.6120920777114336
0.1,0.6120057419065938
0.1,0.6119194061017542
0.1,0.6118330702969146
0.1,0.611746734492075
0.1,0.6116603986872353
0.1,0.6115740628823957
0.1,0.611487727077556
0.1,0.6114013912727163
0.1,0.6113150554678768
0.1,0.611228719663037
0.1,0.6111423838581975
0.1,0.6110560480533578
0.1,0.6109697122485183
0.1,0.6108833764436785
0.1,0.6107970406388389
0.1,0.6107107048339993
0.1,0.6106243690291596
0.1,0.61053803322432
0.1,0.6104516974194804
0.1,0.6103653616146407
0.1,0.6102790258098011
0.1,0.6101926900049615
0.1,0.6101063542001217
0.1,0.6100200183952822
0.1,0.6099336825904424
0.1,0.6098473467856029
0.1,0.6097610109807632
0.1,0.6096746751759237
0.1,0.6095883393710839
0.1,0.6095020035662443
0.1,0.6094156677614047
0.1,0.609329331956565
0.1,0.6092429961517254
0.1,0.6091566603468858
0.1,0.6090703245420461
0.1,0.6089839887372065
0.1,0.6088976529323669
0.1,0.6088113171275271
0.1,0.6087249813226876
0.1,0.6086386455178479
0.1,0.6085523097130083
0.1,0.6084659739081686
0.1,0.6083796381033291
0.1,0.6082933022984893
0.1,0.6082069664936497
0.1,0.6081206306888101
0.1,0.6080342948839704
0.1,0.6079479590791308
0.1,0.6078616232742912
0.1,0.6077752874694515
0.1,0.6076889516646119
0.1,0.6076026158597723
0.1,0.6075162800549325
0.1,0.607429944250093
0.1,0.6073436084452533
0.1,0.6072572726404137
0.1,0.607170936835574
0.1,0.6070846010307345
0.1,0.6069982652258947
0.1,0.6069119294210551
0.1,0.6068255936162155
0.1,0.6067392578113758
0.1,0.6066529220065362
0.1,0.6065665862016966
0.1,0.6064802503968569
0.1,0.6063939145920173
0.1,0.6063075787871777
0.1,0.6062212429823379
0.1,0.6061349071774984
0.1,0.6060485713726587
0.1,0.6059622355678191
0.1,0.6058758997629794
0.1,0.6057895639581399
0.1,0.6057032281533001
0.1,0.6056168923484605
0.1,0.6055305565436209
0.1,0.6054442207387812
0.1,0.6053578849339416
0.1,0.605271549129102
0.10077519379844961,0.6051852133242623
0.10121457489878542,0.6050988775194226
0.10144927536231885,0.6050125417145831
0.1016949152542373,0.6049262059097433
0.10185185185185185,0.6048398701049038
0.10204081632653061,0.6047535343000641
0.10227272727272728,0.6046671984952245
0.10256410256410256,0.6045808626903848
0.10256410256410256,0.6044945268855453
0.10256410256410256,0.6044081910807055
0.10294117647058823,0.6043218552758659
0.10344827586206896,0.6042355194710263
0.10344827586206896,0.6041491836661866
0.10344827586206896,0.604062847861347
0.10344827586206896,0.6039765120565074
0.10344827586206896,0.6038901762516677
0.10344827586206896,0.603803840446828
0.10344827586206896,0.6037175046419885
0.10344827586206896,0.6036311688371487
0.10377358490566038,0.6035448330323092
0.10416666666666667,0.6034584972274695
0.10416666666666667,0.60337216142263
0.1044776119402985,0.6032858256177902
0.10465116279069768,0.6031994898129506
0.10526315789473684,0.6031131540081109
0.10526315789473684,0.6030268182032713
0.10526315789473684,0.6029404823984317
0.10526315789473684,0.602854146593592
0.10526315789473684,0.6027678107887524
0.10526315789473684,0.6026814749839128
0.10526315789473684,0.6025951391790731
0.10526315789473684,0.6025088033742334
0.10526315789473684,0.6024224675693939
0.10526315789473684,0.6023361317645541
0.10526315789473684,0.6022497959597146
0.10526315789473684,0.6021634601548749
0.10526315789473684,0.6020771243500354
0.10526315789473684,0.6019907885451956
0.10526315789473684,0.601904452740356
0.10526315789473684,0.6018181169355163
0.10526315789473684,0.6017317811306767
0.10526315789473684,0.6016454453258371
0.10526315789473684,0.6015591095209974
0.10526315789473684,0.6014727737161578
0.10526315789473684,0.6013864379113182
0.10526315789473684,0.6013001021064786
0.10526315789473684,0.6012137663016388
0.10599078341013825,0.6011274304967993
0.10616438356164383,0.6010410946919595
0.10638297872340426,0.60095475888712
0.10638297872340426,0.6008684230822803
0.10714285714285714,0.6007820872774408
0.10714285714285714,0.600695751472601
0.10714285714285714,0.6006094156677614
0.10714285714285714,0.6005230798629217
0.10714285714285714,0.6004367440580821
0.10714285714285714,0.6003504082532425
0.10714285714285714,0.6002640724484029
0.10714285714285714,0.6001777366435632
0.10719131614654002,0.6000914008387236
0.1076923076923077,0.600005065033884
0.10804020100502512,0.5999187292290442
0.10810810810810811,0.5998323934242047
0.10810810810810811,0.599746057619365
0.10810810810810811,0.5996597218145254
0.10843373493975904,0.5995733860096857
0.10869565217391304,0.5994870502048462
0.10869565217391304,0.5994007144000064
0.10909090909090909,0.5993143785951668
0.10909090909090909,0.5992280427903272
0.109375,0.5991417069854875
0.10975609756097561,0.5990553711806479
0.11016949152542373,0.5989690353758083
0.1111111111111111,0.5988826995709686
0.1111111111111111,0.598796363766129
0.1111111111111111,0.5987100279612894
0.1111111111111111,0.5986236921564496
0.1111111111111111,0.5985373563516101
0.1111111111111111,0.5984510205467704
0.1111111111111111,0.5983646847419308
0.1111111111111111,0.5982783489370911
0.1111111111111111,0.5981920131322516
0.1111111111111111,0.5981056773274118
0.1111111111111111,0.5980193415225722
0.1111111111111111,0.5979330057177326
0.1111111111111111,0.5978466699128929
0.1111111111111111,0.5977603341080533
0.1111111111111111,0.5976739983032137
0.1111111111111111,0.597587662498374
0.1111111111111111,0.5975013266935344
0.1111111111111111,0.5974149908886948
0.1111111111111111,0.597328655083855
0.1111111111111111,0.5972423192790155
0.1111111111111111,0.5971559834741758
0.1111111111111111,0.5970696476693362
0.1111111111111111,0.5969833118644965
0.1111111111111111,0.596896976059657
0.1111111111111111,0.5968106402548172
0.1111111111111111,0.5967243044499776
0.1111111111111111,0.596637968645138
0.1111111111111111,0.5965516328402983
0.1111111111111111,0.5964652970354587
0.1111111111111111,0.5963789612306191
0.1111111111111111,0.5962926254257794
0.1111111111111111,0.5962062896209397
0.1111111111111111,0.5961199538161002
0.1111111111111111,0.5960336180112604
0.1111111111111111,0.5959472822064209
0.1111111111111111,0.5958609464015812
0.1111111111111111,0.5957746105967416
0.1111111111111111,0.5956882747919019
0.1111111111111111,0.5956019389870624
0.1111111111111111,0.5955156031822226
0.1111111111111111,0.595429267377383
0.1111111111111111,0.5953429315725434
0.1111111111111111,0.5952565957677037
0.1111111111111111,0.5951702599628641
0.1111111111111111,0.5950839241580245
0.1111111111111111,0.5949975883531848
0.1111111111111111,0.5949112525483451
0.1111111111111111,0.5948249167435056
0.1111111111111111,0.5947385809386658
0.1111111111111111,0.5946522451338263
0.1111111111111111,0.5945659093289866
0.1111111111111111,0.594479573524147
0.1111111111111111,0.5943932377193073
0.1111111111111111,0.5943069019144677
0.1111111111111111,0.594220566109628
0.1111111111111111,0.5941342303047884
0.1111111111111111,0.5940478944999488
0.1111111111111111,0.5939615586951091
0.1111111111111111,0.5938752228902695
0.1111111111111111,0.5937888870854299
0.1111111111111111,0.5937025512805902
0.1111111111111111,0.5936162154757505
0.1111111111111111,0.593529879670911
0.1111111111111111,0.5934435438660712
0.1111111111111111,0.5933572080612317
0.1111111111111111,0.593270872256392
0.1111111111111111,0.5931845364515524
0.1111111111111111,0.5930982006467127
0.1111111111111111,0.5930118648418731
0.1111111111111111,0.5929255290370334
0.1111111111111111,0.5928391932321938
0.1111111111111111,0.5927528574273542
0.1111111111111111,0.5926665216225145
0.1111111111111111,0.5925801858176749
0.1111111111111111,0.5924938500128353
0.1111111111111111,0.5924075142079956
0.1111111111111111,0.5923211784031559
0.1111111111111111,0.5922348425983164
0.1111111111111111,0.5921485067934766
0.1111111111111111,0.5920621709886371
0.1111111111111111,0.5919758351837974
0.1111111111111111,0.5918894993789579
0.1111111111111111,0.5918031635741181
0.1111111111111111,0.5917168277692785
0.1111111111111111,0.5916304919644388
0.1111111111111111,0.5915441561595992
0.1111111111111111,0.5914578203547596
0.1111111111111111,0.59137148454992
0.1111111111111111,0.5912851487450803
0.1111111111111111,0.5911988129402407
0.1111111111111111,0.591112477135401
0.1111111111111111,0.5910261413305613
0.1111111111111111,0.5909398055257218
0.1111111111111111,0.590853469720882
0.1111111111111111,0.5907671339160425
0.1111111111111111,0.5906807981112028
0.1111111111111111,0.5905944623063633
0.1111111111111111,0.5905081265015235
0.1111111111111111,0.5904217906966839
0.1111111111111111,0.5903354548918442
0.1111111111111111,0.5902491190870046
0.1111111111111111,0.590162783282165
0.1111111111111111,0.5900764474773253
0.1111111111111111,0.5899901116724857
0.1111111111111111,0.5899037758676461
0.1111111111111111,0.5898174400628065
0.1111111111111111,0.5897311042579667
0.1111111111111111,0.5896447684531272
0.1111111111111111,0.5895584326482874
0.1111111111111111,0.5894720968434479
0.1111111111111111,0.5893857610386082
0.1111111111111111,0.5892994252337687
0.1111111111111111,0.5892130894289289
0.1111111111111111,0.5891267536240893
0.1111111111111111,0.5890404178192497
0.1111111111111111,0.58895408201441
0.1111111111111111,0.5888677462095704
0.1111111111111111,0.5887814104047308
0.1111111111111111,0.5886950745998911
0.1111111111111111,0.5886087387950515
0.1111111111111111,0.5885224029902119
0.1111111111111111,0.5884360671853721
0.1111111111111111,0.5883497313805326
0.1111111111111111,0.5882633955756928
0.1111111111111111,0.5881770597708533
0.1111111111111111,0.5880907239660136
0.1111111111111111,0.5880043881611741
0.1111111111111111,0.5879180523563343
0.1111111111111111,0.5878317165514947
0.1111111111111111,0.587745380746655
0.1111111111111111,0.5876590449418154
0.1111111111111111,0.5875727091369758
0.1111111111111111,0.5874863733321362
0.1111111111111111,0.5874000375272965
0.1111111111111111,0.5873137017224568
0.1111111111111111,0.5872273659176173
0.1111111111111111,0.5871410301127775
0.1111111111111111,0.587054694307938
0.1111111111111111,0.5869683585030983
0.1111111111111111,0.5868820226982587
0.1111111111111111,0.586795686893419
0.1111111111111111,0.5867093510885795
0.1111111111111111,0.5866230152837397
0.1111111111111111,0.5865366794789001
0.1111111111111111,0.5864503436740605
0.11173184357541899,0.5863640078692208
0.11235955056179775,0.5862776720643812
0.11278195488721804,0.5861913362595416
0.11293634496919917,0.5861050004547019
0.11320754716981132,0.5860186646498622
0.11353711790393013,0.5859323288450227
0.11363636363636363,0.5858459930401829
0.11363636363636363,0.5857596572353434
0.11392405063291139,0.5856733214305037
0.11428571428571428,0.5855869856256641
0.11428571428571428,0.5855006498208244
0.11428571428571428,0.5854143140159848
0.11428571428571428,0.5853279782111451
0.11475409836065574,0.5852416424063055
0.11494252873563218,0.5851553066014659
0.11538461538461539,0.5850689707966262
0.11538461538461539,0.5849826349917866
0.11538461538461539,0.584896299186947
0.11538461538461539,0.5848099633821073
0.11538461538461539,0.5847236275772676
0.11538461538461539,0.5846372917724281
0.11538461538461539,0.5845509559675883
0.11538461538461539,0.5844646201627488
0.11538461538461539,0.5843782843579091
0.11538461538461539,0.5842919485530695
0.11578947368421053,0.5842056127482298
0.11614173228346457,0.5841192769433902
0.11627906976744186,0.5840329411385505
0.11627906976744186,0.5839466053337109
0.11650485436893204,0.5838602695288713
0.11678832116788321,0.5837739337240316
0.11711711711711711,0.583687597919192
0.11764705882352941,0.5836012621143524
0.11764705882352941,0.5835149263095127
0.11764705882352941,0.583428590504673
0.11764705882352941,0.5833422546998335
0.11764705882352941,0.5832559188949937
0.11764705882352941,0.5831695830901542
0.11764705882352941,0.5830832472853145
0.11764705882352941,0.5829969114804749
0.11764705882352941,0.5829105756756352
0.11764705882352941,0.5828242398707956
0.11764705882352941,0.5827379040659559
0.11764705882352941,0.5826515682611163
0.11764705882352941,0.5825652324562767
0.11764705882352941,0.582478896651437
0.11764705882352941,0.5823925608465974
0.11764705882352941,0.5823062250417578
0.11764705882352941,0.5822198892369181
0.11764705882352941,0.5821335534320784
0.11764705882352941,0.5820472176272389
0.11764705882352941,0.5819608818223991
0.11764705882352941,0.5818745460175596
0.11764705882352941,0.5817882102127199
0.11764705882352941,0.5817018744078803
0.11764705882352941,0.5816155386030406
0.11764705882352941,0.581529202798201
0.11764705882352941,0.5814428669933613
0.11764705882352941,0.5813565311885217
0.11811023622047244,0.5812701953836821
0.11848341232227488,0.5811838595788424
0.11864406779661017,0.5810975237740028
0.11904761904761904,0.5810111879691632
0.11904761904761904,0.5809248521643235
0.11904761904761904,0.5808385163594838
0.11940298507462686,0.5807521805546443
0.12,0.5806658447498045
0.12,0.580579508944965
0.12,0.5804931731401253
0.12,0.5804068373352858
0.12,0.580320501530446
0.12,0.5802341657256064
0.12,0.5801478299207667
0.12,0.5800614941159271
0.12,0.5799751583110875
0.12,0.5798888225062478
0.12017167381974249,0.5798024867014082
0.1206896551724138,0.5797161508965685
0.12077294685990338,0.579629815091729
0.12121212121212122,0.5795434792868892
0.12121212121212122,0.5794571434820497
0.12121212121212122,0.5793708076772099
0.12121212121212122,0.5792844718723704
0.12121212121212122,0.5791981360675307
0.12149532710280374,0.5791118002626912
0.12195121951219512,0.5790254644578514
0.12195121951219512,0.5789391286530118
0.12195121951219512,0.5788527928481721
0.12222222222222222,0.5787664570433325
0.12244897959183673,0.5786801212384929
0.12264150943396226,0.5785937854336533
0.12280701754385964,0.5785074496288136
0.12307692307692308,0.5784211138239739
0.12345679012345678,0.5783347780191344
0.12389380530973451,0.5782484422142946
0.125,0.5781621064094551
0.125,0.5780757706046153
0.125,0.5779894347997758
0.125,0.5779030989949361
0.125,0.5778167631900966
0.125,0.5777304273852568
0.125,0.5776440915804172
0.125,0.5775577557755776
0.125,0.5774714199707379
0.125,0.5773850841658983
0.125,0.5772987483610587
0.125,0.577212412556219
0.125,0.5771260767513793
0.125,0.5770397409465398
0.125,0.5769534051417
0.125,0.5768670693368605
0.125,0.5767807335320208
0.125,0.5766943977271812
0.125,0.5766080619223415
0.125,0.5765217261175019
0.125,0.5764353903126622
0.125,0.5763490545078226
0.125,0.576262718702983
0.125,0.5761763828981433
0.125,0.5760900470933037
0.125,0.5760037112884641
0.125,0.5759173754836244
0.125,0.5758310396787847
0.125,0.5757447038739452
0.125,0.5756583680691054
0.125,0.5755720322642659
0.125,0.5754856964594262
0.125,0.5753993606545866
0.125,0.5753130248497469
0.125,0.5752266890449073
0.125,0.5751403532400676
0.125,0.575054017435228
0.125,0.5749676816303884
0.125,0.5748813458255487
0.125,0.5747950100207091
0.125,0.5747086742158695
0.125,0.5746223384110298
0.125,0.5745360026061901
0.125,0.5744496668013506
0.125,0.5743633309965108
0.125,0.5742769951916713
0.125,0.5741906593868316
0.125,0.574104323581992
0.125,0.5740179877771523
0.125,0.5739316519723127
0.125,0.573845316167473
0.125,0.5737589803626334
0.125,0.5736726445577938
0.125,0.5735863087529541
0.125,0.5734999729481145
0.125,0.5734136371432749
0.125,0.5733273013384352
0.125,0.5732409655335955
0.125,0.573154629728756
0.125,0.5730682939239162
0.125,0.5729819581190767
0.125,0.572895622314237
0.125,0.5728092865093974
0.125,0.5727229507045577
0.125,0.5726366148997181
0.125,0.5725502790948784
0.125,0.5724639432900388
0.125,0.5723776074851992
0.125,0.5722912716803595
0.125,0.5722049358755199
0.125,0.5721186000706803
0.125,0.5720322642658406
0.125,0.5719459284610009
0.125,0.5718595926561614
0.125,0.5717732568513216
0.125,0.5716869210464821
0.125,0.5716005852416424
0.125,0.5715142494368028
0.125,0.5714279136319631
0.125,0.5713415778271235
0.125,0.5712552420222838
0.125,0.5711689062174442
0.125,0.5710825704126046
0.125,0.5709962346077649
0.125,0.5709098988029253
0.125,0.5708235629980856
0.125,0.570737227193246
0.125,0.5706508913884063
0.125,0.5705645555835668
0.125,0.570478219778727
0.125,0.5703918839738875
0.125,0.5703055481690478
0.125,0.5702192123642082
0.125,0.5701328765593685
0.125,0.5700465407545289
0.125,0.5699602049496892
0.125,0.5698738691448496
0.125,0.56978753334001
0.125,0.5697011975351703
0.125,0.5696148617303307
0.125,0.569528525925491
0.125,0.5694421901206514
0.125,0.5693558543158117
0.125,0.5692695185109722
0.125,0.5691831827061324
0.125,0.5690968469012929
0.125,0.5690105110964532
0.125,0.5689241752916135
0.125,0.5688378394867739
0.125,0.5687515036819343
0.125,0.5686651678770946
0.125,0.568578832072255
0.125,0.5684924962674154
0.125,0.5684061604625757
0.125,0.5683198246577361
0.125,0.5682334888528964
0.125,0.5681471530480569
0.125,0.5680608172432171
0.125,0.5679744814383776
0.125,0.5678881456335378
0.125,0.5678018098286983
0.125,0.5677154740238586
0.125,0.567629138219019
0.125,0.5675428024141793
0.125,0.5674564666093397
0.125,0.5673701308045
0.125,0.5672837949996604
0.125,0.5671974591948208
0.125,0.5671111233899812
0.125,0.5670247875851415
0.125,0.5669384517803018
0.125,0.5668521159754623
0.125,0.5667657801706225
0.125,0.566679444365783
0.125,0.5665931085609432
0.125,0.5665067727561037
0.125,0.566420436951264
0.125,0.5663341011464244
0.125,0.5662477653415847
0.125,0.5661614295367451
0.125,0.5660750937319055
0.125,0.5659887579270658
0.125,0.5659024221222262
0.125,0.5658160863173866
0.125,0.5657297505125469
0.125,0.5656434147077072
0.125,0.5655570789028677
0.125,0.5654707430980279
0.125,0.5653844072931884
0.125,0.5652980714883487
0.125,0.5652117356835091
0.125,0.5651253998786694
0.125,0.5650390640738298
0.125,0.5649527282689901
0.125,0.5648663924641505
0.125,0.5647800566593109
0.125,0.5646937208544712
0.125,0.5646073850496316
0.125,0.564521049244792
0.125,0.5644347134399523
0.125,0.5643483776351126
0.125,0.5642620418302731
0.125,0.5641757060254333
0.125,0.5640893702205938
0.125,0.5640030344157541
0.125,0.5639166986109145
0.125,0.5638303628060748
0.125,0.5637440270012352
0.125,0.5636576911963955
0.125,0.5635713553915559
0.125,0.5634850195867163
0.125,0.5633986837818766
0.125,0.563312347977037
0.125,0.5632260121721974
0.125,0.5631396763673577
0.125,0.563053340562518
0.125,0.5629670047576785
0.125,0.5628806689528387
0.125,0.5627943331479992
0.125,0.5627079973431595
0.125,0.5626216615383199
0.12568306010928962,0.5625353257334802
0.12639405204460966,0.5624489899286406
0.1267605633802817,0.5623626541238009
0.12698412698412698,0.5622763183189613
0.12727272727272726,0.5621899825141217
0.1274131274131274,0.562103646709282
0.1276595744680851,0.5620173109044424
0.1276595744680851,0.5619309750996027
0.12804878048780488,0.5618446392947631
0.1282051282051282,0.5617583034899234
0.1282051282051282,0.5616719676850839
0.1282051282051282,0.5615856318802441
0.12857142857142856,0.5614992960754046
0.12903225806451613,0.5614129602705649
0.12903225806451613,0.5613266244657253
0.12903225806451613,0.5612402886608856
0.12903225806451613,0.561153952856046
0.12903225806451613,0.5610676170512063
0.12903225806451613,0.5609812812463667
0.12962962962962962,0.5608949454415271
0.12962962962962962,0.5608086096366874
0.13008130081300814,0.5607222738318478
0.13043478260869565,0.5606359380270081
0.13043478260869565,0.5605496022221685
0.13043478260869565,0.5604632664173288
0.13043478260869565,0.5603769306124893
0.13043478260869565,0.5602905948076495
0.13043478260869565,0.56020425900281
0.13043478260869565,0.5601179231979703
0.13043478260869565,0.5600315873931306
0.13043478260869565,0.559945251588291
0.13043478260869565,0.5598589157834514
0.13043478260869565,0.5597725799786117
0.13043478260869565,0.5596862441737721
0.1308411214953271,0.5595999083689325
0.13114754098360656,0.5595135725640928
0.131401448913315,0.5594272367592532
0.13157894736842105,0.5593409009544135
0.13157894736842105,0.559254565149574
0.13157894736842105,0.5591682293447342
0.1320754716981132,0.5590818935398947
0.1320754716981132,0.5589955577350549
0.1323529411764706,0.5589092219302154
0.13284518828451883,0.5588228861253757
0.13333333333333333,0.558736550320536
0.13333333333333333,0.5586502145156964
0.13333333333333333,0.5585638787108568
0.13333333333333333,0.5584775429060171
0.13333333333333333,0.5583912071011775
0.13333333333333333,0.5583048712963379
0.13333333333333333,0.5582185354914982
0.13333333333333333,0.5581321996866586
0.13333333333333333,0.5580458638818189
0.13333333333333333,0.5579595280769793
0.13333333333333333,0.5578731922721396
0.13333333333333333,0.5577868564673001
0.13333333333333333,0.5577005206624603
0.13333333333333333,0.5576141848576208
0.13333333333333333,0.5575278490527811
0.13333333333333333,0.5574415132479414
0.13333333333333333,0.5573551774431018
0.13333333333333333,0.5572688416382622
0.13333333333333333,0.5571825058334225
0.13333333333333333,0.5570961700285829
0.13333333333333333,0.5570098342237433
0.13333333333333333,0.5569234984189037
0.13333333333333333,0.556837162614064
0.13333333333333333,0.5567508268092243
0.13333333333333333,0.5566644910043848
0.13333333333333333,0.556578155199545
0.13333333333333333,0.5564918193947055
0.13333333333333333,0.5564054835898657
0.13333333333333333,0.5563191477850262
0.13333333333333333,0.5562328119801865
0.13333333333333333,0.5561464761753468
0.13333333333333333,0.5560601403705072
0.13333333333333333,0.5559738045656676
0.13333333333333333,0.555887468760828
0.13333333333333333,0.5558011329559883
0.13333333333333333,0.5557147971511487
0.13414634146341464,0.555628461346309
0.1346153846153846,0.5555421255414694
0.1346153846153846,0.5554557897366297
0.1350210970464135,0.5553694539317902
0.13513513513513514,0.5552831181269504
0.13513513513513514,0.5551967823221109
0.13513513513513514,0.5551104465172711
0.13541666666666666,0.5550241107124316
0.13559322033898305,0.5549377749075919
0.136,0.5548514391027523
0.13636363636363635,0.5547651032979126
0.13636363636363635,0.554678767493073
0.13636363636363635,0.5545924316882334
0.13636363636363635,0.5545060958833937
0.13636363636363635,0.5544197600785541
0.13636363636363635,0.5543334242737143
0.13636363636363635,0.5542470884688748
0.13636363636363635,0.5541607526640351
0.13636363636363635,0.5540744168591956
0.13636363636363635,0.5539880810543558
0.13636363636363635,0.5539017452495163
0.13636363636363635,0.5538154094446766
0.13636363636363635,0.553729073639837
0.1366906474820144,0.5536427378349973
0.136986301369863,0.5535564020301577
0.13725490196078433,0.553470066225318
0.1375,0.5533837304204784
0.13793103448275862,0.5532973946156388
0.13793103448275862,0.5532110588107991
0.13793103448275862,0.5531247230059595
0.13793103448275862,0.5530383872011198
0.13793103448275862,0.5529520513962802
0.13793103448275862,0.5528657155914405
0.13821138211382114,0.552779379786601
0.13846153846153847,0.5526930439817612
0.1388888888888889,0.5526067081769217
0.1388888888888889,0.552520372372082
0.1388888888888889,0.5524340365672424
0.1388888888888889,0.5523477007624027
0.13934426229508196,0.5522613649575631
0.13953488372093023,0.5521750291527234
0.13953488372093023,0.5520886933478838
0.14,0.5520023575430442
0.14,0.5519160217382045
0.14035087719298245,0.5518296859333649
0.140625,0.5517433501285252
0.14084507042253522,0.5516570143236856
0.14130434782608695,0.5515706785188459
0.14220183486238533,0.5514843427140064
0.14285714285714285,0.5513980069091666
0.14285714285714285,0.5513116711043271
0.14285714285714285,0.5512253352994874
0.14285714285714285,0.5511389994946477
0.14285714285714285,0.5510526636898081
0.14285714285714285,0.5509663278849685
0.14285714285714285,0.5508799920801288
0.14285714285714285,0.5507936562752892
0.14285714285714285,0.5507073204704496
0.14285714285714285,0.5506209846656099
0.14285714285714285,0.5505346488607703
0.14285714285714285,0.5504483130559306
0.14285714285714285,0.550361977251091
0.14285714285714285,0.5502756414462513
0.14285714285714285,0.5501893056414118
0.14285714285714285,0.550102969836572
0.14285714285714285,0.5500166340317325
0.14285714285714285,0.5499302982268928
0.14285714285714285,0.5498439624220531
0.14285714285714285,0.5497576266172135
0.14285714285714285,0.5496712908123739
0.14285714285714285,0.5495849550075342
0.14285714285714285,0.5494986192026946
0.14285714285714285,0.549412283397855
0.14285714285714285,0.5493259475930153
0.14285714285714285,0.5492396117881757
0.14285714285714285,0.549153275983336
0.14285714285714285,0.5490669401784964
0.14285714285714285,0.5489806043736567
0.14285714285714285,0.5488942685688172
0.14285714285714285,0.5488079327639774
0.14285714285714285,0.5487215969591379
0.14285714285714285,0.5486352611542982
0.14285714285714285,0.5485489253494585
0.14285714285714285,0.5484625895446189
0.14285714285714285,0.5483762537397793
0.14285714285714285,0.5482899179349396
0.14285714285714285,0.5482035821301
0.14285714285714285,0.5481172463252604
0.14285714285714285,0.5480309105204207
0.14285714285714285,0.5479445747155811
0.14285714285714285,0.5478582389107414
0.14285714285714285,0.5477719031059018
0.14285714285714285,0.5476855673010621
0.14285714285714285,0.5475992314962226
0.14285714285714285,0.5475128956913828
0.14285714285714285,0.5474265598865433
0.14285714285714285,0.5473402240817036
0.14285714285714285,0.5472538882768639
0.14285714285714285,0.5471675524720243
0.14285714285714285,0.5470812166671847
0.14285714285714285,0.546994880862345
0.14285714285714285,0.5469085450575054
0.14285714285714285,0.5468222092526658
0.14285714285714285,0.5467358734478261
0.14285714285714285,0.5466495376429865
0.14285714285714285,0.5465632018381468
0.14285714285714285,0.5464768660333073
0.14285714285714285,0.5463905302284675
0.14285714285714285,0.546304194423628
0.14285714285714285,0.5462178586187882
0.14285714285714285,0.5461315228139487
0.14285714285714285,0.546045187009109
0.14285714285714285,0.5459588512042693
0.14285714285714285,0.5458725153994297
0.14285714285714285,0.5457861795945901
0.14285714285714285,0.5456998437897504
0.14285714285714285,0.5456135079849108
0.14285714285714285,0.5455271721800712
0.14285714285714285,0.5454408363752314
0.14285714285714285,0.5453545005703919
0.14285714285714285,0.5452681647655522
0.14285714285714285,0.5451818289607127
0.14285714285714285,0.5450954931558729
0.14285714285714285,0.5450091573510334
0.14285714285714285,0.5449228215461936
0.14285714285714285,0.5448364857413541
0.14285714285714285,0.5447501499365144
0.14285714285714285,0.5446638141316748
0.14285714285714285,0.5445774783268351
0.14285714285714285,0.5444911425219955
0.14285714285714285,0.5444048067171559
0.14285714285714285,0.5443184709123162
0.14285714285714285,0.5442321351074766
0.14285714285714285,0.5441457993026368
0.14285714285714285,0.5440594634977973
0.14285714285714285,0.5439731276929576
0.14285714285714285,0.5438867918881181
0.14285714285714285,0.5438004560832783
0.14285714285714285,0.5437141202784388
0.14285714285714285,0.543627784473599
0.14285714285714285,0.5435414486687594
0.14285714285714285,0.5434551128639198
0.14285714285714285,0.5433687770590802
0.14285714285714285,0.5432824412542405
0.14285714285714285,0.5431961054494009
0.14285714285714285,0.5431097696445613
0.14285714285714285,0.5430234338397216
0.14285714285714285,0.542937098034882
0.14285714285714285,0.5428507622300422
0.14285714285714285,0.5427644264252027
0.14285714285714285,0.542678090620363
0.14285714285714285,0.5425917548155235
0.14285714285714285,0.5425054190106837
0.14285714285714285,0.5424190832058442
0.14285714285714285,0.5423327474010045
0.14285714285714285,0.5422464115961648
0.14285714285714285,0.5421600757913252
0.14285714285714285,0.5420737399864856
0.14285714285714285,0.5419874041816459
0.14285714285714285,0.5419010683768063
0.14285714285714285,0.5418147325719667
0.14285714285714285,0.541728396767127
0.14285714285714285,0.5416420609622874
0.14285714285714285,0.5415557251574477
0.14285714285714285,0.5414693893526081
0.14285714285714285,0.5413830535477684
0.14285714285714285,0.5412967177429289
0.14285714285714285,0.5412103819380891
0.14285714285714285,0.5411240461332496
0.14285714285714285,0.5410377103284099
0.14285714285714285,0.5409513745235702
0.14285714285714285,0.5408650387187306
0.14285714285714285,0.540778702913891
0.14285714285714285,0.5406923671090513
0.14285714285714285,0.5406060313042117
0.14285714285714285,0.5405196954993721
0.14285714285714285,0.5404333596945324
0.14285714285714285,0.5403470238896928
0.14285714285714285,0.5402606880848531
0.14285714285714285,0.5401743522800135
0.14285714285714285,0.5400880164751738
0.14285714285714285,0.5400016806703343
0.14285714285714285,0.5399153448654945
0.14285714285714285,0.539829009060655
0.14285714285714285,0.5397426732558153
0.14285714285714285,0.5396563374509756
0.14285714285714285,0.539570001646136
0.14285714285714285,0.5394836658412964
0.14285714285714285,0.5393973300364567
0.14285714285714285,0.5393109942316171
0.14285714285714285,0.5392246584267775
0.14285714285714285,0.5391383226219378
0.14285714285714285,0.5390519868170982
0.14285714285714285,0.5389656510122585
0.14285714285714285,0.5388793152074189
0.14285714285714285,0.5387929794025792
0.14285714285714285,0.5387066435977397
0.14285714285714285,0.5386203077928999
0.14285714285714285,0.5385339719880604
0.14285714285714285,0.5384476361832207
0.14285714285714285,0.538361300378381
0.14285714285714285,0.5382749645735414
0.14285714285714285,0.5381886287687018
0.14285714285714285,0.5381022929638621
0.14285714285714285,0.5380159571590225
0.14285714285714285,0.5379296213541829
0.14285714285714285,0.5378432855493432
0.14285714285714285,0.5377569497445036
0.14285714285714285,0.5376706139396639
0.14285714285714285,0.5375842781348243
0.14285714285714285,0.5374979423299846
0.14285714285714285,0.5374116065251451
0.14285714285714285,0.5373252707203053
0.14285714285714285,0.5372389349154658
0.14285714285714285,0.5371525991106261
0.14285714285714285,0.5370662633057864
0.14285714285714285,0.5369799275009468
0.14285714285714285,0.5368935916961072
0.14285714285714285,0.5368072558912675
0.14285714285714285,0.5367209200864279
0.14285714285714285,0.5366345842815883
0.14285714285714285,0.5365482484767485
0.14285714285714285,0.536461912671909
0.14285714285714285,0.5363755768670693
0.14285714285714285,0.5362892410622297
0.14285714285714285,0.53620290525739
0.14285714285714285,0.5361165694525505
0.14285714285714285,0.5360302336477107
0.14285714285714285,0.5359438978428712
0.14285714285714285,0.5358575620380315
0.14285714285714285,0.5357712262331918
0.14285714285714285,0.5356848904283522
0.14285714285714285,0.5355985546235126
0.14285714285714285,0.535512218818673
0.14285714285714285,0.5354258830138333
0.14285714285714285,0.5353395472089937
0.14285714285714285,0.5352532114041539
0.14285714285714285,0.5351668755993144
0.14285714285714285,0.5350805397944747
0.14285714285714285,0.5349942039896352
0.14285714285714285,0.5349078681847954
0.14285714285714285,0.5348215323799559
0.14285714285714285,0.5347351965751161
0.14285714285714285,0.5346488607702765
0.14285714285714285,0.5345625249654369
0.14285714285714285,0.5344761891605972
0.14285714285714285,0.5343898533557576
0.14285714285714285,0.534303517550918
0.14285714285714285,0.5342171817460784
0.14285714285714285,0.5341308459412387
0.14285714285714285,0.5340445101363991
0.14285714285714285,0.5339581743315593
0.14285714285714285,0.5338718385267198
0.14285714285714285,0.5337855027218801
0.14285714285714285,0.5336991669170406
0.14285714285714285,0.5336128311122008
0.14285714285714285,0.5335264953073613
0.14285714285714285,0.5334401595025215
0.14285714285714285,0.5333538236976819
0.14285714285714285,0.5332674878928423
0.14285714285714285,0.5331811520880027
0.14285714285714285,0.533094816283163
0.14285714285714285,0.5330084804783234
0.14285714285714285,0.5329221446734838
0.14285714285714285,0.5328358088686441
0.14285714285714285,0.5327494730638045
0.14285714285714285,0.5326631372589647
0.14285714285714285,0.5325768014541252
0.14285714285714285,0.5324904656492855
0.14285714285714285,0.532404129844446
0.14285714285714285,0.5323177940396062
0.14285714285714285,0.5322314582347667
0.14285714285714285,0.532145122429927
0.14285714285714285,0.5320587866250873
0.14285714285714285,0.5319724508202477
0.14285714285714285,0.5318861150154081
0.14285714285714285,0.5317997792105684
0.14285714285714285,0.5317134434057288
0.14285714285714285,0.5316271076008892
0.14285714285714285,0.5315407717960495
0.14285714285714285,0.5314544359912099
0.14393939393939395,0.5313681001863702
0.14444444444444443,0.5312817643815306
0.14473684210526316,0.5311954285766909
0.14516129032258066,0.5311090927718514
0.14545454545454545,0.5310227569670116
0.14553990610328638,0.5309364211621721
0.14583333333333334,0.5308500853573324
0.145985401459854,0.5307637495524927
0.14634146341463414,0.5306774137476531
0.14634146341463414,0.5305910779428135
0.14634146341463414,0.5305047421379738
0.14705882352941177,0.5304184063331342
0.14705882352941177,0.5303320705282946
0.14705882352941177,0.5302457347234549
0.14705882352941177,0.5301593989186153
0.14705882352941177,0.5300730631137756
0.14736842105263157,0.529986727308936
0.14754098360655737,0.5299003915040963
0.14814814814814814,0.5298140556992568
0.14814814814814814,0.529727719894417
0.14814814814814814,0.5296413840895775
0.14814814814814814,0.5295550482847378
0.14814814814814814,0.5294687124798981
0.14814814814814814,0.5293823766750585
0.14814814814814814,0.5292960408702189
0.1483375959079284,0.5292097050653792
0.14893617021276595,0.5291233692605396
0.14893617021276595,0.5290370334557
0.14925373134328357,0.5289506976508602
0.14965986394557823,0.5288643618460207
0.15,0.528778026041181
0.15,0.5286916902363414
0.15,0.5286053544315017
0.15,0.5285190186266622
0.15,0.5284326828218224
0.15,0.5283463470169829
0.15,0.5282600112121432
0.15,0.5281736754073035
0.15,0.5280873396024639
0.15,0.5280010037976243
0.15,0.5279146679927846
0.15,0.527828332187945
0.15,0.5277419963831054
0.15,0.5276556605782656
0.15,0.5275693247734261
0.15,0.5274829889685864
0.1506849315068493,0.5273966531637468
0.1509433962264151,0.5273103173589071
0.1511627906976744,0.5272239815540676
0.15151515151515152,0.5271376457492278
0.15151515151515152,0.5270513099443883
0.15151515151515152,0.5269649741395486
0.15151515151515152,0.5268786383347089
0.15151515151515152,0.5267923025298693
0.15196078431372548,0.5267059667250297
0.15217391304347827,0.52661963092019
0.15254237288135594,0.5265332951153504
0.1527777777777778,0.5264469593105108
0.15306122448979592,0.526360623505671
0.15384615384615385,0.5262742877008315
0.15384615384615385,0.5261879518959918
0.15384615384615385,0.5261016160911522
0.15384615384615385,0.5260152802863125
0.15384615384615385,0.525928944481473
0.15384615384615385,0.5258426086766332
0.15384615384615385,0.5257562728717936
0.15384615384615385,0.525669937066954
0.15384615384615385,0.5255836012621143
0.15384615384615385,0.5254972654572747
0.15384615384615385,0.5254109296524351
0.15384615384615385,0.5253245938475954
0.15384615384615385,0.5252382580427558
0.15384615384615385,0.5251519222379162
0.15384615384615385,0.5250655864330764
0.15384615384615385,0.5249792506282369
0.15384615384615385,0.5248929148233972
0.15384615384615385,0.5248065790185577
0.15384615384615385,0.5247202432137179
0.15384615384615385,0.5246339074088784
0.15384615384615385,0.5245475716040386
0.15384615384615385,0.524461235799199
0.15384615384615385,0.5243748999943594
0.15384615384615385,0.5242885641895197
0.15384615384615385,0.5242022283846801
0.15384615384615385,0.5241158925798405
0.15384615384615385,0.5240295567750008
0.15384615384615385,0.5239432209701612
0.15384615384615385,0.5238568851653216
0.15384615384615385,0.5237705493604818
0.15384615384615385,0.5236842135556423
0.15384615384615385,0.5235978777508026
0.15384615384615385,0.523511541945963
0.15384615384615385,0.5234252061411233
0.15384615384615385,0.5233388703362838
0.15384615384615385,0.523252534531444
0.15384615384615385,0.5231661987266044
0.15384615384615385,0.5230798629217648
0.15384615384615385,0.5229935271169251
0.15384615384615385,0.5229071913120855
0.15384615384615385,0.5228208555072459
0.15384615384615385,0.5227345197024063
0.15384615384615385,0.5226481838975666
0.15384615384615385,0.522561848092727
0.15384615384615385,0.5224755122878872
0.15384615384615385,0.5223891764830477
0.15384615384615385,0.522302840678208
0.15384615384615385,0.5222165048733685
0.15441176470588236,0.5221301690685287
0.15492957746478872,0.5220438332636892
0.15517241379310345,0.5219574974588495
0.1554054054054054,0.5218711616540098
0.15555555555555556,0.5217848258491702
0.15555555555555556,0.5216984900443306
0.15625,0.5216121542394909
0.15625,0.5215258184346513
0.15625,0.5214394826298117
0.15625,0.521353146824972
0.15625,0.5212668110201324
0.15625,0.5211804752152926
0.15671641791044777,0.5210941394104531
0.1568627450980392,0.5210078036056134
0.15714285714285714,0.5209214678007739
0.15789473684210525,0.5208351319959341
0.15789473684210525,0.5207487961910946
0.15789473684210525,0.5206624603862549
0.15789473684210525,0.5205761245814152
0.15789473684210525,0.5204897887765756
0.15789473684210525,0.520403452971736
0.15789473684210525,0.5203171171668963
0.15789473684210525,0.5202307813620567
0.15789473684210525,0.5201444455572171
0.15789473684210525,0.5200581097523773
0.15789473684210525,0.5199717739475378
0.15789473684210525,0.519885438142698
0.15789473684210525,0.5197991023378585
0.15789473684210525,0.5197127665330188
0.15789473684210525,0.5196264307281793
0.15789473684210525,0.5195400949233395
0.15789473684210525,0.5194537591185
0.15789473684210525,0.5193674233136603
0.15789473684210525,0.5192810875088206
0.15853658536585366,0.519194751703981
0.15873015873015872,0.5191084158991414
0.1590909090909091,0.5190220800943017
0.1590909090909091,0.5189357442894621
0.15942028985507245,0.5188494084846225
0.16,0.5187630726797827
0.16,0.5186767368749432
0.16,0.5185904010701035
0.16,0.5185040652652639
0.16,0.5184177294604242
0.16,0.5183313936555847
0.16,0.5182450578507449
0.16,0.5181587220459053
0.16,0.5180723862410657
0.16049382716049382,0.517986050436226
0.16071428571428573,0.5178997146313864
0.16119402985074627,0.5178133788265468
0.16129032258064516,0.5177270430217071
0.16129032258064516,0.5176407072168675
0.16129032258064516,0.5175543714120279
0.16129032258064516,0.5174680356071881
0.16129032258064516,0.5173816998023486
0.16176470588235295,0.5172953639975089
0.16216216216216217,0.5172090281926693
0.16216216216216217,0.5171226923878296
0.16216216216216217,0.5170363565829901
0.1624548736462094,0.5169500207781503
0.16279069767441862,0.5168636849733107
0.16279069767441862,0.5167773491684711
0.16304347826086957,0.5166910133636314
0.16326530612244897,0.5166046775587918
0.16363636363636364,0.5165183417539522
0.16393442622950818,0.5164320059491125
0.16417910447761194,0.5163456701442729
0.16455696202531644,0.5162593343394333
0.16483516483516483,0.5161729985345935
0.16561314791403287,0.516086662729754
0.16666666666666666,0.5160003269249143
0.16666666666666666,0.5159139911200747
0.16666666666666666,0.515827655315235
0.16666666666666666,0.5157413195103955
0.16666666666666666,0.5156549837055557
0.16666666666666666,0.5155686479007161
0.16666666666666666,0.5154823120958765
0.16666666666666666,0.5153959762910368
0.16666666666666666,0.5153096404861972
0.16666666666666666,0.5152233046813576
0.16666666666666666,0.5151369688765179
0.16666666666666666,0.5150506330716783
0.16666666666666666,0.5149642972668387
0.16666666666666666,0.5148779614619989
0.16666666666666666,0.5147916256571594
0.16666666666666666,0.5147052898523197
0.16666666666666666,0.5146189540474801
0.16666666666666666,0.5145326182426404
0.16666666666666666,0.5144462824378009
0.16666666666666666,0.5143599466329611
0.16666666666666666,0.5142736108281215
0.16666666666666666,0.5141872750232819
0.16666666666666666,0.5141009392184422
0.16666666666666666,0.5140146034136026
0.16666666666666666,0.513928267608763
0.16666666666666666,0.5138419318039233
0.16666666666666666,0.5137555959990837
0.16666666666666666,0.5136692601942441
0.16666666666666666,0.5135829243894043
0.16666666666666666,0.5134965885845648
0.16666666666666666,0.5134102527797251
0.16666666666666666,0.5133239169748856
0.16666666666666666,0.5132375811700458
0.16666666666666666,0.5131512453652063
0.16666666666666666,0.5130649095603665
0.16666666666666666,0.5129785737555269
0.16666666666666666,0.5128922379506873
0.16666666666666666,0.5128059021458476
0.16666666666666666,0.512719566341008
0.16666666666666666,0.5126332305361684
0.16666666666666666,0.5125468947313288
0.16666666666666666,0.5124605589264891
0.16666666666666666,0.5123742231216495
0.16666666666666666,0.5122878873168097
0.16666666666666666,0.5122015515119702
0.16666666666666666,0.5121152157071305
0.16666666666666666,0.512028879902291
0.16666666666666666,0.5119425440974512
0.16666666666666666,0.5118562082926117
0.16666666666666666,0.511769872487772
0.16666666666666666,0.5116835366829323
0.16666666666666666,0.5115972008780927
0.16666666666666666,0.511510865073253
0.16666666666666666,0.5114245292684134
0.16666666666666666,0.5113381934635738
0.16666666666666666,0.5112518576587342
0.16666666666666666,0.5111655218538944
0.16666666666666666,0.5110791860490549
0.16666666666666666,0.5109928502442151
0.16666666666666666,0.5109065144393756
0.16666666666666666,0.5108201786345359
0.16666666666666666,0.5107338428296964
0.16666666666666666,0.5106475070248566
0.16666666666666666,0.5105611712200171
0.16666666666666666,0.5104748354151774
0.16666666666666666,0.5103884996103377
0.16666666666666666,0.5103021638054981
0.16666666666666666,0.5102158280006585
0.16666666666666666,0.5101294921958188
0.16666666666666666,0.5100431563909792
0.16666666666666666,0.5099568205861396
0.16666666666666666,0.5098704847812998
0.16666666666666666,0.5097841489764603
0.16666666666666666,0.5096978131716206
0.16666666666666666,0.509611477366781
0.16666666666666666,0.5095251415619413
0.16666666666666666,0.5094388057571018
0.16666666666666666,0.509352469952262
0.16666666666666666,0.5092661341474224
0.16666666666666666,0.5091797983425828
0.16666666666666666,0.5090934625377431
0.16666666666666666,0.5090071267329035
0.16666666666666666,0.5089207909280639
0.16666666666666666,0.5088344551232242
0.16666666666666666,0.5087481193183846
0.16666666666666666,0.508661783513545
0.16666666666666666,0.5085754477087052
0.16666666666666666,0.5084891119038657
0.16666666666666666,0.508402776099026
0.16666666666666666,0.5083164402941864
0.16666666666666666,0.5082301044893467
0.16666666666666666,0.5081437686845072
0.16666666666666666,0.5080574328796674
0.16666666666666666,0.5079710970748278
0.16666666666666666,0.5078847612699882
0.16666666666666666,0.5077984254651485
0.16666666666666666,0.5077120896603089
0.16666666666666666,0.5076257538554693
0.16666666666666666,0.5075394180506296
0.16666666666666666,0.50745308224579
0.16666666666666666,0.5073667464409504
0.16666666666666666,0.5072804106361106
0.16666666666666666,0.5071940748312711
0.16666666666666666,0.5071077390264314
0.16666666666666666,0.5070214032215918
0.16666666666666666,0.5069350674167521
0.16666666666666666,0.5068487316119126
0.16666666666666666,0.5067623958070728
0.16666666666666666,0.5066760600022332
0.16666666666666666,0.5065897241973936
0.16666666666666666,0.5065033883925539
0.16666666666666666,0.5064170525877143
0.16666666666666666,0.5063307167828747
0.16666666666666666,0.506244380978035
0.16666666666666666,0.5061580451731954
0.16666666666666666,0.5060717093683558
0.16666666666666666,0.505985373563516
0.16666666666666666,0.5058990377586765
0.16666666666666666,0.5058127019538368
0.16666666666666666,0.5057263661489972
0.16666666666666666,0.5056400303441575
0.16666666666666666,0.505553694539318
0.16666666666666666,0.5054673587344782
0.16666666666666666,0.5053810229296386
0.16666666666666666,0.505294687124799
0.16666666666666666,0.5052083513199593
0.16666666666666666,0.5051220155151197
0.16666666666666666,0.5050356797102801
0.16666666666666666,0.5049493439054404
0.16666666666666666,0.5048630081006008
0.16666666666666666,0.5047766722957612
0.16666666666666666,0.5046903364909214
0.16666666666666666,0.5046040006860819
0.16666666666666666,0.5045176648812422
0.16666666666666666,0.5044313290764026
0.16666666666666666,0.5043449932715629
0.16666666666666666,0.5042586574667234
0.16666666666666666,0.5041723216618836
0.16666666666666666,0.504085985857044
0.16666666666666666,0.5039996500522044
0.16666666666666666,0.5039133142473647
0.16666666666666666,0.5038269784425251
0.16666666666666666,0.5037406426376855
0.16666666666666666,0.5036543068328458
0.16666666666666666,0.5035679710280062
0.16666666666666666,0.5034816352231666
0.16666666666666666,0.5033952994183268
0.16666666666666666,0.5033089636134873
0.16666666666666666,0.5032226278086476
0.16666666666666666,0.503136292003808
0.16666666666666666,0.5030499561989683
0.16666666666666666,0.5029636203941288
0.16666666666666666,0.502877284589289
0.16666666666666666,0.5027909487844494
0.16666666666666666,0.5027046129796098
0.16666666666666666,0.5026182771747701
0.16666666666666666,0.5025319413699305
0.16666666666666666,0.5024456055650909
0.16666666666666666,0.5023592697602512
0.16666666666666666,0.5022729339554115
0.16666666666666666,0.502186598150572
0.16666666666666666,0.5021002623457322
0.16666666666666666,0.5020139265408927
0.16666666666666666,0.501927590736053
0.16666666666666666,0.5018412549312135
0.16666666666666666,0.5017549191263737
0.16666666666666666,0.5016685833215342
0.16666666666666666,0.5015822475166944
0.16666666666666666,0.5014959117118548
0.16666666666666666,0.5014095759070152
0.16666666666666666,0.5013232401021755
0.16666666666666666,0.5012369042973359
0.16666666666666666,0.5011505684924963
0.16666666666666666,0.5010642326876567
0.16666666666666666,0.5009778968828169
0.16666666666666666,0.5008915610779774
0.16666666666666666,0.5008052252731376
0.16666666666666666,0.5007188894682981
0.16666666666666666,0.5006325536634584
0.16666666666666666,0.5005462178586189
0.16666666666666666,0.5004598820537791
0.16666666666666666,0.5003735462489395
0.16666666666666666,0.5002872104440999
0.16666666666666666,0.5002008746392602
0.16666666666666666,0.5001145388344206
0.16666666666666666,0.500028203029581
0.16666666666666666,0.4999418672247413
0.16666666666666666,0.4998555314199017
0.16666666666666666,0.49976919561506206
0.16666666666666666,0.4996828598102224
0.16666666666666666,0.4995965240053828
0.16666666666666666,0.49951018820054316
0.16666666666666666,0.4994238523957034
0.16666666666666666,0.4993375165908638
0.16666666666666666,0.49925118078602415
0.16666666666666666,0.4991648449811845
0.16666666666666666,0.4990785091763449
0.16666666666666666,0.49899217337150525
0.16666666666666666,0.4989058375666656
0.16666666666666666,0.498819501761826
0.16666666666666666,0.49873316595698636
0.16666666666666666,0.4986468301521467
0.16666666666666666,0.4985604943473071
0.16666666666666666,0.49847415854246746
0.16666666666666666,0.49838782273762783
0.16666666666666666,0.4983014869327882
0.16666666666666666,0.49821515112794856
0.16666666666666666,0.4981288153231088
0.16666666666666666,0.4980424795182692
0.16666666666666666,0.49795614371342956
0.16666666666666666,0.4978698079085899
0.16666666666666666,0.4977834721037503
0.16666666666666666,0.49769713629891066
0.16666666666666666,0.497610800494071
0.16666666666666666,0.4975244646892314
0.16666666666666666,0.49743812888439176
0.16666666666666666,0.49735179307955213
0.16666666666666666,0.4972654572747125
0.16666666666666666,0.49717912146987286
0.16666666666666666,0.49709278566503323
0.16666666666666666,0.4970064498601936
0.16666666666666666,0.49692011405535397
0.16666666666666666,0.4968337782505142
0.16666666666666666,0.4967474424456746
0.16666666666666666,0.49666110664083496
0.16666666666666666,0.4965747708359953
0.16666666666666666,0.4964884350311557
0.16666666666666666,0.49640209922631606
0.16666666666666666,0.49631576342147643
0.16666666666666666,0.4962294276166368
0.16666666666666666,0.49614309181179717
0.16666666666666666,0.49605675600695753
0.16666666666666666,0.4959704202021179
0.16666666666666666,0.49588408439727827
0.16666666666666666,0.49579774859243864
0.16666666666666666,0.495711412787599
0.16666666666666666,0.49562507698275926
0.16666666666666666,0.49553874117791963
0.16666666666666666,0.49545240537308
0.16666666666666666,0.49536606956824036
0.16666666666666666,0.49527973376340073
0.16666666666666666,0.4951933979585611
0.16666666666666666,0.49510706215372147
0.16666666666666666,0.49502072634888183
0.16666666666666666,0.4949343905440422
0.16666666666666666,0.49484805473920257
0.16666666666666666,0.49476171893436294
0.16666666666666666,0.4946753831295233
0.16666666666666666,0.4945890473246837
0.16666666666666666,0.49450271151984404
0.16666666666666666,0.4944163757150044
0.16666666666666666,0.49433003991016466
0.16666666666666666,0.49424370410532503
0.16666666666666666,0.4941573683004854
0.16666666666666666,0.49407103249564577
0.16666666666666666,0.49398469669080614
0.16666666666666666,0.4938983608859665
0.16666666666666666,0.49381202508112687
0.16666666666666666,0.49372568927628724
0.16666666666666666,0.4936393534714476
0.16666666666666666,0.493553017666608
0.16666666666666666,0.49346668186176834
0.16666666666666666,0.4933803460569287
0.16666666666666666,0.4932940102520891
0.16666666666666666,0.49320767444724944
0.16666666666666666,0.4931213386424098
0.16666666666666666,0.49303500283757007
0.16666666666666666,0.49294866703273044
0.16666666666666666,0.4928623312278908
0.16666666666666666,0.49277599542305117
0.16666666666666666,0.49268965961821154
0.16666666666666666,0.4926033238133719
0.16666666666666666,0.4925169880085323
0.16666666666666666,0.49243065220369264
0.16666666666666666,0.492344316398853
0.16666666666666666,0.4922579805940134
0.16666666666666666,0.49217164478917375
0.16666666666666666,0.4920853089843341
0.16666666666666666,0.4919989731794945
0.16666666666666666,0.49191263737465485
0.16666666666666666,0.4918263015698152
0.16666666666666666,0.4917399657649755
0.16666666666666666,0.49165362996013584
0.16666666666666666,0.4915672941552962
0.16666666666666666,0.4914809583504566
0.16666666666666666,0.49139462254561694
0.16666666666666666,0.4913082867407773
0.16666666666666666,0.4912219509359377
0.16666666666666666,0.49113561513109805
0.16666666666666666,0.4910492793262584
0.16666666666666666,0.4909629435214188
0.16666666666666666,0.49087660771657915
0.16666666666666666,0.4907902719117395
0.16666666666666666,0.4907039361068999
0.16666666666666666,0.49061760030206025
0.16666666666666666,0.4905312644972205
0.16666666666666666,0.4904449286923809
0.16666666666666666,0.49035859288754124
0.16666666666666666,0.4902722570827016
0.16666666666666666,0.490185921277862
0.16666666666666666,0.49009958547302235
0.16666666666666666,0.4900132496681827
0.16666666666666666,0.4899269138633431
0.16822429906542055,0.48984057805850345
0.1686746987951807,0.4897542422536638
0.16901408450704225,0.4896679064488242
0.1693548387096774,0.48958157064398455
0.1694915254237288,0.4894952348391449
0.16981132075471697,0.4894088990343053
0.1702127659574468,0.48932256322946566
0.1702127659574468,0.4892362274246259
0.17073170731707318,0.4891498916197863
0.17073170731707318,0.48906355581494665
0.1708185053380783,0.488977220010107
0.17142857142857143,0.4888908842052674
0.17142857142857143,0.48880454840042775
0.17142857142857143,0.4887182125955881
0.17142857142857143,0.4886318767907485
0.171875,0.48854554098590885
0.1721311475409836,0.4884592051810692
0.1724137931034483,0.4883728693762296
0.1724137931034483,0.48828653357138996
0.1724137931034483,0.4882001977665503
0.1724137931034483,0.4881138619617107
0.1724137931034483,0.48802752615687106
0.1724137931034483,0.4879411903520313
0.1728395061728395,0.4878548545471917
0.17307692307692307,0.48776851874235205
0.1736111111111111,0.4876821829375124
0.17391304347826086,0.4875958471326728
0.17391304347826086,0.48750951132783316
0.17391304347826086,0.4874231755229935
0.17391304347826086,0.4873368397181539
0.17391304347826086,0.48725050391331426
0.17391304347826086,0.4871641681084746
0.17391304347826086,0.487077832303635
0.17391304347826086,0.48699149649879536
0.17391304347826086,0.48690516069395573
0.17391304347826086,0.4868188248891161
0.17391304347826086,0.48673248908427635
0.174496644295302,0.4866461532794367
0.175,0.4865598174745971
0.175,0.48647348166975746
0.175,0.4863871458649178
0.17525773195876287,0.4863008100600782
0.17567567567567569,0.48621447425523856
0.17613636363636365,0.48612813845039893
0.17647058823529413,0.4860418026455593
0.17647058823529413,0.48595546684071966
0.17647058823529413,0.48586913103588003
0.17647058823529413,0.4857827952310404
0.17647058823529413,0.48569645942620077
0.17647058823529413,0.48561012362136113
0.17647058823529413,0.4855237878165215
0.17647058823529413,0.48543745201168176
0.17647058823529413,0.4853511162068421
0.17647058823529413,0.4852647804020025
0.17647058823529413,0.48517844459716286
0.17647058823529413,0.48509210879232323
0.17647058823529413,0.4850057729874836
0.17647058823529413,0.48491943718264396
0.17647058823529413,0.48483310137780433
0.17647058823529413,0.4847467655729647
0.17647058823529413,0.48466042976812507
0.17647058823529413,0.48457409396328543
0.17647058823529413,0.4844877581584458
0.17647058823529413,0.48440142235360617
0.17647058823529413,0.48431508654876654
0.17647058823529413,0.4842287507439269
0.17647058823529413,0.48414241493908716
0.17721518987341772,0.48405607913424753
0.1774193548387097,0.4839697433294079
0.17777777777777778,0.48388340752456827
0.17777777777777778,0.48379707171972863
0.1782178217821782,0.483710735914889
0.17857142857142858,0.48362440011004937
0.17857142857142858,0.48353806430520974
0.17857142857142858,0.4834517285003701
0.17857142857142858,0.48336539269553047
0.17857142857142858,0.48327905689069084
0.17857142857142858,0.4831927210858512
0.1791044776119403,0.4831063852810116
0.1794871794871795,0.48302004947617194
0.1794871794871795,0.4829337136713322
0.1794871794871795,0.48284737786649257
0.1797752808988764,0.48276104206165293
0.18,0.4826747062568133
0.18032786885245902,0.48258837045197367
0.18067226890756302,0.48250203464713404
0.18128654970760233,0.4824156988422944
0.18181818181818182,0.4823293630374548
0.18181818181818182,0.48224302723261514
0.18181818181818182,0.4821566914277755
0.18181818181818182,0.4820703556229359
0.18181818181818182,0.48198401981809624
0.18181818181818182,0.4818976840132566
0.18181818181818182,0.481811348208417
0.18181818181818182,0.48172501240357735
0.18181818181818182,0.4816386765987376
0.18181818181818182,0.48155234079389797
0.18181818181818182,0.48146600498905834
0.18181818181818182,0.4813796691842187
0.18181818181818182,0.4812933333793791
0.18181818181818182,0.48120699757453944
0.18181818181818182,0.4811206617696998
0.18181818181818182,0.4810343259648602
0.18181818181818182,0.48094799016002054
0.18181818181818182,0.4808616543551809
0.18181818181818182,0.4807753185503413
0.18181818181818182,0.48068898274550165
0.18181818181818182,0.480602646940662
0.18181818181818182,0.4805163111358224
0.18181818181818182,0.48042997533098275
0.18181818181818182,0.480343639526143
0.18181818181818182,0.4802573037213034
0.18181818181818182,0.48017096791646374
0.18181818181818182,0.4800846321116241
0.18181818181818182,0.4799982963067845
0.18181818181818182,0.47991196050194485
0.18181818181818182,0.4798256246971052
0.18181818181818182,0.4797392888922656
0.18181818181818182,0.47965295308742595
0.18181818181818182,0.4795666172825863
0.18181818181818182,0.4794802814777467
0.18181818181818182,0.47939394567290705
0.18181818181818182,0.4793076098680674
0.18181818181818182,0.4792212740632278
0.18181818181818182,0.47913493825838815
0.18181818181818182,0.4790486024535484
0.18181818181818182,0.4789622666487088
0.18181818181818182,0.47887593084386915
0.18181818181818182,0.4787895950390295
0.18181818181818182,0.4787032592341899
0.18181818181818182,0.47861692342935025
0.18181818181818182,0.4785305876245106
0.18181818181818182,0.478444251819671
0.18181818181818182,0.47835791601483135
0.18181818181818182,0.4782715802099917
0.18181818181818182,0.4781852444051521
0.18181818181818182,0.47809890860031246
0.18181818181818182,0.4780125727954728
0.18181818181818182,0.4779262369906332
0.18181818181818182,0.47783990118579345
0.18181818181818182,0.4777535653809538
0.18181818181818182,0.4776672295761142
0.18181818181818182,0.47758089377127455
0.18181818181818182,0.4774945579664349
0.18181818181818182,0.4774082221615953
0.18181818181818182,0.47732188635675565
0.18181818181818182,0.477235550551916
0.18181818181818182,0.4771492147470764
0.18181818181818182,0.47706287894223676
0.18181818181818182,0.4769765431373971
0.18181818181818182,0.4768902073325575
0.18253968253968253,0.47680387152771786
0.18309859154929578,0.4767175357228782
0.18333333333333332,0.4766311999180386
0.1836734693877551,0.47654486411319885
0.1836734693877551,0.4764585283083592
0.18421052631578946,0.4763721925035196
0.18421052631578946,0.47628585669867995
0.18421052631578946,0.4761995208938403
0.18461538461538463,0.4761131850890007
0.18518518518518517,0.47602684928416106
0.18518518518518517,0.4759405134793214
0.18518518518518517,0.4758541776744818
0.18518518518518517,0.47576784186964216
0.18518518518518517,0.47568150606480253
0.18518518518518517,0.4755951702599629
0.18518518518518517,0.47550883445512326
0.1855072463768116,0.47542249865028363
0.18604651162790697,0.475336162845444
0.18604651162790697,0.47524982704060426
0.18620689655172415,0.4751634912357646
0.18663838812301167,0.475077155430925
0.1871345029239766,0.47499081962608536
0.1875,0.4749044838212457
0.1875,0.4748181480164061
0.1875,0.47473181221156646
0.1875,0.47464547640672683
0.1875,0.4745591406018872
0.1875,0.47447280479704756
0.1875,0.47438646899220793
0.1875,0.4743001331873683
0.1875,0.47421379738252867
0.1875,0.47412746157768904
0.1875,0.4740411257728493
0.1875,0.47395478996800966
0.1875,0.47386845416317
0.1875,0.4737821183583304
0.1875,0.47369578255349076
0.1875,0.47360944674865113
0.1875,0.4735231109438115
0.1875,0.47343677513897187
0.1875,0.47335043933413223
0.1875,0.4732641035292926
0.1875,0.47317776772445297
0.1875,0.47309143191961334
0.1875,0.4730050961147737
0.1875,0.47291876030993407
0.1875,0.47283242450509444
0.1875,0.4727460887002547
0.18823529411764706,0.47265975289541506
0.18867924528301888,0.47257341709057543
0.18888888888888888,0.4724870812857358
0.1891891891891892,0.47240074548089617
0.1891891891891892,0.47231440967605653
0.18924731182795698,0.4722280738712169
0.1896551724137931,0.47214173806637727
0.1901840490797546,0.47205540226153764
0.19047619047619047,0.471969066456698
0.19047619047619047,0.4718827306518584
0.19047619047619047,0.47179639484701874
0.19047619047619047,0.4717100590421791
0.19047619047619047,0.4716237232373395
0.19047619047619047,0.47153738743249984
0.19047619047619047,0.4714510516276601
0.19047619047619047,0.47136471582282047
0.19047619047619047,0.47127838001798084
0.19047619047619047,0.4711920442131412
0.19047619047619047,0.47110570840830157
0.19047619047619047,0.47101937260346194
0.19117647058823528,0.4709330367986223
0.19148936170212766,0.4708467009937827
0.19166666666666668,0.47076036518894304
0.19230769230769232,0.4706740293841034
0.19230769230769232,0.4705876935792638
0.19230769230769232,0.47050135777442414
0.19230769230769232,0.4704150219695845
0.19230769230769232,0.4703286861647449
0.19230769230769232,0.47024235035990514
0.19230769230769232,0.4701560145550655
0.19230769230769232,0.47006967875022587
0.1926605504587156,0.46998334294538624
0.19298245614035087,0.4698970071405466
0.1935483870967742,0.469810671335707
0.1935483870967742,0.46972433553086734
0.1935483870967742,0.4696379997260277
0.1935483870967742,0.4695516639211881
0.1935483870967742,0.46946532811634845
0.19402985074626866,0.4693789923115088
0.19444444444444445,0.4692926565066692
0.19444444444444445,0.46920632070182955
0.19444444444444445,0.4691199848969899
0.19444444444444445,0.4690336490921503
0.1951219512195122,0.46894731328731054
0.1951219512195122,0.4688609774824709
0.19536423841059603,0.4687746416776313
0.1956521739130435,0.46868830587279164
0.1958762886597938,0.468601970067952
0.19607843137254902,0.4685156342631124
0.19642857142857142,0.46842929845827275
0.19672131147540983,0.4683429626534331
0.19708029197080293,0.4682566268485935
0.19736842105263158,0.46817029104375385
0.19801980198019803,0.4680839552389142
0.19879518072289157,0.4679976194340746
0.2,0.46791128362923495
0.2,0.4678249478243953
0.2,0.4677386120195557
0.2,0.46765227621471595
0.2,0.4675659404098763
0.2,0.4674796046050367
0.2,0.46739326880019705
0.2,0.4673069329953574
0.2,0.4672205971905178
0.2,0.46713426138567815
0.2,0.4670479255808385
0.2,0.4669615897759989
0.2,0.46687525397115925
0.2,0.4667889181663196
0.2,0.46670258236148
0.2,0.46661624655664036
0.2,0.4665299107518007
0.2,0.4664435749469611
0.2,0.46635723914212135
0.2,0.4662709033372817
0.2,0.4661845675324421
0.2,0.46609823172760245
0.2,0.4660118959227628
0.2,0.4659255601179232
0.2,0.46583922431308356
0.2,0.4657528885082439
0.2,0.4656665527034043
0.2,0.46558021689856466
0.2,0.465493881093725
0.2,0.4654075452888854
0.2,0.46532120948404576
0.2,0.46523487367920613
0.2,0.4651485378743664
0.2,0.46506220206952675
0.2,0.4649758662646871
0.2,0.4648895304598475
0.2,0.46480319465500786
0.2,0.4647168588501682
0.2,0.4646305230453286
0.2,0.46454418724048896
0.2,0.4644578514356493
0.2,0.4643715156308097
0.2,0.46428517982597006
0.2,0.46419884402113043
0.2,0.4641125082162908
0.2,0.46402617241145117
0.2,0.46393983660661153
0.2,0.4638535008017718
0.2,0.46376716499693216
0.2,0.4636808291920925
0.2,0.4635944933872529
0.2,0.46350815758241326
0.2,0.46342182177757363
0.2,0.463335485972734
0.2,0.46324915016789436
0.2,0.46316281436305473
0.2,0.4630764785582151
0.2,0.46299014275337547
0.2,0.46290380694853583
0.2,0.4628174711436962
0.2,0.46273113533885657
0.2,0.46264479953401694
0.2,0.4625584637291772
0.2,0.46247212792433756
0.2,0.46238579211949793
0.2,0.4622994563146583
0.2,0.46221312050981866
0.2,0.46212678470497903
0.2,0.4620404489001394
0.2,0.46195411309529977
0.2,0.46186777729046014
0.2,0.4617814414856205
0.2,0.46169510568078087
0.2,0.46160876987594124
0.2,0.4615224340711016
0.2,0.461436098266262
0.2,0.46134976246142223
0.2,0.4612634266565826
0.2,0.46117709085174297
0.2,0.46109075504690333
0.2,0.4610044192420637
0.2,0.46091808343722407
0.2,0.46083174763238444
0.2,0.4607454118275448
0.2,0.46065907602270517
0.2,0.46057274021786554
0.2,0.4604864044130259
0.2,0.4604000686081863
0.2,0.46031373280334664
0.2,0.460227396998507
0.2,0.4601410611936674
0.2,0.46005472538882763
0.2,0.459968389583988
0.2,0.45988205377914837
0.2,0.45979571797430874
0.2,0.4597093821694691
0.2,0.4596230463646295
0.2,0.45953671055978984
0.2,0.4594503747549502
0.2,0.4593640389501106
0.2,0.45927770314527094
0.2,0.4591913673404313
0.2,0.4591050315355917
0.2,0.45901869573075205
0.2,0.4589323599259124
0.2,0.4588460241210728
0.2,0.45875968831623304
0.2,0.4586733525113934
0.2,0.4585870167065538
0.2,0.45850068090171414
0.2,0.4584143450968745
0.2,0.4583280092920349
0.2,0.45824167348719524
0.2,0.4581553376823556
0.2,0.458069001877516
0.2,0.45798266607267635
0.2,0.4578963302678367
0.2,0.4578099944629971
0.2,0.45772365865815745
0.2,0.4576373228533178
0.2,0.4575509870484781
0.2,0.45746465124363844
0.2,0.4573783154387988
0.2,0.4572919796339592
0.2,0.45720564382911955
0.2,0.4571193080242799
0.2,0.4570329722194403
0.2,0.45694663641460065
0.2,0.456860300609761
0.2,0.4567739648049214
0.2,0.45668762900008175
0.2,0.4566012931952421
0.2,0.4565149573904025
0.2,0.45642862158556285
0.2,0.4563422857807232
0.2,0.4562559499758835
0.2,0.45616961417104385
0.2,0.4560832783662042
0.2,0.4559969425613646
0.2,0.45591060675652495
0.2,0.4558242709516853
0.2,0.4557379351468457
0.2,0.45565159934200605
0.2,0.4555652635371664
0.2,0.4554789277323268
0.2,0.45539259192748716
0.2,0.4553062561226475
0.2,0.4552199203178079
0.2,0.45513358451296826
0.2,0.4550472487081286
0.2,0.4549609129032889
0.2,0.45487457709844925
0.2,0.4547882412936096
0.2,0.45470190548877
0.2,0.45461556968393035
0.2,0.4545292338790907
0.2,0.4544428980742511
0.2,0.45435656226941146
0.2,0.4542702264645718
0.2,0.4541838906597322
0.2,0.45409755485489256
0.2,0.4540112190500529
0.2,0.4539248832452133
0.2,0.45383854744037366
0.2,0.45375221163553403
0.2,0.4536658758306943
0.2,0.45357954002585466
0.2,0.453493204221015
0.2,0.4534068684161754
0.2,0.45332053261133576
0.2,0.4532341968064961
0.2,0.4531478610016565
0.2,0.45306152519681686
0.2,0.45297518939197723
0.2,0.4528888535871376
0.2,0.45280251778229796
0.2,0.45271618197745833
0.2,0.4526298461726187
0.2,0.45254351036777907
0.2,0.4524571745629393
0.2,0.4523708387580997
0.2,0.45228450295326006
0.2,0.4521981671484204
0.2,0.4521118313435808
0.2,0.45202549553874116
0.2,0.45193915973390153
0.2,0.4518528239290619
0.2,0.45176648812422227
0.2,0.45168015231938263
0.2,0.451593816514543
0.2,0.45150748070970337
0.2,0.45142114490486374
0.2,0.4513348091000241
0.2,0.45124847329518447
0.2,0.45116213749034473
0.2,0.4510758016855051
0.2,0.45098946588066546
0.2,0.45090313007582583
0.2,0.4508167942709862
0.2,0.45073045846614657
0.2,0.45064412266130693
0.2,0.4505577868564673
0.2,0.45047145105162767
0.2,0.45038511524678804
0.2,0.4502987794419484
0.2,0.4502124436371088
0.2,0.45012610783226914
0.2,0.4500397720274295
0.2,0.4499534362225899
0.2,0.44986710041775013
0.2,0.4497807646129105
0.2,0.44969442880807087
0.2,0.44960809300323124
0.2,0.4495217571983916
0.2,0.44943542139355197
0.2,0.44934908558871234
0.2,0.4492627497838727
0.2,0.4491764139790331
0.2,0.44909007817419344
0.2,0.4490037423693538
0.2,0.4489174065645142
0.2,0.44883107075967454
0.2,0.4487447349548349
0.2,0.44865839914999517
0.2,0.44857206334515554
0.2,0.4484857275403159
0.2,0.44839939173547627
0.2,0.44831305593063664
0.2,0.448226720125797
0.2,0.4481403843209574
0.2,0.44805404851611774
0.2,0.4479677127112781
0.2,0.4478813769064385
0.2,0.44779504110159885
0.2,0.4477087052967592
0.2,0.4476223694919196
0.2,0.44753603368707995
0.2,0.4474496978822403
0.2,0.4473633620774006
0.2,0.44727702627256094
0.2,0.4471906904677213
0.2,0.4471043546628817
0.2,0.44701801885804204
0.2,0.4469316830532024
0.2,0.4468453472483628
0.2,0.44675901144352315
0.2,0.4466726756386835
0.2,0.4465863398338439
0.2,0.44650000402900425
0.2,0.4464136682241646
0.2,0.446327332419325
0.2,0.44624099661448535
0.2,0.4461546608096457
0.2,0.446068325004806
0.2,0.44598198919996634
0.2,0.4458956533951267
0.2,0.4458093175902871
0.2,0.44572298178544745
0.2,0.4456366459806078
0.2,0.4455503101757682
0.2,0.44546397437092855
0.2,0.4453776385660889
0.2,0.4452913027612493
0.2,0.44520496695640965
0.2,0.44511863115157
0.2,0.4450322953467304
0.2,0.44494595954189076
0.2,0.444859623737051
0.2,0.4447732879322114
0.2,0.44468695212737175
0.2,0.4446006163225321
0.2,0.4445142805176925
0.2,0.44442794471285285
0.2,0.4443416089080132
0.2,0.4442552731031736
0.2,0.44416893729833395
0.2,0.4440826014934943
0.2,0.4439962656886547
0.2,0.44390992988381506
0.2,0.4438235940789754
0.2,0.4437372582741358
0.2,0.44365092246929616
0.2,0.4435645866644564
0.2,0.4434782508596168
0.2,0.44339191505477715
0.2,0.4433055792499375
0.2,0.4432192434450979
0.2,0.44313290764025826
0.2,0.4430465718354186
0.2,0.442960236030579
0.2,0.44287390022573936
0.2,0.4427875644208997
0.2,0.4427012286160601
0.2,0.44261489281122046
0.2,0.44252855700638083
0.2,0.4424422212015412
0.2,0.44235588539670156
0.2,0.4422695495918618
0.2,0.4421832137870222
0.2,0.44209687798218256
0.2,0.4420105421773429
0.2,0.4419242063725033
0.2,0.44183787056766366
0.2,0.441751534762824
0.2,0.4416651989579844
0.2,0.44157886315314476
0.2,0.44149252734830513
0.2,0.4414061915434655
0.2,0.44131985573862587
0.2,0.44123351993378623
0.2,0.4411471841289466
0.2,0.44106084832410697
0.2,0.4409745125192672
0.2,0.4408881767144276
0.2,0.44080184090958796
0.2,0.44071550510474833
0.2,0.4406291692999087
0.2,0.44054283349506906
0.2,0.44045649769022943
0.2,0.4403701618853898
0.2,0.44028382608055017
0.2,0.44019749027571053
0.2,0.4401111544708709
0.2,0.44002481866603127
0.2,0.43993848286119164
0.2,0.439852147056352
0.2,0.43976581125151226
0.2,0.43967947544667263
0.2,0.439593139641833
0.2,0.43950680383699336
0.2,0.43942046803215373
0.2,0.4393341322273141
0.2,0.43924779642247447
0.2,0.43916146061763484
0.2,0.4390751248127952
0.2,0.43898878900795557
0.2,0.43890245320311594
0.2,0.4388161173982763
0.2,0.4387297815934367
0.2,0.43864344578859704
0.2,0.4385571099837574
0.2,0.43847077417891767
0.2,0.43838443837407803
0.2,0.4382981025692384
0.2,0.43821176676439877
0.2,0.43812543095955914
0.2,0.4380390951547195
0.2,0.43795275934987987
0.2,0.43786642354504024
0.2,0.4377800877402006
0.2,0.437693751935361
0.2,0.43760741613052134
0.2,0.4375210803256817
0.2,0.4374347445208421
0.2,0.43734840871600245
0.2,0.4372620729111628
0.2,0.43717573710632307
0.2,0.43708940130148344
0.2,0.4370030654966438
0.2,0.4369167296918042
0.2,0.43683039388696454
0.2,0.4367440580821249
0.2,0.4366577222772853
0.2,0.43657138647244564
0.2,0.436485050667606
0.2,0.4363987148627664
0.2,0.43631237905792675
0.2,0.4362260432530871
0.2,0.4361397074482475
0.2,0.43605337164340785
0.2,0.4359670358385681
0.2,0.4358807000337285
0.2,0.43579436422888884
0.2,0.4357080284240492
0.2,0.4356216926192096
0.2,0.43553535681436994
0.2,0.4354490210095303
0.2,0.4353626852046907
0.2,0.43527634939985105
0.2,0.4351900135950114
0.2,0.4351036777901718
0.2,0.43501734198533215
0.2,0.4349310061804925
0.2,0.4348446703756529
0.2,0.43475833457081325
0.2,0.4346719987659735
0.2,0.4345856629611339
0.2,0.43449932715629425
0.2,0.4344129913514546
0.2,0.434326655546615
0.2,0.43424031974177535
0.2,0.4341539839369357
0.2,0.4340676481320961
0.2,0.43398131232725645
0.2,0.4338949765224168
0.2,0.4338086407175772
0.2,0.43372230491273756
0.2,0.4336359691078979
0.2,0.4335496333030583
0.2,0.43346329749821866
0.2,0.4333769616933789
0.2,0.4332906258885393
0.2,0.43320429008369965
0.2,0.43311795427886
0.2,0.4330316184740204
0.20051413881748073,0.43294528266918075
0.20155038759689922,0.4328589468643411
0.20224719101123595,0.4327726110595015
0.20277777777777778,0.43268627525466186
0.203125,0.4325999394498222
0.2033898305084746,0.4325136036449826
0.2037037037037037,0.43242726784014296
0.20408163265306123,0.4323409320353033
0.20418848167539266,0.4322545962304637
0.20454545454545456,0.43216826042562395
0.20454545454545456,0.4320819246207843
0.20512820512820512,0.4319955888159447
0.20512820512820512,0.43190925301110505
0.2054794520547945,0.4318229172062654
0.20588235294117646,0.4317365814014258
0.20588235294117646,0.43165024559658616
0.20588235294117646,0.4315639097917465
0.20588235294117646,0.4314775739869069
0.20634920634920634,0.43139123818206726
0.20689655172413793,0.43130490237722763
0.20689655172413793,0.431218566572388
0.20689655172413793,0.43113223076754836
0.20689655172413793,0.43104589496270873
0.20689655172413793,0.4309595591578691
0.20689655172413793,0.43087322335302936
0.20754716981132076,0.4307868875481897
0.2077922077922078,0.4307005517433501
0.20833333333333334,0.43061421593851046
0.20833333333333334,0.4305278801336708
0.20833333333333334,0.4304415443288312
0.20833333333333334,0.43035520852399156
0.20833333333333334,0.43026887271915193
0.20833333333333334,0.4301825369143123
0.20833333333333334,0.43009620110947266
0.20833333333333334,0.43000986530463303
0.20833333333333334,0.4299235294997934
0.20901639344262296,0.42983719369495377
0.20930232558139536,0.42975085789011414
0.20930232558139536,0.4296645220852745
0.20973782771535582,0.42957818628043476
0.21052631578947367,0.4294918504755951
0.21052631578947367,0.4294055146707555
0.21052631578947367,0.42931917886591586
0.21052631578947367,0.42923284306107623
0.21052631578947367,0.4291465072562366
0.21052631578947367,0.42906017145139697
0.21052631578947367,0.42897383564655733
0.21052631578947367,0.4288874998417177
0.21052631578947367,0.42880116403687807
0.21052631578947367,0.42871482823203844
0.21052631578947367,0.4286284924271988
0.21052631578947367,0.42854215662235917
0.21052631578947367,0.42845582081751954
0.21052631578947367,0.4283694850126799
0.21052631578947367,0.42828314920784016
0.21076233183856502,0.42819681340300053
0.2112676056338028,0.4281104775981609
0.21153846153846154,0.42802414179332127
0.21212121212121213,0.42793780598848163
0.21212121212121213,0.427851470183642
0.21212121212121213,0.42776513437880237
0.21212121212121213,0.42767879857396274
0.2125,0.4275924627691231
0.2127659574468085,0.4275061269642835
0.21311475409836064,0.42741979115944384
0.21341463414634146,0.4273334553546042
0.21428571428571427,0.4272471195497646
0.21428571428571427,0.42716078374492494
0.21428571428571427,0.4270744479400852
0.21428571428571427,0.42698811213524557
0.21428571428571427,0.42690177633040594
0.21428571428571427,0.4268154405255663
0.21428571428571427,0.42672910472072667
0.21428571428571427,0.42664276891588704
0.21428571428571427,0.4265564331110474
0.21428571428571427,0.4264700973062078
0.21428571428571427,0.42638376150136814
0.21428571428571427,0.4262974256965285
0.21428571428571427,0.4262110898916889
0.21428571428571427,0.42612475408684924
0.21428571428571427,0.4260384182820096
0.21428571428571427,0.42595208247717
0.21428571428571427,0.42586574667233035
0.21428571428571427,0.4257794108674906
0.21428571428571427,0.42569307506265097
0.21428571428571427,0.42560673925781134
0.21428571428571427,0.4255204034529717
0.21428571428571427,0.4254340676481321
0.21428571428571427,0.42534773184329244
0.21428571428571427,0.4252613960384528
0.21428571428571427,0.4251750602336132
0.21428571428571427,0.42508872442877355
0.21428571428571427,0.4250023886239339
0.21428571428571427,0.4249160528190943
0.21428571428571427,0.42482971701425465
0.21428571428571427,0.424743381209415
0.21428571428571427,0.4246570454045754
0.2144212523719165,0.42457070959973575
0.21518987341772153,0.424484373794896
0.21568627450980393,0.4243980379900564
0.2159090909090909,0.42431170218521674
0.21621621621621623,0.4242253663803771
0.21621621621621623,0.4241390305755375
0.21635883905013192,0.42405269477069785
0.21666666666666667,0.4239663589658582
0.21739130434782608,0.4238800231610186
0.21739130434782608,0.42379368735617895
0.21739130434782608,0.4237073515513393
0.21739130434782608,0.4236210157464997
0.21739130434782608,0.42353467994166005
0.21739130434782608,0.4234483441368204
0.21739130434782608,0.4233620083319808
0.21739130434782608,0.42327567252714104
0.21739130434782608,0.4231893367223014
0.21739130434782608,0.4231030009174618
0.21739130434782608,0.42301666511262215
0.21794871794871795,0.4229303293077825
0.21830985915492956,0.4228439935029429
0.21875,0.42275765769810325
0.21875,0.4226713218932636
0.21875,0.422584986088424
0.21875,0.42249865028358435
0.21940928270042195,0.4224123144787447
0.21951219512195122,0.4223259786739051
0.21951219512195122,0.42223964286906546
0.22,0.4221533070642258
0.22007722007722008,0.4220669712593862
0.22058823529411764,0.42198063545454645
0.22105263157894736,0.4218942996497068
0.2222222222222222,0.4218079638448672
0.2222222222222222,0.42172162804002755
0.2222222222222222,0.4216352922351879
0.2222222222222222,0.4215489564303483
0.2222222222222222,0.42146262062550865
0.2222222222222222,0.421376284820669
0.2222222222222222,0.4212899490158294
0.2222222222222222,0.42120361321098976
0.2222222222222222,0.4211172774061501
0.2222222222222222,0.4210309416013105
0.2222222222222222,0.42094460579647086
0.2222222222222222,0.42085826999163123
0.2222222222222222,0.4207719341867916
0.2222222222222222,0.42068559838195185
0.2222222222222222,0.4205992625771122
0.2222222222222222,0.4205129267722726
0.2222222222222222,0.42042659096743296
0.2222222222222222,0.4203402551625933
0.2222222222222222,0.4202539193577537
0.2222222222222222,0.42016758355291406
0.2222222222222222,0.4200812477480744
0.2222222222222222,0.4199949119432348
0.2222222222222222,0.41990857613839516
0.2222222222222222,0.41982224033355553
0.2222222222222222,0.4197359045287159
0.2222222222222222,0.41964956872387627
0.2222222222222222,0.41956323291903663
0.2222222222222222,0.4194768971141969
0.2222222222222222,0.41939056130935726
0.2222222222222222,0.4193042255045176
0.2222222222222222,0.419217889699678
0.2222222222222222,0.41913155389483836
0.2222222222222222,0.41904521808999873
0.2222222222222222,0.4189588822851591
0.2222222222222222,0.41887254648031946
0.2222222222222222,0.41878621067547983
0.2222222222222222,0.4186998748706402
0.2222222222222222,0.41861353906580057
0.2222222222222222,0.41852720326096093
0.2222222222222222,0.4184408674561213
0.2222222222222222,0.41835453165128167
0.2222222222222222,0.41826819584644204
0.2222222222222222,0.4181818600416023
0.2222222222222222,0.41809552423676266
0.2222222222222222,0.41800918843192303
0.2222222222222222,0.4179228526270834
0.2222222222222222,0.41783651682224376
0.2222222222222222,0.41775018101740413
0.2222222222222222,0.4176638452125645
0.2222222222222222,0.41757750940772487
0.2222222222222222,0.41749117360288523
0.2222222222222222,0.4174048377980456
0.2222222222222222,0.41731850199320597
0.2222222222222222,0.41723216618836634
0.2222222222222222,0.4171458303835267
0.2222222222222222,0.4170594945786871
0.2222222222222222,0.41697315877384744
0.2222222222222222,0.4168868229690077
0.2222222222222222,0.41680048716416807
0.2222222222222222,0.41671415135932843
0.2222222222222222,0.4166278155544888
0.2222222222222222,0.41654147974964917
0.2222222222222222,0.41645514394480954
0.2222222222222222,0.4163688081399699
0.2222222222222222,0.41628247233513027
0.2222222222222222,0.41619613653029064
0.2222222222222222,0.416109800725451
0.2222222222222222,0.4160234649206114
0.2222222222222222,0.41593712911577174
0.2222222222222222,0.4158507933109321
0.2222222222222222,0.4157644575060925
0.2222222222222222,0.41567812170125285
0.2222222222222222,0.4155917858964131
0.2222222222222222,0.41550545009157347
0.2222222222222222,0.41541911428673384
0.2222222222222222,0.4153327784818942
0.2222222222222222,0.4152464426770546
0.2222222222222222,0.41516010687221494
0.2222222222222222,0.4150737710673753
0.2222222222222222,0.4149874352625357
0.2222222222222222,0.41490109945769604
0.2222222222222222,0.4148147636528564
0.2222222222222222,0.4147284278480168
0.2222222222222222,0.41464209204317715
0.2222222222222222,0.4145557562383375
0.2222222222222222,0.4144694204334979
0.2222222222222222,0.41438308462865814
0.2222222222222222,0.4142967488238185
0.2222222222222222,0.4142104130189789
0.2222222222222222,0.41412407721413924
0.2222222222222222,0.4140377414092996
0.2222222222222222,0.41395140560446
0.22272727272727272,0.41386506979962034
0.2235294117647059,0.4137787339947807
0.22388059701492538,0.4136923981899411
0.22446970375011188,0.41360606238510145
0.22448979591836735,0.4135197265802618
0.225,0.4134333907754222
0.225,0.41334705497058255
0.22535211267605634,0.4132607191657429
0.22580645161290322,0.4131743833609033
0.22580645161290322,0.41308804755606354
0.22580645161290322,0.4130017117512239
0.22580645161290322,0.4129153759463843
0.22580645161290322,0.41282904014154465
0.22641509433962265,0.412742704336705
0.22646310432569974,0.4126563685318654
0.22727272727272727,0.41257003272702575
0.22727272727272727,0.4124836969221861
0.22727272727272727,0.4123973611173465
0.22727272727272727,0.41231102531250685
0.22727272727272727,0.4122246895076672
0.22727272727272727,0.4121383537028276
0.22727272727272727,0.41205201789798795
0.22727272727272727,0.4119656820931483
0.22727272727272727,0.4118793462883087
0.22727272727272727,0.41179301048346895
0.22727272727272727,0.4117066746786293
0.22727272727272727,0.4116203388737897
0.22807017543859648,0.41153400306895005
0.22857142857142856,0.4114476672641104
0.22857142857142856,0.4113613314592708
0.22857142857142856,0.41127499565443115
0.2289156626506024,0.4111886598495915
0.22916666666666666,0.4111023240447519
0.22950819672131148,0.41101598823991226
0.22988505747126436,0.4109296524350726
0.23076923076923078,0.410843316630233
0.23076923076923078,0.41075698082539336
0.23076923076923078,0.4106706450205537
0.23076923076923078,0.410584309215714
0.23076923076923078,0.41049797341087435
0.23076923076923078,0.4104116376060347
0.23076923076923078,0.4103253018011951
0.23076923076923078,0.41023896599635545
0.23076923076923078,0.4101526301915158
0.23076923076923078,0.4100662943866762
0.23076923076923078,0.40997995858183656
0.23076923076923078,0.4098936227769969
0.23076923076923078,0.4098072869721573
0.23076923076923078,0.40972095116731766
0.23076923076923078,0.409634615362478
0.23076923076923078,0.4095482795576384
0.23076923076923078,0.40946194375279876
0.23076923076923078,0.40937560794795913
0.23076923076923078,0.4092892721431194
0.23076923076923078,0.40920293633827975
0.23076923076923078,0.4091166005334401
0.23076923076923078,0.4090302647286005
0.23076923076923078,0.40894392892376086
0.23076923076923078,0.4088575931189212
0.23076923076923078,0.4087712573140816
0.23076923076923078,0.40868492150924196
0.23076923076923078,0.40859858570440233
0.23076923076923078,0.4085122498995627
0.23076923076923078,0.40842591409472306
0.23076923076923078,0.40833957828988343
0.23076923076923078,0.4082532424850438
0.23076923076923078,0.40816690668020417
0.23076923076923078,0.40808057087536453
0.23076923076923078,0.4079942350705248
0.23076923076923078,0.40790789926568516
0.23076923076923078,0.4078215634608455
0.2318840579710145,0.4077352276560059
0.23214285714285715,0.40764889185116626
0.23255813953488372,0.40756255604632663
0.23275862068965517,0.407476220241487
0.23333333333333334,0.40738988443664736
0.23333333333333334,0.40730354863180773
0.23333333333333334,0.4072172128269681
0.23333333333333334,0.40713087702212847
0.23333333333333334,0.40704454121728884
0.23404255319148937,0.4069582054124492
0.23404255319148937,0.40687186960760957
0.23452768729641693,0.4067855338027698
0.23529411764705882,0.4066991979979302
0.23529411764705882,0.40661286219309056
0.23529411764705882,0.40652652638825093
0.23529411764705882,0.4064401905834113
0.23529411764705882,0.40635385477857167
0.23529411764705882,0.40626751897373203
0.23529411764705882,0.4061811831688924
0.23529411764705882,0.40609484736405277
0.23529411764705882,0.40600851155921314
0.23529411764705882,0.4059221757543735
0.23529411764705882,0.40583583994953387
0.23529411764705882,0.40574950414469424
0.23529411764705882,0.4056631683398546
0.23529411764705882,0.405576832535015
0.23529411764705882,0.40549049673017523
0.23529411764705882,0.4054041609253356
0.23529411764705882,0.40531782512049597
0.23529411764705882,0.40523148931565633
0.23572296476306198,0.4051451535108167
0.23622047244094488,0.40505881770597707
0.23655913978494625,0.40497248190113744
0.23684210526315788,0.4048861460962978
0.23684210526315788,0.4047998102914582
0.23728813559322035,0.40471347448661854
0.23795180722891565,0.4046271386817789
0.23809523809523808,0.4045408028769393
0.23809523809523808,0.40445446707209964
0.23809523809523808,0.40436813126726
0.23809523809523808,0.4042817954624204
0.23809523809523808,0.40419545965758064
0.23809523809523808,0.404109123852741
0.23809523809523808,0.40402278804790137
0.23809523809523808,0.40393645224306174
0.23809523809523808,0.4038501164382221
0.23809523809523808,0.4037637806333825
0.23809523809523808,0.40367744482854284
0.2383177570093458,0.4035911090237032
0.2391304347826087,0.4035047732188636
0.2391304347826087,0.40341843741402394
0.23958333333333334,0.4033321016091843
0.24,0.4032457658043447
0.24,0.40315942999950505
0.24,0.4030730941946654
0.24,0.4029867583898258
0.24,0.40290042258498604
0.24,0.4028140867801464
0.24,0.4027277509753068
0.24050632911392406,0.40264141517046714
0.24074074074074073,0.4025550793656275
0.2413793103448276,0.4024687435607879
0.2413793103448276,0.40238240775594825
0.2413793103448276,0.4022960719511086
0.2413793103448276,0.402209736146269
0.2413793103448276,0.40212340034142935
0.24183006535947713,0.4020370645365897
0.24242424242424243,0.4019507287317501
0.24242424242424243,0.40186439292691045
0.24242424242424243,0.4017780571220708
0.24271844660194175,0.4016917213172311
0.24324324324324326,0.40160538551239144
0.24324324324324326,0.4015190497075518
0.24324324324324326,0.4014327139027122
0.24390243902439024,0.40134637809787255
0.24390243902439024,0.4012600422930329
0.24427480916030533,0.4011737064881933
0.24444444444444444,0.40108737068335365
0.24489795918367346,0.401001034878514
0.24509803921568626,0.4009146990736744
0.24528301886792453,0.40082836326883475
0.24561403508771928,0.4007420274639951
0.24610591900311526,0.4006556916591555
0.2465753424657534,0.40056935585431586
0.24691358024691357,0.4004830200494762
0.24761904761904763,0.4003966842446365
0.2484472049689441,0.40031034843979685
0.25,0.4002240126349572
0.25,0.4001376768301176
0.25,0.40005134102527795
0.25,0.3999650052204383
0.25,0.3998786694155987
0.25,0.39979233361075905
0.25,0.3997059978059194
0.25,0.3996196620010798
0.25,0.39953332619624016
0.25,0.3994469903914005
0.25,0.3993606545865609
0.25,0.39927431878172126
0.25,0.39918798297688163
0.25,0.3991016471720419
0.25,0.39901531136720225
0.25,0.3989289755623626
0.25,0.398842639757523
0.25,0.39875630395268336
0.25,0.3986699681478437
0.25,0.3985836323430041
0.25,0.39849729653816446
0.25,0.3984109607333248
0.25,0.3983246249284852
0.25,0.39823828912364556
0.25,0.39815195331880593
0.25,0.3980656175139663
0.25,0.39797928170912666
0.25,0.3978929459042869
0.25,0.3978066100994473
0.25,0.39772027429460766
0.25,0.397633938489768
0.25,0.3975476026849284
0.25,0.39746126688008876
0.25,0.3973749310752491
0.25,0.3972885952704095
0.25,0.39720225946556986
0.25,0.39711592366073023
0.25,0.3970295878558906
0.25,0.39694325205105097
0.25,0.39685691624621133
0.25,0.3967705804413717
0.25,0.39668424463653207
0.25,0.3965979088316923
0.25,0.3965115730268527
0.25,0.39642523722201306
0.25,0.39633890141717343
0.25,0.3962525656123338
0.25,0.39616622980749416
0.25,0.39607989400265453
0.25,0.3959935581978149
0.25,0.39590722239297527
0.25,0.39582088658813563
0.25,0.395734550783296
0.25,0.39564821497845637
0.25,0.39556187917361674
0.25,0.3954755433687771
0.25,0.3953892075639375
0.25,0.39530287175909773
0.25,0.3952165359542581
0.25,0.39513020014941846
0.25,0.39504386434457883
0.25,0.3949575285397392
0.25,0.39487119273489957
0.25,0.39478485693005994
0.25,0.3946985211252203
0.25,0.39461218532038067
0.25,0.39452584951554104
0.25,0.3944395137107014
0.25,0.3943531779058618
0.25,0.39426684210102214
0.25,0.3941805062961825
0.25,0.39409417049134277
0.25,0.39400783468650313
0.25,0.3939214988816635
0.25,0.39383516307682387
0.25,0.39374882727198424
0.25,0.3936624914671446
0.25,0.39357615566230497
0.25,0.39348981985746534
0.25,0.3934034840526257
0.25,0.3933171482477861
0.25,0.39323081244294644
0.25,0.3931444766381068
0.25,0.3930581408332672
0.25,0.39297180502842755
0.25,0.3928854692235879
0.25,0.39279913341874817
0.25,0.39271279761390854
0.25,0.3926264618090689
0.25,0.3925401260042293
0.25,0.39245379019938964
0.25,0.39236745439455
0.25,0.3922811185897104
0.25,0.39219478278487074
0.25,0.3921084469800311
0.25,0.3920221111751915
0.25,0.39193577537035185
0.25,0.3918494395655122
0.25,0.3917631037606726
0.25,0.39167676795583295
0.25,0.3915904321509933
0.25,0.3915040963461536
0.25,0.39141776054131394
0.25,0.3913314247364743
0.25,0.3912450889316347
0.25,0.39115875312679504
0.25,0.3910724173219554
0.25,0.3909860815171158
0.25,0.39089974571227615
0.25,0.3908134099074365
0.25,0.3907270741025969
0.25,0.39064073829775725
0.25,0.3905544024929176
0.25,0.390468066688078
0.25,0.39038173088323835
0.25,0.3902953950783987
0.25,0.390209059273559
0.25,0.39012272346871935
0.25,0.3900363876638797
0.25,0.3899500518590401
0.25,0.38986371605420045
0.25,0.3897773802493608
0.25,0.3896910444445212
0.25,0.38960470863968155
0.25,0.3895183728348419
0.25,0.3894320370300023
0.25,0.38934570122516265
0.25,0.389259365420323
0.25,0.3891730296154834
0.25,0.38908669381064376
0.25,0.389000358005804
0.25,0.3889140222009644
0.25,0.38882768639612475
0.25,0.3887413505912851
0.25,0.3886550147864455
0.25,0.38856867898160585
0.25,0.3884823431767662
0.25,0.3883960073719266
0.25,0.38830967156708696
0.25,0.3882233357622473
0.25,0.3881369999574077
0.25,0.38805066415256806
0.25,0.3879643283477284
0.25,0.3878779925428888
0.25,0.38779165673804916
0.25,0.3877053209332094
0.25,0.3876189851283698
0.25,0.38753264932353015
0.25,0.3874463135186905
0.25,0.3873599777138509
0.25,0.38727364190901126
0.25,0.3871873061041716
0.25,0.387100970299332
0.25,0.38701463449449236
0.25,0.3869282986896527
0.25,0.3868419628848131
0.25,0.38675562707997346
0.25,0.38666929127513383
0.25,0.3865829554702942
0.25,0.38649661966545457
0.25,0.3864102838606148
0.25149700598802394,0.3863239480557752
0.2523364485981308,0.38623761225093556
0.2529411764705882,0.3861512764460959
0.2535211267605634,0.3860649406412563
0.2538860103626943,0.38597860483641666
0.2542372881355932,0.38589226903157703
0.2545454545454545,0.3858059332267374
0.2549019607843137,0.38571959742189776
0.2553191489361702,0.38563326161705813
0.2553191489361702,0.3855469258122185
0.2558139534883721,0.38546059000737887
0.2560386473429952,0.38537425420253923
0.2564102564102564,0.3852879183976996
0.2564102564102564,0.38520158259285986
0.25688073394495414,0.3851152467880202
0.2571428571428571,0.3850289109831806
0.2571428571428571,0.38494257517834096
0.2574626865671642,0.38485623937350133
0.25806451612903225,0.3847699035686617
0.25806451612903225,0.38468356776382207
0.25806451612903225,0.38459723195898243
0.25806451612903225,0.3845108961541428
0.25862068965517243,0.38442456034930317
0.2591549295774648,0.38433822454446354
0.25925925925925924,0.3842518887396239
0.25925925925925924,0.38416555293478427
0.25925925925925924,0.38407921712994464
0.25925925925925924,0.383992881325105
0.25925925925925924,0.38390654552026526
0.2597402597402597,0.38382020971542563
0.26,0.383733873910586
0.2608695652173913,0.38364753810574637
0.2608695652173913,0.38356120230090673
0.2608695652173913,0.3834748664960671
0.2608695652173913,0.38338853069122747
0.2608695652173913,0.38330219488638784
0.2608695652173913,0.3832158590815482
0.2608695652173913,0.3831295232767086
0.2608695652173913,0.38304318747186894
0.2608695652173913,0.3829568516670293
0.26153846153846155,0.3828705158621897
0.2619047619047619,0.38278418005735004
0.2620689655172414,0.3826978442525104
0.2625,0.38261150844767067
0.2631578947368421,0.38252517264283104
0.2631578947368421,0.3824388368379914
0.2631578947368421,0.38235250103315177
0.2631578947368421,0.38226616522831214
0.2631578947368421,0.3821798294234725
0.2631578947368421,0.3820934936186329
0.2631578947368421,0.38200715781379324
0.2631578947368421,0.3819208220089536
0.2631578947368421,0.381834486204114
0.2631578947368421,0.38174815039927434
0.2631578947368421,0.3816618145944347
0.2631578947368421,0.3815754787895951
0.2631578947368421,0.38148914298475545
0.2631578947368421,0.3814028071799157
0.2631578947368421,0.38131647137507607
0.2641509433962264,0.38123013557023644
0.2647058823529412,0.3811437997653968
0.2647058823529412,0.3810574639605572
0.2647058823529412,0.38097112815571754
0.26506024096385544,0.3808847923508779
0.2653061224489796,0.3807984565460383
0.265625,0.38071212074119865
0.26666666666666666,0.380625784936359
0.26666666666666666,0.3805394491315194
0.26666666666666666,0.38045311332667975
0.26666666666666666,0.3803667775218401
0.26666666666666666,0.3802804417170005
0.26666666666666666,0.38019410591216085
0.26666666666666666,0.3801077701073211
0.26666666666666666,0.3800214343024815
0.26666666666666666,0.37993509849764184
0.26666666666666666,0.3798487626928022
0.26666666666666666,0.3797624268879626
0.26666666666666666,0.37967609108312295
0.26666666666666666,0.3795897552782833
0.26666666666666666,0.3795034194734437
0.26666666666666666,0.37941708366860405
0.26666666666666666,0.3793307478637644
0.26666666666666666,0.3792444120589248
0.26666666666666666,0.37915807625408515
0.26666666666666666,0.3790717404492455
0.26666666666666666,0.3789854046444059
0.26666666666666666,0.37889906883956626
0.26666666666666666,0.3788127330347265
0.26666666666666666,0.3787263972298869
0.2669683257918552,0.37864006142504725
0.2676056338028169,0.3785537256202076
0.26811594202898553,0.378467389815368
0.2682926829268293,0.37838105401052835
0.26851851851851855,0.3782947182056887
0.2692307692307692,0.3782083824008491
0.2692307692307692,0.37812204659600945
0.2692307692307692,0.3780357107911698
0.2692307692307692,0.3779493749863302
0.2692307692307692,0.37786303918149056
0.2692307692307692,0.3777767033766509
0.2697095435684647,0.3776903675718113
0.2702702702702703,0.37760403176697166
0.2702702702702703,0.3775176959621319
0.2702702702702703,0.3774313601572923
0.2708333333333333,0.37734502435245265
0.2711864406779661,0.377258688547613
0.27184466019417475,0.3771723527427734
0.2727272727272727,0.37708601693793375
0.2727272727272727,0.3769996811330941
0.2727272727272727,0.3769133453282545
0.2727272727272727,0.37682700952341486
0.2727272727272727,0.3767406737185752
0.2727272727272727,0.3766543379137356
0.2727272727272727,0.37656800210889596
0.2727272727272727,0.37648166630405633
0.2727272727272727,0.3763953304992167
0.2727272727272727,0.37630899469437695
0.2727272727272727,0.3762226588895373
0.2727272727272727,0.3761363230846977
0.2727272727272727,0.37604998727985806
0.2727272727272727,0.3759636514750184
0.2727272727272727,0.3758773156701788
0.2727272727272727,0.37579097986533916
0.2727272727272727,0.3757046440604995
0.2727272727272727,0.3756183082556599
0.2727272727272727,0.37553197245082026
0.2727272727272727,0.37544563664598063
0.2727272727272727,0.375359300841141
0.2727272727272727,0.37527296503630136
0.2727272727272727,0.37518662923146173
0.2727272727272727,0.3751002934266221
0.2727272727272727,0.37501395762178236
0.2727272727272727,0.3749276218169427
0.2727272727272727,0.3748412860121031
0.2727272727272727,0.37475495020726346
0.2727272727272727,0.3746686144024238
0.2727272727272727,0.3745822785975842
0.2727272727272727,0.37449594279274456
0.2727272727272727,0.37440960698790493
0.2727272727272727,0.3743232711830653
0.2727272727272727,0.37423693537822567
0.2727272727272727,0.37415059957338603
0.2727272727272727,0.3740642637685464
0.2727272727272727,0.37397792796370677
0.2727272727272727,0.37389159215886714
0.2727272727272727,0.3738052563540275
0.2727272727272727,0.37371892054918776
0.2727272727272727,0.37363258474434813
0.2727272727272727,0.3735462489395085
0.2727272727272727,0.37345991313466886
0.2727272727272727,0.37337357732982923
0.2727272727272727,0.3732872415249896
0.2727272727272727,0.37320090572014997
0.2727272727272727,0.37311456991531033
0.2727272727272727,0.3730282341104707
0.27358490566037735,0.37294189830563107
0.27419354838709675,0.37285556250079144
0.27450980392156865,0.3727692266959518
0.275,0.3726828908911122
0.275,0.37259655508627254
0.2753623188405797,0.3725102192814328
0.27586206896551724,0.37242388347659316
0.27586206896551724,0.37233754767175353
0.27586206896551724,0.3722512118669139
0.27586206896551724,0.37216487606207427
0.2765957446808511,0.37207854025723464
0.27692307692307694,0.371992204452395
0.2777777777777778,0.37190586864755537
0.2777777777777778,0.37181953284271574
0.2777777777777778,0.3717331970378761
0.2777777777777778,0.3716468612330365
0.2777777777777778,0.37156052542819684
0.2777777777777778,0.3714741896233572
0.2777777777777778,0.3713878538185176
0.2777777777777778,0.37130151801367794
0.2777777777777778,0.3712151822088382
0.2777777777777778,0.37112884640399857
0.2777777777777778,0.37104251059915894
0.2777777777777778,0.3709561747943193
0.2777777777777778,0.37086983898947967
0.2777777777777778,0.37078350318464004
0.2777777777777778,0.3706971673798004
0.2777777777777778,0.3706108315749608
0.27848101265822783,0.37052449577012114
0.27906976744186046,0.3704381599652815
0.27906976744186046,0.3703518241604419
0.2795031055900621,0.37026548835560225
0.28,0.3701791525507626
0.28,0.370092816745923
0.28,0.37000648094108335
0.28,0.3699201451362436
0.28,0.369833809331404
0.28,0.36974747352656434
0.2804924971142747,0.3696611377217247
0.28125,0.3695748019168851
0.28125,0.36948846611204544
0.28125,0.3694021303072058
0.28125,0.3693157945023662
0.28205128205128205,0.36922945869752655
0.28205128205128205,0.3691431228926869
0.2826086956521739,0.3690567870878473
0.2826086956521739,0.36897045128300765
0.2830188679245283,0.368884115478168
0.28365384615384615,0.3687977796733284
0.2840909090909091,0.36871144386848875
0.2853717026378897,0.368625108063649
0.2857142857142857,0.3685387722588094
0.2857142857142857,0.36845243645396974
0.2857142857142857,0.3683661006491301
0.2857142857142857,0.3682797648442905
0.2857142857142857,0.36819342903945085
0.2857142857142857,0.3681070932346112
0.2857142857142857,0.3680207574297716
0.2857142857142857,0.36793442162493195
0.2857142857142857,0.3678480858200923
0.2857142857142857,0.3677617500152527
0.2857142857142857,0.36767541421041305
0.2857142857142857,0.3675890784055734
0.2857142857142857,0.3675027426007338
0.2857142857142857,0.36741640679589405
0.2857142857142857,0.3673300709910544
0.2857142857142857,0.3672437351862148
0.2857142857142857,0.36715739938137515
0.2857142857142857,0.3670710635765355
0.2857142857142857,0.3669847277716959
0.2857142857142857,0.36689839196685625
0.2857142857142857,0.3668120561620166
0.2857142857142857,0.366725720357177
0.2857142857142857,0.36663938455233736
0.2857142857142857,0.3665530487474977
0.2857142857142857,0.3664667129426581
0.2857142857142857,0.36638037713781846
0.2857142857142857,0.3662940413329788
0.2857142857142857,0.3662077055281392
0.2857142857142857,0.36612136972329945
0.2857142857142857,0.3660350339184598
0.2857142857142857,0.3659486981136202
0.2857142857142857,0.36586236230878055
0.2857142857142857,0.3657760265039409
0.2857142857142857,0.3656896906991013
0.2857142857142857,0.36560335489426166
0.2857142857142857,0.365517019089422
0.2857142857142857,0.3654306832845824
0.2857142857142857,0.36534434747974276
0.2857142857142857,0.3652580116749031
0.2857142857142857,0.3651716758700635
0.2857142857142857,0.36508534006522386
0.2857142857142857,0.36499900426038423
0.2857142857142857,0.3649126684555446
0.2857142857142857,0.36482633265070485
0.2857142857142857,0.3647399968458652
0.2857142857142857,0.3646536610410256
0.2857142857142857,0.36456732523618596
0.2857142857142857,0.3644809894313463
0.2857142857142857,0.3643946536265067
0.2857142857142857,0.36430831782166706
0.2857142857142857,0.36422198201682743
0.2857142857142857,0.3641356462119878
0.2857142857142857,0.36404931040714816
0.2857142857142857,0.36396297460230853
0.2857142857142857,0.3638766387974689
0.2857142857142857,0.36379030299262927
0.2857142857142857,0.36370396718778963
0.2857142857142857,0.3636176313829499
0.2857142857142857,0.36353129557811026
0.2857142857142857,0.3634449597732706
0.2857142857142857,0.363358623968431
0.2857142857142857,0.36327228816359136
0.2857142857142857,0.36318595235875173
0.2857142857142857,0.3630996165539121
0.2857142857142857,0.36301328074907246
0.2857142857142857,0.36292694494423283
0.2857142857142857,0.3628406091393932
0.2857142857142857,0.36275427333455357
0.2857142857142857,0.36266793752971394
0.2857142857142857,0.3625816017248743
0.2857142857142857,0.36249526592003467
0.2857142857142857,0.36240893011519504
0.2857142857142857,0.3623225943103553
0.2857142857142857,0.36223625850551566
0.2857142857142857,0.36214992270067603
0.2857142857142857,0.3620635868958364
0.2857142857142857,0.36197725109099677
0.2857142857142857,0.36189091528615713
0.2857142857142857,0.3618045794813175
0.2857142857142857,0.36171824367647787
0.2857142857142857,0.36163190787163824
0.2857142857142857,0.3615455720667986
0.2857142857142857,0.36145923626195897
0.2857142857142857,0.36137290045711934
0.2857142857142857,0.3612865646522797
0.2857142857142857,0.3612002288474401
0.2857142857142857,0.36111389304260044
0.2857142857142857,0.3610275572377607
0.2857142857142857,0.36094122143292107
0.2857142857142857,0.36085488562808143
0.2857142857142857,0.3607685498232418
0.2857142857142857,0.36068221401840217
0.2857142857142857,0.36059587821356254
0.2857142857142857,0.3605095424087229
0.2857142857142857,0.3604232066038833
0.2857142857142857,0.36033687079904364
0.2857142857142857,0.360250534994204
0.2857142857142857,0.3601641991893644
0.2857142857142857,0.36007786338452474
0.2857142857142857,0.3599915275796851
0.2857142857142857,0.3599051917748455
0.2857142857142857,0.35981885597000574
0.2857142857142857,0.3597325201651661
0.2857142857142857,0.35964618436032647
0.2857142857142857,0.35955984855548684
0.2857142857142857,0.3594735127506472
0.2857142857142857,0.3593871769458076
0.2857142857142857,0.35930084114096794
0.2857142857142857,0.3592145053361283
0.2857142857142857,0.3591281695312887
0.2857142857142857,0.35904183372644904
0.2857142857142857,0.3589554979216094
0.2857142857142857,0.3588691621167698
0.2857142857142857,0.35878282631193015
0.2857142857142857,0.3586964905070905
0.2857142857142857,0.3586101547022509
0.2857142857142857,0.35852381889741114
0.2857142857142857,0.3584374830925715
0.2857142857142857,0.3583511472877319
0.2857142857142857,0.35826481148289224
0.2857142857142857,0.3581784756780526
0.2857142857142857,0.358092139873213
0.2857142857142857,0.35800580406837335
0.2857142857142857,0.3579194682635337
0.2857142857142857,0.3578331324586941
0.2857142857142857,0.35774679665385445
0.2857142857142857,0.3576604608490148
0.2857142857142857,0.3575741250441752
0.2857142857142857,0.35748778923933555
0.2857142857142857,0.3574014534344959
0.2857142857142857,0.3573151176296563
0.2857142857142857,0.35722878182481654
0.2857142857142857,0.3571424460199769
0.2857142857142857,0.3570561102151373
0.2857142857142857,0.35696977441029765
0.2857142857142857,0.356883438605458
0.2857142857142857,0.3567971028006184
0.2871287128712871,0.35671076699577875
0.2876712328767123,0.3566244311909391
0.288135593220339,0.3565380953860995
0.2885572139303483,0.35645175958125985
0.28888888888888886,0.3563654237764202
0.2894736842105263,0.3562790879715806
0.2894736842105263,0.35619275216674096
0.2898550724637681,0.3561064163619013
0.2903225806451613,0.3560200805570617
0.2903225806451613,0.35593374475222195
0.2903225806451613,0.3558474089473823
0.2907268170426065,0.3557610731425427
0.2911392405063291,0.35567473733770305
0.2916666666666667,0.3555884015328634
0.2916666666666667,0.3555020657280238
0.2916666666666667,0.35541572992318415
0.2916666666666667,0.3553293941183445
0.2916666666666667,0.3552430583135049
0.2916666666666667,0.35515672250866526
0.2922077922077922,0.3550703867038256
0.2926829268292683,0.354984050898986
0.2926829268292683,0.35489771509414636
0.29333333333333333,0.3548113792893067
0.29411764705882354,0.354725043484467
0.29411764705882354,0.35463870767962735
0.29411764705882354,0.3545523718747877
0.29411764705882354,0.3544660360699481
0.29411764705882354,0.35437970026510845
0.29411764705882354,0.3542933644602688
0.29411764705882354,0.3542070286554292
0.29411764705882354,0.35412069285058956
0.29411764705882354,0.3540343570457499
0.29411764705882354,0.3539480212409103
0.29411764705882354,0.35386168543607066
0.29411764705882354,0.35377534963123103
0.29411764705882354,0.3536890138263914
0.29411764705882354,0.35360267802155176
0.29411764705882354,0.35351634221671213
0.29411764705882354,0.3534300064118724
0.29411764705882354,0.35334367060703276
0.29473684210526313,0.3532573348021931
0.29508196721311475,0.3531709989973535
0.29545454545454547,0.35308466319251386
0.29605263157894735,0.3529983273876742
0.2962962962962963,0.3529119915828346
0.2962962962962963,0.35282565577799496
0.2962962962962963,0.35273931997315533
0.2962962962962963,0.3526529841683157
0.2962962962962963,0.35256664836347607
0.296875,0.35248031255863643
0.2972972972972973,0.3523939767537968
0.2976190476190476,0.35230764094895717
0.2978723404255319,0.35222130514411754
0.2982456140350877,0.3521349693392778
0.29878048780487804,0.35204863353443816
0.3,0.35196229772959853
0.3,0.3518759619247589
0.3,0.35178962611991926
0.3,0.35170329031507963
0.3,0.35161695451024
0.3,0.35153061870540037
0.3,0.35144428290056073
0.3,0.3513579470957211
0.3,0.35127161129088147
0.3,0.35118527548604184
0.3,0.3510989396812022
0.3,0.35101260387636257
0.3,0.35092626807152283
0.3,0.3508399322666832
0.3,0.35075359646184356
0.3,0.35066726065700393
0.3,0.3505809248521643
0.3,0.35049458904732467
0.3,0.35040825324248503
0.3,0.3503219174376454
0.3,0.35023558163280577
0.3,0.35014924582796614
0.3,0.3500629100231265
0.3,0.3499765742182869
0.3,0.34989023841344724
0.3,0.3498039026086076
0.3,0.349717566803768
0.3,0.34963123099892823
0.3,0.3495448951940886
0.3,0.34945855938924897
0.3,0.34937222358440934
0.3,0.3492858877795697
0.3,0.34919955197473007
0.3,0.34911321616989044
0.3,0.3490268803650508
0.3,0.3489405445602112
0.3,0.34885420875537154
0.3,0.3487678729505319
0.3,0.3486815371456923
0.3,0.34859520134085265
0.3,0.348508865536013
0.3,0.3484225297311734
0.3,0.34833619392633364
0.3,0.348249858121494
0.3,0.3481635223166544
0.3,0.34807718651181474
0.3,0.3479908507069751
0.3,0.3479045149021355
0.3,0.34781817909729584
0.3,0.3477318432924562
0.3,0.3476455074876166
0.3,0.34755917168277695
0.3,0.3474728358779373
0.3,0.3473865000730977
0.3,0.34730016426825805
0.3,0.3472138284634184
0.3,0.3471274926585787
0.30120481927710846,0.34704115685373904
0.30158730158730157,0.3469548210488994
0.30193905817174516,0.3468684852440598
0.3023255813953488,0.34678214943922014
0.3028169014084507,0.3466958136343805
0.30303030303030304,0.3466094778295409
0.30303030303030304,0.34652314202470125
0.30344827586206896,0.3464368062198616
0.30386740331491713,0.346350470415022
0.30434782608695654,0.34626413461018235
0.30434782608695654,0.3461777988053427
0.30434782608695654,0.3460914630005031
0.30434782608695654,0.34600512719566345
0.30434782608695654,0.3459187913908238
0.30434782608695654,0.3458324555859841
0.30434782608695654,0.34574611978114445
0.30434782608695654,0.3456597839763048
0.3050847457627119,0.3455734481714652
0.3055555555555556,0.34548711236662555
0.3055555555555556,0.3454007765617859
0.30612244897959184,0.3453144407569463
0.3064516129032258,0.34522810495210665
0.3072289156626506,0.345141769147267
0.3076923076923077,0.3450554333424274
0.3076923076923077,0.34496909753758775
0.3076923076923077,0.3448827617327481
0.3076923076923077,0.3447964259279085
0.3076923076923077,0.34471009012306886
0.3076923076923077,0.3446237543182292
0.3076923076923077,0.3445374185133895
0.3076923076923077,0.34445108270854985
0.3076923076923077,0.3443647469037102
0.3076923076923077,0.3442784110988706
0.3076923076923077,0.34419207529403095
0.3076923076923077,0.3441057394891913
0.3076923076923077,0.3440194036843517
0.3076923076923077,0.34393306787951206
0.3076923076923077,0.3438467320746724
0.3076923076923077,0.3437603962698328
0.3076923076923077,0.34367406046499316
0.3076923076923077,0.3435877246601535
0.3076923076923077,0.3435013888553139
0.3076923076923077,0.34341505305047426
0.3076923076923077,0.34332871724563463
0.3076923076923077,0.3432423814407949
0.3076923076923077,0.34315604563595525
0.3076923076923077,0.3430697098311156
0.3076923076923077,0.342983374026276
0.3076923076923077,0.34289703822143636
0.3076923076923077,0.3428107024165967
0.3076923076923077,0.3427243666117571
0.3088235294117647,0.34263803080691746
0.3090909090909091,0.3425516950020778
0.30952380952380953,0.3424653591972382
0.30985915492957744,0.34237902339239856
0.3103448275862069,0.34229268758755893
0.3103448275862069,0.3422063517827193
0.3103448275862069,0.34212001597787967
0.3103448275862069,0.3420336801730399
0.3111111111111111,0.3419473443682003
0.3111111111111111,0.34186100856336066
0.3116883116883117,0.341774672758521
0.3125,0.3416883369536814
0.3125,0.34160200114884176
0.3125,0.34151566534400213
0.3125,0.3414293295391625
0.3125,0.34134299373432286
0.3125,0.34125665792948323
0.3125,0.3411703221246436
0.3125,0.34108398631980397
0.3125,0.34099765051496433
0.3125,0.3409113147101247
0.3125,0.34082497890528507
0.3125,0.3407386431004453
0.3125,0.3406523072956057
0.3125,0.34056597149076606
0.3125,0.34047963568592643
0.3125,0.3403932998810868
0.3125,0.34030696407624716
0.3125,0.34022062827140753
0.3125,0.3401342924665679
0.3137254901960784,0.34004795666172827
0.313953488372093,0.33996162085688864
0.3142857142857143,0.339875285052049
0.3142857142857143,0.33978894924720937
0.3148148148148148,0.33970261344236974
0.3153846153846154,0.3396162776375301
0.3157894736842105,0.3395299418326905
0.3157894736842105,0.33944360602785073
0.3157894736842105,0.3393572702230111
0.3157894736842105,0.33927093441817147
0.3157894736842105,0.33918459861333183
0.3157894736842105,0.3390982628084922
0.3157894736842105,0.33901192700365257
0.3157894736842105,0.33892559119881294
0.3157894736842105,0.3388392553939733
0.3157894736842105,0.33875291958913367
0.3157894736842105,0.33866658378429404
0.31636363636363635,0.3385802479794544
0.31683168316831684,0.3384939121746148
0.3170731707317073,0.33840757636977514
0.31746031746031744,0.3383212405649355
0.3181818181818182,0.33823490476009577
0.3181818181818182,0.33814856895525613
0.3181818181818182,0.3380622331504165
0.3181818181818182,0.33797589734557687
0.3181818181818182,0.33788956154073724
0.3181818181818182,0.3378032257358976
0.3181818181818182,0.337716889931058
0.3181818181818182,0.33763055412621834
0.3188405797101449,0.3375442183213787
0.3191489361702128,0.3374578825165391
0.32,0.33737154671169944
0.32,0.3372852109068598
0.32,0.3371988751020202
0.32,0.33711253929718055
0.32,0.3370262034923409
0.32,0.33693986768750117
0.32051282051282054,0.33685353188266154
0.32098765432098764,0.3367671960778219
0.32142857142857145,0.3366808602729823
0.32142857142857145,0.33659452446814264
0.32142857142857145,0.336508188663303
0.32142857142857145,0.3364218528584634
0.3218390804597701,0.33633551705362374
0.3225806451612903,0.3362491812487841
0.3225806451612903,0.3361628454439445
0.3225806451612903,0.33607650963910485
0.3225806451612903,0.3359901738342652
0.3235294117647059,0.3359038380294256
0.3235294117647059,0.33581750222458595
0.3235294117647059,0.3357311664197463
0.32432432432432434,0.3356448306149066
0.32432432432432434,0.33555849481006694
0.3246753246753247,0.3354721590052273
0.325,0.3353858232003877
0.325,0.33529948739554805
0.32558139534883723,0.3352131515907084
0.3256880733944954,0.3351268157858688
0.32608695652173914,0.33504047998102915
0.32653061224489793,0.3349541441761895
0.3269230769230769,0.3348678083713499
0.32727272727272727,0.33478147256651025
0.32786885245901637,0.3346951367616706
0.32857142857142857,0.334608800956831
0.32919254658385094,0.33452246515199136
0.33011272141706927,0.3344361293471516
0.33121019108280253,0.334349793542312
0.3333333333333333,0.33426345773747235
0.3333333333333333,0.3341771219326327
0.3333333333333333,0.3340907861277931
0.3333333333333333,0.33400445032295345
0.3333333333333333,0.3339181145181138
0.3333333333333333,0.3338317787132742
0.3333333333333333,0.33374544290843455
0.3333333333333333,0.3336591071035949
0.3333333333333333,0.3335727712987553
0.3333333333333333,0.33348643549391566
0.3333333333333333,0.333400099689076
0.3333333333333333,0.3333137638842364
0.3333333333333333,0.33322742807939676
0.3333333333333333,0.333141092274557
0.3333333333333333,0.3330547564697174
0.3333333333333333,0.33296842066487775
0.3333333333333333,0.3328820848600381
0.3333333333333333,0.3327957490551985
0.3333333333333333,0.33270941325035885
0.3333333333333333,0.3326230774455192
0.3333333333333333,0.3325367416406796
0.3333333333333333,0.33245040583583996
0.3333333333333333,0.3323640700310003
0.3333333333333333,0.3322777342261607
0.3333333333333333,0.33219139842132106
0.3333333333333333,0.33210506261648143
0.3333333333333333,0.3320187268116418
0.3333333333333333,0.33193239100680216
0.3333333333333333,0.3318460552019624
0.3333333333333333,0.3317597193971228
0.3333333333333333,0.33167338359228316
0.3333333333333333,0.3315870477874435
0.3333333333333333,0.3315007119826039
0.3333333333333333,0.33141437617776426
0.3333333333333333,0.3313280403729246
0.3333333333333333,0.331241704568085
0.3333333333333333,0.33115536876324536
0.3333333333333333,0.33106903295840573
0.3333333333333333,0.3309826971535661
0.3333333333333333,0.33089636134872646
0.3333333333333333,0.33081002554388683
0.3333333333333333,0.3307236897390472
0.3333333333333333,0.33063735393420757
0.3333333333333333,0.3305510181293678
0.3333333333333333,0.3304646823245282
0.3333333333333333,0.33037834651968856
0.3333333333333333,0.3302920107148489
0.3333333333333333,0.3302056749100093
0.3333333333333333,0.33011933910516966
0.3333333333333333,0.33003300330033003
0.3333333333333333,0.3299466674954904
0.3333333333333333,0.32986033169065077
0.3333333333333333,0.32977399588581113
0.3333333333333333,0.3296876600809715
0.3333333333333333,0.32960132427613187
0.3333333333333333,0.32951498847129224
0.3333333333333333,0.3294286526664526
0.3333333333333333,0.32934231686161286
0.3333333333333333,0.32925598105677323
0.3333333333333333,0.3291696452519336
0.3333333333333333,0.32908330944709396
0.3333333333333333,0.32899697364225433
0.3333333333333333,0.3289106378374147
0.3333333333333333,0.32882430203257507
0.3333333333333333,0.32873796622773543
0.3333333333333333,0.3286516304228958
0.3333333333333333,0.32856529461805617
0.3333333333333333,0.32847895881321654
0.3333333333333333,0.3283926230083769
0.3333333333333333,0.3283062872035373
0.3333333333333333,0.32821995139869764
0.3333333333333333,0.328133615593858
0.3333333333333333,0.32804727978901826
0.3333333333333333,0.32796094398417863
0.3333333333333333,0.327874608179339
0.3333333333333333,0.32778827237449937
0.3333333333333333,0.32770193656965974
0.3333333333333333,0.3276156007648201
0.3333333333333333,0.32752926495998047
0.3333333333333333,0.32744292915514084
0.3333333333333333,0.3273565933503012
0.3333333333333333,0.3272702575454616
0.3333333333333333,0.32718392174062194
0.3333333333333333,0.3270975859357823
0.3333333333333333,0.3270112501309427
0.3333333333333333,0.32692491432610304
0.3333333333333333,0.3268385785212634
0.3333333333333333,0.32675224271642367
0.3333333333333333,0.32666590691158404
0.3333333333333333,0.3265795711067444
0.3333333333333333,0.32649323530190477
0.3333333333333333,0.32640689949706514
0.3333333333333333,0.3263205636922255
0.3333333333333333,0.3262342278873859
0.3333333333333333,0.32614789208254624
0.3333333333333333,0.3260615562777066
0.3333333333333333,0.325975220472867
0.3333333333333333,0.32588888466802735
0.3333333333333333,0.3258025488631877
0.3333333333333333,0.3257162130583481
0.3333333333333333,0.32562987725350845
0.3333333333333333,0.3255435414486687
0.3333333333333333,0.3254572056438291
0.3333333333333333,0.32537086983898944
0.3333333333333333,0.3252845340341498
0.3333333333333333,0.3251981982293102
0.3333333333333333,0.32511186242447054
0.3333333333333333,0.3250255266196309
0.3333333333333333,0.3249391908147913
0.3333333333333333,0.32485285500995165
0.3333333333333333,0.324766519205112
0.3333333333333333,0.3246801834002724
0.3333333333333333,0.32459384759543275
0.3333333333333333,0.3245075117905931
0.3333333333333333,0.3244211759857535
0.3333333333333333,0.32433484018091385
0.3333333333333333,0.3242485043760741
0.3333333333333333,0.3241621685712345
0.3333333333333333,0.32407583276639484
0.3333333333333333,0.3239894969615552
0.3333333333333333,0.3239031611567156
0.3333333333333333,0.32381682535187595
0.3333333333333333,0.3237304895470363
0.3333333333333333,0.3236441537421967
0.3333333333333333,0.32355781793735705
0.3333333333333333,0.3234714821325174
0.3333333333333333,0.3233851463276778
0.3333333333333333,0.32329881052283815
0.3333333333333333,0.3232124747179985
0.3333333333333333,0.3231261389131589
0.3333333333333333,0.32303980310831926
0.3333333333333333,0.3229534673034795
0.3333333333333333,0.3228671314986399
0.3333333333333333,0.32278079569380025
0.3333333333333333,0.3226944598889606
0.3333333333333333,0.322608124084121
0.3333333333333333,0.32252178827928135
0.3333333333333333,0.3224354524744417
0.3333333333333333,0.3223491166696021
0.3333333333333333,0.32226278086476245
0.3333333333333333,0.3221764450599228
0.3333333333333333,0.3220901092550832
0.3333333333333333,0.32200377345024356
0.3333333333333333,0.3219174376454039
0.3333333333333333,0.3218311018405643
0.3333333333333333,0.32174476603572455
0.3333333333333333,0.3216584302308849
0.3333333333333333,0.3215720944260453
0.3333333333333333,0.32148575862120565
0.3333333333333333,0.321399422816366
0.3333333333333333,0.3213130870115264
0.3333333333333333,0.32122675120668676
0.3333333333333333,0.3211404154018471
0.3333333333333333,0.3210540795970075
0.3333333333333333,0.32096774379216786
0.3333333333333333,0.3208814079873282
0.3333333333333333,0.3207950721824886
0.3333333333333333,0.32070873637764896
0.3333333333333333,0.32062240057280933
0.3333333333333333,0.3205360647679697
0.3333333333333333,0.32044972896312995
0.3333333333333333,0.3203633931582903
0.3333333333333333,0.3202770573534507
0.3333333333333333,0.32019072154861106
0.3333333333333333,0.3201043857437714
0.3333333333333333,0.3200180499389318
0.3333333333333333,0.31993171413409216
0.3333333333333333,0.3198453783292525
0.3333333333333333,0.3197590425244129
0.3333333333333333,0.31967270671957326
0.3333333333333333,0.31958637091473363
0.3333333333333333,0.319500035109894
0.3333333333333333,0.31941369930505437
0.3333333333333333,0.31932736350021473
0.3333333333333333,0.3192410276953751
0.3333333333333333,0.31915469189053536
0.3333333333333333,0.3190683560856957
0.3333333333333333,0.3189820202808561
0.3333333333333333,0.31889568447601646
0.3333333333333333,0.31880934867117683
0.3333333333333333,0.3187230128663372
0.3333333333333333,0.31863667706149756
0.3333333333333333,0.31855034125665793
0.3333333333333333,0.3184640054518183
0.3333333333333333,0.31837766964697867
0.3333333333333333,0.31829133384213903
0.3333333333333333,0.3182049980372994
0.3333333333333333,0.31811866223245977
0.3333333333333333,0.31803232642762014
0.3333333333333333,0.3179459906227805
0.3333333333333333,0.31785965481794076
0.3333333333333333,0.31777331901310113
0.3333333333333333,0.3176869832082615
0.3333333333333333,0.31760064740342187
0.3333333333333333,0.31751431159858223
0.3333333333333333,0.3174279757937426
0.3333333333333333,0.31734163998890297
0.3333333333333333,0.31725530418406334
0.3333333333333333,0.3171689683792237
0.3333333333333333,0.31708263257438407
0.3333333333333333,0.31699629676954444
0.3333333333333333,0.3169099609647048
0.3333333333333333,0.3168236251598652
0.3333333333333333,0.31673728935502554
0.3333333333333333,0.3166509535501858
0.3333333333333333,0.31656461774534617
0.3333333333333333,0.31647828194050653
0.3333333333333333,0.3163919461356669
0.3333333333333333,0.31630561033082727
0.3333333333333333,0.31621927452598764
0.3333333333333333,0.316132938721148
0.3333333333333333,0.3160466029163084
0.3333333333333333,0.31596026711146874
0.3333333333333333,0.3158739313066291
0.3333333333333333,0.3157875955017895
0.3333333333333333,0.31570125969694984
0.3333333333333333,0.3156149238921102
0.3333333333333333,0.3155285880872706
0.3333333333333333,0.31544225228243095
0.3333333333333333,0.3153559164775912
0.3333333333333333,0.31526958067275157
0.3333333333333333,0.31518324486791194
0.3333333333333333,0.3150969090630723
0.3333333333333333,0.3150105732582327
0.3333333333333333,0.31492423745339304
0.3333333333333333,0.3148379016485534
0.3333333333333333,0.3147515658437138
0.3333333333333333,0.31466523003887414
0.3333333333333333,0.3145788942340345
0.3333333333333333,0.3144925584291949
0.3333333333333333,0.31440622262435525
0.3333333333333333,0.3143198868195156
0.3333333333333333,0.314233551014676
0.3333333333333333,0.31414721520983635
0.3333333333333333,0.3140608794049966
0.3333333333333333,0.313974543600157
0.3333333333333333,0.31388820779531734
0.3333333333333333,0.3138018719904777
0.3333333333333333,0.3137155361856381
0.3333333333333333,0.31362920038079845
0.3333333333333333,0.3135428645759588
0.3333333333333333,0.3134565287711192
0.3333333333333333,0.31337019296627955
0.3333333333333333,0.3132838571614399
0.3333333333333333,0.3131975213566003
0.3333333333333333,0.31311118555176065
0.33513513513513515,0.313024849746921
0.336283185840708,0.3129385139420814
0.33724340175953077,0.31285217813724164
0.3380281690140845,0.312765842332402
0.3384615384615385,0.3126795065275624
0.3389830508474576,0.31259317072272275
0.33954451345755693,0.3125068349178831
0.34,0.3124204991130435
0.3404255319148936,0.31233416330820385
0.3409090909090909,0.3122478275033642
0.34108527131782945,0.3121614916985246
0.34146341463414637,0.31207515589368495
0.34210526315789475,0.3119888200888453
0.34210526315789475,0.3119024842840057
0.3424657534246575,0.31181614847916606
0.34285714285714286,0.3117298126743264
0.34285714285714286,0.3116434768694868
0.3434343434343434,0.31155714106464705
0.34375,0.3114708052598074
0.34375,0.3113844694549678
0.3442622950819672,0.31129813365012815
0.3448275862068966,0.3112117978452885
0.3448275862068966,0.3111254620404489
0.3448275862068966,0.31103912623560925
0.345088161209068,0.3109527904307696
0.345679012345679,0.31086645462593
0.34615384615384615,0.31078011882109036
0.34615384615384615,0.3106937830162507
0.34615384615384615,0.3106074472114111
0.34615384615384615,0.31052111140657146
0.3466666666666667,0.3104347756017318
0.3469387755102041,0.3103484397968922
0.34782608695652173,0.31026210399205245
0.34782608695652173,0.3101757681872128
0.34782608695652173,0.3100894323823732
0.34782608695652173,0.31000309657753355
0.34782608695652173,0.3099167607726939
0.34782608695652173,0.3098304249678543
0.34791252485089463,0.30974408916301466
0.3488372093023256,0.309657753358175
0.3490566037735849,0.3095714175533354
0.35,0.30948508174849576
0.35,0.30939874594365613
0.35,0.3093124101388165
0.35,0.30922607433397686
0.35,0.30913973852913723
0.35,0.3090534027242975
0.35,0.30896706691945786
0.35,0.3088807311146182
0.35,0.3087943953097786
0.35064935064935066,0.30870805950493896
0.35135135135135137,0.3086217237000993
0.35135135135135137,0.3085353878952597
0.3517915309446254,0.30844905209042006
0.3522727272727273,0.30836271628558043
0.35294117647058826,0.3082763804807408
0.35294117647058826,0.30819004467590116
0.35294117647058826,0.30810370887106153
0.35294117647058826,0.3080173730662219
0.35294117647058826,0.30793103726138227
0.35294117647058826,0.30784470145654264
0.35294117647058826,0.3077583656517029
0.35294117647058826,0.30767202984686326
0.35294117647058826,0.3075856940420236
0.35294117647058826,0.307499358237184
0.35294117647058826,0.30741302243234436
0.35294117647058826,0.30732668662750473
0.35294117647058826,0.3072403508226651
0.3533834586466165,0.30715401501782547
0.3541666666666667,0.30706767921298583
0.3548387096774194,0.3069813434081462
0.3548387096774194,0.30689500760330657
0.3548387096774194,0.30680867179846694
0.35526315789473684,0.3067223359936273
0.35555555555555557,0.30663600018878767
0.3561643835616438,0.30654966438394804
0.35714285714285715,0.3064633285791083
0.35714285714285715,0.30637699277426866
0.35714285714285715,0.30629065696942903
0.35714285714285715,0.3062043211645894
0.35714285714285715,0.30611798535974977
0.35714285714285715,0.30603164955491013
0.35714285714285715,0.3059453137500705
0.35714285714285715,0.30585897794523087
0.35714285714285715,0.30577264214039124
0.35714285714285715,0.3056863063355516
0.35714285714285715,0.305599970530712
0.35714285714285715,0.30551363472587234
0.35714285714285715,0.3054272989210327
0.35714285714285715,0.3053409631161931
0.35714285714285715,0.30525462731135344
0.35714285714285715,0.3051682915065137
0.35714285714285715,0.30508195570167407
0.35714285714285715,0.30499561989683444
0.35714285714285715,0.3049092840919948
0.35714285714285715,0.30482294828715517
0.35714285714285715,0.30473661248231554
0.35714285714285715,0.3046502766774759
0.35789473684210527,0.3045639408726363
0.3584905660377358,0.30447760506779664
0.358974358974359,0.304391269262957
0.358974358974359,0.3043049334581174
0.36,0.30421859765327774
0.36,0.3041322618484381
0.36,0.3040459260435985
0.36,0.30395959023875874
0.36,0.3038732544339191
0.36046511627906974,0.30378691862907947
0.3611111111111111,0.30370058282423984
0.3611111111111111,0.3036142470194002
0.3617021276595745,0.3035279112145606
0.3620689655172414,0.30344157540972094
0.36257309941520466,0.3033552396048813
0.36363636363636365,0.3032689038000417
0.36363636363636365,0.30318256799520205
0.36363636363636365,0.3030962321903624
0.36363636363636365,0.3030098963855228
0.36363636363636365,0.30292356058068315
0.36363636363636365,0.3028372247758435
0.36363636363636365,0.3027508889710039
0.36363636363636365,0.30266455316616414
0.36363636363636365,0.3025782173613245
0.36363636363636365,0.3024918815564849
0.36363636363636365,0.30240554575164524
0.36363636363636365,0.3023192099468056
0.36363636363636365,0.302232874141966
0.36363636363636365,0.30214653833712635
0.36363636363636365,0.3020602025322867
0.36363636363636365,0.3019738667274471
0.36363636363636365,0.30188753092260745
0.36363636363636365,0.3018011951177678
0.36363636363636365,0.3017148593129282
0.36363636363636365,0.30162852350808855
0.36363636363636365,0.3015421877032489
0.36363636363636365,0.3014558518984093
0.36363636363636365,0.30136951609356954
0.36363636363636365,0.3012831802887299
0.36363636363636365,0.3011968444838903
0.36363636363636365,0.30111050867905065
0.36363636363636365,0.301024172874211
0.36363636363636365,0.3009378370693714
0.36363636363636365,0.30085150126453175
0.36363636363636365,0.3007651654596921
0.36363636363636365,0.3006788296548525
0.36363636363636365,0.30059249385001285
0.36363636363636365,0.3005061580451732
0.36363636363636365,0.3004198222403336
0.36363636363636365,0.30033348643549396
0.3640552995391705,0.3002471506306543
0.36507936507936506,0.3001608148258146
0.3656716417910448,0.30007447902097495
0.36585365853658536,0.2999881432161353
0.36666666666666664,0.2999018074112957
0.36666666666666664,0.29981547160645605
0.36666666666666664,0.2997291358016164
0.3673469387755102,0.2996427999967768
0.36764705882352944,0.29955646419193716
0.3684210526315789,0.2994701283870975
0.3684210526315789,0.2993837925822579
0.3684210526315789,0.29929745677741826
0.3684210526315789,0.2992111209725786
0.3684210526315789,0.299124785167739
0.3684210526315789,0.29903844936289936
0.3684210526315789,0.29895211355805973
0.3684210526315789,0.29886577775322
0.3684210526315789,0.29877944194838035
0.36904761904761907,0.2986931061435407
0.3695652173913043,0.2986067703387011
0.3700787401574803,0.29852043453386146
0.37037037037037035,0.2984340987290218
0.37037037037037035,0.2983477629241822
0.37037037037037035,0.29826142711934256
0.37037037037037035,0.2981750913145029
0.3709677419354839,0.2980887555096633
0.37142857142857144,0.29800241970482366
0.37142857142857144,0.29791608389998403
0.37209302325581395,0.2978297480951444
0.37254901960784315,0.29774341229030477
0.373134328358209,0.29765707648546513
0.3739495798319328,0.2975707406806254
0.375,0.29748440487578576
0.375,0.2973980690709461
0.375,0.2973117332661065
0.375,0.29722539746126686
0.375,0.29713906165642723
0.375,0.2970527258515876
0.375,0.29696639004674796
0.375,0.29688005424190833
0.375,0.2967937184370687
0.375,0.29670738263222907
0.375,0.29662104682738943
0.375,0.2965347110225498
0.375,0.29644837521771017
0.375,0.2963620394128704
0.375,0.2962757036080308
0.375,0.29618936780319116
0.375,0.29610303199835153
0.375,0.2960166961935119
0.375,0.29593036038867226
0.375,0.29584402458383263
0.375,0.295757688778993
0.375,0.29567135297415337
0.375,0.29558501716931374
0.375,0.2954986813644741
0.375,0.29541234555963447
0.375,0.29532600975479484
0.375,0.2952396739499552
0.375,0.2951533381451156
0.375,0.29506700234027583
0.375,0.2949806665354362
0.375,0.29489433073059657
0.375,0.29480799492575693
0.375,0.2947216591209173
0.375,0.29463532331607767
0.375,0.29454898751123804
0.375,0.2944626517063984
0.375,0.29437631590155877
0.375,0.29428998009671914
0.375,0.2942036442918795
0.375,0.2941173084870399
0.375,0.29403097268220024
0.375,0.2939446368773606
0.375,0.293858301072521
0.375,0.29377196526768123
0.375,0.2936856294628416
0.375,0.29359929365800197
0.375,0.29351295785316234
0.375,0.2934266220483227
0.375,0.2933402862434831
0.375,0.29325395043864344
0.375,0.2931676146338038
0.375,0.2930812788289642
0.375,0.29299494302412454
0.375,0.2929086072192849
0.375,0.2928222714144453
0.375,0.29273593560960565
0.375,0.292649599804766
0.375,0.2925632639999264
0.375,0.29247692819508664
0.375,0.292390592390247
0.375,0.2923042565854074
0.375,0.29221792078056774
0.375,0.2921315849757281
0.375,0.2920452491708885
0.375,0.29195891336604884
0.375,0.2918725775612092
0.375,0.2917862417563696
0.375,0.29169990595152995
0.375,0.2916135701466903
0.375,0.2915272343418507
0.375,0.29144089853701105
0.375,0.2913545627321714
0.375,0.2912682269273317
0.375,0.29118189112249204
0.3764705882352941,0.2910955553176524
0.3770491803278688,0.2910092195128128
0.37777777777777777,0.29092288370797315
0.3780487804878049,0.2908365479031335
0.3783783783783784,0.2907502120982939
0.3787878787878788,0.29066387629345425
0.3793103448275862,0.2905775404886146
0.3793103448275862,0.290491204683775
0.3793103448275862,0.29040486887893535
0.38,0.2903185330740957
0.38095238095238093,0.2902321972692561
0.38095238095238093,0.29014586146441645
0.38095238095238093,0.2900595256595768
0.38095238095238093,0.2899731898547371
0.38095238095238093,0.28988685404989745
0.38095238095238093,0.2898005182450578
0.38095238095238093,0.2897141824402182
0.38095238095238093,0.28962784663537855
0.38202247191011235,0.2895415108305389
0.38235294117647056,0.2894551750256993
0.38235294117647056,0.28936883922085965
0.3829787234042553,0.28928250341602
0.3835616438356164,0.2891961676111804
0.38461538461538464,0.28910983180634076
0.38461538461538464,0.2890234960015011
0.38461538461538464,0.2889371601966615
0.38461538461538464,0.28885082439182186
0.38461538461538464,0.2887644885869822
0.38461538461538464,0.2886781527821425
0.38461538461538464,0.28859181697730285
0.38461538461538464,0.2885054811724632
0.38461538461538464,0.2884191453676236
0.38461538461538464,0.28833280956278395
0.38461538461538464,0.2882464737579443
0.38461538461538464,0.2881601379531047
0.38461538461538464,0.28807380214826506
0.38461538461538464,0.2879874663434254
0.38461538461538464,0.2879011305385858
0.38461538461538464,0.28781479473374616
0.38461538461538464,0.2877284589289065
0.38461538461538464,0.2876421231240669
0.38461538461538464,0.28755578731922726
0.38461538461538464,0.2874694515143875
0.38461538461538464,0.2873831157095479
0.38461538461538464,0.28729677990470825
0.38461538461538464,0.2872104440998686
0.38461538461538464,0.287124108295029
0.38461538461538464,0.28703777249018936
0.3854166666666667,0.2869514366853497
0.38596491228070173,0.2868651008805101
0.38636363636363635,0.28677876507567046
0.3870967741935484,0.28669242927083083
0.3870967741935484,0.2866060934659912
0.38738738738738737,0.28651975766115156
0.3877551020408163,0.28643342185631193
0.3888888888888889,0.2863470860514723
0.3888888888888889,0.28626075024663267
0.3888888888888889,0.2861744144417929
0.3888888888888889,0.2860880786369533
0.3888888888888889,0.28600174283211366
0.3888888888888889,0.285915407027274
0.3888888888888889,0.2858290712224344
0.3888888888888889,0.28574273541759476
0.3888888888888889,0.28565639961275513
0.3888888888888889,0.2855700638079155
0.38902743142144636,0.28548372800307587
0.3902439024390244,0.28539739219823623
0.3902439024390244,0.2853110563933966
0.391304347826087,0.28522472058855697
0.391304347826087,0.28513838478371734
0.391304347826087,0.2850520489788777
0.391304347826087,0.28496571317403807
0.391304347826087,0.28487937736919833
0.391304347826087,0.2847930415643587
0.39215686274509803,0.28470670575951906
0.39285714285714285,0.28462036995467943
0.39285714285714285,0.2845340341498398
0.39285714285714285,0.28444769834500017
0.3931034482758621,0.28436136254016053
0.3939393939393939,0.2842750267353209
0.3939393939393939,0.28418869093048127
0.3944954128440367,0.28410235512564164
0.39473684210526316,0.284016019320802
0.3953488372093023,0.28392968351596237
0.3956043956043956,0.28384334771112274
0.39622641509433965,0.2837570119062831
0.3968253968253968,0.28367067610144336
0.3974358974358974,0.28358434029660373
0.39869281045751637,0.2834980044917641
0.4,0.28341166868692447
0.4,0.28332533288208483
0.4,0.2832389970772452
0.4,0.28315266127240557
0.4,0.28306632546756594
0.4,0.2829799896627263
0.4,0.2828936538578867
0.4,0.28280731805304704
0.4,0.2827209822482074
0.4,0.2826346464433678
0.4,0.28254831063852814
0.4,0.2824619748336885
0.4,0.28237563902884877
0.4,0.28228930322400914
0.4,0.2822029674191695
0.4,0.28211663161432987
0.4,0.28203029580949024
0.4,0.2819439600046506
0.4,0.281857624199811
0.4,0.28177128839497134
0.4,0.2816849525901317
0.4,0.2815986167852921
0.4,0.28151228098045245
0.4,0.2814259451756128
0.4,0.2813396093707732
0.4,0.28125327356593355
0.4,0.2811669377610939
0.4,0.2810806019562542
0.4,0.28099426615141454
0.4,0.2809079303465749
0.4,0.2808215945417353
0.4,0.28073525873689564
0.4,0.280648922932056
0.4,0.2805625871272164
0.4,0.28047625132237675
0.4,0.2803899155175371
0.4,0.2803035797126975
0.4,0.28021724390785785
0.4,0.2801309081030182
0.4,0.2800445722981786
0.4,0.27995823649333895
0.4,0.2798719006884993
0.4,0.2797855648836596
0.4,0.27969922907881994
0.4,0.2796128932739803
0.4,0.2795265574691407
0.4,0.27944022166430105
0.4,0.2793538858594614
0.4,0.2792675500546218
0.4,0.27918121424978215
0.4,0.2790948784449425
0.4,0.2790085426401029
0.4,0.27892220683526325
0.4,0.2788358710304236
0.4,0.278749535225584
0.4,0.27866319942074436
0.4,0.2785768636159046
0.4,0.278490527811065
0.4,0.27840419200622535
0.4,0.2783178562013857
0.4,0.2782315203965461
0.4,0.27814518459170645
0.4,0.2780588487868668
0.4,0.2779725129820272
0.4,0.27788617717718755
0.4,0.2777998413723479
0.4,0.2777135055675083
0.4,0.27762716976266866
0.4,0.277540833957829
0.4,0.2774544981529894
0.4,0.27736816234814976
0.4,0.27728182654331
0.4,0.2771954907384704
0.4,0.27710915493363075
0.4,0.2770228191287911
0.4,0.2769364833239515
0.4,0.27685014751911186
0.4,0.2767638117142722
0.4,0.2766774759094326
0.4,0.27659114010459296
0.4,0.2765048042997533
0.4,0.2764184684949137
0.4,0.27633213269007406
0.4,0.27624579688523443
0.4,0.2761594610803948
0.4,0.27607312527555516
0.4,0.2759867894707154
0.4,0.2759004536658758
0.4,0.27581411786103616
0.4,0.2757277820561965
0.4,0.2756414462513569
0.4,0.27555511044651726
0.4,0.2754687746416776
0.4,0.275382438836838
0.4,0.27529610303199836
0.4,0.27520976722715873
0.4,0.2751234314223191
0.4,0.27503709561747947
0.4,0.27495075981263983
0.4,0.2748644240078002
0.4,0.27477808820296046
0.4,0.2746917523981208
0.4,0.2746054165932812
0.4,0.27451908078844156
0.4,0.27443274498360193
0.4,0.2743464091787623
0.4,0.27426007337392266
0.4,0.27417373756908303
0.4,0.2740874017642434
0.4,0.27400106595940377
0.4,0.27391473015456413
0.4,0.2738283943497245
0.4,0.27374205854488487
0.4,0.27365572274004524
0.4,0.2735693869352056
0.4,0.27348305113036586
0.4,0.27339671532552623
0.4,0.2733103795206866
0.4,0.27322404371584696
0.4,0.27313770791100733
0.4,0.2730513721061677
0.4,0.27296503630132807
0.4,0.27287870049648844
0.4,0.2727923646916488
0.4,0.27270602888680917
0.4,0.27261969308196954
0.4,0.2725333572771299
0.4,0.2724470214722903
0.4,0.27236068566745064
0.4,0.272274349862611
0.4,0.27218801405777127
0.4,0.27210167825293163
0.4,0.272015342448092
0.4,0.27192900664325237
0.4,0.27184267083841274
0.4,0.2717563350335731
0.4,0.27166999922873347
0.4,0.27158366342389384
0.4,0.2714973276190542
0.4,0.2714109918142146
0.4,0.27132465600937494
0.4,0.2712383202045353
0.4,0.2711519843996957
0.4,0.27106564859485605
0.4,0.2709793127900163
0.4,0.27089297698517667
0.4,0.27080664118033704
0.4,0.2707203053754974
0.4,0.2706339695706578
0.4,0.27054763376581814
0.4,0.2704612979609785
0.4,0.2703749621561389
0.4,0.27028862635129924
0.4,0.2702022905464596
0.4,0.27011595474162
0.4,0.27002961893678035
0.4,0.2699432831319407
0.4,0.2698569473271011
0.4,0.26977061152226145
0.4,0.2696842757174217
0.4,0.2695979399125821
0.4,0.26951160410774244
0.4,0.2694252683029028
0.4,0.2693389324980632
0.4,0.26925259669322354
0.4,0.2691662608883839
0.4,0.2690799250835443
0.4,0.26899358927870465
0.4,0.268907253473865
0.4,0.2688209176690254
0.4,0.26873458186418575
0.4,0.2686482460593461
0.4,0.2685619102545065
0.4,0.26847557444966685
0.4,0.2683892386448271
0.4,0.2683029028399875
0.4,0.26821656703514785
0.4,0.2681302312303082
0.4,0.2680438954254686
0.4,0.26795755962062895
0.4,0.2678712238157893
0.4,0.2677848880109497
0.4,0.26769855220611005
0.4,0.2676122164012704
0.4,0.2675258805964308
0.4,0.26743954479159116
0.4,0.2673532089867515
0.4,0.2672668731819119
0.4,0.26718053737707226
0.4,0.2670942015722325
0.4,0.2670078657673929
0.4,0.26692152996255325
0.4,0.2668351941577136
0.4,0.266748858352874
0.4,0.26666252254803435
0.4,0.2665761867431947
0.4,0.2664898509383551
0.4,0.26640351513351546
0.4,0.2663171793286758
0.4,0.2662308435238362
0.4,0.26614450771899656
0.4,0.2660581719141569
0.4,0.2659718361093173
0.4,0.26588550030447755
0.4,0.2657991644996379
0.4,0.2657128286947983
0.4,0.26562649288995865
0.4,0.265540157085119
0.4,0.2654538212802794
0.4,0.26536748547543976
0.4,0.2652811496706001
0.4,0.2651948138657605
0.4,0.26510847806092086
0.4,0.26502214225608123
0.4010152284263959,0.2649358064512416
0.40229885057471265,0.26484947064640196
0.403030303030303,0.26476313484156233
0.40384615384615385,0.2646767990367227
0.40425531914893614,0.26459046323188296
0.40476190476190477,0.2645041274270433
0.4051724137931034,0.2644177916222037
0.40540540540540543,0.26433145581736406
0.40625,0.2642451200125244
0.40625,0.2641587842076848
0.40625,0.26407244840284516
0.4068627450980392,0.26398611259800553
0.4074074074074074,0.2638997767931659
0.4074074074074074,0.26381344098832626
0.4074074074074074,0.26372710518348663
0.40816326530612246,0.263640769378647
0.4084507042253521,0.26355443357380737
0.4090909090909091,0.26346809776896774
0.4090909090909091,0.2633817619641281
0.4090909090909091,0.26329542615928836
0.4090909090909091,0.2632090903544487
0.4090909090909091,0.2631227545496091
0.4098360655737705,0.26303641874476946
0.41025641025641024,0.26295008293992983
0.4107142857142857,0.2628637471350902
0.41134751773049644,0.26277741133025057
0.4117647058823529,0.26269107552541093
0.4117647058823529,0.2626047397205713
0.4117647058823529,0.26251840391573167
0.4117647058823529,0.26243206811089204
0.4117647058823529,0.2623457323060524
0.4117647058823529,0.26225939650121277
0.4117647058823529,0.26217306069637314
0.4117647058823529,0.2620867248915334
0.4117647058823529,0.26200038908669376
0.4117647058823529,0.26191405328185413
0.4125560538116592,0.2618277174770145
0.41304347826086957,0.26174138167217487
0.41358024691358025,0.26165504586733523
0.41379310344827586,0.2615687100624956
0.41379310344827586,0.26148237425765597
0.4144486692015209,0.26139603845281634
0.4148148148148148,0.2613097026479767
0.4153846153846154,0.2612233668431371
0.4166666666666667,0.26113703103829744
0.4166666666666667,0.2610506952334578
0.4166666666666667,0.2609643594286182
0.4166666666666667,0.26087802362377854
0.4166666666666667,0.2607916878189388
0.4166666666666667,0.26070535201409917
0.4166666666666667,0.26061901620925954
0.4166666666666667,0.2605326804044199
0.4166666666666667,0.26044634459958027
0.4166666666666667,0.26036000879474064
0.4166666666666667,0.260273672989901
0.4166666666666667,0.2601873371850614
0.4166666666666667,0.26010100138022174
0.4166666666666667,0.2600146655753821
0.4166666666666667,0.2599283297705425
0.4166666666666667,0.25984199396570284
0.4166666666666667,0.2597556581608632
0.4166666666666667,0.2596693223560236
0.4166666666666667,0.25958298655118395
0.4166666666666667,0.2594966507463442
0.4166666666666667,0.25941031494150457
0.4166666666666667,0.25932397913666494
0.4166666666666667,0.2592376433318253
0.4166666666666667,0.2591513075269857
0.4166666666666667,0.25906497172214604
0.4166666666666667,0.2589786359173064
0.4166666666666667,0.2588923001124668
0.417910447761194,0.25880596430762715
0.4186046511627907,0.2587196285027875
0.41935483870967744,0.2586332926979479
0.41935483870967744,0.25854695689310825
0.41935483870967744,0.2584606210882686
0.42,0.258374285283429
0.42105263157894735,0.25828794947858924
0.42105263157894735,0.2582016136737496
0.42105263157894735,0.25811527786891
0.42105263157894735,0.25802894206407034
0.42105263157894735,0.2579426062592307
0.42105263157894735,0.2578562704543911
0.42105263157894735,0.25776993464955145
0.42105263157894735,0.2576835988447118
0.42168674698795183,0.2575972630398722
0.4222222222222222,0.25751092723503255
0.4230769230769231,0.2574245914301929
0.4230769230769231,0.2573382556253533
0.4230769230769231,0.25725191982051365
0.4230769230769231,0.257165584015674
0.42424242424242425,0.2570792482108344
0.42424242424242425,0.25699291240599464
0.42473118279569894,0.256906576601155
0.425,0.2568202407963154
0.42574257425742573,0.25673390499147575
0.42630385487528344,0.2566475691866361
0.4274193548387097,0.2565612333817965
0.42857142857142855,0.25647489757695685
0.42857142857142855,0.2563885617721172
0.42857142857142855,0.2563022259672776
0.42857142857142855,0.25621589016243795
0.42857142857142855,0.2561295543575983
0.42857142857142855,0.2560432185527587
0.42857142857142855,0.25595688274791906
0.42857142857142855,0.2558705469430794
0.42857142857142855,0.2557842111382398
0.42857142857142855,0.25569787533340005
0.42857142857142855,0.2556115395285604
0.42857142857142855,0.2555252037237208
0.42857142857142855,0.25543886791888115
0.42857142857142855,0.2553525321140415
0.42857142857142855,0.2552661963092019
0.42857142857142855,0.25517986050436225
0.42857142857142855,0.2550935246995226
0.42857142857142855,0.255007188894683
0.42857142857142855,0.25492085308984336
0.42857142857142855,0.2548345172850037
0.42857142857142855,0.2547481814801641
0.42857142857142855,0.25466184567532446
0.42857142857142855,0.25457550987048483
0.42857142857142855,0.2544891740656452
0.42857142857142855,0.25440283826080545
0.42857142857142855,0.2543165024559658
0.42857142857142855,0.2542301666511262
0.42857142857142855,0.25414383084628656
0.42857142857142855,0.2540574950414469
0.42857142857142855,0.2539711592366073
0.42857142857142855,0.25388482343176766
0.42857142857142855,0.253798487626928
0.42857142857142855,0.2537121518220884
0.42857142857142855,0.25362581601724876
0.42857142857142855,0.25353948021240913
0.42857142857142855,0.2534531444075695
0.42857142857142855,0.25336680860272986
0.42857142857142855,0.25328047279789023
0.42857142857142855,0.2531941369930505
0.42857142857142855,0.25310780118821086
0.42857142857142855,0.2530214653833712
0.42857142857142855,0.2529351295785316
0.42857142857142855,0.25284879377369196
0.42857142857142855,0.2527624579688523
0.42857142857142855,0.2526761221640127
0.42857142857142855,0.25258978635917306
0.42857142857142855,0.25250345055433343
0.42857142857142855,0.2524171147494938
0.42857142857142855,0.25233077894465417
0.42857142857142855,0.25224444313981453
0.42857142857142855,0.2521581073349749
0.42857142857142855,0.25207177153013527
0.42857142857142855,0.25198543572529564
0.42857142857142855,0.2518990999204559
0.42857142857142855,0.25181276411561626
0.42857142857142855,0.25172642831077663
0.42857142857142855,0.251640092505937
0.42857142857142855,0.25155375670109736
0.42857142857142855,0.25146742089625773
0.42857142857142855,0.2513810850914181
0.42857142857142855,0.25129474928657847
0.42857142857142855,0.25120841348173883
0.42857142857142855,0.2511220776768992
0.42857142857142855,0.25103574187205957
0.42857142857142855,0.25094940606721994
0.42857142857142855,0.2508630702623803
0.42857142857142855,0.2507767344575407
0.42857142857142855,0.25069039865270104
0.42857142857142855,0.2506040628478613
0.42857142857142855,0.25051772704302167
0.42857142857142855,0.25043139123818203
0.42857142857142855,0.2503450554333424
0.42857142857142855,0.25025871962850277
0.42857142857142855,0.25017238382366314
0.42857142857142855,0.2500860480188235
0.42857142857142855,0.24999971221398387
0.42857142857142855,0.24991337640914424
0.42857142857142855,0.2498270406043046
0.42857142857142855,0.24974070479946497
0.42857142857142855,0.24965436899462534
0.42857142857142855,0.2495680331897857
0.42857142857142855,0.24948169738494608
0.42857142857142855,0.24939536158010633
0.42857142857142855,0.2493090257752667
0.42857142857142855,0.24922268997042707
0.42857142857142855,0.24913635416558744
0.42857142857142855,0.2490500183607478
0.42857142857142855,0.24896368255590817
0.43023255813953487,0.24887734675106854
0.43103448275862066,0.2487910109462289
0.43157894736842106,0.24870467514138928
0.432258064516129,0.24861833933654964
0.43243243243243246,0.24853200353171
0.4329896907216495,0.24844566772687038
0.43333333333333335,0.24835933192203075
0.43356643356643354,0.2482729961171911
0.43425995492111197,0.24818666031235148
0.43478260869565216,0.24810032450751174
0.43478260869565216,0.2480139887026721
0.43478260869565216,0.24792765289783247
0.43478260869565216,0.24784131709299284
0.4351395730706076,0.2477549812881532
0.4358974358974359,0.24766864548331358
0.43636363636363634,0.24758230967847394
0.4375,0.2474959738736343
0.4375,0.24740963806879468
0.4375,0.24732330226395505
0.4375,0.24723696645911541
0.4375,0.24715063065427578
0.4375,0.24706429484943615
0.4375,0.24697795904459652
0.4375,0.24689162323975689
0.4375,0.24680528743491714
0.4375,0.2467189516300775
0.4375,0.24663261582523788
0.4375,0.24654628002039825
0.43823529411764706,0.2464599442155586
0.43902439024390244,0.24637360841071898
0.4393939393939394,0.24628727260587935
0.44,0.24620093680103972
0.44,0.24611460099620008
0.44,0.24602826519136045
0.44047619047619047,0.24594192938652082
0.4411764705882353,0.2458555935816812
0.4411764705882353,0.24576925777684155
0.4418604651162791,0.24568292197200192
0.4423076923076923,0.2455965861671623
0.4429530201342282,0.24551025036232255
0.4444444444444444,0.24542391455748291
0.4444444444444444,0.24533757875264328
0.4444444444444444,0.24525124294780365
0.4444444444444444,0.24516490714296402
0.4444444444444444,0.24507857133812438
0.4444444444444444,0.24499223553328475
0.4444444444444444,0.24490589972844512
0.4444444444444444,0.2448195639236055
0.4444444444444444,0.24473322811876586
0.4444444444444444,0.24464689231392622
0.4444444444444444,0.2445605565090866
0.4444444444444444,0.24447422070424696
0.4444444444444444,0.24438788489940733
0.4444444444444444,0.24430154909456758
0.4444444444444444,0.24421521328972795
0.4444444444444444,0.24412887748488832
0.4444444444444444,0.24404254168004869
0.4444444444444444,0.24395620587520905
0.4444444444444444,0.24386987007036942
0.4444444444444444,0.2437835342655298
0.4444444444444444,0.24369719846069016
0.4444444444444444,0.24361086265585052
0.4444444444444444,0.2435245268510109
0.4444444444444444,0.24343819104617126
0.4444444444444444,0.24335185524133163
0.4444444444444444,0.243265519436492
0.4444444444444444,0.24317918363165236
0.4444444444444444,0.24309284782681273
0.4444444444444444,0.243006512021973
0.4444444444444444,0.24292017621713335
0.4444444444444444,0.24283384041229372
0.4444444444444444,0.2427475046074541
0.4444444444444444,0.24266116880261446
0.4444444444444444,0.24257483299777483
0.4444444444444444,0.2424884971929352
0.4444444444444444,0.24240216138809556
0.4444444444444444,0.24231582558325593
0.4444444444444444,0.2422294897784163
0.4444444444444444,0.24214315397357666
0.4444444444444444,0.24205681816873703
0.4444444444444444,0.2419704823638974
0.4444444444444444,0.24188414655905777
0.4444444444444444,0.24179781075421813
0.4444444444444444,0.2417114749493784
0.4444444444444444,0.24162513914453876
0.4444444444444444,0.24153880333969913
0.4444444444444444,0.2414524675348595
0.4461538461538462,0.24136613173001986
0.44680851063829785,0.24127979592518023
0.4473684210526316,0.2411934601203406
0.44797843665768194,0.24110712431550096
0.4482758620689655,0.24102078851066133
0.4482758620689655,0.2409344527058217
0.44871794871794873,0.24084811690098207
0.4492753623188406,0.24076178109614244
0.45,0.2406754452913028
0.45,0.24058910948646317
0.45,0.24050277368162343
0.45,0.2404164378767838
0.45,0.24033010207194416
0.45,0.24024376626710453
0.45098039215686275,0.2401574304622649
0.45161290322580644,0.24007109465742527
0.45161290322580644,0.23998475885258563
0.4523809523809524,0.239898423047746
0.4528301886792453,0.23981208724290637
0.45384615384615384,0.23972575143806674
0.45454545454545453,0.2396394156332271
0.45454545454545453,0.23955307982838747
0.45454545454545453,0.23946674402354784
0.45454545454545453,0.2393804082187082
0.45454545454545453,0.23929407241386857
0.45454545454545453,0.23920773660902883
0.45454545454545453,0.2391214008041892
0.45454545454545453,0.23903506499934957
0.45454545454545453,0.23894872919450993
0.45454545454545453,0.2388623933896703
0.45454545454545453,0.23877605758483067
0.45454545454545453,0.23868972177999104
0.45454545454545453,0.2386033859751514
0.45454545454545453,0.23851705017031177
0.45454545454545453,0.23843071436547214
0.45454545454545453,0.2383443785606325
0.45454545454545453,0.23825804275579288
0.45454545454545453,0.23817170695095324
0.45454545454545453,0.2380853711461136
0.45454545454545453,0.23799903534127398
0.45454545454545453,0.23791269953643424
0.45454545454545453,0.2378263637315946
0.45454545454545453,0.23774002792675497
0.45454545454545453,0.23765369212191534
0.45454545454545453,0.2375673563170757
0.45454545454545453,0.23748102051223607
0.45454545454545453,0.23739468470739644
0.45454545454545453,0.2373083489025568
0.45454545454545453,0.23722201309771718
0.45454545454545453,0.23713567729287754
0.4552238805970149,0.2370493414880379
0.45614035087719296,0.23696300568319828
0.4567901234567901,0.23687666987835865
0.45714285714285713,0.23679033407351902
0.4576271186440678,0.23670399826867927
0.4583333333333333,0.23661766246383964
0.4583333333333333,0.236531326659
0.4583333333333333,0.23644499085416038
0.4583333333333333,0.23635865504932074
0.45918367346938777,0.2362723192444811
0.4594594594594595,0.23618598343964148
0.46,0.23609964763480185
0.46153846153846156,0.2360133118299622
0.46153846153846156,0.23592697602512258
0.46153846153846156,0.23584064022028295
0.46153846153846156,0.23575430441544332
0.46153846153846156,0.23566796861060368
0.46153846153846156,0.23558163280576405
0.46153846153846156,0.23549529700092442
0.46153846153846156,0.23540896119608468
0.46153846153846156,0.23532262539124504
0.46153846153846156,0.2352362895864054
0.46153846153846156,0.23514995378156578
0.46153846153846156,0.23506361797672615
0.46153846153846156,0.23497728217188651
0.46153846153846156,0.23489094636704688
0.46153846153846156,0.23480461056220725
0.46153846153846156,0.23471827475736762
0.46153846153846156,0.23463193895252799
0.46153846153846156,0.23454560314768835
0.46153846153846156,0.23445926734284872
0.462406015037594,0.2343729315380091
0.46296296296296297,0.23428659573316946
0.4634146341463415,0.23420025992832982
0.4642857142857143,0.23411392412349008
0.4642857142857143,0.23402758831865045
0.4642857142857143,0.23394125251381082
0.46511627906976744,0.23385491670897118
0.46551724137931033,0.23376858090413155
0.4666666666666667,0.23368224509929192
0.4666666666666667,0.2335959092944523
0.4666666666666667,0.23350957348961265
0.4666666666666667,0.23342323768477302
0.4666666666666667,0.2333369018799334
0.4666666666666667,0.23325056607509376
0.4666666666666667,0.23316423027025412
0.4666666666666667,0.2330778944654145
0.4666666666666667,0.23299155866057486
0.4666666666666667,0.23290522285573523
0.4666666666666667,0.23281888705089548
0.4666666666666667,0.23273255124605585
0.4672131147540984,0.23264621544121622
0.46808510638297873,0.2325598796363766
0.46875,0.23247354383153696
0.46875,0.23238720802669732
0.46938775510204084,0.2323008722218577
0.4700854700854701,0.23221453641701806
0.47058823529411764,0.23212820061217843
0.47058823529411764,0.2320418648073388
0.47058823529411764,0.23195552900249916
0.47058823529411764,0.23186919319765953
0.47058823529411764,0.2317828573928199
0.47058823529411764,0.23169652158798026
0.47058823529411764,0.23161018578314052
0.47058823529411764,0.2315238499783009
0.47058823529411764,0.23143751417346126
0.4716981132075472,0.23135117836862162
0.4722222222222222,0.231264842563782
0.4727272727272727,0.23117850675894236
0.47368421052631576,0.23109217095410273
0.47368421052631576,0.2310058351492631
0.47368421052631576,0.23091949934442346
0.47368421052631576,0.23083316353958383
0.47368421052631576,0.2307468277347442
0.47368421052631576,0.23066049192990457
0.47368421052631576,0.23057415612506493
0.4748603351955307,0.2304878203202253
0.47540983606557374,0.23040148451538567
0.47619047619047616,0.23031514871054592
0.47619047619047616,0.2302288129057063
0.47619047619047616,0.23014247710086666
0.47619047619047616,0.23005614129602703
0.47619047619047616,0.2299698054911874
0.4772727272727273,0.22988346968634776
0.47761194029850745,0.22979713388150813
0.4782608695652174,0.2297107980766685
0.4782608695652174,0.22962446227182887
0.4782608695652174,0.22953812646698923
0.4782608695652174,0.2294517906621496
0.4793814432989691,0.22936545485730997
0.48,0.22927911905247034
0.48,0.2291927832476307
0.48,0.22910644744279107
0.48058252427184467,0.22902011163795133
0.48148148148148145,0.2289337758331117
0.48148148148148145,0.22884744002827206
0.48148148148148145,0.22876110422343243
0.48214285714285715,0.2286747684185928
0.4827586206896552,0.22858843261375317
0.4827586206896552,0.22850209680891354
0.48314606741573035,0.2284157610040739
0.4838709677419355,0.22832942519923427
0.4838709677419355,0.22824308939439464
0.48484848484848486,0.228156753589555
0.48507462686567165,0.22807041778471537
0.4857142857142857,0.22798408197987574
0.4864864864864865,0.2278977461750361
0.4866666666666667,0.22781141037019637
0.4875,0.22772507456535673
0.4878048780487805,0.2276387387605171
0.4883720930232558,0.22755240295567747
0.48936170212765956,0.22746606715083784
0.4897959183673469,0.2273797313459982
0.49056603773584906,0.22729339554115857
0.49122807017543857,0.22720705973631894
0.49206349206349204,0.2271207239314793
0.4930555555555556,0.22703438812663967
0.49411764705882355,0.22694805232180004
0.4954954954954955,0.2268617165169604
0.5,0.22677538071212078
0.5,0.22668904490728115
0.5,0.2266027091024415
0.5,0.22651637329760177
0.5,0.22643003749276214
0.5,0.2263437016879225
0.5,0.22625736588308287
0.5,0.22617103007824324
0.5,0.2260846942734036
0.5,0.22599835846856398
0.5,0.22591202266372434
0.5,0.2258256868588847
0.5,0.22573935105404508
0.5,0.22565301524920545
0.5,0.22556667944436581
0.5,0.22548034363952618
0.5,0.22539400783468655
0.5,0.22530767202984692
0.5,0.22522133622500717
0.5,0.22513500042016754
0.5,0.2250486646153279
0.5,0.22496232881048828
0.5,0.22487599300564864
0.5,0.224789657200809
0.5,0.22470332139596938
0.5,0.22461698559112975
0.5,0.22453064978629012
0.5,0.22444431398145048
0.5,0.22435797817661085
0.5,0.22427164237177122
0.5,0.22418530656693159
0.5,0.22409897076209195
0.5,0.2240126349572522
0.5,0.22392629915241258
0.5,0.22383996334757295
0.5,0.2237536275427333
0.5,0.22366729173789368
0.5,0.22358095593305405
0.5,0.22349462012821442
0.5,0.22340828432337478
0.5,0.22332194851853515
0.5,0.22323561271369552
0.5,0.2231492769088559
0.5,0.22306294110401625
0.5,0.22297660529917662
0.5,0.222890269494337
0.5,0.22280393368949736
0.5,0.22271759788465761
0.5,0.22263126207981798
0.5,0.22254492627497835
0.5,0.22245859047013872
0.5,0.22237225466529909
0.5,0.22228591886045945
0.5,0.22219958305561982
0.5,0.2221132472507802
0.5,0.22202691144594056
0.5,0.22194057564110092
0.5,0.2218542398362613
0.5,0.22176790403142166
0.5,0.22168156822658203
0.5,0.2215952324217424
0.5,0.22150889661690276
0.5,0.22142256081206302
0.5,0.22133622500722339
0.5,0.22124988920238375
0.5,0.22116355339754412
0.5,0.2210772175927045
0.5,0.22099088178786486
0.5,0.22090454598302522
0.5,0.2208182101781856
0.5,0.22073187437334596
0.5,0.22064553856850633
0.5,0.2205592027636667
0.5,0.22047286695882706
0.5,0.22038653115398743
0.5,0.2203001953491478
0.5,0.22021385954430817
0.5,0.22012752373946842
0.5,0.2200411879346288
0.5,0.21995485212978916
0.5,0.21986851632494953
0.5,0.2197821805201099
0.5,0.21969584471527026
0.5,0.21960950891043063
0.5,0.219523173105591
0.5,0.21943683730075136
0.5,0.21935050149591173
0.5,0.2192641656910721
0.5,0.21917782988623247
0.5,0.21909149408139283
0.5,0.2190051582765532
0.5,0.21891882247171346
0.5,0.21883248666687383
0.5,0.2187461508620342
0.5,0.21865981505719456
0.5,0.21857347925235493
0.5,0.2184871434475153
0.5,0.21840080764267567
0.5,0.21831447183783603
0.5,0.2182281360329964
0.5,0.21814180022815677
0.5,0.21805546442331714
0.5,0.2179691286184775
0.5,0.21788279281363787
0.5,0.21779645700879824
0.5,0.2177101212039586
0.5,0.21762378539911886
0.5,0.21753744959427923
0.5,0.2174511137894396
0.5,0.21736477798459997
0.5,0.21727844217976033
0.5,0.2171921063749207
0.5,0.21710577057008107
0.5,0.21701943476524144
0.5,0.2169330989604018
0.5,0.21684676315556217
0.5,0.21676042735072254
0.5,0.2166740915458829
0.5,0.21658775574104328
0.5,0.21650141993620364
0.5,0.216415084131364
0.5,0.21632874832652427
0.5,0.21624241252168463
0.5,0.216156076716845
0.5,0.21606974091200537
0.5,0.21598340510716574
0.5,0.2158970693023261
0.5,0.21581073349748647
0.5,0.21572439769264684
0.5,0.2156380618878072
0.5,0.21555172608296758
0.5,0.21546539027812794
0.5,0.2153790544732883
0.5,0.21529271866844868
0.5,0.21520638286360905
0.5,0.2151200470587693
0.5,0.21503371125392967
0.5,0.21494737544909004
0.5,0.2148610396442504
0.5,0.21477470383941077
0.5,0.21468836803457114
0.5,0.2146020322297315
0.5,0.21451569642489188
0.5,0.21442936062005225
0.5,0.2143430248152126
0.5,0.21425668901037298
0.5,0.21417035320553335
0.5,0.21408401740069372
0.5,0.21399768159585408
0.5,0.21391134579101445
0.5,0.2138250099861747
0.5,0.21373867418133508
0.5,0.21365233837649544
0.5,0.2135660025716558
0.5,0.21347966676681618
0.5,0.21339333096197655
0.5,0.2133069951571369
0.5,0.21322065935229728
0.5,0.21313432354745765
0.5,0.21304798774261802
0.5,0.21296165193777838
0.5,0.21287531613293875
0.5,0.21278898032809912
0.5,0.2127026445232595
0.5,0.21261630871841986
0.5,0.2125299729135801
0.5,0.21244363710874048
0.5,0.21235730130390085
0.5,0.21227096549906121
0.5,0.21218462969422158
0.5,0.21209829388938195
0.5,0.21201195808454232
0.5,0.21192562227970269
0.5,0.21183928647486305
0.5,0.21175295067002342
0.5,0.2116666148651838
0.5,0.21158027906034416
0.5,0.21149394325550452
0.5,0.2114076074506649
0.5,0.21132127164582515
0.5,0.21123493584098552
0.5,0.21114860003614588
0.5,0.21106226423130625
0.5,0.21097592842646662
0.5,0.210889592621627
0.5,0.21080325681678735
0.5,0.21071692101194772
0.5,0.2106305852071081
0.5,0.21054424940226846
0.5,0.21045791359742883
0.5,0.2103715777925892
0.5,0.21028524198774956
0.5,0.21019890618290993
0.5,0.2101125703780703
0.5,0.21002623457323055
0.5,0.20993989876839092
0.5,0.2098535629635513
0.5,0.20976722715871166
0.5,0.20968089135387202
0.5,0.2095945555490324
0.5,0.20950821974419276
0.5,0.20942188393935313
0.5,0.2093355481345135
0.5,0.20924921232967386
0.5,0.20916287652483423
0.5,0.2090765407199946
0.5,0.20899020491515496
0.5,0.20890386911031533
0.5,0.2088175333054757
0.5040650406504065,0.20873119750063596
0.5056179775280899,0.20864486169579632
0.5069444444444444,0.2085585258909567
0.5079365079365079,0.20847219008611706
0.5087719298245614,0.20838585428127743
0.5098039215686274,0.2082995184764378
0.5106382978723404,0.20821318267159816
0.5111111111111111,0.20812684686675853
0.5119047619047619,0.2080405110619189
0.5125,0.20795417525707927
0.5130434782608696,0.20786783945223963
0.5135135135135135,0.2077815036474
0.5142857142857142,0.20769516784256037
0.5142857142857142,0.20760883203772074
0.5151515151515151,0.2075224962328811
0.5156626506024097,0.20743616042804136
0.5161290322580645,0.20734982462320173
0.5166666666666667,0.2072634888183621
0.5172413793103449,0.20717715301352246
0.5172413793103449,0.20709081720868283
0.5181818181818182,0.2070044814038432
0.5185185185185185,0.20691814559900357
0.5185185185185185,0.20683180979416393
0.5192307692307693,0.2067454739893243
0.52,0.20665913818448467
0.52,0.20657280237964504
0.52,0.2064864665748054
0.5208613728129206,0.20640013076996577
0.5217391304347826,0.20631379496512614
0.5217391304347826,0.2062274591602864
0.5217391304347826,0.20614112335544676
0.5221238938053098,0.20605478755060713
0.5228758169934641,0.2059684517457675
0.5238095238095238,0.20588211594092787
0.5238095238095238,0.20579578013608824
0.5238095238095238,0.2057094443312486
0.5238095238095238,0.20562310852640897
0.5238095238095238,0.20553677272156934
0.525,0.2054504369167297
0.5257731958762887,0.20536410111189007
0.5263157894736842,0.20527776530705044
0.5263157894736842,0.2051914295022108
0.5263157894736842,0.20510509369737118
0.5263157894736842,0.20501875789253154
0.5263157894736842,0.2049324220876918
0.5268817204301075,0.20484608628285217
0.5277777777777778,0.20475975047801254
0.5283018867924528,0.2046734146731729
0.5294117647058824,0.20458707886833327
0.5294117647058824,0.20450074306349364
0.5294117647058824,0.204414407258654
0.5294117647058824,0.20432807145381437
0.5294117647058824,0.20424173564897474
0.5294117647058824,0.2041553998441351
0.5294117647058824,0.20406906403929548
0.5294117647058824,0.20398272823445585
0.5308641975308642,0.2038963924296162
0.53125,0.20381005662477658
0.5319148936170213,0.20372372081993695
0.5333333333333333,0.2036373850150972
0.5333333333333333,0.20355104921025757
0.5333333333333333,0.20346471340541794
0.5333333333333333,0.2033783776005783
0.5333333333333333,0.20329204179573868
0.5333333333333333,0.20320570599089904
0.5333333333333333,0.2031193701860594
0.5333333333333333,0.20303303438121978
0.5333333333333333,0.20294669857638015
0.5333333333333333,0.20286036277154051
0.5333333333333333,0.20277402696670088
0.5345911949685535,0.20268769116186125
0.5353982300884956,0.20260135535702162
0.5357142857142857,0.20251501955218199
0.536042944785276,0.20242868374734224
0.5365853658536586,0.2023423479425026
0.5376344086021505,0.20225601213766298
0.5384615384615384,0.20216967633282334
0.5384615384615384,0.2020833405279837
0.5384615384615384,0.20199700472314408
0.5384615384615384,0.20191066891830445
0.5384615384615384,0.20182433311346482
0.5384615384615384,0.20173799730862518
0.5384615384615384,0.20165166150378555
0.5384615384615384,0.20156532569894592
0.5384615384615384,0.2014789898941063
0.5384615384615384,0.20139265408926665
0.5384615384615384,0.20130631828442702
0.5384615384615384,0.2012199824795874
0.5384615384615384,0.20113364667474765
0.5384615384615384,0.201047310869908
0.5396825396825397,0.20096097506506838
0.5405405405405406,0.20087463926022875
0.5411764705882353,0.20078830345538912
0.5416666666666666,0.20070196765054948
0.5416666666666666,0.20061563184570985
0.5422535211267606,0.20052929604087022
0.5428571428571428,0.2004429602360306
0.5434782608695652,0.20035662443119095
0.5443786982248521,0.20027028862635132
0.5454545454545454,0.2001839528215117
0.5454545454545454,0.20009761701667206
0.5454545454545454,0.20001128121183243
0.5454545454545454,0.1999249454069928
0.5454545454545454,0.19983860960215305
0.5454545454545454,0.19975227379731342
0.5454545454545454,0.19966593799247379
0.5454545454545454,0.19957960218763415
0.5454545454545454,0.19949326638279452
0.5454545454545454,0.1994069305779549
0.5454545454545454,0.19932059477311526
0.5454545454545454,0.19923425896827562
0.5454545454545454,0.199147923163436
0.5454545454545454,0.19906158735859636
0.5454545454545454,0.19897525155375673
0.5454545454545454,0.1988889157489171
0.5454545454545454,0.19880257994407746
0.5454545454545454,0.19871624413923783
0.5454545454545454,0.1986299083343981
0.5454545454545454,0.19854357252955845
0.5454545454545454,0.19845723672471882
0.5454545454545454,0.1983709009198792
0.5454545454545454,0.19828456511503956
0.5470085470085471,0.19819822931019992
0.547945205479452,0.1981118935053603
0.5483870967741935,0.19802555770052066
0.5492957746478874,0.19793922189568103
0.55,0.1978528860908414
0.55,0.19776655028600176
0.55,0.19768021448116213
0.55,0.1975938786763225
0.5508474576271186,0.19750754287148287
0.5517241379310345,0.19742120706664323
0.5517241379310345,0.1973348712618035
0.5526315789473685,0.19724853545696386
0.5531914893617021,0.19716219965212423
0.5543478260869565,0.1970758638472846
0.5555555555555556,0.19698952804244496
0.5555555555555556,0.19690319223760533
0.5555555555555556,0.1968168564327657
0.5555555555555556,0.19673052062792606
0.5555555555555556,0.19664418482308643
0.5555555555555556,0.1965578490182468
0.5555555555555556,0.19647151321340717
0.5555555555555556,0.19638517740856754
0.5555555555555556,0.1962988416037279
0.5555555555555556,0.19621250579888827
0.5555555555555556,0.19612616999404864
0.5555555555555556,0.1960398341892089
0.5555555555555556,0.19595349838436926
0.5555555555555556,0.19586716257952963
0.5555555555555556,0.19578082677469
0.5555555555555556,0.19569449096985037
0.5555555555555556,0.19560815516501073
0.5555555555555556,0.1955218193601711
0.5555555555555556,0.19543548355533147
0.5555555555555556,0.19534914775049184
0.5555555555555556,0.1952628119456522
0.5555555555555556,0.19517647614081257
0.5555555555555556,0.19509014033597294
0.5555555555555556,0.1950038045311333
0.5555555555555556,0.19491746872629367
0.5555555555555556,0.19483113292145404
0.5555555555555556,0.1947447971166143
0.5555555555555556,0.19465846131177467
0.5555555555555556,0.19457212550693503
0.5555555555555556,0.1944857897020954
0.5555555555555556,0.19439945389725577
0.5555555555555556,0.19431311809241614
0.5555555555555556,0.1942267822875765
0.5555555555555556,0.19414044648273687
0.5555555555555556,0.19405411067789724
0.5555555555555556,0.1939677748730576
0.5555555555555556,0.19388143906821798
0.5555555555555556,0.19379510326337834
0.5569620253164557,0.1937087674585387
0.5581395348837209,0.19362243165369908
0.5588235294117647,0.19353609584885934
0.5588235294117647,0.1934497600440197
0.56,0.19336342423918007
0.56,0.19327708843434044
0.56,0.1931907526295008
0.5609756097560976,0.19310441682466117
0.5617977528089888,0.19301808101982154
0.5625,0.1929317452149819
0.5625,0.19284540941014228
0.5625,0.19275907360530264
0.5625,0.192672737800463
0.5625,0.19258640199562338
0.5625,0.19250006619078375
0.5625,0.19241373038594412
0.5625,0.19232739458110448
0.5636363636363636,0.19224105877626474
0.5644171779141104,0.1921547229714251
0.5652173913043478,0.19206838716658547
0.5652173913043478,0.19198205136174584
0.5652173913043478,0.1918957155569062
0.5660377358490566,0.19180937975206658
0.5666666666666667,0.19172304394722695
0.5671641791044776,0.1916367081423873
0.5677966101694916,0.19155037233754768
0.5686274509803921,0.19146403653270805
0.5695817490494297,0.19137770072786842
0.5714285714285714,0.19129136492302878
0.5714285714285714,0.19120502911818915
0.5714285714285714,0.19111869331334952
0.5714285714285714,0.1910323575085099
0.5714285714285714,0.19094602170367014
0.5714285714285714,0.1908596858988305
0.5714285714285714,0.19077335009399088
0.5714285714285714,0.19068701428915125
0.5714285714285714,0.19060067848431161
0.5714285714285714,0.19051434267947198
0.5714285714285714,0.19042800687463235
0.5714285714285714,0.19034167106979272
0.5714285714285714,0.19025533526495308
0.5714285714285714,0.19016899946011345
0.5714285714285714,0.19008266365527382
0.5714285714285714,0.1899963278504342
0.5714285714285714,0.18990999204559456
0.5714285714285714,0.18982365624075492
0.5714285714285714,0.18973732043591518
0.5714285714285714,0.18965098463107555
0.5714285714285714,0.18956464882623592
0.5714285714285714,0.18947831302139628
0.5714285714285714,0.18939197721655665
0.5714285714285714,0.18930564141171702
0.5714285714285714,0.18921930560687739
0.5714285714285714,0.18913296980203775
0.5714285714285714,0.18904663399719812
0.5714285714285714,0.1889602981923585
0.5714285714285714,0.18887396238751886
0.5714285714285714,0.18878762658267922
0.5714285714285714,0.1887012907778396
0.5714285714285714,0.18861495497299996
0.5714285714285714,0.18852861916816033
0.5714285714285714,0.18844228336332058
0.5714285714285714,0.18835594755848095
0.5714285714285714,0.18826961175364132
0.5714285714285714,0.1881832759488017
0.5714285714285714,0.18809694014396205
0.5714285714285714,0.18801060433912242
0.5714285714285714,0.1879242685342828
0.5714285714285714,0.18783793272944316
0.5714285714285714,0.18775159692460353
0.5714285714285714,0.1876652611197639
0.5714285714285714,0.18757892531492426
0.5714285714285714,0.18749258951008463
0.5714285714285714,0.187406253705245
0.5714285714285714,0.18731991790040536
0.5714285714285714,0.18723358209556573
0.5714285714285714,0.187147246290726
0.5714285714285714,0.18706091048588636
0.5714285714285714,0.18697457468104672
0.5714285714285714,0.1868882388762071
0.5714285714285714,0.18680190307136746
0.5714285714285714,0.18671556726652783
0.5714285714285714,0.1866292314616882
0.5714285714285714,0.18654289565684856
0.5714285714285714,0.18645655985200893
0.5714285714285714,0.1863702240471693
0.5714285714285714,0.18628388824232966
0.5714285714285714,0.18619755243749003
0.5735294117647058,0.1861112166326504
0.574468085106383,0.18602488082781077
0.5753424657534246,0.18593854502297102
0.5757575757575758,0.1858522092181314
0.5769230769230769,0.18576587341329176
0.5769230769230769,0.18567953760845213
0.5777777777777777,0.1855932018036125
0.5789473684210527,0.18550686599877286
0.5789473684210527,0.18542053019393323
0.5789473684210527,0.1853341943890936
0.5789473684210527,0.18524785858425397
0.5789473684210527,0.18516152277941433
0.58,0.1850751869745747
0.5806451612903226,0.18498885116973507
0.5813953488372093,0.18490251536489544
0.5824175824175825,0.1848161795600558
0.5833333333333334,0.18472984375521617
0.5833333333333334,0.18464350795037643
0.5833333333333334,0.1845571721455368
0.5833333333333334,0.18447083634069716
0.5833333333333334,0.18438450053585753
0.5833333333333334,0.1842981647310179
0.5833333333333334,0.18421182892617827
0.5833333333333334,0.18412549312133863
0.5833333333333334,0.184039157316499
0.5833333333333334,0.18395282151165937
0.5833333333333334,0.18386648570681974
0.5833333333333334,0.1837801499019801
0.5833333333333334,0.18369381409714047
0.5841121495327103,0.18360747829230084
0.5853658536585366,0.1835211424874612
0.5862068965517241,0.18343480668262158
0.5866666666666667,0.18334847087778183
0.5882352941176471,0.1832621350729422
0.5882352941176471,0.18317579926810257
0.5882352941176471,0.18308946346326294
0.5882352941176471,0.1830031276584233
0.5882352941176471,0.18291679185358367
0.5882352941176471,0.18283045604874404
0.5888888888888889,0.1827441202439044
0.5897435897435898,0.18265778443906477
0.5909090909090909,0.18257144863422514
0.5909090909090909,0.1824851128293855
0.5909090909090909,0.18239877702454588
0.5911602209944752,0.18231244121970624
0.5925925925925926,0.1822261054148666
0.5925925925925926,0.18213976961002698
0.5934065934065934,0.18205343380518724
0.59375,0.1819670980003476
0.5945945945945946,0.18188076219550797
0.5957446808510638,0.18179442639066834
0.5963302752293578,0.1817080905858287
0.5980392156862745,0.18162175478098908
0.6,0.18153541897614944
0.6,0.1814490831713098
0.6,0.18136274736647018
0.6,0.18127641156163055
0.6,0.1811900757567909
0.6,0.18110373995195128
0.6,0.18101740414711165
0.6,0.18093106834227202
0.6,0.18084473253743227
0.6,0.18075839673259264
0.6,0.180672060927753
0.6,0.18058572512291338
0.6,0.18049938931807374
0.6,0.1804130535132341
0.6,0.18032671770839448
0.6,0.18024038190355485
0.6,0.18015404609871521
0.6,0.18006771029387558
0.6,0.17998137448903595
0.6,0.17989503868419632
0.6,0.17980870287935669
0.6,0.17972236707451705
0.6,0.17963603126967742
0.6,0.17954969546483768
0.6,0.17946335965999805
0.6,0.1793770238551584
0.6,0.17929068805031878
0.6,0.17920435224547915
0.6,0.17911801644063952
0.6,0.17903168063579988
0.6,0.17894534483096025
0.6,0.17885900902612062
0.6,0.178772673221281
0.6,0.17868633741644135
0.6,0.17860000161160172
0.6,0.1785136658067621
0.6,0.17842733000192246
0.6,0.17834099419708282
0.6,0.17825465839224308
0.6,0.17816832258740345
0.6,0.17808198678256382
0.6,0.17799565097772418
0.6,0.17790931517288455
0.6,0.17782297936804492
0.6,0.1777366435632053
0.6,0.17765030775836566
0.6,0.17756397195352602
0.6,0.1774776361486864
0.6,0.17739130034384676
0.6,0.17730496453900713
0.6,0.1772186287341675
0.6,0.17713229292932786
0.6,0.17704595712448812
0.6,0.17695962131964849
0.6,0.17687328551480885
0.6,0.17678694970996922
0.6,0.1767006139051296
0.6,0.17661427810028996
0.6,0.17652794229545032
0.6,0.1764416064906107
0.6,0.17635527068577106
0.6,0.17626893488093143
0.6,0.1761825990760918
0.6,0.17609626327125216
0.6,0.17600992746641253
0.6,0.1759235916615729
0.6,0.17583725585673327
0.6,0.17575092005189352
0.6,0.1756645842470539
0.6,0.17557824844221426
0.6,0.17549191263737463
0.6,0.175405576832535
0.6,0.17531924102769536
0.6,0.17523290522285573
0.6,0.1751465694180161
0.6,0.17506023361317646
0.6,0.17497389780833683
0.6,0.1748875620034972
0.6,0.17480122619865757
0.6,0.17471489039381793
0.6,0.1746285545889783
0.6,0.17454221878413867
0.6,0.17445588297929893
0.6,0.1743695471744593
0.6,0.17428321136961966
0.6,0.17419687556478003
0.6,0.1741105397599404
0.6,0.17402420395510076
0.6,0.17393786815026113
0.6,0.1738515323454215
0.6,0.17376519654058187
0.6,0.17367886073574224
0.6,0.1735925249309026
0.6,0.17350618912606297
0.6,0.17341985332122334
0.6,0.1733335175163837
0.6,0.17324718171154396
0.6,0.17316084590670433
0.6,0.1730745101018647
0.6,0.17298817429702507
0.6,0.17290183849218543
0.6,0.1728155026873458
0.6,0.17272916688250617
0.6,0.17264283107766654
0.6,0.1725564952728269
0.6,0.17247015946798727
0.6,0.17238382366314764
0.6,0.172297487858308
0.6,0.17221115205346837
0.6,0.17212481624862874
0.6,0.1720384804437891
0.6,0.17195214463894937
0.6,0.17186580883410973
0.6,0.1717794730292701
0.6,0.17169313722443047
0.6,0.17160680141959084
0.6,0.1715204656147512
0.6,0.17143412980991157
0.6,0.17134779400507194
0.6,0.1712614582002323
0.6,0.17117512239539268
0.6,0.17108878659055304
0.6,0.1710024507857134
0.6,0.17091611498087378
0.6,0.17082977917603415
0.6,0.17074344337119451
0.6,0.17065710756635477
0.6,0.17057077176151514
0.6,0.1704844359566755
0.6024096385542169,0.17039810015183587
0.603448275862069,0.17031176434699624
0.6045454545454545,0.1702254285421566
0.6052631578947368,0.17013909273731698
0.6060606060606061,0.17005275693247734
0.6065573770491803,0.1699664211276377
0.6071428571428571,0.16988008532279808
0.6071428571428571,0.16979374951795845
0.6086956521739131,0.16970741371311882
0.6086956521739131,0.16962107790827918
0.6086956521739131,0.16953474210343955
0.6097560975609756,0.16944840629859992
0.6111111111111112,0.16936207049376018
0.6111111111111112,0.16927573468892054
0.6111111111111112,0.1691893988840809
0.6111111111111112,0.16910306307924128
0.6111111111111112,0.16901672727440165
0.6117021276595744,0.168930391469562
0.6129032258064516,0.16884405566472238
0.6133333333333333,0.16875771985988275
0.6142857142857143,0.16867138405504312
0.6153846153846154,0.16858504825020348
0.6153846153846154,0.16849871244536385
0.6153846153846154,0.16841237664052422
0.6153846153846154,0.1683260408356846
0.6153846153846154,0.16823970503084495
0.6153846153846154,0.1681533692260052
0.6153846153846154,0.16806703342116558
0.6153846153846154,0.16798069761632595
0.6153846153846154,0.16789436181148631
0.6153846153846154,0.16780802600664668
0.6153846153846154,0.16772169020180705
0.616822429906542,0.16763535439696742
0.6176470588235294,0.16754901859212779
0.6190476190476191,0.16746268278728815
0.6190476190476191,0.16737634698244852
0.6190476190476191,0.1672900111776089
0.6195652173913043,0.16720367537276926
0.6206896551724138,0.16711733956792962
0.6206896551724138,0.16703100376309
0.6216216216216216,0.16694466795825036
0.6222222222222222,0.16685833215341062
0.6236559139784946,0.16677199634857098
0.625,0.16668566054373135
0.625,0.16659932473889172
0.625,0.1665129889340521
0.625,0.16642665312921245
0.625,0.16634031732437282
0.625,0.1662539815195332
0.625,0.16616764571469356
0.625,0.16608130990985392
0.625,0.1659949741050143
0.625,0.16590863830017466
0.625,0.16582230249533503
0.625,0.1657359666904954
0.625,0.16564963088565576
0.625,0.16556329508081602
0.625,0.1654769592759764
0.625,0.16539062347113676
0.625,0.16530428766629712
0.625,0.1652179518614575
0.625,0.16513161605661786
0.625,0.16504528025177823
0.625,0.1649589444469386
0.625,0.16487260864209896
0.625,0.16478627283725933
0.625,0.1646999370324197
0.625,0.16461360122758006
0.625,0.16452726542274043
0.625,0.1644409296179008
0.625,0.16435459381306106
0.625,0.16426825800822142
0.625,0.1641819222033818
0.625,0.16409558639854216
0.625,0.16400925059370253
0.625,0.1639229147888629
0.625,0.16383657898402326
0.625,0.16375024317918363
0.625,0.163663907374344
0.625,0.16357757156950437
0.625,0.16349123576466473
0.625,0.1634048999598251
0.625,0.16331856415498547
0.625,0.16323222835014584
0.625,0.1631458925453062
0.6265060240963856,0.16305955674046646
0.627906976744186,0.16297322093562683
0.6285714285714286,0.1628868851307872
0.6296296296296297,0.16280054932594756
0.6296296296296297,0.16271421352110793
0.6306122448979592,0.1626278777162683
0.631578947368421,0.16254154191142867
0.631578947368421,0.16245520610658903
0.631578947368421,0.1623688703017494
0.631578947368421,0.16228253449690977
0.6326530612244898,0.16219619869207014
0.6333333333333333,0.1621098628872305
0.6341463414634146,0.16202352708239087
0.6351351351351351,0.16193719127755124
0.6363636363636364,0.1618508554727116
0.6363636363636364,0.16176451966787186
0.6363636363636364,0.16167818386303223
0.6363636363636364,0.1615918480581926
0.6363636363636364,0.16150551225335297
0.6363636363636364,0.16141917644851334
0.6363636363636364,0.1613328406436737
0.6363636363636364,0.16124650483883407
0.6363636363636364,0.16116016903399444
0.6363636363636364,0.1610738332291548
0.6363636363636364,0.16098749742431517
0.6363636363636364,0.16090116161947554
0.6363636363636364,0.1608148258146359
0.6363636363636364,0.16072849000979628
0.6363636363636364,0.16064215420495664
0.6363636363636364,0.1605558184001169
0.636986301369863,0.16046948259527727
0.6382978723404256,0.16038314679043764
0.6388888888888888,0.160296810985598
0.64,0.16021047518075837
0.64,0.16012413937591874
0.6410256410256411,0.1600378035710791
0.6428571428571429,0.15995146776623947
0.6428571428571429,0.15986513196139984
0.6428571428571429,0.1597787961565602
0.6428571428571429,0.15969246035172058
0.6428571428571429,0.15960612454688095
0.6428571428571429,0.1595197887420413
0.6428571428571429,0.15943345293720168
0.6428571428571429,0.15934711713236205
0.6428571428571429,0.1592607813275223
0.6444444444444445,0.15917444552268267
0.6451612903225806,0.15908810971784304
0.6461538461538462,0.1590017739130034
0.6470588235294118,0.15891543810816378
0.6470588235294118,0.15882910230332414
0.6470588235294118,0.1587427664984845
0.6470588235294118,0.15865643069364488
0.6470588235294118,0.15857009488880525
0.6486486486486487,0.15848375908396561
0.6493506493506493,0.15839742327912598
0.65,0.15831108747428635
0.65,0.15822475166944672
0.65,0.15813841586460708
0.6511627906976745,0.15805208005976745
0.6521739130434783,0.1579657442549277
0.6521739130434783,0.15787940845008808
0.6529680365296804,0.15779307264524844
0.6538461538461539,0.1577067368404088
0.6542056074766355,0.15762040103556918
0.6551724137931034,0.15753406523072955
0.65625,0.15744772942588992
0.6567164179104478,0.15736139362105028
0.6576576576576577,0.15727505781621065
0.6585365853658537,0.15718872201137102
0.6593406593406593,0.15710238620653139
0.6607142857142857,0.15701605040169175
0.6622516556291391,0.15692971459685212
0.6642066420664207,0.1568433787920125
0.6666666666666666,0.15675704298717286
0.6666666666666666,0.1566707071823331
0.6666666666666666,0.15658437137749348
0.6666666666666666,0.15649803557265385
0.6666666666666666,0.15641169976781422
0.6666666666666666,0.15632536396297458
0.6666666666666666,0.15623902815813495
0.6666666666666666,0.15615269235329532
0.6666666666666666,0.1560663565484557
0.6666666666666666,0.15598002074361605
0.6666666666666666,0.15589368493877642
0.6666666666666666,0.1558073491339368
0.6666666666666666,0.15572101332909716
0.6666666666666666,0.15563467752425753
0.6666666666666666,0.1555483417194179
0.6666666666666666,0.15546200591457815
0.6666666666666666,0.15537567010973852
0.6666666666666666,0.15528933430489889
0.6666666666666666,0.15520299850005925
0.6666666666666666,0.15511666269521962
0.6666666666666666,0.15503032689038
0.6666666666666666,0.15494399108554036
0.6666666666666666,0.15485765528070072
0.6666666666666666,0.1547713194758611
0.6666666666666666,0.15468498367102146
0.6666666666666666,0.15459864786618183
0.6666666666666666,0.1545123120613422
0.6666666666666666,0.15442597625650256
0.6666666666666666,0.15433964045166293
0.6666666666666666,0.1542533046468233
0.6666666666666666,0.15416696884198355
0.6666666666666666,0.15408063303714392
0.6666666666666666,0.1539942972323043
0.6666666666666666,0.15390796142746466
0.6666666666666666,0.15382162562262502
0.6666666666666666,0.1537352898177854
0.6666666666666666,0.15364895401294576
0.6666666666666666,0.15356261820810613
0.6666666666666666,0.1534762824032665
0.6666666666666666,0.15338994659842686
0.6666666666666666,0.15330361079358723
0.6666666666666666,0.1532172749887476
0.6666666666666666,0.15313093918390797
0.6666666666666666,0.15304460337906833
0.6666666666666666,0.1529582675742287
0.6666666666666666,0.15287193176938896
0.6666666666666666,0.15278559596454933
0.6666666666666666,0.1526992601597097
0.6666666666666666,0.15261292435487006
0.6666666666666666,0.15252658855003043
0.6666666666666666,0.1524402527451908
0.6666666666666666,0.15235391694035116
0.6666666666666666,0.15226758113551153
0.6666666666666666,0.1521812453306719
0.6666666666666666,0.15209490952583227
0.6666666666666666,0.15200857372099263
0.6666666666666666,0.151922237916153
0.6666666666666666,0.15183590211131337
0.6666666666666666,0.15174956630647374
0.6666666666666666,0.151663230501634
0.6666666666666666,0.15157689469679436
0.6666666666666666,0.15149055889195473
0.6666666666666666,0.1514042230871151
0.6666666666666666,0.15131788728227547
0.6666666666666666,0.15123155147743583
0.6666666666666666,0.1511452156725962
0.6666666666666666,0.15105887986775657
0.6666666666666666,0.15097254406291694
0.6666666666666666,0.1508862082580773
0.6666666666666666,0.15079987245323767
0.6666666666666666,0.15071353664839804
0.6666666666666666,0.1506272008435584
0.6666666666666666,0.15054086503871877
0.6666666666666666,0.15045452923387914
0.6666666666666666,0.1503681934290394
0.6666666666666666,0.15028185762419977
0.6666666666666666,0.15019552181936013
0.6666666666666666,0.1501091860145205
0.6666666666666666,0.15002285020968087
0.6666666666666666,0.14993651440484124
0.6666666666666666,0.1498501786000016
0.6666666666666666,0.14976384279516197
0.6666666666666666,0.14967750699032234
0.6666666666666666,0.1495911711854827
0.6666666666666666,0.14950483538064308
0.6666666666666666,0.14941849957580344
0.6666666666666666,0.1493321637709638
0.6666666666666666,0.14924582796612418
0.6666666666666666,0.14915949216128455
0.6666666666666666,0.1490731563564448
0.6666666666666666,0.14898682055160517
0.6666666666666666,0.14890048474676554
0.6666666666666666,0.1488141489419259
0.6666666666666666,0.14872781313708627
0.6666666666666666,0.14864147733224664
0.6666666666666666,0.148555141527407
0.6666666666666666,0.14846880572256738
0.668141592920354,0.14838246991772774
0.6710526315789473,0.1482961341128881
0.6727272727272727,0.14820979830804848
0.6741573033707865,0.14812346250320885
0.675,0.14803712669836921
0.676056338028169,0.14795079089352958
0.6774193548387096,0.14786445508868984
0.6779661016949152,0.1477781192838502
0.6785714285714286,0.14769178347901057
0.6797385620915033,0.14760544767417094
0.68,0.1475191118693313
0.6816608996539792,0.14743277606449168
0.6818181818181818,0.14734644025965205
0.6818181818181818,0.1472601044548124
0.6829268292682927,0.14717376864997278
0.6842105263157895,0.14708743284513315
0.6842105263157895,0.14700109704029352
0.6842105263157895,0.14691476123545388
0.6851851851851852,0.14682842543061425
0.686046511627907,0.14674208962577462
0.6875,0.146655753820935
0.6875,0.14656941801609524
0.6875,0.1464830822112556
0.6875,0.14639674640641598
0.6875,0.14631041060157635
0.6877637130801688,0.1462240747967367
0.6896551724137931,0.14613773899189708
0.6896551724137931,0.14605140318705745
0.691304347826087,0.14596506738221782
0.6923076923076923,0.14587873157737818
0.6923076923076923,0.14579239577253855
0.6923076923076923,0.14570605996769892
0.6923076923076923,0.1456197241628593
0.6923076923076923,0.14553338835801966
0.6923076923076923,0.14544705255318002
0.6923076923076923,0.1453607167483404
0.6923076923076923,0.14527438094350065
0.6923076923076923,0.14518804513866101
0.6938775510204082,0.14510170933382138
0.695067264573991,0.14501537352898175
0.6956521739130435,0.14492903772414212
0.6956521739130435,0.14484270191930249
0.696969696969697,0.14475636611446285
0.6981132075471698,0.14467003030962322
0.7,0.1445836945047836
0.7,0.14449735869994396
0.7,0.14441102289510432
0.7,0.1443246870902647
0.7,0.14423835128542506
0.7,0.14415201548058543
0.7,0.1440656796757458
0.7,0.14397934387090605
0.7,0.14389300806606642
0.7,0.1438066722612268
0.7,0.14372033645638715
0.7,0.14363400065154752
0.7,0.1435476648467079
0.7,0.14346132904186826
0.7,0.14337499323702863
0.7,0.143288657432189
0.7,0.14320232162734936
0.7,0.14311598582250973
0.7,0.1430296500176701
0.7023411371237458,0.14294331421283046
0.7037037037037037,0.14285697840799083
0.7037037037037037,0.1427706426031511
0.7051282051282052,0.14268430679831146
0.7058823529411765,0.14259797099347182
0.7058823529411765,0.1425116351886322
0.7058823529411765,0.14242529938379256
0.7058823529411765,0.14233896357895293
0.7076923076923077,0.1422526277741133
0.7083333333333334,0.14216629196927366
0.7090909090909091,0.14207995616443403
0.7096774193548387,0.1419936203595944
0.7112860892388452,0.14190728455475476
0.7131578947368421,0.14182094874991513
0.7142857142857143,0.1417346129450755
0.7142857142857143,0.14164827714023587
0.7142857142857143,0.14156194133539624
0.7142857142857143,0.1414756055305565
0.7142857142857143,0.14138926972571686
0.7142857142857143,0.14130293392087723
0.7142857142857143,0.1412165981160376
0.7142857142857143,0.14113026231119796
0.7142857142857143,0.14104392650635833
0.7142857142857143,0.1409575907015187
0.7142857142857143,0.14087125489667907
0.7142857142857143,0.14078491909183943
0.7142857142857143,0.1406985832869998
0.7142857142857143,0.14061224748216017
0.7142857142857143,0.14052591167732054
0.7142857142857143,0.1404395758724809
0.7142857142857143,0.14035324006764127
0.7142857142857143,0.14026690426280164
0.7142857142857143,0.1401805684579619
0.7142857142857143,0.14009423265312226
0.7142857142857143,0.14000789684828263
0.7142857142857143,0.139921561043443
0.7142857142857143,0.13983522523860337
0.7142857142857143,0.13974888943376373
0.7142857142857143,0.1396625536289241
0.7142857142857143,0.13957621782408447
0.7142857142857143,0.13948988201924484
0.7142857142857143,0.1394035462144052
0.7142857142857143,0.13931721040956557
0.7142857142857143,0.13923087460472594
0.7142857142857143,0.1391445387998863
0.7142857142857143,0.13905820299504668
0.7142857142857143,0.13897186719020693
0.7142857142857143,0.1388855313853673
0.7142857142857143,0.13879919558052767
0.7142857142857143,0.13871285977568804
0.7142857142857143,0.1386265239708484
0.7142857142857143,0.13854018816600877
0.7142857142857143,0.13845385236116914
0.7142857142857143,0.1383675165563295
0.7142857142857143,0.13828118075148987
0.7142857142857143,0.13819484494665024
0.7142857142857143,0.1381085091418106
0.7142857142857143,0.13802217333697098
0.7142857142857143,0.13793583753213134
0.7142857142857143,0.1378495017272917
0.7142857142857143,0.13776316592245208
0.7166666666666667,0.13767683011761234
0.717948717948718,0.1375904943127727
0.71875,0.13750415850793307
0.72,0.13741782270309344
0.72,0.1373314868982538
0.7215189873417721,0.13724515109341417
0.7222222222222222,0.13715881528857454
0.7222222222222222,0.1370724794837349
0.7222222222222222,0.13698614367889528
0.724,0.13689980787405565
0.7241379310344828,0.136813472069216
0.7254901960784313,0.13672713626437638
0.7272727272727273,0.13664080045953675
0.7272727272727273,0.13655446465469712
0.7272727272727273,0.13646812884985748
0.7272727272727273,0.13638179304501774
0.7272727272727273,0.1362954572401781
0.7272727272727273,0.13620912143533848
0.7272727272727273,0.13612278563049884
0.7272727272727273,0.1360364498256592
0.7272727272727273,0.13595011402081958
0.7272727272727273,0.13586377821597995
0.7272727272727273,0.13577744241114031
0.7272727272727273,0.13569110660630068
0.7272727272727273,0.13560477080146105
0.7297297297297297,0.13551843499662142
0.7307692307692307,0.13543209919178179
0.7307692307692307,0.13534576338694215
0.7325581395348837,0.13525942758210252
0.7333333333333333,0.1351730917772629
0.7333333333333333,0.13508675597242314
0.7333333333333333,0.1350004201675835
0.7333333333333333,0.13491408436274388
0.7333333333333333,0.13482774855790425
0.7349397590361446,0.13474141275306462
0.7362637362637363,0.13465507694822498
0.7368421052631579,0.13456874114338535
0.7368421052631579,0.13448240533854572
0.7375,0.1343960695337061
0.7391304347826086,0.13430973372886645
0.7391304347826086,0.13422339792402682
0.7407407407407407,0.1341370621191872
0.7415730337078652,0.13405072631434756
0.7426470588235294,0.13396439050950792
0.7435897435897436,0.13387805470466818
0.7450980392156863,0.13379171889982855
0.7466666666666667,0.13370538309498892
0.75,0.13361904729014928
0.75,0.13353271148530965
0.75,0.13344637568047002
0.75,0.1333600398756304
0.75,0.13327370407079075
0.75,0.13318736826595112
0.75,0.1331010324611115
0.75,0.13301469665627186
0.75,0.13292836085143223
0.75,0.1328420250465926
0.75,0.13275568924175296
0.75,0.13266935343691333
0.75,0.13258301763207359
0.75,0.13249668182723395
0.75,0.13241034602239432
0.75,0.1323240102175547
0.75,0.13223767441271506
0.75,0.13215133860787542
0.75,0.1320650028030358
0.75,0.13197866699819616
0.75,0.13189233119335653
0.75,0.1318059953885169
0.75,0.13171965958367726
0.75,0.13163332377883763
0.75,0.131546987973998
0.75,0.13146065216915837
0.75,0.13137431636431873
0.75,0.131287980559479
0.75,0.13120164475463936
0.75,0.13111530894979972
0.75,0.1310289731449601
0.75,0.13094263734012046
0.75,0.13085630153528083
0.75,0.1307699657304412
0.75,0.13068362992560156
0.75,0.13059729412076193
0.75,0.1305109583159223
0.75,0.13042462251108267
0.75,0.13033828670624303
0.75,0.1302519509014034
0.7530864197530864,0.13016561509656377
0.7547169811320755,0.13007927929172403
0.7560975609756098,0.1299929434868844
0.7575757575757576,0.12990660768204476
0.7586206896551724,0.12982027187720513
0.76,0.1297339360723655
0.76,0.12964760026752586
0.7619047619047619,0.12956126446268623
0.7619047619047619,0.1294749286578466
0.7619047619047619,0.12938859285300697
0.7636363636363637,0.12930225704816734
0.7647058823529411,0.1292159212433277
0.7647058823529411,0.12912958543848807
0.7647058823529411,0.12904324963364844
0.7659574468085106,0.1289569138288088
0.7666666666666667,0.12887057802396917
0.7692307692307693,0.12878424221912943
0.7692307692307693,0.1286979064142898
0.7692307692307693,0.12861157060945017
0.7692307692307693,0.12852523480461053
0.7692307692307693,0.1284388989997709
0.7692307692307693,0.12835256319493127
0.7692307692307693,0.12826622739009164
0.7692307692307693,0.128179891585252
0.7710843373493976,0.12809355578041237
0.7727272727272727,0.12800721997557274
0.7727272727272727,0.1279208841707331
0.7735849056603774,0.12783454836589347
0.775,0.12774821256105384
0.7763157894736842,0.1276618767562142
0.7777777777777778,0.12757554095137458
0.7777777777777778,0.12748920514653483
0.7777777777777778,0.1274028693416952
0.7777777777777778,0.12731653353685557
0.7777777777777778,0.12723019773201594
0.7777777777777778,0.1271438619271763
0.7777777777777778,0.12705752612233667
0.7777777777777778,0.12697119031749704
0.7777777777777778,0.1268848545126574
0.7777777777777778,0.12679851870781778
0.7777777777777778,0.12671218290297814
0.7777777777777778,0.1266258470981385
0.7777777777777778,0.12653951129329888
0.7777777777777778,0.12645317548845925
0.7777777777777778,0.12636683968361961
0.7777777777777778,0.12628050387877987
0.7777777777777778,0.12619416807394024
0.7777777777777778,0.1261078322691006
0.7788018433179723,0.12602149646426097
0.781021897810219,0.12593516065942134
0.782608695652174,0.1258488248545817
0.782608695652174,0.12576248904974208
0.7843137254901961,0.12567615324490244
0.7857142857142857,0.1255898174400628
0.7857142857142857,0.12550348163522318
0.7857142857142857,0.12541714583038355
0.7857142857142857,0.12533081002554392
0.7857142857142857,0.12524447422070428
0.7872340425531915,0.12515813841586465
0.7884615384615384,0.12507180261102502
0.7894736842105263,0.12498546680618527
0.7894736842105263,0.12489913100134564
0.7901234567901234,0.12481279519650601
0.7916666666666666,0.12472645939166638
0.792,0.12464012358682675
0.7941176470588235,0.12455378778198711
0.7956989247311828,0.12446745197714748
0.797752808988764,0.12438111617230785
0.8,0.12429478036746822
0.8,0.12420844456262858
0.8,0.12412210875778895
0.8,0.12403577295294932
0.8,0.12394943714810969
0.8,0.12386310134327005
0.8,0.12377676553843042
0.8,0.12369042973359068
0.8,0.12360409392875105
0.8,0.12351775812391141
0.8,0.12343142231907178
0.8,0.12334508651423215
0.8,0.12325875070939252
0.8,0.12317241490455288
0.8,0.12308607909971325
0.8,0.12299974329487362
0.8,0.12291340749003399
0.8,0.12282707168519436
0.8,0.12274073588035472
0.8,0.12265440007551509
0.8,0.12256806427067546
0.8,0.12248172846583583
0.8,0.12239539266099608
0.8,0.12230905685615645
0.8,0.12222272105131682
0.8,0.12213638524647719
0.8,0.12205004944163755
0.8,0.12196371363679792
0.8,0.12187737783195829
0.8,0.12179104202711866
0.8,0.12170470622227902
0.8,0.12161837041743939
0.8,0.12153203461259976
0.8,0.12144569880776013
0.8,0.1213593630029205
0.8,0.12127302719808086
0.8,0.12118669139324112
0.8,0.12110035558840149
0.8,0.12101401978356185
0.8,0.12092768397872222
0.8,0.12084134817388259
0.8,0.12075501236904296
0.8,0.12066867656420333
0.8,0.1205823407593637
0.8,0.12049600495452406
0.8,0.12040966914968443
0.8,0.1203233333448448
0.8,0.12023699754000516
0.8,0.12015066173516553
0.8,0.1200643259303259
0.8,0.11997799012548627
0.8,0.11989165432064652
0.8,0.11980531851580689
0.8,0.11971898271096726
0.8,0.11963264690612763
0.8,0.119546311101288
0.8,0.11945997529644836
0.8,0.11937363949160873
0.8,0.1192873036867691
0.8,0.11920096788192946
0.8,0.11911463207708983
0.8,0.1190282962722502
0.8,0.11894196046741057
0.8,0.11885562466257094
0.8,0.1187692888577313
0.8,0.11868295305289167
0.8,0.11859661724805193
0.8,0.1185102814432123
0.8,0.11842394563837266
0.8,0.11833760983353303
0.8,0.1182512740286934
0.8,0.11816493822385377
0.8,0.11807860241901413
0.8,0.1179922666141745
0.8,0.11790593080933487
0.8,0.11781959500449524
0.8,0.1177332591996556
0.8032786885245902,0.11764692339481597
0.8055555555555556,0.11756058758997634
0.8064516129032258,0.11747425178513671
0.8076923076923077,0.11738791598029696
0.8095238095238095,0.11730158017545733
0.8095238095238095,0.1172152443706177
0.8108108108108109,0.11712890856577807
0.8125,0.11704257276093843
0.8125,0.1169562369560988
0.8125,0.11686990115125917
0.8125,0.11678356534641954
0.8145695364238411,0.1166972295415799
0.8153846153846154,0.11661089373674027
0.8170731707317073,0.11652455793190064
0.8181818181818182,0.11643822212706101
0.8181818181818182,0.11635188632222138
0.8181818181818182,0.11626555051738174
0.8181818181818182,0.11617921471254211
0.8181818181818182,0.11609287890770237
0.8181818181818182,0.11600654310286274
0.8181818181818182,0.1159202072980231
0.8181818181818182,0.11583387149318347
0.8181818181818182,0.11574753568834384
0.8194444444444444,0.1156611998835042
0.8214285714285714,0.11557486407866457
0.8235294117647058,0.11548852827382494
0.8235294117647058,0.11540219246898531
0.8235294117647058,0.11531585666414568
0.8235294117647058,0.11522952085930604
0.8260869565217391,0.11514318505446641
0.8260869565217391,0.11505684924962678
0.8275862068965517,0.11497051344478715
0.8289473684210527,0.11488417763994752
0.8309859154929577,0.11479784183510777
0.8333333333333334,0.11471150603026814
0.8333333333333334,0.11462517022542851
0.8333333333333334,0.11453883442058888
0.8333333333333334,0.11445249861574924
0.8333333333333334,0.11436616281090961
0.8333333333333334,0.11427982700606998
0.8333333333333334,0.11419349120123035
0.8333333333333334,0.11410715539639071
0.8333333333333334,0.11402081959155108
0.8333333333333334,0.11393448378671145
0.8333333333333334,0.11384814798187182
0.8333333333333334,0.11376181217703218
0.8333333333333334,0.11367547637219255
0.8333333333333334,0.11358914056735281
0.8333333333333334,0.11350280476251318
0.8333333333333334,0.11341646895767354
0.8333333333333334,0.11333013315283391
0.8333333333333334,0.11324379734799428
0.8333333333333334,0.11315746154315465
0.8333333333333334,0.11307112573831501
0.8333333333333334,0.11298478993347538
0.8333333333333334,0.11289845412863575
0.8333333333333334,0.11281211832379612
0.8333333333333334,0.11272578251895649
0.8333333333333334,0.11263944671411685
0.8333333333333334,0.11255311090927722
0.8333333333333334,0.11246677510443759
0.8333333333333334,0.11238043929959796
0.8333333333333334,0.11229410349475821
0.8333333333333334,0.11220776768991858
0.8333333333333334,0.11212143188507895
0.8333333333333334,0.11203509608023932
0.8333333333333334,0.11194876027539968
0.8333333333333334,0.11186242447056005
0.8333333333333334,0.11177608866572042
0.8333333333333334,0.11168975286088079
0.8333333333333334,0.11160341705604115
0.8333333333333334,0.11151708125120152
0.8333333333333334,0.11143074544636189
0.8333333333333334,0.11134440964152226
0.8333333333333334,0.11125807383668262
0.8333333333333334,0.11117173803184299
0.8333333333333334,0.11108540222700336
0.8333333333333334,0.11099906642216362
0.8333333333333334,0.11091273061732398
0.8333333333333334,0.11082639481248435
0.8333333333333334,0.11074005900764472
0.8333333333333334,0.11065372320280509
0.8333333333333334,0.11056738739796546
0.8333333333333334,0.11048105159312582
0.8333333333333334,0.11039471578828619
0.8333333333333334,0.11030837998344656
0.8333333333333334,0.11022204417860693
0.8364779874213837,0.1101357083737673
0.8387096774193549,0.11004937256892766
0.84,0.10996303676408803
0.8409090909090909,0.1098767009592484
0.8421052631578947,0.10979036515440876
0.8421052631578947,0.10970402934956902
0.84375,0.10961769354472939
0.8461538461538461,0.10953135773988976
0.8461538461538461,0.10944502193505012
0.8461538461538461,0.10935868613021049
0.8461538461538461,0.10927235032537086
0.8461538461538461,0.10918601452053123
0.8461538461538461,0.1090996787156916
0.8484848484848485,0.10901334291085196
0.85,0.10892700710601233
0.85,0.1088406713011727
0.8518518518518519,0.10875433549633307
0.8529411764705882,0.10866799969149343
0.8545454545454545,0.1085816638866538
0.8571428571428571,0.10849532808181406
0.8571428571428571,0.10840899227697443
0.8571428571428571,0.10832265647213479
0.8571428571428571,0.10823632066729516
0.8571428571428571,0.10814998486245553
0.8571428571428571,0.1080636490576159
0.8571428571428571,0.10797731325277626
0.8571428571428571,0.10789097744793663
0.8571428571428571,0.107804641643097
0.8571428571428571,0.10771830583825737
0.8571428571428571,0.10763197003341773
0.8571428571428571,0.1075456342285781
0.8571428571428571,0.10745929842373847
0.8571428571428571,0.10737296261889884
0.8571428571428571,0.1072866268140592
0.8571428571428571,0.10720029100921946
0.8571428571428571,0.10711395520437983
0.8571428571428571,0.1070276193995402
0.8571428571428571,0.10694128359470056
0.8571428571428571,0.10685494778986093
0.8571428571428571,0.1067686119850213
0.8571428571428571,0.10668227618018167
0.8571428571428571,0.10659594037534204
0.8571428571428571,0.1065096045705024
0.8571428571428571,0.10642326876566277
0.8571428571428571,0.10633693296082314
0.8571428571428571,0.1062505971559835
0.8571428571428571,0.10616426135114387
0.8571428571428571,0.10607792554630424
0.8604651162790697,0.10599158974146461
0.8620689655172413,0.10590525393662487
0.8636363636363636,0.10581891813178523
0.8653846153846154,0.1057325823269456
0.8666666666666667,0.10564624652210597
0.8666666666666667,0.10555991071726634
0.8666666666666667,0.1054735749124267
0.8670520231213873,0.10538723910758707
0.8695652173913043,0.10530090330274744
0.8709677419354839,0.10521456749790781
0.8727272727272727,0.10512823169306817
0.875,0.10504189588822854
0.875,0.10495556008338891
0.875,0.10486922427854928
0.875,0.10478288847370965
0.875,0.1046965526688699
0.875,0.10461021686403027
0.875,0.10452388105919064
0.875,0.104437545254351
0.875,0.10435120944951137
0.875,0.10426487364467174
0.875,0.10417853783983211
0.875,0.10409220203499248
0.875,0.10400586623015284
0.875,0.10391953042531321
0.875,0.10383319462047358
0.875,0.10374685881563395
0.875,0.10366052301079431
0.875,0.10357418720595468
0.875,0.10348785140111505
0.8768115942028986,0.1034015155962753
0.8787878787878788,0.10331517979143567
0.88,0.10322884398659604
0.8823529411764706,0.10314250818175641
0.8823529411764706,0.10305617237691678
0.8829787234042553,0.10296983657207714
0.8846153846153846,0.10288350076723751
0.8863636363636364,0.10279716496239788
0.8888888888888888,0.10271082915755825
0.8888888888888888,0.10262449335271862
0.8888888888888888,0.10253815754787898
0.8888888888888888,0.10245182174303935
0.8888888888888888,0.10236548593819972
0.8888888888888888,0.10227915013336009
0.8888888888888888,0.10219281432852045
0.8888888888888888,0.10210647852368071
0.8888888888888888,0.10202014271884108
0.8888888888888888,0.10193380691400145
0.8888888888888888,0.10184747110916181
0.8888888888888888,0.10176113530432218
0.8888888888888888,0.10167479949948255
0.8895027624309392,0.10158846369464292
0.8926174496644296,0.10150212788980328
0.8939393939393939,0.10141579208496365
0.8947368421052632,0.10132945628012402
0.8947368421052632,0.10124312047528439
0.896551724137931,0.10115678467044475
0.89937106918239,0.10107044886560512
0.9,0.10098411306076549
0.9,0.10089777725592575
0.9,0.10081144145108611
0.9,0.10072510564624648
0.9,0.10063876984140685
0.9,0.10055243403656722
0.9,0.10046609823172759
0.9,0.10037976242688795
0.9,0.10029342662204832
0.902127659574468,0.10020709081720869
0.9041095890410958,0.10012075501236906
0.9047619047619048,0.10003441920752942
0.9069767441860465,0.09994808340268979
0.9090909090909091,0.09986174759785016
0.9090909090909091,0.09977541179301053
0.9090909090909091,0.0996890759881709
0.9090909090909091,0.09960274018333115
0.9090909090909091,0.09951640437849152
0.9090909090909091,0.09943006857365189
0.9090909090909091,0.09934373276881225
0.9090909090909091,0.09925739696397262
0.9117647058823529,0.09917106115913299
0.9133333333333333,0.09908472535429336
0.916083916083916,0.09899838954945372
0.9166666666666666,0.09891205374461409
0.9166666666666666,0.09882571793977446
0.9166666666666666,0.09873938213493483
0.9166666666666666,0.0986530463300952
0.9166666666666666,0.09856671052525556
0.9180327868852459,0.09848037472041593
0.92,0.0983940389155763
0.9222222222222223,0.09830770311073656
0.9230769230769231,0.09822136730589692
0.9230769230769231,0.09813503150105729
0.9230769230769231,0.09804869569621766
0.9230769230769231,0.09796235989137803
0.925,0.0978760240865384
0.9267015706806283,0.09778968828169876
0.9285714285714286,0.09770335247685913
0.9285714285714286,0.0976170166720195
0.9285714285714286,0.09753068086717986
0.9302325581395349,0.09744434506234023
0.9322033898305084,0.0973580092575006
0.9333333333333333,0.09727167345266097
0.9333333333333333,0.09718533764782133
0.9333333333333333,0.0970990018429817
0.9354838709677419,0.09701266603814196
0.9375,0.09692633023330233
0.9375,0.0968399944284627
0.9393939393939394,0.09675365862362306
0.9411764705882353,0.09666732281878343
0.9411764705882353,0.0965809870139438
0.9425287356321839,0.09649465120910417
0.9444444444444444,0.09640831540426453
0.9444444444444444,0.0963219795994249
0.9466666666666667,0.09623564379458527
0.9473684210526315,0.09614930798974564
0.9488817891373802,0.096062972184906
0.95,0.09597663638006637
0.9523809523809523,0.09589030057522674
0.9534883720930233,0.095803964770387
0.9545454545454546,0.09571762896554736
0.9565217391304348,0.09563129316070773
0.9583333333333334,0.0955449573558681
0.96,0.09545862155102847
0.9615384615384616,0.09537228574618883
0.9642857142857143,0.0952859499413492
0.9657534246575342,0.09519961413650957
0.967741935483871,0.09511327833166994
0.9696969696969697,0.0950269425268303
0.9722222222222222,0.09494060672199067
0.9743589743589743,0.09485427091715104
0.9782608695652174,0.09476793511231141
0.9807692307692307,0.09468159930747178
0.9846153846153847,0.09459526350263214
0.9907407407407407,0.0945089276977924
1.0,0.09442259189295277
1.0,0.09433625608811314
1.0,0.0942499202832735
1.0,0.09416358447843387
1.0,0.09407724867359424
1.0,0.0939909128687546
1.0,0.09390457706391497
1.0,0.09381824125907534
1.0,0.09373190545423571
1.0,0.09364556964939608
1.0,0.09355923384455644
1.0,0.09347289803971681
1.0,0.09338656223487718
1.0,0.09330022643003755
1.0,0.0932138906251978
1.0,0.09312755482035817
1.0,0.09304121901551854
1.0,0.0929548832106789
1.0,0.09286854740583927
1.0,0.09278221160099964
1.0,0.09269587579616001
1.0,0.09260953999132038
1.0,0.09252320418648075
1.0,0.09243686838164111
1.0,0.09235053257680148
1.0,0.09226419677196185
1.0,0.09217786096712222
1.0,0.09209152516228258
1.0,0.09200518935744284
1.0,0.09191885355260321
1.0,0.09183251774776358
1.0,0.09174618194292394
1.0,0.09165984613808431
1.0,0.09157351033324468
1.0,0.09148717452840505
1.0,0.09140083872356541
1.0,0.09131450291872578
1.0,0.09122816711388615
1.0,0.09114183130904652
1.0,0.09105549550420688
1.0,0.09096915969936725
1.0,0.09088282389452762
1.0,0.09079648808968799
1.0,0.09071015228484824
1.0,0.09062381648000861
1.0,0.09053748067516898
1.0,0.09045114487032935
1.0,0.09036480906548972
1.0,0.09027847326065008
1.0,0.09019213745581045
1.0,0.09010580165097082
1.0,0.09001946584613119
1.0,0.08993313004129155
1.0,0.08984679423645192
1.0,0.08976045843161229
1.0,0.08967412262677266
1.0,0.08958778682193302
1.0,0.08950145101709339
1.0,0.08941511521225365
1.0,0.08932877940741402
1.0,0.08924244360257438
1.0,0.08915610779773475
1.0,0.08906977199289512
1.0,0.08898343618805549
1.0,0.08889710038321585
1.0,0.08881076457837622
1.0,0.08872442877353659
1.0,0.08863809296869696
1.0,0.08855175716385733
1.0,0.08846542135901769
1.0,0.08837908555417806
1.0,0.08829274974933843
1.0,0.08820641394449868
1.0,0.08812007813965905
1.0,0.08803374233481942
1.0,0.08794740652997979
1.0,0.08786107072514016
1.0,0.08777473492030052
1.0,0.08768839911546089
1.0,0.08760206331062126
1.0,0.08751572750578163
1.0,0.087429391700942
1.0,0.08734305589610236
1.0,0.08725672009126273
1.0,0.0871703842864231
1.0,0.08708404848158346
1.0,0.08699771267674383
1.0,0.08691137687190409
1.0,0.08682504106706446
1.0,0.08673870526222482
1.0,0.08665236945738519
1.0,0.08656603365254556
1.0,0.08647969784770593
1.0,0.0863933620428663
1.0,0.08630702623802666
1.0,0.08622069043318703
1.0,0.0861343546283474
1.0,0.08604801882350777
1.0,0.08596168301866813
1.0,0.0858753472138285
1.0,0.08578901140898887
1.0,0.08570267560414924
1.0,0.0856163397993095
1.0,0.08553000399446986
1.0,0.08544366818963023
1.0,0.0853573323847906
1.0,0.08527099657995096
1.0,0.08518466077511133
1.0,0.0850983249702717
1.0,0.08501198916543207
1.0,0.08492565336059243
1.0,0.0848393175557528
1.0,0.08475298175091317
1.0,0.08466664594607354
1.0,0.0845803101412339
1.0,0.08449397433639427
1.0,0.08440763853155464
1.0,0.0843213027267149
1.0,0.08423496692187527
1.0,0.08414863111703563
1.0,0.084062295312196
1.0,0.08397595950735637
1.0,0.08388962370251674
1.0,0.0838032878976771
1.0,0.08371695209283747
1.0,0.08363061628799784
1.0,0.0835442804831582
1.0,0.08345794467831857
1.0,0.08337160887347894
1.0,0.08328527306863931
1.0,0.08319893726379968
1.0,0.08311260145895993
1.0,0.0830262656541203
1.0,0.08293992984928067
1.0,0.08285359404444104
1.0,0.0827672582396014
1.0,0.08268092243476177
1.0,0.08259458662992214
1.0,0.08250825082508251
1.0,0.08242191502024288
1.0,0.08233557921540324
1.0,0.08224924341056361
1.0,0.08216290760572398
1.0,0.08207657180088435
1.0,0.08199023599604471
1.0,0.08190390019120508
1.0073529411764706,0.08181756438636534
1.01440329218107,0.0817312285815257
1.0185185185185186,0.08164489277668607
1.0217391304347827,0.08155855697184644
1.0244498777506112,0.08147222116700681
1.0276243093922652,0.08138588536216718
1.03125,0.08129954955732754
1.0336134453781514,0.08121321375248791
1.0357142857142858,0.08112687794764828
1.0384615384615385,0.08104054214280865
1.0410958904109588,0.08095420633796901
1.0434782608695652,0.08086787053312938
1.0454545454545454,0.08078153472828975
1.0476190476190477,0.08069519892345012
1.05,0.08060886311861049
1.0526315789473684,0.08052252731377074
1.054054054054054,0.08043619150893111
1.0555555555555556,0.08034985570409148
1.0571428571428572,0.08026351989925185
1.0588235294117647,0.08017718409441221
1.06,0.08009084828957258
1.0625,0.08000451248473295
1.0625,0.07991817667989332
1.0648148148148149,0.07983184087505368
1.0666666666666667,0.07974550507021405
1.0666666666666667,0.07965916926537442
1.0704225352112675,0.07957283346053479
1.0714285714285714,0.07948649765569515
1.0714285714285714,0.07940016185085552
1.075,0.07931382604601578
1.0769230769230769,0.07922749024117615
1.0769230769230769,0.07914115443633651
1.077922077922078,0.07905481863149688
1.08,0.07896848282665725
1.0833333333333333,0.07888214702181762
1.0833333333333333,0.07879581121697798
1.0833333333333333,0.07870947541213835
1.0833333333333333,0.07862313960729872
1.0869565217391304,0.07853680380245909
1.0909090909090908,0.07845046799761946
1.0909090909090908,0.07836413219277982
1.0909090909090908,0.07827779638794019
1.0909090909090908,0.07819146058310056
1.0919540229885059,0.07810512477826093
1.0952380952380953,0.07801878897342118
1.1,0.07793245316858155
1.1,0.07784611736374192
1.1,0.07775978155890229
1.1,0.07767344575406265
1.1,0.07758710994922302
1.1,0.07750077414438339
1.103448275862069,0.07741443833954376
1.105263157894737,0.07732810253470412
1.108910891089109,0.07724176672986449
1.1111111111111112,0.07715543092502486
1.1111111111111112,0.07706909512018523
1.1111111111111112,0.0769827593153456
1.1111111111111112,0.07689642351050596
1.1111111111111112,0.07681008770566633
1.1111111111111112,0.07672375190082659
1.1111111111111112,0.07663741609598695
1.1153846153846154,0.07655108029114732
1.1176470588235294,0.07646474448630769
1.118421052631579,0.07637840868146806
1.1219512195121952,0.07629207287662843
1.125,0.07620573707178879
1.125,0.07611940126694916
1.125,0.07603306546210953
1.125,0.0759467296572699
1.125,0.07586039385243026
1.125,0.07577405804759063
1.125,0.075687722242751
1.125,0.07560138643791137
1.125,0.07551505063307162
1.125,0.07542871482823199
1.1291028446389497,0.07534237902339236
1.131578947368421,0.07525604321855273
1.1333333333333333,0.0751697074137131
1.1346153846153846,0.07508337160887346
1.1379310344827587,0.07499703580403383
1.1428571428571428,0.0749106999991942
1.1428571428571428,0.07482436419435456
1.1428571428571428,0.07473802838951493
1.1428571428571428,0.0746516925846753
1.1428571428571428,0.07456535677983567
1.1428571428571428,0.07447902097499604
1.1428571428571428,0.0743926851701564
1.1428571428571428,0.07430634936531677
1.1428571428571428,0.07422001356047703
1.1428571428571428,0.0741336777556374
1.1428571428571428,0.07404734195079776
1.1428571428571428,0.07396100614595813
1.1428571428571428,0.0738746703411185
1.1470588235294117,0.07378833453627887
1.15,0.07370199873143923
1.1538461538461537,0.0736156629265996
1.1538461538461537,0.07352932712175997
1.1538461538461537,0.07344299131692034
1.15625,0.0733566555120807
1.1578947368421053,0.07327031970724107
1.162162162162162,0.07318398390240144
1.1666666666666667,0.07309764809756181
1.1666666666666667,0.07301131229272217
1.1666666666666667,0.07292497648788243
1.1666666666666667,0.0728386406830428
1.1666666666666667,0.07275230487820317
1.1666666666666667,0.07266596907336353
1.1666666666666667,0.0725796332685239
1.1666666666666667,0.07249329746368427
1.1666666666666667,0.07240696165884464
1.1666666666666667,0.072320625854005
1.1666666666666667,0.07223429004916537
1.1666666666666667,0.07214795424432574
1.1666666666666667,0.07206161843948611
1.1666666666666667,0.07197528263464648
1.1666666666666667,0.07188894682980684
1.1666666666666667,0.07180261102496721
1.1666666666666667,0.07171627522012758
1.1666666666666667,0.07162993941528784
1.1666666666666667,0.0715436036104482
1.1666666666666667,0.07145726780560857
1.1724137931034482,0.07137093200076894
1.1756756756756757,0.0712845961959293
1.1764705882352942,0.07119826039108967
1.1812080536912752,0.07111192458625004
1.1818181818181819,0.07102558878141041
1.1818181818181819,0.07093925297657078
1.1818181818181819,0.07085291717173114
1.1842105263157894,0.07076658136689151
1.1875,0.07068024556205188
1.1896551724137931,0.07059390975721225
1.1923076923076923,0.07050757395237262
1.1975308641975309,0.07042123814753287
1.2,0.07033490234269324
1.2,0.07024856653785361
1.2,0.07016223073301397
1.2,0.07007589492817434
1.2,0.06998955912333471
1.2,0.06990322331849508
1.2,0.06981688751365545
1.2,0.06973055170881581
1.2,0.06964421590397618
1.2,0.06955788009913655
1.2,0.06947154429429692
1.2,0.06938520848945728
1.2,0.06929887268461765
1.2,0.06921253687977802
1.2,0.06912620107493828
1.2,0.06903986527009864
1.2,0.06895352946525901
1.2,0.06886719366041938
1.2,0.06878085785557975
1.2,0.06869452205074011
1.2,0.06860818624590048
1.2,0.06852185044106085
1.2,0.06843551463622122
1.2,0.06834917883138159
1.2,0.06826284302654195
1.2,0.06817650722170232
1.2,0.06809017141686269
1.2,0.06800383561202306
1.2,0.06791749980718342
1.2,0.06783116400234368
1.2,0.06774482819750405
1.2,0.06765849239266442
1.206896551724138,0.06757215658782478
1.2105263157894737,0.06748582078298515
1.2142857142857142,0.06739948497814552
1.2142857142857142,0.06731314917330589
1.2181818181818183,0.06722681336846625
1.2222222222222223,0.06714047756362662
1.2222222222222223,0.06705414175878699
1.2222222222222223,0.06696780595394736
1.2222222222222223,0.06688147014910772
1.2222222222222223,0.06679513434426809
1.2222222222222223,0.06670879853942846
1.2272727272727273,0.06662246273458872
1.2300469483568075,0.06653612692974908
1.2307692307692308,0.06644979112490945
1.2340425531914894,0.06636345532006982
1.236842105263158,0.06627711951523019
1.24,0.06619078371039055
1.2444444444444445,0.06610444790555092
1.25,0.06601811210071129
1.25,0.06593177629587166
1.25,0.06584544049103203
1.25,0.0657591046861924
1.25,0.06567276888135276
1.25,0.06558643307651313
1.25,0.0655000972716735
1.25,0.06541376146683386
1.25,0.06532742566199412
1.25,0.06524108985715449
1.2580645161290323,0.06515475405231486
1.2613636363636365,0.06506841824747522
1.2666666666666666,0.06498208244263559
1.2666666666666666,0.06489574663779596
1.2718446601941749,0.06480941083295633
1.2727272727272727,0.0647230750281167
1.2727272727272727,0.06463673922327706
1.2741935483870968,0.06455040341843743
1.2777777777777777,0.0644640676135978
1.2830188679245282,0.06437773180875817
1.2857142857142858,0.06429139600391853
1.2857142857142858,0.0642050601990789
1.2857142857142858,0.06411872439423927
1.2857142857142858,0.06403238858939952
1.2857142857142858,0.06394605278455989
1.2857142857142858,0.06385971697972026
1.2857142857142858,0.06377338117488063
1.2857142857142858,0.063687045370041
1.2857142857142858,0.06360070956520136
1.2916666666666667,0.06351437376036173
1.2941176470588236,0.0634280379555221
1.2995594713656389,0.06334170215068247
1.3,0.06325536634584283
1.3,0.0631690305410032
1.3,0.06308269473616357
1.3055555555555556,0.06299635893132394
1.3076923076923077,0.0629100231264843
1.3095238095238095,0.06282368732164456
1.3125,0.06273735151680493
1.3181818181818181,0.0626510157119653
1.3214285714285714,0.06256467990712566
1.331360946745562,0.06247834410228603
1.3333333333333333,0.0623920082974464
1.3333333333333333,0.06230567249260677
1.3333333333333333,0.062219336687767135
1.3333333333333333,0.0621330008829275
1.3333333333333333,0.06204666507808787
1.3333333333333333,0.06196032927324824
1.3333333333333333,0.061873993468408606
1.3333333333333333,0.06178765766356897
1.3333333333333333,0.06170132185872934
1.3333333333333333,0.06161498605388971
1.3333333333333333,0.061528650249049965
1.3333333333333333,0.06144231444421033
1.3333333333333333,0.0613559786393707
1.3333333333333333,0.06126964283453107
1.3333333333333333,0.061183307029691436
1.3333333333333333,0.061096971224851804
1.3333333333333333,0.06101063542001217
1.3333333333333333,0.06092429961517254
1.3428571428571427,0.06083796381033291
1.3478260869565217,0.060751628005493274
1.3529411764705883,0.06066529220065364
1.3571428571428572,0.06057895639581401
1.3581081081081081,0.06049262059097438
1.3636363636363635,0.060406284786134745
1.3636363636363635,0.06031994898129511
1.3650793650793651,0.06023361317645537
1.3703703703703705,0.06014727737161574
1.375,0.060060941566776105
1.375,0.05997460576193647
1.375,0.05988826995709684
1.375,0.05980193415225721
1.375,0.059715598347417576
1.3770491803278688,0.05962926254257794
1.3818181818181818,0.05954292673773831
1.3846153846153846,0.05945659093289868
1.3888888888888888,0.059370255128059046
1.391304347826087,0.059283919323219414
1.4,0.05919758351837978
1.4,0.05911124771354015
1.4,0.05902491190870052
1.4,0.058938576103860774
1.4,0.05885224029902114
1.4,0.05876590449418151
1.4,0.05867956868934188
1.4,0.058593232884502244
1.4,0.05850689707966261
1.4,0.05842056127482298
1.4,0.05833422546998335
1.4,0.058247889665143715
1.4,0.05816155386030408
1.4,0.05807521805546445
1.4,0.05798888225062482
1.4,0.057902546445785186
1.4,0.05781621064094555
1.4,0.05772987483610581
1.4,0.05764353903126618
1.4,0.057557203226426545
1.4090909090909092,0.05747086742158691
1.4127906976744187,0.05738453161674728
1.4166666666666667,0.05729819581190765
1.4193548387096775,0.057211860007068016
1.4242424242424243,0.057125524202228384
1.4285714285714286,0.05703918839738875
1.4285714285714286,0.05695285259254912
1.4285714285714286,0.05686651678770949
1.4285714285714286,0.056780180982869854
1.4285714285714286,0.05669384517803022
1.4285714285714286,0.05660750937319059
1.4285714285714286,0.05652117356835096
1.4318181818181819,0.056434837763511214
1.4375,0.05634850195867158
1.4415584415584415,0.05626216615383195
1.4444444444444444,0.05617583034899232
1.4444444444444444,0.056089494544152685
1.4444444444444444,0.05600315873931305
1.4502923976608186,0.05591682293447342
1.4545454545454546,0.05583048712963379
1.4545454545454546,0.055744151324794156
1.4615384615384615,0.05565781551995452
1.4615384615384615,0.05557147971511489
1.4666666666666666,0.05548514391027526
1.472972972972973,0.055398808105435626
1.4784688995215312,0.055312472300595994
1.4857142857142858,0.05522613649575636
1.5,0.05513980069091662
1.5,0.055053464886076986
1.5,0.054967129081237354
1.5,0.05488079327639772
1.5,0.05479445747155809
1.5,0.05470812166671846
1.5,0.054621785861878824
1.5,0.05453545005703919
1.5,0.05444911425219956
1.5,0.05436277844735993
1.5,0.054276442642520295
1.5,0.05419010683768066
1.5,0.05410377103284103
1.5,0.0540174352280014
1.5,0.053931099423161655
1.5,0.05384476361832202
1.5,0.05375842781348239
1.5,0.05367209200864276
1.5148514851485149,0.053585756203803125
1.5218216318785578,0.05349942039896349
1.5263157894736843,0.05341308459412386
1.5333333333333334,0.05332674878928423
1.5384615384615385,0.053240412984444596
1.540983606557377,0.053154077179604964
1.5454545454545454,0.05306774137476533
1.5483870967741935,0.0529814055699257
1.5555555555555556,0.05289506976508607
1.5555555555555556,0.052808733960246435
1.5555555555555556,0.0527223981554068
1.56,0.05263606235056706
1.565217391304348,0.052549726545727427
1.5714285714285714,0.052463390740887794
1.5714285714285714,0.05237705493604816
1.5714285714285714,0.05229071913120853
1.5714285714285714,0.0522043833263689
1.5714285714285714,0.052118047521529265
1.574468085106383,0.05203171171668963
1.5813953488372092,0.05194537591185
1.5833333333333333,0.05185904010701037
1.5909090909090908,0.051772704302170736
1.6,0.0516863684973311
1.6,0.05160003269249147
1.6,0.05151369688765184
1.6,0.051427361082812206
1.6,0.05134102527797246
1.6,0.05125468947313283
1.6,0.0511683536682932
1.6,0.051082017863453566
1.6,0.050995682058613934
1.6,0.0509093462537743
1.6,0.05082301044893467
1.6,0.05073667464409504
1.6,0.050650338839255404
1.6,0.05056400303441577
1.6071428571428572,0.05047766722957614
1.6143790849673203,0.05039133142473651
1.617391304347826,0.050304995619896875
1.625,0.05021865981505724
1.625,0.0501323240102175
1.625,0.05004598820537787
1.627906976744186,0.049959652400538235
1.6363636363636365,0.0498733165956986
1.6363636363636365,0.04978698079085897
1.6428571428571428,0.04970064498601934
1.6470588235294117,0.049614309181179705
1.6527777777777777,0.04952797337634007
1.6666666666666667,0.04944163757150044
1.6666666666666667,0.04935530176666081
1.6666666666666667,0.049268965961821176
1.6666666666666667,0.049182630156981544
1.6666666666666667,0.04909629435214191
1.6666666666666667,0.04900995854730228
1.6666666666666667,0.04892362274246265
1.6666666666666667,0.048837286937622904
1.6666666666666667,0.04875095113278327
1.6666666666666667,0.04866461532794364
1.6666666666666667,0.04857827952310401
1.68,0.048491943718264374
1.6875,0.04840560791342474
1.6923076923076923,0.04831927210858511
1.7,0.04823293630374548
1.7,0.048146600498905845
1.7058823529411764,0.04806026469406621
1.7142857142857142,0.04797392888922658
1.7142857142857142,0.04788759308438695
1.7142857142857142,0.047801257279547316
1.7142857142857142,0.04771492147470768
1.7142857142857142,0.04762858566986805
1.7222222222222223,0.04754224986502831
1.7272727272727273,0.047455914060188675
1.7333333333333334,0.04736957825534904
1.7428571428571429,0.04728324245050941
1.75,0.04719690664566978
1.75,0.047110570840830146
1.75,0.047024235035990514
1.75,0.04693789923115088
1.761061946902655,0.04685156342631125
1.7666666666666666,0.04676522762147162
1.7708333333333333,0.046678891816631984
1.7777777777777777,0.04659255601179235
1.7777777777777777,0.04650622020695272
1.7826086956521738,0.04641988440211309
1.7894736842105263,0.046333548597273455
1.8,0.04624721279243371
1.8,0.04616087698759408
1.8,0.04607454118275445
1.8,0.045988205377914815
1.8,0.04590186957307518
1.8,0.04581553376823555
1.8,0.04572919796339592
1.8,0.045642862158556285
1.8,0.04555652635371665
1.8,0.04547019054887702
1.8076923076923077,0.04538385474403739
1.8181818181818181,0.045297518939197756
1.82,0.045211183134358124
1.83,0.04512484732951849
1.8333333333333333,0.04503851152467875
1.8333333333333333,0.044952175719839116
1.8333333333333333,0.044865839914999484
1.8333333333333333,0.04477950411015985
1.8333333333333333,0.04469316830532022
1.8387096774193548,0.04460683250048059
1.8461538461538463,0.044520496695640954
1.8571428571428572,0.04443416089080132
1.8571428571428572,0.04434782508596169
1.8571428571428572,0.04426148928112206
1.8571428571428572,0.044175153476282425
1.8666666666666667,0.04408881767144279
1.875,0.04400248186660316
1.875,0.04391614606176353
1.875,0.043829810256923896
1.8823529411764706,0.04374347445208415
1.8888888888888888,0.04365713864724452
1.8888888888888888,0.04357080284240489
1.9,0.043484467037565255
1.9,0.04339813123272562
1.9090909090909092,0.04331179542788599
1.9130434782608696,0.04322545962304636
1.9189189189189189,0.043139123818206726
1.9259259259259258,0.043052788013367094
1.9351851851851851,0.04296645220852746
1.9423076923076923,0.04288011640368783
1.9523809523809523,0.0427937805988482
1.9642857142857142,0.042707444794008564
1.975609756097561,0.04262110898916893
2.0,0.0425347731843293
2.0,0.042448437379489556
2.0,0.042362101574649924
2.0,0.04227576576981029
2.0,0.04218942996497066
2.0,0.04210309416013103
2.0,0.042016758355291395
2.0,0.04193042255045176
2.0,0.04184408674561213
2.0,0.0417577509407725
2.0,0.041671415135932866
2.0,0.04158507933109323
2.0,0.0414987435262536
2.0,0.04141240772141397
2.0,0.041326071916574336
2.0,0.04123973611173459
2.0,0.04115340030689496
2.0,0.04106706450205533
2.0,0.040980728697215696
2.0,0.040894392892376064
2.0084745762711864,0.04080805708753643
2.0317460317460316,0.0407217212826968
2.0454545454545454,0.04063538547785717
2.0579710144927534,0.040549049673017534
2.066666666666667,0.0404627138681779
2.074468085106383,0.04037637806333827
2.0833333333333335,0.04029004225849864
2.090909090909091,0.040203706453659005
2.1,0.04011737064881937
2.103448275862069,0.04003103484397974
2.111111111111111,0.03994469903914
2.111111111111111,0.039858363234300365
2.125,0.03977202742946073
2.125,0.0396856916246211
2.13265306122449,0.03959935581978147
2.142857142857143,0.039513020014941835
2.142857142857143,0.0394266842101022
2.142857142857143,0.03934034840526257
2.1538461538461537,0.03925401260042294
2.1621621621621623,0.039167676795583306
2.1666666666666665,0.039081340990743674
2.1666666666666665,0.03899500518590404
2.1666666666666665,0.03890866938106441
2.1666666666666665,0.03882233357622478
2.1818181818181817,0.038735997771385144
2.1875,0.0386496619665454
2.2,0.03856332616170577
2.2,0.038476990356866136
2.2,0.038390654552026504
2.2,0.03830431874718687
2.2,0.03821798294234724
2.2,0.03813164713750761
2.2127659574468086,0.038045311332667975
2.2222222222222223,0.03795897552782834
2.2244897959183674,0.03787263972298871
2.235294117647059,0.03778630391814908
2.25,0.037699968113309446
2.25,0.03761363230846981
2.25,0.03752729650363018
2.2653061224489797,0.03744096069879044
2.272727272727273,0.037354624893950805
2.2857142857142856,0.03726828908911117
2.2857142857142856,0.03718195328427154
2.2941176470588234,0.03709561747943191
2.3043478260869565,0.037009281674592276
2.314814814814815,0.036922945869752644
2.3292682926829267,0.03683661006491301
2.3333333333333335,0.03675027426007338
2.3333333333333335,0.03666393845523375
2.3333333333333335,0.036577602650394114
2.3333333333333335,0.03649126684555448
2.3529411764705883,0.03640493104071485
2.3636363636363638,0.03631859523587522
2.3703703703703702,0.036232259431035585
2.375,0.03614592362619584
2.3846153846153846,0.03605958782135621
2.4,0.03597325201651658
2.4,0.035886916211676945
2.4,0.03580058040683731
2.4,0.03571424460199768
2.4,0.03562790879715805
2.41025641025641,0.035541572992318415
2.4210526315789473,0.03545523718747878
2.4285714285714284,0.03536890138263915
2.4285714285714284,0.03528256557779952
2.4444444444444446,0.035196229772959886
2.4444444444444446,0.035109893968120254
2.4545454545454546,0.03502355816328062
2.466666666666667,0.03493722235844099
2.477272727272727,0.034850886553601246
2.5,0.03476455074876161
2.5,0.03467821494392198
2.5,0.03459187913908235
2.5,0.034505543334242716
2.5,0.034419207529403084
2.5185185185185186,0.03433287172456345
2.534412955465587,0.03424653591972382
2.5454545454545454,0.03416020011488419
2.5555555555555554,0.034073864310044555
2.5652173913043477,0.03398752850520492
2.5714285714285716,0.03390119270036529
2.576530612244898,0.03381485689552566
2.588235294117647,0.033728521090686026
2.6,0.03364218528584639
2.6,0.03355584948100665
2.6,0.03346951367616702
2.60208255857196,0.033383177871327385
2.6196319018404908,0.03329684206648775
2.625,0.03321050626164812
2.6363636363636362,0.03312417045680849
2.65,0.033037834651968856
2.6666666666666665,0.032951498847129224
2.6666666666666665,0.03286516304228959
2.6666666666666665,0.03277882723744996
2.68,0.03269249143261033
2.6923076923076925,0.032606155627770694
2.7050912584053792,0.03251981982293106
2.7142857142857144,0.03243348401809143
2.717948717948718,0.032347148213251686
2.7333333333333334,0.032260812408412054
2.75,0.03217447660357242
2.75,0.03208814079873279
2.769230769230769,0.03200180499389316
2.7777777777777777,0.031915469189053525
2.8,0.03182913338421389
2.8,0.03174279757937426
2.8,0.03165646177453463
2.8016528925619837,0.031570125969694995
2.8181818181818183,0.03148379016485536
2.8333333333333335,0.03139745436001573
2.8333333333333335,0.0313111185551761
2.84375,0.031224782750336466
2.857142857142857,0.031138446945496834
2.857142857142857,0.03105211114065709
2.875,0.030965775335817458
2.888888888888889,0.030879439530977826
2.9,0.030793103726138193
2.909090909090909,0.03070676792129856
2.926470588235294,0.03062043211645893
2.9452054794520546,0.030534096311619296
2.9722222222222223,0.030447760506779664
3.0,0.030361424701940032
3.0,0.0302750888971004
3.0,0.030188753092260767
3.0,0.030102417287421135
3.0,0.030016081482581503
3.0,0.02992974567774187
3.0,0.029843409872902238
3.026666666666667,0.029757074068062495
3.05,0.029670738263222862
3.0677966101694913,0.02958440245838323
3.0833333333333335,0.029498066653543598
3.1,0.029411730848703965
3.111111111111111,0.029325395043864333
3.129166666666667,0.0292390592390247
3.142857142857143,0.02915272343418507
3.159090909090909,0.029066387629345436
3.1666666666666665,0.028980051824505804
3.176470588235294,0.02889371601966617
3.2,0.02880738021482654
3.2,0.028721044409986907
3.2,0.028634708605147274
3.2142857142857144,0.02854837280030753
3.230769230769231,0.0284620369954679
3.25,0.028375701190628266
3.2670454545454546,0.028289365385788634
3.2857142857142856,0.028203029580949
3.2988929889298895,0.02811669377610937
3.3157894736842106,0.028030357971269737
3.3333333333333335,0.027944022166430105
3.3333333333333335,0.027857686361590472
3.357142857142857,0.02777135055675084
3.375,0.027685014751911208
3.3902439024390243,0.027598678947071575
3.4,0.027512343142231943
3.4,0.02742600733739231
3.4237288135593222,0.02733967153255268
3.4347826086956523,0.027253335727712935
3.45,0.027166999922873303
3.466666666666667,0.02708066411803367
3.5,0.026994328313194038
3.5,0.026907992508354406
3.5,0.026821656703514773
3.526315789473684,0.02673532089867514
3.546583850931677,0.02664898509383551
3.5714285714285716,0.026562649288995877
3.588235294117647,0.026476313484156244
3.6,0.026389977679316612
3.6,0.02630364187447698
3.625,0.026217306069637347
3.6470588235294117,0.026130970264797715
3.6666666666666665,0.026044634459958083
3.6666666666666665,0.02595829865511834
3.7,0.025871962850278707
3.7142857142857144,0.025785627045439075
3.739130434782609,0.025699291240599442
3.7607361963190185,0.02561295543575981
3.7857142857142856,0.025526619630920178
3.8,0.025440283826080545
3.8,0.025353948021240913
3.8297872340425534,0.02526761221640128
3.8333333333333335,0.02518127641156165
3.857142857142857,0.025094940606722016
3.875,0.025008604801882384
3.9047619047619047,0.02492226899704275
3.933025404157044,0.02483593319220312
3.962406015037594,0.024749597387363376
4.0,0.024663261582523743
4.0,0.02457692577768411
4.0,0.02449058997284448
4.0,0.024404254168004846
4.006756756756757,0.024317918363165214
4.051446945337621,0.02423158255832558
4.083333333333333,0.02414524675348595
4.102564102564102,0.024058910948646317
4.125,0.023972575143806685
4.142857142857143,0.023886239338967052
4.166666666666667,0.02379990353412742
4.1923076923076925,0.023713567729287788
4.2,0.023627231924448155
4.222222222222222,0.023540896119608523
4.25,0.02345456031476878
4.285714285714286,0.023368224509929147
4.3,0.023281888705089515
4.333333333333333,0.023195552900249883
4.333333333333333,0.02310921709541025
4.37037037037037,0.023022881290570618
4.391304347826087,0.022936545485730986
4.4,0.022850209680891354
4.428571428571429,0.02276387387605172
4.444444444444445,0.02267753807121209
4.48,0.022591202266372457
4.5,0.022504866461532824
4.521739130434782,0.022418530656693192
4.555555555555555,0.02233219485185356
4.581818181818182,0.022245859047013927
4.6,0.022159523242174184
4.625,0.02207318743733455
4.653225806451613,0.02198685163249492
4.666666666666667,0.021900515827655287
4.714285714285714,0.021814180022815655
4.747663551401869,0.021727844217976022
4.769230769230769,0.02164150841313639
4.8,0.021555172608296758
4.818181818181818,0.021468836803457125
4.842794759825328,0.021382500998617493
4.875,0.02129616519377786
4.901960784313726,0.02120982938893823
4.947368421052632,0.021123493584098596
5.0,0.021037157779258964
5.0,0.02095082197441933
5.0,0.020864486169579588
5.047445255474453,0.020778150364739956
5.090909090909091,0.020691814559900323
5.125,0.02060547875506069
5.157801418439717,0.02051914295022106
5.176470588235294,0.020432807145381426
5.2,0.020346471340541794
5.233333333333333,0.020260135535702162
5.269230769230769,0.02017379973086253
5.3,0.020087463926022897
5.334975369458128,0.020001128121183265
5.380952380952381,0.019914792316343632
5.4,0.019828456511504
5.44,0.019742120706664368
5.482758620689655,0.019655784901824624
5.5,0.019569449096984992
5.555555555555555,0.01948311329214536
5.590909090909091,0.019396777487305727
5.625,0.019310441682466095
5.666666666666667,0.019224105877626463
5.714285714285714,0.01913777007278683
5.75,0.019051434267947198
5.8,0.018965098463107566
5.833333333333333,0.018878762658267934
5.857142857142857,0.0187924268534283
5.896341463414634,0.01870609104858867
5.954022988505747,0.018619755243749037
6.0,0.018533419438909404
6.0,0.018447083634069772
6.059701492537314,0.01836074782923003
6.111111111111111,0.018274412024390396
6.147058823529412,0.018188076219550764
6.2,0.01810174041471113
6.221238938053097,0.0180154046098715
6.265454545454546,0.017929068805031867
6.321428571428571,0.017842733000192235
6.358208955223881,0.017756397195352602
6.4,0.01767006139051297
6.428571428571429,0.017583725585673338
6.481481481481482,0.017497389780833705
6.538461538461538,0.017411053975994073
6.583333333333333,0.01732471817115444
6.617021276595745,0.01723838236631481
6.666666666666667,0.017152046561475176
6.75,0.017065710756635433
6.8,0.0169793749517958
6.833333333333333,0.016893039146956168
6.888888888888889,0.016806703342116536
6.962962962962963,0.016720367537276903
7.0,0.01663403173243727
7.052631578947368,0.01654769592759764
7.120481927710843,0.016461360122758006
7.166666666666667,0.016375024317918374
7.230769230769231,0.016288688513078742
7.296296296296297,0.01620235270823911
7.36,0.016116016903399477
7.4,0.016029681098559845
7.5,0.015943345293720212
7.545454545454546,0.01585700948888047
7.6,0.015770673684040837
7.666666666666667,0.015684337879201204
7.732142857142857,0.015598002074361572
7.8,0.01551166626952194
7.857142857142857,0.015425330464682308
7.928571428571429,0.015338994659842675
8.0,0.015252658855003043
8.035714285714286,0.01516632305016341
8.117647058823529,0.015079987245323778
8.173913043478262,0.014993651440484146
8.239348370927319,0.014907315635644514
8.333333333333334,0.014820979830804881
8.4,0.014734644025965249
8.466666666666667,0.014648308221125617
8.555555555555555,0.014561972416285873
8.615384615384615,0.014475636611446241
8.7,0.014389300806606609
8.796875,0.014302965001766976
8.857142857142858,0.014216629196927344
9.0,0.014130293392087712
9.0,0.01404395758724808
9.133333333333333,0.013957621782408447
9.2,0.013871285977568815
9.28125,0.013784950172729182
9.368421052631579,0.01369861436788955
9.44140625,0.013612278563049918
9.545454545454545,0.013525942758210285
9.625,0.013439606953370653
9.733496332518337,0.01335327114853102
9.833333333333334,0.013266935343691277
9.941176470588236,0.013180599538851645
10.0,0.013094263734012013
10.142857142857142,0.01300792792917238
10.25,0.012921592124332748
10.375,0.012835256319493116
10.461538461538462,0.012748920514653483
10.6,0.012662584709813851
10.7,0.012576248904974219
10.804878048780488,0.012489913100134586
10.936274509803921,0.012403577295294954
11.012903225806452,0.012317241490455322
11.166666666666666,0.01223090568561569
11.302013422818792,0.012144569880776057
11.4,0.012058234075936425
11.543291898842693,0.011971898271096681
11.666666666666666,0.01188556246625705
11.8,0.011799226661417417
11.954545454545455,0.011712890856577785
12.105263157894736,0.011626555051738152
12.235294117647058,0.01154021924689852
12.375,0.011453883442058888
12.5,0.011367547637219255
12.643103448275863,0.011281211832379623
12.8,0.01119487602753999
12.905604719764012,0.011108540222700358
13.090909090909092,0.011022204417860726
13.205859065716547,0.010935868613021094
13.4,0.010849532808181461
13.571428571428571,0.010763197003341718
13.714285714285714,0.010676861198502086
13.842105263157896,0.010590525393662453
14.0,0.010504189588822821
14.1875,0.010417853783983189
14.333333333333334,0.010331517979143556
14.5,0.010245182174303924
14.638297872340425,0.010158846369464292
14.846153846153847,0.01007251056462466
15.058823529411764,0.009986174759785027
15.285714285714286,0.009899838954945395
15.444444444444445,0.009813503150105762
15.647058823529411,0.00972716734526613
15.833333333333334,0.009640831540426498
16.0,0.009554495735586865
16.25,0.009468159930747122
16.468996617812852,0.00938182412590749
16.68421052631579,0.009295488321067857
16.9,0.009209152516228225
17.142857142857142,0.009122816711388593
17.333333333333332,0.00903648090654896
17.6,0.008950145101709328
17.8,0.008863809296869696
18.058823529411764,0.008777473492030063
18.318181818181817,0.008691137687190431
18.555555555555557,0.008604801882350799
18.833333333333332,0.008518466077511166
19.11111111111111,0.008432130272671534
19.351063829787233,0.008345794467831902
19.6046511627907,0.00825945866299227
19.928571428571427,0.008173122858152526
20.166666666666668,0.008086787053312894
20.441176470588236,0.008000451248473262
20.767441860465116,0.00791411544363363
21.03971119133574,0.007827779638793997
21.384615384615383,0.0077414438339543645
21.77777777777778,0.007655108029114732
22.1,0.0075687722242751
22.4,0.0074824364194354676
22.764705882352942,0.007396100614595835
23.166666666666668,0.007309764809756203
23.5,0.007223429004916571
23.893382352941178,0.007137093200076938
24.25,0.007050757395237306
24.657894736842106,0.006964421590397563
25.09090909090909,0.00687808578555793
25.555555555555557,0.006791749980718298
26.1,0.006705414175878666
26.5,0.006619078371039033
27.0,0.006532742566199401
27.580645161290324,0.006446406761359769
28.071428571428573,0.006360070956520136
28.625,0.006273735151680504
29.285714285714285,0.006187399346840872
29.8,0.006101063542001239
30.375,0.006014727737161607
30.857142857142858,0.005928391932321975
31.395833333333332,0.005842056127482342
31.952380952380953,0.00575572032264271
32.6,0.005669384517802967
33.23076923076923,0.005583048712963334
33.88461538461539,0.005496712908123702
34.572649572649574,0.00541037710328407
35.22222222222222,0.005324041298444437
36.021119324181626,0.005237705493604805
36.81818181818182,0.005151369688765173
37.61904761904762,0.0050650338839255404
38.5,0.004978698079085908
39.43434343434343,0.004892362274246276
40.39411764705882,0.0048060264694066435
41.5,0.004719690664567011
42.473684210526315,0.004633354859727379
43.625,0.0045470190548877465
44.666666666666664,0.004460683250048114
45.6993006993007,0.004374347445208371
47.098501070663815,0.0042880116403687385
48.5,0.004201675835529106
49.835443037974684,0.004115340030689474
51.22727272727273,0.0040290042258498415
52.4,0.003942668421010209
53.833333333333336,0.003856332616170577
55.6,0.0037699968113309446
57.42857142857143,0.0036836610064913122
59.37084673097535,0.00359732520165168
61.2,0.0035109893968120476
62.92307692307692,0.0034246535919724153
65.18181818181819,0.003338317787132783
67.44444444444444,0.0032519819822931506
69.66666666666667,0.0031656461774534073
71.78947368421052,0.003079310372613775
74.07272727272728,0.0029929745677741426
77.05263157894737,0.0029066387629345103
80.6,0.002820302958094878
83.7,0.0027339671532552456
87.16666666666667,0.0026476313484156133
90.22772277227723,0.002561295543575981
94.0,0.0024749597387363487
97.9037037037037,0.0023886239338967163
102.8030612244898,0.002302288129057084
108.16666666666667,0.0022159523242174517
114.33333333333333,0.0021296165193778194
121.17857142857143,0.002043280714538187
128.47222222222223,0.0019569449096985547
135.16666666666666,0.0018706091048588114
141.98076923076923,0.001784273300019179
150.988416988417,0.0016979374951795467
160.0,0.0016116016903399144
169.14285714285714,0.001525265885500282
179.95424836601308,0.0014389300806606498
193.92592592592592,0.0013525942758210174
206.78571428571428,0.0012662584709813851
221.5,0.0011799226661417528
243.71428571428572,0.0010935868613021205
266.4375,0.0010072510564624881
290.9259259259259,0.0009209152516228558
321.5,0.0008345794467832235
355.0,0.0007482436419435912
401.7238095238095,0.0006619078371039588
466.42857142857144,0.0005755720322642155
534.0526315789474,0.0004892362274245832
642.6,0.00040290042258495085
810.5666666666667,0.0003165646177453185
1114.7272727272727,0.0002302288129056862
1622.875,0.00014389300806605387
2784.2727272727275,5.755720322642155e-05


==> csv_data/ccdf_repost_count_thin.csv <==
repost_count_value,ccdf
0.0,0.9999988488559355
0.0,0.9999125130510959
0.0,0.9998261772462562
0.0,0.9997398414414166
0.0,0.999653505636577
0.0,0.9995671698317373
0.0,0.9994808340268976
0.0,0.999394498222058
0.0,0.9993081624172183
0.0,0.9992218266123787
0.0,0.999135490807539
0.0,0.9990491550026994
0.0,0.9989628191978598
0.0,0.9988764833930202
0.0,0.9987901475881805
0.0,0.9987038117833409
0.0,0.9986174759785013
0.0,0.9985311401736616
0.0,0.998444804368822
0.0,0.9983584685639824
0.0,0.9982721327591427
0.0,0.998185796954303
0.0,0.9980994611494634
0.0,0.9980131253446237
0.0,0.9979267895397841
0.0,0.9978404537349445
0.0,0.9977541179301048
0.0,0.9976677821252652
0.0,0.9975814463204256
0.0,0.9974951105155859
0.0,0.9974087747107463
0.0,0.9973224389059067
0.0,0.997236103101067
0.0,0.9971497672962274
0.0,0.9970634314913878
0.0,0.996977095686548
0.0,0.9968907598817084
0.0,0.9968044240768688
0.0,0.9967180882720291
0.0,0.9966317524671895
0.0,0.9965454166623499
0.0,0.9964590808575102
0.0,0.9963727450526706
0.0,0.996286409247831
0.0,0.9962000734429913
0.0,0.9961137376381517
0.0,0.9960274018333121
0.0,0.9959410660284724
0.0,0.9958547302236328
0.0,0.9957683944187932
0.0,0.9956820586139534
0.0,0.9955957228091138
0.0,0.9955093870042742
0.0,0.9954230511994345
0.0,0.9953367153945949
0.0,0.9952503795897553
0.0,0.9951640437849156
0.0,0.995077707980076
0.0,0.9949913721752364
0.0,0.9949050363703967
0.0,0.9948187005655571
0.0,0.9947323647607175
0.0,0.9946460289558778
0.0,0.9945596931510382
0.0,0.9944733573461986
0.0,0.9943870215413588
0.0,0.9943006857365192
0.0,0.9942143499316796
0.0,0.9941280141268399
0.0,0.9940416783220003
0.0,0.9939553425171607
0.0,0.993869006712321
0.0,0.9937826709074814
0.0,0.9936963351026418
0.0,0.9936099992978021
0.0,0.9935236634929625
0.0,0.9934373276881229
0.0,0.9933509918832832
0.0,0.9932646560784436
0.0,0.993178320273604
0.0,0.9930919844687642
0.0,0.9930056486639246
0.0,0.992919312859085
0.0,0.9928329770542453
0.0,0.9927466412494057
0.0,0.9926603054445661
0.0,0.9925739696397264
0.0,0.9924876338348868
0.0,0.9924012980300472
0.0,0.9923149622252075
0.0,0.9922286264203679
0.0,0.9921422906155283
0.0,0.9920559548106886
0.0,0.991969619005849
0.0,0.9918832832010093
0.0,0.9917969473961696
0.0,0.99171061159133
0.0,0.9916242757864904
0.0,0.9915379399816507
0.0,0.9914516041768111
0.0,0.9913652683719715
0.0,0.9912789325671318
0.0,0.9911925967622922
0.0,0.9911062609574526
0.0,0.991019925152613
0.0,0.9909335893477733
0.0,0.9908472535429337
0.0,0.990760917738094
0.0,0.9906745819332544
0.0,0.9905882461284147
0.0,0.990501910323575
0.0,0.9904155745187354
0.0,0.9903292387138958
0.0,0.9902429029090561
0.0,0.9901565671042165
0.0,0.9900702312993769
0.0,0.9899838954945372
0.0,0.9898975596896976
0.0,0.989811223884858
0.0,0.9897248880800184
0.0,0.9896385522751787
0.0,0.9895522164703391
0.0,0.9894658806654995
0.0,0.9893795448606598
0.0,0.9892932090558201
0.0,0.9892068732509804
0.0,0.9891205374461408
0.0,0.9890342016413012
0.0,0.9889478658364615
0.0,0.9888615300316219
0.0,0.9887751942267823
0.0,0.9886888584219427
0.0,0.988602522617103
0.0,0.9885161868122634
0.0,0.9884298510074238
0.0,0.9883435152025841
0.0,0.9882571793977445
0.0,0.9881708435929049
0.0,0.9880845077880651
0.0,0.9879981719832255
0.0,0.9879118361783858
0.0,0.9878255003735462
0.0,0.9877391645687066
0.0,0.987652828763867
0.0,0.9875664929590273
0.0,0.9874801571541877
0.0,0.987393821349348
0.0,0.9873074855445084
0.0,0.9872211497396688
0.0,0.9871348139348292
0.0,0.9870484781299895
0.0,0.9869621423251499
0.0,0.9868758065203103
0.0,0.9867894707154705
0.0,0.9867031349106309
0.0,0.9866167991057913
0.0,0.9865304633009516
0.0,0.986444127496112
0.0,0.9863577916912724
0.0,0.9862714558864327
0.0,0.9861851200815931
0.0,0.9860987842767535
0.0,0.9860124484719138
0.0,0.9859261126670742
0.0,0.9858397768622346
0.0,0.9857534410573949
0.0,0.9856671052525553
0.0,0.9855807694477157
0.0,0.9854944336428759
0.0,0.9854080978380363
0.0,0.9853217620331967
0.0,0.985235426228357
0.0,0.9851490904235174
0.0,0.9850627546186778
0.0,0.9849764188138381
0.0,0.9848900830089985
0.0,0.9848037472041589
0.0,0.9847174113993192
0.0,0.9846310755944796
0.0,0.98454473978964
0.0,0.9844584039848003
0.0,0.9843720681799607
0.0,0.9842857323751211
0.0,0.9841993965702813
0.0,0.9841130607654417
0.0,0.9840267249606021
0.0,0.9839403891557624
0.0,0.9838540533509228
0.0,0.9837677175460832
0.0,0.9836813817412435
0.0,0.9835950459364039
0.0,0.9835087101315643
0.0,0.9834223743267246
0.0,0.983336038521885
0.0,0.9832497027170454
0.0,0.9831633669122057
0.0,0.9830770311073661
0.0,0.9829906953025264
0.0,0.9829043594976867
0.0,0.9828180236928471
0.0,0.9827316878880075
0.0,0.9826453520831678
0.0,0.9825590162783282
0.0,0.9824726804734886
0.0,0.9823863446686489
0.0,0.9823000088638093
0.0,0.9822136730589697
0.0,0.98212733725413
0.0,0.9820410014492904
0.0,0.9819546656444508
0.0,0.9818683298396111
0.0,0.9817819940347715
0.0,0.9816956582299318
0.0,0.9816093224250921
0.0,0.9815229866202525
0.0,0.9814366508154129
0.0,0.9813503150105732
0.0,0.9812639792057336
0.0,0.981177643400894
0.0,0.9810913075960543
0.0,0.9810049717912147
0.0,0.9809186359863751
0.0,0.9808323001815354
0.0,0.9807459643766958
0.0,0.9806596285718562
0.0,0.9805732927670165
0.0,0.9804869569621768
0.0,0.9804006211573372
0.0,0.9803142853524975
0.0,0.9802279495476579
0.0,0.9801416137428183
0.0,0.9800552779379786
0.0,0.979968942133139
0.0,0.9798826063282994
0.0,0.9797962705234597
0.0,0.9797099347186201
0.0,0.9796235989137805
0.0,0.9795372631089408
0.0,0.9794509273041012
0.0,0.9793645914992616
0.0,0.979278255694422
0.0,0.9791919198895822
0.0,0.9791055840847426
0.0,0.9790192482799029
0.0,0.9789329124750633
0.0,0.9788465766702237
0.0,0.978760240865384
0.0,0.9786739050605444
0.0,0.9785875692557048
0.0,0.9785012334508651
0.0,0.9784148976460255
0.0,0.9783285618411859
0.0,0.9782422260363463
0.0,0.9781558902315066
0.0,0.978069554426667
0.0,0.9779832186218274
0.0,0.9778968828169876
0.0,0.977810547012148
0.0,0.9777242112073083
0.0,0.9776378754024687
0.0,0.9775515395976291
0.0,0.9774652037927894
0.0,0.9773788679879498
0.0,0.9772925321831102
0.0,0.9772061963782706
0.0,0.9771198605734309
0.0,0.9770335247685913
0.0,0.9769471889637517
0.0,0.976860853158912
0.0,0.9767745173540724
0.0,0.9766881815492328
0.0,0.976601845744393
0.0,0.9765155099395534
0.0,0.9764291741347138
0.0,0.9763428383298741
0.0,0.9762565025250345
0.0,0.9761701667201949
0.0,0.9760838309153552
0.0,0.9759974951105156
0.0,0.975911159305676
0.0,0.9758248235008363
0.0,0.9757384876959967
0.0,0.9756521518911571
0.0,0.9755658160863174
0.0,0.9754794802814778
0.0,0.9753931444766382
0.0,0.9753068086717984
0.0,0.9752204728669588
0.0,0.9751341370621192
0.0,0.9750478012572795
0.0,0.9749614654524399
0.0,0.9748751296476003
0.0,0.9747887938427606
0.0,0.974702458037921
0.0,0.9746161222330814
0.0,0.9745297864282417
0.0,0.9744434506234021
0.0,0.9743571148185625
0.0,0.9742707790137228
0.0,0.9741844432088832
0.0,0.9740981074040435
0.0,0.9740117715992038
0.0,0.9739254357943642
0.0,0.9738390999895246
0.0,0.9737527641846849
0.0,0.9736664283798453
0.0,0.9735800925750057
0.0,0.973493756770166
0.0,0.9734074209653264
0.0,0.9733210851604868
0.0,0.9732347493556471
0.0,0.9731484135508075
0.0,0.9730620777459679
0.0,0.9729757419411282
0.0,0.9728894061362886
0.0,0.9728030703314489
0.0,0.9727167345266092
0.0,0.9726303987217696
0.0,0.97254406291693
0.0,0.9724577271120903
0.0,0.9723713913072507
0.0,0.9722850555024111
0.0,0.9721987196975714
0.0,0.9721123838927318
0.0,0.9720260480878922
0.0,0.9719397122830525
0.0,0.9718533764782129
0.0,0.9717670406733733
0.0,0.9716807048685336
0.0,0.9715943690636939
0.0,0.9715080332588543
0.0,0.9714216974540146
0.0,0.971335361649175
0.0,0.9712490258443354
0.0,0.9711626900394957
0.0,0.9710763542346561
0.0,0.9709900184298165
0.0,0.9709036826249768
0.0,0.9708173468201372
0.0,0.9707310110152976
0.0,0.9706446752104579
0.0,0.9705583394056183
0.0,0.9704720036007787
0.0,0.970385667795939
0.0,0.9702993319910993
0.0,0.9702129961862597
0.0,0.97012666038142
0.0,0.9700403245765804
0.0,0.9699539887717408
0.0,0.9698676529669011
0.0,0.9697813171620615
0.0,0.9696949813572219
0.0,0.9696086455523822
0.0,0.9695223097475426
0.0,0.969435973942703
0.0,0.9693496381378633
0.0,0.9692633023330237
0.0,0.9691769665281841
0.0,0.9690906307233444
0.0,0.9690042949185047
0.0,0.9689179591136651
0.0,0.9688316233088254
0.0,0.9687452875039858
0.0,0.9686589516991462
0.0,0.9685726158943065
0.0,0.9684862800894669
0.0,0.9683999442846273
0.0,0.9683136084797876
0.0,0.968227272674948
0.0,0.9681409368701084
0.0,0.9680546010652687
0.0,0.9679682652604291
0.0,0.9678819294555895
0.0,0.9677955936507499
0.0,0.9677092578459101
0.0,0.9676229220410705
0.0,0.9675365862362308
0.0,0.9674502504313912
0.0,0.9673639146265516
0.0,0.967277578821712
0.0,0.9671912430168723
0.0,0.9671049072120327
0.0,0.967018571407193
0.0,0.9669322356023534
0.0,0.9668458997975138
0.0,0.9667595639926742
0.0,0.9666732281878345
0.0,0.9665868923829949
0.0,0.9665005565781553
0.0,0.9664142207733155
0.0,0.9663278849684759
0.0,0.9662415491636362
0.0,0.9661552133587966
0.0,0.966068877553957
0.0,0.9659825417491174
0.0,0.9658962059442777
0.0,0.9658098701394381
0.0,0.9657235343345985
0.0,0.9656371985297588
0.0,0.9655508627249192
0.0,0.9654645269200796
0.0,0.9653781911152399
0.0,0.9652918553104003
0.0,0.9652055195055605
0.0,0.9651191837007209
0.0,0.9650328478958813
0.0,0.9649465120910417
0.0,0.964860176286202
0.0,0.9647738404813624
0.0,0.9646875046765228
0.0,0.9646011688716831
0.0,0.9645148330668435
0.0,0.9644284972620039
0.0,0.9643421614571642
0.0,0.9642558256523246
0.0,0.964169489847485
0.0,0.9640831540426453
0.0,0.9639968182378056
0.0,0.963910482432966
0.0,0.9638241466281263
0.0,0.9637378108232867
0.0,0.9636514750184471
0.0,0.9635651392136074
0.0,0.9634788034087678
0.0,0.9633924676039282
0.0,0.9633061317990885
0.0,0.9632197959942489
0.0,0.9631334601894093
0.0,0.9630471243845696
0.0,0.96296078857973
0.0,0.9628744527748904
0.0,0.9627881169700507
0.0,0.962701781165211
0.0,0.9626154453603714
0.0,0.9625291095555317
0.0,0.9624427737506921
0.0,0.9623564379458525
0.0,0.9622701021410128
0.0,0.9621837663361732
0.0,0.9620974305313336
0.0,0.9620110947264939
0.0,0.9619247589216543
0.0,0.9618384231168147
0.0,0.961752087311975
0.0,0.9616657515071354
0.0,0.9615794157022958
0.0,0.9614930798974561
0.0,0.9614067440926164
0.0,0.9613204082877768
0.0,0.9612340724829371
0.0,0.9611477366780975
0.0,0.9610614008732579
0.0,0.9609750650684182
0.0,0.9608887292635786
0.0,0.960802393458739
0.0,0.9607160576538993
0.0,0.9606297218490597
0.0,0.9605433860442201
0.0,0.9604570502393804
0.0,0.9603707144345408
0.0,0.9602843786297012
0.0,0.9601980428248615
0.0,0.9601117070200218
0.0,0.9600253712151822
0.0,0.9599390354103425
0.0,0.9598526996055029
0.0,0.9597663638006633
0.0,0.9596800279958236
0.0,0.959593692190984
0.0,0.9595073563861444
0.0,0.9594210205813047
0.0,0.9593346847764651
0.0,0.9592483489716255
0.0,0.9591620131667858
0.0,0.9590756773619462
0.0,0.9589893415571066
0.0,0.958903005752267
0.0,0.9588166699474272
0.0,0.9587303341425876
0.0,0.9586439983377479
0.0,0.9585576625329083
0.0,0.9584713267280687
0.0,0.958384990923229
0.0,0.9582986551183894
0.0,0.9582123193135498
0.0,0.9581259835087101
0.0,0.9580396477038705
0.0,0.9579533118990309
0.0,0.9578669760941912
0.0,0.9577806402893516
0.0,0.957694304484512
0.0,0.9576079686796724
0.0,0.9575216328748326
0.0,0.957435297069993
0.0,0.9573489612651533
0.0,0.9572626254603137
0.0,0.9571762896554741
0.0,0.9570899538506344
0.0,0.9570036180457948
0.0,0.9569172822409552
0.0,0.9568309464361155
0.0,0.9567446106312759
0.0,0.9566582748264363
0.0,0.9565719390215967
0.0,0.956485603216757
0.0,0.9563992674119173
0.0,0.9563129316070776
0.0,0.956226595802238
0.0,0.9561402599973984
0.0,0.9560539241925587
0.0,0.9559675883877191
0.0,0.9558812525828795
0.0,0.9557949167780398
0.0,0.9557085809732002
0.0,0.9556222451683606
0.0,0.955535909363521
0.0,0.9554495735586813
0.0,0.9553632377538417
0.0,0.955276901949002
0.0,0.9551905661441624
0.0,0.9551042303393227
0.0,0.955017894534483
0.0,0.9549315587296434
0.0,0.9548452229248038
0.0,0.9547588871199642
0.0,0.9546725513151245
0.0,0.9545862155102849
0.0,0.9544998797054453
0.0,0.9544135439006056
0.0,0.954327208095766
0.0,0.9542408722909264
0.0,0.9541545364860867
0.0,0.9540682006812471
0.0,0.9539818648764075
0.0,0.9538955290715678
0.0,0.9538091932667281
0.0,0.9537228574618885
0.0,0.9536365216570488
0.0,0.9535501858522092
0.0,0.9534638500473696
0.0,0.9533775142425299
0.0,0.9532911784376903
0.0,0.9532048426328507
0.0,0.953118506828011
0.0,0.9530321710231714
0.0,0.9529458352183318
0.0,0.9528594994134921
0.0,0.9527731636086525
0.0,0.9526868278038129
0.0,0.9526004919989732
0.0,0.9525141561941335
0.0,0.9524278203892939
0.0,0.9523414845844542
0.0,0.9522551487796146
0.0,0.952168812974775
0.0,0.9520824771699353
0.0,0.9519961413650957
0.0,0.9519098055602561
0.0,0.9518234697554164
0.0,0.9517371339505768
0.0,0.9516507981457372
0.0,0.9515644623408975
0.0,0.9514781265360579
0.0,0.9513917907312183
0.0,0.9513054549263786
0.0,0.9512191191215389
0.0,0.9511327833166993
0.0,0.9510464475118596
0.0,0.95096011170702
0.0,0.9508737759021804
0.0,0.9507874400973407
0.0,0.9507011042925011
0.0,0.9506147684876615
0.0,0.9505284326828218
0.0,0.9504420968779822
0.0,0.9503557610731426
0.0,0.9502694252683029
0.0,0.9501830894634633
0.0,0.9500967536586237
0.0,0.950010417853784
0.0,0.9499240820489443
0.0,0.9498377462441047
0.0,0.949751410439265
0.0,0.9496650746344254
0.0,0.9495787388295858
0.0,0.9494924030247461
0.0,0.9494060672199065
0.0,0.9493197314150669
0.0,0.9492333956102272
0.0,0.9491470598053876
0.0,0.949060724000548
0.0,0.9489743881957083
0.0,0.9488880523908687
0.0,0.9488017165860291
0.0,0.9487153807811894
0.0,0.9486290449763497
0.0,0.9485427091715101
0.0,0.9484563733666704
0.0,0.9483700375618308
0.0,0.9482837017569912
0.0,0.9481973659521515
0.0,0.9481110301473119
0.0,0.9480246943424723
0.0,0.9479383585376326
0.0,0.947852022732793
0.0,0.9477656869279534
0.0,0.9476793511231137
0.0,0.9475930153182741
0.0,0.9475066795134344
0.0,0.9474203437085947
0.0,0.9473340079037551
0.0,0.9472476720989155
0.0,0.9471613362940758
0.0,0.9470750004892362
0.0,0.9469886646843966
0.0,0.9469023288795569
0.0,0.9468159930747173
0.0,0.9467296572698777
0.0,0.946643321465038
0.0,0.9465569856601984
0.0,0.9464706498553588
0.0,0.9463843140505191
0.0,0.9462979782456795
0.0,0.9462116424408398
0.0,0.9461253066360001
0.0,0.9460389708311605
0.0,0.9459526350263209
0.0,0.9458662992214812
0.0,0.9457799634166416
0.0,0.945693627611802
0.0,0.9456072918069623
0.0,0.9455209560021227
0.0,0.9454346201972831
0.0,0.9453482843924434
0.0,0.9452619485876038
0.0,0.9451756127827642
0.0,0.9450892769779246
0.0,0.9450029411730849
0.0,0.9449166053682452
0.0,0.9448302695634055
0.0,0.9447439337585659
0.0,0.9446575979537263
0.0,0.9445712621488866
0.0,0.944484926344047
0.0,0.9443985905392074
0.0,0.9443122547343678
0.0,0.9442259189295281
0.0,0.9441395831246885
0.0,0.9440532473198489
0.0,0.9439669115150092
0.0,0.9438805757101696
0.0,0.94379423990533
0.0,0.9437079041004903
0.0,0.9436215682956506
0.0,0.943535232490811
0.0,0.9434488966859713
0.0,0.9433625608811317
0.0,0.943276225076292
0.0,0.9431898892714524
0.0,0.9431035534666128
0.0,0.9430172176617732
0.0,0.9429308818569335
0.0,0.9428445460520939
0.0,0.9427582102472543
0.0,0.9426718744424146
0.0,0.942585538637575
0.0,0.9424992028327354
0.0,0.9424128670278957
0.0,0.942326531223056
0.0,0.9422401954182164
0.0,0.9421538596133767
0.0,0.9420675238085371
0.0,0.9419811880036975
0.0,0.9418948521988578
0.0,0.9418085163940182
0.0,0.9417221805891786
0.0,0.9416358447843389
0.0,0.9415495089794993
0.0,0.9414631731746597
0.0,0.94137683736982
0.0,0.9412905015649804
0.0,0.9412041657601408
0.0,0.9411178299553011
0.0,0.9410314941504614
0.0,0.9409451583456218
0.0,0.9408588225407821
0.0,0.9407724867359425
0.0,0.9406861509311029
0.0,0.9405998151262632
0.0,0.9405134793214236
0.0,0.940427143516584
0.0,0.9403408077117443
0.0,0.9402544719069047
0.0,0.9401681361020651
0.0,0.9400818002972254
0.0,0.9399954644923858
0.0,0.9399091286875462
0.0,0.9398227928827064
0.0,0.9397364570778668
0.0,0.9396501212730272
0.0,0.9395637854681875
0.0,0.9394774496633479
0.0,0.9393911138585083
0.0,0.9393047780536686
0.0,0.939218442248829
0.0,0.9391321064439894
0.0,0.9390457706391497
0.0,0.9389594348343101
0.0,0.9388730990294705
0.0,0.9387867632246308
0.0,0.9387004274197912
0.0,0.9386140916149515
0.0,0.9385277558101118
0.0,0.9384414200052722
0.0,0.9383550842004326
0.0,0.9382687483955929
0.0,0.9381824125907533
0.0,0.9380960767859137
0.0,0.938009740981074
0.0,0.9379234051762344
0.0,0.9378370693713948
0.0,0.9377507335665551
0.0,0.9376643977617155
0.0,0.9375780619568759
0.0,0.9374917261520362
0.0,0.9374053903471966
0.0,0.9373190545423569
0.0,0.9372327187375172
0.0,0.9371463829326776
0.0,0.937060047127838
0.0,0.9369737113229983
0.0,0.9368873755181587
0.0,0.9368010397133191
0.0,0.9367147039084794
0.0,0.9366283681036398
0.0,0.9365420322988002
0.0,0.9364556964939605
0.0,0.9363693606891209
0.0,0.9362830248842813
0.0,0.9361966890794416
0.0,0.936110353274602
0.0,0.9360240174697623
0.0,0.9359376816649226
0.0,0.935851345860083
0.0,0.9357650100552434
0.0,0.9356786742504037
0.0,0.9355923384455641
0.0,0.9355060026407245
0.0,0.9354196668358848
0.0,0.9353333310310452
0.0,0.9352469952262056
0.0,0.935160659421366
0.0,0.9350743236165263
0.0,0.9349879878116867
0.0,0.934901652006847
0.0,0.9348153162020074
0.0,0.9347289803971677
0.0,0.934642644592328
0.0,0.9345563087874884
0.0,0.9344699729826488
0.0,0.9343836371778091
0.0,0.9342973013729695
0.0,0.9342109655681299
0.0,0.9341246297632902
0.0,0.9340382939584506
0.0,0.933951958153611
0.0,0.9338656223487714
0.0,0.9337792865439317
0.0,0.9336929507390921
0.0,0.9336066149342525
0.0,0.9335202791294128
0.0,0.9334339433245731
0.0,0.9333476075197334
0.0,0.9332612717148938
0.0,0.9331749359100542
0.0,0.9330886001052145
0.0,0.9330022643003749
0.0,0.9329159284955353
0.0,0.9328295926906957
0.0,0.932743256885856
0.0,0.9326569210810164
0.0,0.9325705852761768
0.0,0.9324842494713371
0.0,0.9323979136664975
0.0,0.9323115778616577
0.0,0.9322252420568182
0.0,0.9321389062519785
0.0,0.9320525704471389
0.0,0.9319662346422992
0.0,0.9318798988374596
0.0,0.93179356303262
0.0,0.9317072272277803
0.0,0.9316208914229407
0.0,0.9315345556181011
0.0,0.9314482198132614
0.0,0.9313618840084218
0.0,0.9312755482035822
0.0,0.9311892123987425
0.0,0.9311028765939029
0.0,0.9310165407890632
0.0,0.9309302049842236
0.0,0.9308438691793839
0.0,0.9307575333745443
0.0,0.9306711975697046
0.0,0.930584861764865
0.0,0.9304985259600254
0.0,0.9304121901551857
0.0,0.9303258543503461
0.0,0.9302395185455065
0.0,0.9301531827406668
0.0,0.9300668469358272
0.0,0.9299805111309876
0.0,0.9298941753261479
0.0,0.9298078395213083
0.0,0.9297215037164686
0.0,0.929635167911629
0.0,0.9295488321067893
0.0,0.9294624963019497
0.0,0.92937616049711
0.0,0.9292898246922704
0.0,0.9292034888874308
0.0,0.9291171530825911
0.0,0.9290308172777515
0.0,0.9289444814729119
0.0,0.9288581456680722
0.0,0.9287718098632326
0.0,0.928685474058393
0.0,0.9285991382535533
0.0,0.9285128024487137
0.0,0.928426466643874
0.0,0.9283401308390343
0.0,0.9282537950341947
0.0,0.9281674592293551
0.0,0.9280811234245154
0.0,0.9279947876196758
0.0,0.9279084518148362
0.0,0.9278221160099965
0.0,0.9277357802051569
0.0,0.9276494444003173
0.0,0.9275631085954776
0.0,0.927476772790638
0.0,0.9273904369857984
0.0,0.9273041011809587
0.0,0.9272177653761191
0.0,0.9271314295712794
0.0,0.9270450937664397
0.0,0.9269587579616001
0.0,0.9268724221567605
0.0,0.9267860863519208
0.0,0.9266997505470812
0.0,0.9266134147422416
0.0,0.9265270789374019
0.0,0.9264407431325623
0.0,0.9263544073277227
0.0,0.926268071522883
0.0,0.9261817357180434
0.0,0.9260953999132038
0.0,0.9260090641083641
0.0,0.9259227283035245
0.0,0.9258363924986848
0.0,0.9257500566938451
0.0,0.9256637208890055
0.0,0.9255773850841659
0.0,0.9254910492793262
0.0,0.9254047134744866
0.0,0.925318377669647
0.0,0.9252320418648073
0.0,0.9251457060599677
0.0,0.9250593702551281
0.0,0.9249730344502884
0.0,0.9248866986454488
0.0,0.9248003628406092
0.0,0.9247140270357695
0.0,0.9246276912309299
0.0,0.9245413554260902
0.0,0.9244550196212505
0.0,0.9243686838164109
0.0,0.9242823480115713
0.0,0.9241960122067316
0.0,0.924109676401892
0.0,0.9240233405970524
0.0,0.9239370047922127
0.0,0.9238506689873731
0.0,0.9237643331825335
0.0,0.9236779973776938
0.0,0.9235916615728542
0.0,0.9235053257680146
0.0,0.9234189899631748
0.0,0.9233326541583353
0.0,0.9232463183534956
0.0,0.9231599825486559
0.0,0.9230736467438163
0.0,0.9229873109389767
0.0,0.922900975134137
0.0,0.9228146393292974
0.0,0.9227283035244578
0.0,0.9226419677196182
0.0,0.9225556319147785
0.0,0.9224692961099389
0.0,0.9223829603050993
0.0,0.9222966245002596
0.0,0.92221028869542
0.0,0.9221239528905802
0.0,0.9220376170857407
0.0,0.921951281280901
0.0,0.9218649454760613
0.0,0.9217786096712217
0.0,0.9216922738663821
0.0,0.9216059380615425
0.0,0.9215196022567028
0.0,0.9214332664518632
0.0,0.9213469306470236
0.0,0.9212605948421839
0.0,0.9211742590373443
0.0,0.9210879232325047
0.0,0.921001587427665
0.0,0.9209152516228254
0.0,0.9208289158179856
0.0,0.920742580013146
0.0,0.9206562442083064
0.0,0.9205699084034668
0.0,0.9204835725986271
0.0,0.9203972367937875
0.0,0.9203109009889479
0.0,0.9202245651841082
0.0,0.9201382293792686
0.0,0.920051893574429
0.0,0.9199655577695893
0.0,0.9198792219647497
0.0,0.9197928861599101
0.0,0.9197065503550704
0.0,0.9196202145502308
0.0,0.919533878745391
0.0,0.9194475429405514
0.0,0.9193612071357118
0.0,0.9192748713308722
0.0,0.9191885355260325
0.0,0.9191021997211929
0.0,0.9190158639163533
0.0,0.9189295281115136
0.0,0.918843192306674
0.0,0.9187568565018344
0.0,0.9186705206969947
0.0,0.9185841848921551
0.0,0.9184978490873155
0.0,0.9184115132824758
0.0,0.9183251774776362
0.0,0.9182388416727965
0.0,0.9181525058679568
0.0,0.9180661700631172
0.0,0.9179798342582776
0.0,0.9178934984534379
0.0,0.9178071626485983
0.0,0.9177208268437587
0.0,0.917634491038919
0.0,0.9175481552340794
0.0,0.9174618194292398
0.0,0.9173754836244001
0.0,0.9172891478195605
0.0,0.9172028120147209
0.0,0.9171164762098812
0.0,0.9170301404050416
0.0,0.9169438046002019
0.0,0.9168574687953622
0.0,0.9167711329905226
0.0,0.916684797185683
0.0,0.9165984613808433
0.0,0.9165121255760037
0.0,0.9164257897711641
0.0,0.9163394539663244
0.0,0.9162531181614848
0.0,0.9161667823566452
0.0,0.9160804465518055
0.0,0.9159941107469659
0.0,0.9159077749421263
0.0,0.9158214391372865
0.0,0.915735103332447
0.0,0.9156487675276073
0.0,0.9155624317227676
0.0,0.915476095917928
0.0,0.9153897601130884
0.0,0.9153034243082487
0.0,0.9152170885034091
0.0,0.9151307526985695
0.0,0.9150444168937298
0.0,0.9149580810888902
0.0,0.9148717452840506
0.0,0.9147854094792109
0.0,0.9146990736743713
0.0,0.9146127378695317
0.0,0.9145264020646919
0.0,0.9144400662598524
0.0,0.9143537304550127
0.0,0.914267394650173
0.0,0.9141810588453334
0.0,0.9140947230404938
0.0,0.9140083872356541
0.0,0.9139220514308145
0.0,0.9138357156259749
0.0,0.9137493798211352
0.0,0.9136630440162956
0.0,0.913576708211456
0.0,0.9134903724066163
0.0,0.9134040366017767
0.0,0.9133177007969371
0.0,0.9132313649920973
0.0,0.9131450291872578
0.0,0.9130586933824181
0.0,0.9129723575775784
0.0,0.9128860217727388
0.0,0.9127996859678992
0.0,0.9127133501630595
0.0,0.9126270143582199
0.0,0.9125406785533803
0.0,0.9124543427485406
0.0,0.912368006943701
0.0,0.9122816711388614
0.0,0.9121953353340218
0.0,0.9121089995291821
0.0,0.9120226637243425
0.0,0.9119363279195027
0.0,0.9118499921146631
0.0,0.9117636563098235
0.0,0.9116773205049838
0.0,0.9115909847001442
0.0,0.9115046488953046
0.0,0.911418313090465
0.0,0.9113319772856253
0.0,0.9112456414807857
0.0,0.911159305675946
0.0,0.9110729698711064
0.0,0.9109866340662668
0.0,0.9109002982614272
0.0,0.9108139624565875
0.0,0.9107276266517479
0.0,0.9106412908469081
0.0,0.9105549550420685
0.0,0.9104686192372289
0.0,0.9103822834323892
0.0,0.9102959476275496
0.0,0.91020961182271
0.0,0.9101232760178704
0.0,0.9100369402130307
0.0,0.9099506044081911
0.0,0.9098642686033515
0.0,0.9097779327985118
0.0,0.9096915969936722
0.0,0.9096052611888326
0.0,0.9095189253839929
0.0,0.9094325895791533
0.0,0.9093462537743136
0.0,0.9092599179694739
0.0,0.9091735821646343
0.0,0.9090872463597947
0.0,0.909000910554955
0.0,0.9089145747501154
0.0,0.9088282389452758
0.0,0.9087419031404361
0.0,0.9086555673355965
0.0,0.9085692315307569
0.0,0.9084828957259172
0.0,0.9083965599210776
0.0,0.908310224116238
0.0,0.9082238883113983
0.0,0.9081375525065587
0.0,0.908051216701719
0.0,0.9079648808968793
0.0,0.9078785450920397
0.0,0.9077922092872001
0.0,0.9077058734823604
0.0,0.9076195376775208
0.0,0.9075332018726812
0.0,0.9074468660678415
0.0,0.9073605302630019
0.0,0.9072741944581623
0.0,0.9071878586533226
0.0,0.907101522848483
0.0,0.9070151870436434
0.0,0.9069288512388036
0.0,0.9068425154339641
0.0,0.9067561796291244
0.0,0.9066698438242847
0.0,0.9065835080194451
0.0,0.9064971722146055
0.0,0.9064108364097658
0.0,0.9063245006049262
0.0,0.9062381648000866
0.0,0.9061518289952469
0.0,0.9060654931904073
0.0,0.9059791573855677
0.0,0.905892821580728
0.0,0.9058064857758884
0.0,0.9057201499710488
0.0,0.905633814166209
0.0,0.9055474783613695
0.0,0.9054611425565298
0.0,0.9053748067516901
0.0,0.9052884709468505
0.0,0.9052021351420109
0.0,0.9051157993371712
0.0,0.9050294635323316
0.0,0.904943127727492
0.0,0.9048567919226523
0.0,0.9047704561178127
0.0,0.9046841203129731
0.0,0.9045977845081334
0.0,0.9045114487032938
0.0,0.9044251128984542
0.0,0.9043387770936144
0.0,0.9042524412887749
0.0,0.9041661054839352
0.0,0.9040797696790955
0.0,0.9039934338742559
0.0,0.9039070980694163
0.0,0.9038207622645766
0.0,0.903734426459737
0.0,0.9036480906548974
0.0,0.9035617548500577
0.0,0.9034754190452181
0.0,0.9033890832403785
0.0,0.9033027474355388
0.0,0.9032164116306992
0.0,0.9031300758258596
0.0,0.9030437400210198
0.0,0.9029574042161802
0.0,0.9028710684113406
0.0,0.9027847326065009
0.0,0.9026983968016613
0.0,0.9026120609968217
0.0,0.902525725191982
0.0,0.9024393893871424
0.0,0.9023530535823028
0.0,0.9022667177774631
0.0,0.9021803819726235
0.0,0.9020940461677839
0.0,0.9020077103629442
0.0,0.9019213745581046
0.0,0.901835038753265
0.0,0.9017487029484252
0.0,0.9016623671435856
0.0,0.901576031338746
0.0,0.9014896955339063
0.0,0.9014033597290667
0.0,0.9013170239242271
0.0,0.9012306881193874
0.0,0.9011443523145478
0.0,0.9010580165097082
0.0,0.9009716807048685
0.0,0.9008853449000289
0.0,0.9007990090951893
0.0,0.9007126732903497
0.0,0.90062633748551
0.0,0.9005400016806704
0.0,0.9004536658758306
0.0,0.900367330070991
0.0,0.9002809942661514
0.0,0.9001946584613117
0.0,0.9001083226564721
0.0,0.9000219868516325
0.0,0.8999356510467929
0.0,0.8998493152419532
0.0,0.8997629794371136
0.0,0.899676643632274
0.0,0.8995903078274343
0.0,0.8995039720225947
0.0,0.8994176362177551
0.0,0.8993313004129154
0.0,0.8992449646080758
0.0,0.899158628803236
0.0,0.8990722929983964
0.0,0.8989859571935568
0.0,0.8988996213887172
0.0,0.8988132855838775
0.0,0.8987269497790379
0.0,0.8986406139741983
0.0,0.8985542781693586
0.0,0.898467942364519
0.0,0.8983816065596794
0.0,0.8982952707548397
0.0,0.8982089349500001
0.0,0.8981225991451605
0.0,0.8980362633403207
0.0,0.8979499275354812
0.0,0.8978635917306415
0.0,0.8977772559258018
0.0,0.8976909201209622
0.0,0.8976045843161226
0.0,0.8975182485112829
0.0,0.8974319127064433
0.0,0.8973455769016037
0.0,0.897259241096764
0.0,0.8971729052919244
0.0,0.8970865694870848
0.0,0.8970002336822451
0.0,0.8969138978774055
0.0,0.8968275620725659
0.0,0.8967412262677261
0.0,0.8966548904628866
0.0,0.8965685546580469
0.0,0.8964822188532072
0.0,0.8963958830483676
0.0,0.896309547243528
0.0,0.8962232114386883
0.0,0.8961368756338487
0.0,0.8960505398290091
0.0,0.8959642040241694
0.0,0.8958778682193298
0.0,0.8957915324144902
0.0,0.8957051966096505
0.0,0.8956188608048109
0.0,0.8955325249999713
0.0,0.8954461891951315
0.0,0.8953598533902919
0.0,0.8952735175854523
0.0,0.8951871817806126
0.0,0.895100845975773
0.0,0.8950145101709334
0.0,0.8949281743660937
0.0,0.8948418385612541
0.0,0.8947555027564145
0.0,0.8946691669515748
0.0,0.8945828311467352
0.0,0.8944964953418956
0.0,0.8944101595370559
0.0,0.8943238237322163
0.0,0.8942374879273767
0.0,0.8941511521225369
0.0,0.8940648163176973
0.0,0.8939784805128577
0.0,0.893892144708018
0.0,0.8938058089031784
0.0,0.8937194730983388
0.0,0.8936331372934991
0.0,0.8935468014886595
0.0,0.8934604656838199
0.0,0.8933741298789802
0.0,0.8932877940741406
0.0,0.893201458269301
0.0,0.8931151224644613
0.0,0.8930287866596217
0.0,0.8929424508547821
0.0,0.8928561150499423
0.0,0.8927697792451027
0.0,0.8926834434402631
0.0,0.8925971076354234
0.0,0.8925107718305838
0.0,0.8924244360257442
0.0,0.8923381002209045
0.0,0.8922517644160649
0.0,0.8921654286112253
0.0,0.8920790928063856
0.0,0.891992757001546
0.0,0.8919064211967064
0.0,0.8918200853918667
0.0,0.8917337495870271
0.0,0.8916474137821875
0.0,0.8915610779773477
0.0,0.8914747421725081
0.0,0.8913884063676685
0.0,0.8913020705628288
0.0,0.8912157347579892
0.0,0.8911293989531496
0.0,0.8910430631483099
0.0,0.8909567273434703
0.0,0.8908703915386307
0.0,0.890784055733791
0.0,0.8906977199289514
0.0,0.8906113841241118
0.0,0.8905250483192722
0.0,0.8904387125144324
0.0,0.8903523767095929
0.0,0.8902660409047531
0.0,0.8901797050999135
0.0,0.8900933692950739
0.0,0.8900070334902342
0.0,0.8899206976853946
0.0,0.889834361880555
0.0,0.8897480260757153
0.0,0.8896616902708757
0.0,0.8895753544660361
0.0,0.8894890186611965
0.0,0.8894026828563568
0.0,0.8893163470515172
0.0,0.8892300112466776
0.0,0.8891436754418378
0.0,0.8890573396369983
0.0,0.8889710038321585
0.0,0.8888846680273189
0.0,0.8887983322224793
0.0,0.8887119964176396
0.0,0.8886256606128
0.0,0.8885393248079604
0.0,0.8884529890031208
0.0,0.8883666531982811
0.0,0.8882803173934415
0.0,0.8881939815886019
0.0,0.8881076457837622
0.0,0.8880213099789226
0.0,0.887934974174083
0.0,0.8878486383692432
0.0,0.8877623025644037
0.0,0.887675966759564
0.0,0.8875896309547243
0.0,0.8875032951498847
0.0,0.887416959345045
0.0,0.8873306235402054
0.0,0.8872442877353658
0.0,0.8871579519305262
0.0,0.8870716161256865
0.0,0.8869852803208469
0.0,0.8868989445160073
0.0,0.8868126087111676
0.0,0.886726272906328
0.0,0.8866399371014884
0.0,0.8865536012966486
0.0,0.886467265491809
0.0,0.8863809296869694
0.0,0.8862945938821297
0.0,0.8862082580772901
0.0,0.8861219222724505
0.0,0.8860355864676108
0.0,0.8859492506627712
0.0,0.8858629148579316
0.0,0.8857765790530919
0.0,0.8856902432482523
0.0,0.8856039074434127
0.0,0.885517571638573
0.0,0.8854312358337334
0.0,0.8853449000288938
0.0,0.885258564224054
0.0,0.8851722284192144
0.0,0.8850858926143748
0.0,0.8849995568095351
0.0,0.8849132210046955
0.0,0.8848268851998559
0.0,0.8847405493950162
0.0,0.8846542135901766
0.0,0.884567877785337
0.0,0.8844815419804973
0.0,0.8843952061756577
0.0,0.8843088703708181
0.0,0.8842225345659784
0.0,0.8841361987611388
0.0,0.8840498629562992
0.0,0.8839635271514594
0.0,0.8838771913466198
0.0,0.8837908555417802
0.0,0.8837045197369405
0.0,0.8836181839321009
0.0,0.8835318481272613
0.0,0.8834455123224216
0.0,0.883359176517582
0.0,0.8832728407127424
0.0,0.8831865049079027
0.0,0.8831001691030631
0.0,0.8830138332982235
0.0,0.8829274974933838
0.0,0.8828411616885442
0.0,0.8827548258837046
0.0,0.8826684900788648
0.0,0.8825821542740252
0.0,0.8824958184691856
0.0,0.8824094826643459
0.0,0.8823231468595063
0.0,0.8822368110546667
0.0,0.882150475249827
0.0,0.8820641394449874
0.0,0.8819778036401478
0.0,0.8818914678353081
0.0,0.8818051320304685
0.0,0.8817187962256289
0.0,0.8816324604207892
0.0,0.8815461246159495
0.0,0.88145978881111
0.0,0.8813734530062702
0.0,0.8812871172014306
0.0,0.881200781396591
0.0,0.8811144455917513
0.0,0.8810281097869117
0.0,0.8809417739820721
0.0,0.8808554381772324
0.0,0.8807691023723928
0.0,0.8806827665675532
0.0,0.8805964307627135
0.0,0.8805100949578739
0.0,0.8804237591530343
0.0,0.8803374233481946
0.0,0.8802510875433549
0.0,0.8801647517385154
0.0,0.8800784159336756
0.0,0.879992080128836
0.0,0.8799057443239964
0.0,0.8798194085191567
0.0,0.8797330727143171
0.0,0.8796467369094775
0.0,0.8795604011046378
0.0,0.8794740652997982
0.0,0.8793877294949586
0.0,0.879301393690119
0.0,0.8792150578852793
0.0,0.8791287220804397
0.0,0.8790423862756
0.0,0.8789560504707603
0.0,0.8788697146659208
0.0,0.878783378861081
0.0,0.8786970430562414
0.0,0.8786107072514018
0.0,0.8785243714465621
0.0,0.8784380356417225
0.0,0.8783516998368829
0.0,0.8782653640320432
0.0,0.8781790282272036
0.0,0.878092692422364
0.0,0.8780063566175244
0.0,0.8779200208126847
0.0,0.8778336850078451
0.0,0.8777473492030055
0.0,0.8776610133981657
0.0,0.8775746775933261
0.0,0.8774883417884864
0.0,0.8774020059836468
0.0,0.8773156701788072
0.0,0.8772293343739676
0.0,0.8771429985691279
0.0,0.8770566627642883
0.0,0.8769703269594487
0.0,0.876883991154609
0.0,0.8767976553497694
0.0,0.8767113195449298
0.0,0.8766249837400901
0.0,0.8765386479352505
0.0,0.8764523121304109
0.0,0.8763659763255711
0.0,0.8762796405207315
0.0,0.8761933047158919
0.0,0.8761069689110522
0.0,0.8760206331062126
0.0,0.875934297301373
0.0,0.8758479614965333
0.0,0.8757616256916937
0.0,0.8756752898868541
0.0,0.8755889540820144
0.0,0.8755026182771748
0.0,0.8754162824723352
0.0,0.8753299466674955
0.0,0.8752436108626559
0.0,0.8751572750578163
0.0,0.8750709392529765
0.0,0.874984603448137
0.0,0.8748982676432973
0.0,0.8748119318384576
0.0,0.874725596033618
0.0,0.8746392602287784
0.0,0.8745529244239387
0.0,0.8744665886190991
0.0,0.8743802528142595
0.0,0.8742939170094198
0.0,0.8742075812045802
0.0,0.8741212453997406
0.0,0.8740349095949009
0.0,0.8739485737900612
0.0,0.8738622379852217
0.0,0.8737759021803819
0.0,0.8736895663755423
0.0,0.8736032305707027
0.0,0.873516894765863
0.0,0.8734305589610234
0.0,0.8733442231561838
0.0,0.8732578873513441
0.0,0.8731715515465045
0.0,0.8730852157416649
0.0,0.8729988799368252
0.0,0.8729125441319856
0.0,0.872826208327146
0.0,0.8727398725223063
0.0,0.8726535367174666
0.0,0.8725672009126271
0.0,0.8724808651077873
0.0,0.8723945293029477
0.0,0.8723081934981081
0.0,0.8722218576932684
0.0,0.8721355218884288
0.0,0.8720491860835892
0.0,0.8719628502787495
0.0,0.8718765144739099
0.0,0.8717901786690703
0.0,0.8717038428642306
0.0,0.871617507059391
0.0,0.8715311712545514
0.0,0.8714448354497117
0.0,0.871358499644872
0.0,0.8712721638400325
0.0,0.8711858280351927
0.0,0.8710994922303531
0.0,0.8710131564255135
0.0,0.8709268206206738
0.0,0.8708404848158342
0.0,0.8707541490109946
0.0,0.8706678132061549
0.0,0.8705814774013153
0.0,0.8704951415964757
0.0,0.870408805791636
0.0,0.8703224699867964
0.0,0.8702361341819568
0.0,0.8701497983771171
0.0,0.8700634625722774
0.0,0.8699771267674379
0.0,0.8698907909625981
0.0,0.8698044551577585
0.0,0.8697181193529189
0.0,0.8696317835480792
0.0,0.8695454477432396
0.0,0.8694591119384
0.0,0.8693727761335603
0.0,0.8692864403287207
0.0,0.8692001045238811
0.0,0.8691137687190414
0.0,0.8690274329142018
0.0,0.8689410971093621
0.0,0.8688547613045225
0.0,0.8687684254996828
0.0,0.8686820896948433
0.0,0.8685957538900035
0.0,0.8685094180851639
0.0,0.8684230822803243
0.0,0.8683367464754846
0.0,0.868250410670645
0.0,0.8681640748658054
0.0,0.8680777390609657
0.0,0.8679914032561261
0.0,0.8679050674512865
0.0,0.8678187316464469
0.0,0.8677323958416072
0.0,0.8676460600367675
0.0,0.867559724231928
0.0,0.8674733884270882
0.0,0.8673870526222487
0.0,0.867300716817409
0.0,0.8672143810125693
0.0,0.8671280452077297
0.0,0.86704170940289
0.0,0.8669553735980504
0.0,0.8668690377932108
0.0,0.8667827019883712
0.0,0.8666963661835315
0.0,0.8666100303786919
0.0,0.8665236945738523
0.0,0.8664373587690126
0.0,0.8663510229641729
0.0,0.8662646871593334
0.0,0.8661783513544936
0.0,0.8660920155496541
0.0,0.8660056797448143
0.0,0.8659193439399747
0.0,0.8658330081351351
0.0,0.8657466723302955
0.0,0.8656603365254558
0.0,0.8655740007206162
0.0,0.8654876649157766
0.0,0.8654013291109369
0.0,0.8653149933060973
0.0,0.8652286575012577
0.0,0.865142321696418
0.0,0.8650559858915783
0.0,0.8649696500867388
0.0,0.864883314281899
0.0,0.8647969784770594
0.0,0.8647106426722198
0.0,0.8646243068673801
0.0,0.8645379710625405
0.0,0.8644516352577009
0.0,0.8643652994528612
0.0,0.8642789636480216
0.0,0.864192627843182
0.0,0.8641062920383423
0.0,0.8640199562335027
0.0,0.8639336204286631
0.0,0.8638472846238234
0.0,0.8637609488189837
0.0,0.8636746130141442
0.0,0.8635882772093044
0.0,0.8635019414044648
0.0,0.8634156055996252
0.0,0.8633292697947855
0.0,0.8632429339899459
0.0,0.8631565981851063
0.0,0.8630702623802666
0.0,0.862983926575427
0.0,0.8628975907705874
0.0,0.8628112549657477
0.0,0.8627249191609081
0.0,0.8626385833560685
0.0,0.8625522475512288
0.0,0.8624659117463891
0.0,0.8623795759415496
0.0,0.8622932401367098
0.0,0.8622069043318702
0.0,0.8621205685270306
0.0,0.8620342327221909
0.0,0.8619478969173513
0.0,0.8618615611125117
0.0,0.861775225307672
0.0,0.8616888895028324
0.0,0.8616025536979928
0.0,0.8615162178931531
0.0,0.8614298820883135
0.0,0.8613435462834739
0.0,0.8612572104786342
0.0,0.8611708746737945
0.0,0.861084538868955
0.0,0.8609982030641152
0.0,0.8609118672592756
0.0,0.860825531454436
0.0,0.8607391956495963
0.0,0.8606528598447567
0.0,0.8605665240399171
0.0,0.8604801882350774
0.0,0.8603938524302378
0.0,0.8603075166253982
0.0,0.8602211808205585
0.0,0.8601348450157189
0.0,0.8600485092108792
0.0,0.8599621734060396
0.0,0.8598758376011999
0.0,0.8597895017963604
0.0,0.8597031659915206
0.0,0.859616830186681
0.0,0.8595304943818414
0.0,0.8594441585770017
0.0,0.8593578227721621
0.0,0.8592714869673225
0.0,0.8591851511624828
0.0,0.8590988153576432
0.0,0.8590124795528036
0.0,0.8589261437479639
0.0,0.8588398079431243
0.0,0.8587534721382846
0.0,0.858667136333445
0.0,0.8585808005286053
0.0,0.8584944647237658
0.0,0.858408128918926
0.0,0.8583217931140864
0.0,0.8582354573092468
0.0,0.8581491215044071
0.0,0.8580627856995675
0.0,0.8579764498947279
0.0,0.8578901140898882
0.0,0.8578037782850486
0.0,0.857717442480209
0.0,0.8576311066753693
0.0,0.8575447708705297
0.0,0.85745843506569
0.0,0.8573720992608505
0.0,0.8572857634560107
0.0,0.8571994276511711
0.0,0.8571130918463314
0.0,0.8570267560414918
0.0,0.8569404202366522
0.0,0.8568540844318125
0.0,0.8567677486269729
0.0,0.8566814128221333
0.0,0.8565950770172936
0.0,0.856508741212454
0.0,0.8564224054076144
0.0,0.8563360696027748
0.0,0.8562497337979351
0.0,0.8561633979930954
0.0,0.8560770621882559
0.0,0.8559907263834161
0.0,0.8559043905785765
0.0,0.8558180547737368
0.0,0.8557317189688972
0.0,0.8556453831640576
0.0,0.855559047359218
0.0,0.8554727115543783
0.0,0.8553863757495387
0.0,0.855300039944699
0.0,0.8552137041398594
0.0,0.8551273683350198
0.0,0.8550410325301802
0.0,0.8549546967253405
0.0,0.8548683609205008
0.0,0.8547820251156613
0.0,0.8546956893108215
0.0,0.8546093535059819
0.0,0.8545230177011423
0.0,0.8544366818963026
0.0,0.854350346091463
0.0,0.8542640102866234
0.0,0.8541776744817837
0.0,0.8540913386769441
0.0,0.8540050028721045
0.0,0.8539186670672648
0.0,0.8538323312624252
0.0,0.8537459954575856
0.0,0.8536596596527459
0.0,0.8535733238479062
0.0,0.8534869880430667
0.0,0.8534006522382269
0.0,0.8533143164333873
0.0,0.8532279806285477
0.0,0.853141644823708
0.0,0.8530553090188684
0.0,0.8529689732140288
0.0,0.8528826374091891
0.0,0.8527963016043495
0.0,0.8527099657995099
0.0,0.8526236299946702
0.0,0.8525372941898306
0.0,0.852450958384991
0.0,0.8523646225801513
0.0,0.8522782867753116
0.0,0.8521919509704721
0.0,0.8521056151656323
0.0,0.8520192793607927
0.0,0.8519329435559531
0.0,0.8518466077511134
0.0,0.8517602719462738
0.0,0.8516739361414342
0.0,0.8515876003365945
0.0,0.8515012645317549
0.0,0.8514149287269153
0.0,0.8513285929220756
0.0,0.851242257117236
0.0,0.8511559213123963
0.0,0.8510695855075567
0.0,0.850983249702717
0.0,0.8508969138978775
0.0,0.8508105780930377
0.0,0.8507242422881981
0.0,0.8506379064833585
0.0,0.8505515706785188
0.0,0.8504652348736792
0.0,0.8503788990688396
0.0,0.8502925632639999
0.0,0.8502062274591603
0.0,0.8501198916543207
0.0,0.850033555849481
0.0,0.8499472200446414
0.0,0.8498608842398017
0.0,0.8497745484349621
0.0,0.8496882126301224
0.0,0.8496018768252829
0.0,0.8495155410204431
0.0,0.8494292052156035
0.0,0.8493428694107639
0.0,0.8492565336059242
0.0,0.8491701978010846
0.0,0.849083861996245
0.0,0.8489975261914053
0.0,0.8489111903865657
0.0,0.8488248545817261
0.0,0.8487385187768864
0.0,0.8486521829720468
0.0,0.8485658471672071
0.0,0.8484795113623675
0.0,0.8483931755575278
0.0,0.8483068397526882
0.0,0.8482205039478485
0.0,0.8481341681430089
0.0,0.8480478323381693
0.0,0.8479614965333296
0.0,0.84787516072849
0.0,0.8477888249236504
0.0,0.8477024891188107
0.0,0.8476161533139711
0.0,0.8475298175091315
0.0,0.8474434817042918
0.0,0.8473571458994522
0.0,0.8472708100946125
0.0,0.847184474289773
0.0,0.8470981384849332
0.0,0.8470118026800936
0.0,0.8469254668752539
0.0,0.8468391310704143
0.0,0.8467527952655747
0.0,0.846666459460735
0.0,0.8465801236558954
0.0,0.8464937878510558
0.0,0.8464074520462161
0.0,0.8463211162413765
0.0,0.8462347804365369
0.0,0.8461484446316972
0.0,0.8460621088268576
0.0,0.8459757730220179
0.0,0.8458894372171784
0.0,0.8458031014123386
0.0,0.845716765607499
0.0,0.8456304298026593
0.0,0.8455440939978197
0.0,0.8454577581929801
0.0,0.8453714223881404
0.0,0.8452850865833008
0.0,0.8451987507784612
0.0,0.8451124149736216
0.0,0.8450260791687819
0.0,0.8449397433639423
0.0,0.8448534075591027
0.0,0.844767071754263
0.0,0.8446807359494233
0.0,0.8445944001445838
0.0,0.844508064339744
0.0,0.8444217285349044
0.0,0.8443353927300647
0.0,0.8442490569252251
0.0,0.8441627211203855
0.0,0.8440763853155459
0.0,0.8439900495107062
0.0,0.8439037137058666
0.0,0.843817377901027
0.0,0.8437310420961873
0.0,0.8436447062913477
0.0,0.843558370486508
0.0,0.8434720346816684
0.0,0.8433856988768287
0.0,0.8432993630719892
0.0,0.8432130272671494
0.0,0.8431266914623098
0.0,0.8430403556574702
0.0,0.8429540198526305
0.0,0.8428676840477909
0.0,0.8427813482429513
0.0,0.8426950124381116
0.0,0.842608676633272
0.0,0.8425223408284324
0.0,0.8424360050235927
0.0,0.8423496692187531
0.0,0.8422633334139134
0.0,0.8421769976090738
0.0,0.8420906618042341
0.0,0.8420043259993946
0.0,0.8419179901945548
0.0,0.8418316543897152
0.0,0.8417453185848756
0.0,0.8416589827800359
0.0,0.8415726469751963
0.0,0.8414863111703567
0.0,0.841399975365517
0.0,0.8413136395606774
0.0,0.8412273037558378
0.0,0.8411409679509981
0.0,0.8410546321461585
0.0,0.8409682963413188
0.0,0.8408819605364792
0.0,0.8407956247316395
0.0,0.8407092889268
0.0,0.8406229531219602
0.0,0.8405366173171206
0.0,0.840450281512281
0.0,0.8403639457074413
0.0,0.8402776099026017
0.0,0.8401912740977621
0.0,0.8401049382929224
0.0,0.8400186024880828
0.0,0.8399322666832432
0.0,0.8398459308784035
0.0,0.8397595950735639
0.0,0.8396732592687242
0.0,0.8395869234638846
0.0,0.8395005876590449
0.0,0.8394142518542053
0.0,0.8393279160493656
0.0,0.839241580244526
0.0,0.8391552444396864
0.0,0.8390689086348467
0.0,0.8389825728300071
0.0,0.8388962370251675
0.0,0.8388099012203278
0.0,0.8387235654154882
0.0,0.8386372296106486
0.0,0.8385508938058089
0.0,0.8384645580009693
0.0,0.8383782221961296
0.0,0.83829188639129
0.0,0.8382055505864503
0.0,0.8381192147816107
0.0,0.838032878976771
0.0,0.8379465431719314
0.0,0.8378602073670918
0.0,0.8377738715622521
0.0,0.8376875357574125
0.0,0.8376011999525729
0.0,0.8375148641477332
0.0,0.8374285283428936
0.0,0.837342192538054
0.0,0.8372558567332143
0.0,0.8371695209283747
0.0,0.837083185123535
0.0,0.8369968493186954
0.0,0.8369105135138557
0.0,0.8368241777090161
0.0,0.8367378419041764
0.0,0.8366515060993368
0.0,0.8365651702944972
0.0,0.8364788344896575
0.0,0.8363924986848179
0.0,0.8363061628799783
0.0,0.8362198270751386
0.0,0.836133491270299
0.0,0.8360471554654594
0.0,0.8359608196606197
0.0,0.8358744838557801
0.0,0.8357881480509404
0.0,0.8357018122461009
0.0,0.8356154764412611
0.0,0.8355291406364215
0.0,0.8354428048315818
0.0,0.8353564690267422
0.0,0.8352701332219026
0.0,0.835183797417063
0.0,0.8350974616122233
0.0,0.8350111258073837
0.0,0.834924790002544
0.0,0.8348384541977044
0.0,0.8347521183928648
0.0,0.834665782588025
0.0,0.8345794467831855
0.0,0.8344931109783458
0.0,0.8344067751735063
0.0,0.8343204393686665
0.0,0.8342341035638269
0.0,0.8341477677589872
0.0,0.8340614319541476
0.0,0.833975096149308
0.0,0.8338887603444683
0.0,0.8338024245396287
0.0,0.8337160887347891
0.0,0.8336297529299495
0.0,0.8335434171251098
0.0,0.8334570813202702
0.0,0.8333707455154304
0.0,0.8332844097105909
0.0,0.8331980739057512
0.0,0.8331117381009117
0.0,0.8330254022960719
0.0,0.8329390664912323
0.0,0.8328527306863927
0.0,0.832766394881553
0.0,0.8326800590767134
0.0,0.8325937232718738
0.0,0.8325073874670341
0.0,0.8324210516621945
0.0,0.8323347158573549
0.0,0.8322483800525152
0.0,0.8321620442476756
0.0,0.8320757084428358
0.0,0.8319893726379963
0.0,0.8319030368331566
0.0,0.831816701028317
0.0,0.8317303652234773
0.0,0.8316440294186377
0.0,0.831557693613798
0.0,0.8314713578089584
0.0,0.8313850220041188
0.0,0.8312986861992792
0.0,0.8312123503944395
0.0,0.8311260145895999
0.0,0.8310396787847603
0.0,0.8309533429799206
0.0,0.830867007175081
0.0,0.8307806713702413
0.0,0.8306943355654017
0.0,0.830607999760562
0.0,0.8305216639557224
0.0,0.8304353281508827
0.0,0.8303489923460431
0.0,0.8302626565412035
0.0,0.8301763207363638
0.0,0.8300899849315242
0.0,0.8300036491266846
0.0,0.8299173133218449
0.0,0.8298309775170053
0.0,0.8297446417121657
0.0,0.829658305907326
0.0,0.8295719701024864
0.0,0.8294856342976467
0.0,0.8293992984928071
0.0,0.8293129626879674
0.0,0.8292266268831278
0.0,0.8291402910782881
0.0,0.8290539552734485
0.0,0.8289676194686089
0.0,0.8288812836637692
0.0,0.8287949478589296
0.0,0.82870861205409
0.0,0.8286222762492503
0.0,0.8285359404444107
0.0,0.8284496046395711
0.0,0.8283632688347314
0.0,0.8282769330298918
0.0,0.8281905972250521
0.0,0.8281042614202125
0.0,0.8280179256153728
0.0,0.8279315898105332
0.0,0.8278452540056935
0.0,0.8277589182008539
0.0,0.8276725823960143
0.0,0.8275862465911746
0.0,0.827499910786335
0.0,0.8274135749814954
0.0,0.8273272391766557
0.0,0.8272409033718161
0.0,0.8271545675669765
0.0,0.8270682317621368
0.0,0.8269818959572972
0.0,0.8268955601524575
0.0,0.8268092243476179
0.0,0.8267228885427782
0.0,0.8266365527379386
0.0,0.8265502169330989
0.0,0.8264638811282593
0.0,0.8263775453234197
0.0,0.82629120951858
0.0,0.8262048737137404
0.0,0.8261185379089008
0.0,0.8260322021040611
0.0,0.8259458662992215
0.0,0.8258595304943819
0.0,0.8257731946895421
0.0,0.8256868588847026
0.0,0.8256005230798629
0.0,0.8255141872750233
0.0,0.8254278514701836
0.0,0.825341515665344
0.0,0.8252551798605043
0.0,0.8251688440556647
0.0,0.8250825082508251
0.0,0.8249961724459854
0.0,0.8249098366411458
0.0,0.8248235008363062
0.0,0.8247371650314665
0.0,0.8246508292266269
0.0,0.8245644934217873
0.0,0.8244781576169475
0.0,0.824391821812108
0.0,0.8243054860072683
0.0,0.8242191502024288
0.0,0.824132814397589
0.0,0.8240464785927494
0.0,0.8239601427879097
0.0,0.8238738069830701
0.0,0.8237874711782305
0.0,0.8237011353733908
0.0,0.8236147995685512
0.0,0.8235284637637116
0.0,0.823442127958872
0.0,0.8233557921540323
0.0,0.8232694563491927
0.0,0.8231831205443529
0.0,0.8230967847395134
0.0,0.8230104489346737
0.0,0.822924113129834
0.0,0.8228377773249944
0.0,0.8227514415201548
0.0,0.8226651057153151
0.0,0.8225787699104755
0.0,0.8224924341056359
0.0,0.8224060983007963
0.0,0.8223197624959566
0.0,0.822233426691117
0.0,0.8221470908862774
0.0,0.8220607550814377
0.0,0.8219744192765981
0.0,0.8218880834717583
0.0,0.8218017476669188
0.0,0.8217154118620791
0.0,0.8216290760572394
0.0,0.8215427402523998
0.0,0.8214564044475602
0.0,0.8213700686427206
0.0,0.8212837328378809
0.0,0.8211973970330413
0.0,0.8211110612282017
0.0,0.821024725423362
0.0,0.8209383896185224
0.0,0.8208520538136828
0.0,0.8207657180088431
0.0,0.8206793822040035
0.0,0.8205930463991638
0.0,0.8205067105943242
0.0,0.8204203747894845
0.0,0.8203340389846449
0.0,0.8202477031798052
0.0,0.8201613673749656
0.0,0.820075031570126
0.0,0.8199886957652863
0.0,0.8199023599604467
0.0,0.8198160241556071
0.0,0.8197296883507674
0.0,0.8196433525459278
0.0,0.8195570167410882
0.0,0.8194706809362485
0.0,0.8193843451314089
0.0,0.8192980093265692
0.0,0.8192116735217296
0.0,0.8191253377168899
0.0,0.8190390019120503
0.0,0.8189526661072106
0.0,0.818866330302371
0.0,0.8187799944975314
0.0,0.8186936586926917
0.0,0.8186073228878521
0.0,0.8185209870830125
0.0,0.8184346512781728
0.0,0.8183483154733332
0.0,0.8182619796684936
0.0,0.8181756438636538
0.0,0.8180893080588143
0.0,0.8180029722539746
0.0,0.817916636449135
0.0,0.8178303006442953
0.0,0.8177439648394557
0.0,0.817657629034616
0.0,0.8175712932297764
0.0,0.8174849574249368
0.0,0.8173986216200971
0.0,0.8173122858152575
0.0,0.8172259500104179
0.0,0.8171396142055782
0.0,0.8170532784007386
0.0,0.816966942595899
0.0,0.8168806067910592
0.0,0.8167942709862197
0.0,0.81670793518138
0.0,0.8166215993765404
0.0,0.8165352635717007
0.0,0.8164489277668611
0.0,0.8163625919620214
0.0,0.8162762561571818
0.0,0.8161899203523422
0.0,0.8161035845475025
0.0,0.8160172487426629
0.0,0.8159309129378233
0.0,0.8158445771329836
0.0,0.815758241328144
0.0,0.8156719055233044
0.0,0.8155855697184646
0.0,0.8154992339136251
0.0,0.8154128981087854
0.0,0.8153265623039458
0.0,0.8152402264991061
0.0,0.8151538906942665
0.0,0.8150675548894268
0.0,0.8149812190845872
0.0,0.8148948832797476
0.0,0.8148085474749079
0.0,0.8147222116700683
0.0,0.8146358758652287
0.0,0.814549540060389
0.0,0.8144632042555494
0.0,0.8143768684507098
0.0,0.81429053264587
0.0,0.8142041968410305
0.0,0.8141178610361908
0.0,0.8140315252313511
0.0,0.8139451894265115
0.0,0.8138588536216719
0.0,0.8137725178168322
0.0,0.8136861820119926
0.0,0.813599846207153
0.0,0.8135135104023133
0.0,0.8134271745974737
0.0,0.8133408387926341
0.0,0.8132545029877944
0.0,0.8131681671829548
0.0,0.8130818313781152
0.0,0.8129954955732754
0.0,0.8129091597684359
0.0,0.8128228239635962
0.0,0.8127364881587565
0.0,0.8126501523539169
0.0,0.8125638165490773
0.0,0.8124774807442376
0.0,0.812391144939398
0.0,0.8123048091345584
0.0,0.8122184733297187
0.0,0.8121321375248791
0.0,0.8120458017200395
0.0,0.8119594659151999
0.0,0.8118731301103602
0.0,0.8117867943055206
0.0,0.8117004585006808
0.0,0.8116141226958413
0.0,0.8115277868910016
0.0,0.811441451086162
0.0,0.8113551152813223
0.0,0.8112687794764827
0.0,0.811182443671643
0.0,0.8110961078668034
0.0,0.8110097720619638
0.0,0.8109234362571242
0.0,0.8108371004522845
0.0,0.8107507646474449
0.0,0.8106644288426053
0.0,0.8105780930377656
0.0,0.810491757232926
0.0,0.8104054214280862
0.0,0.8103190856232467
0.0,0.810232749818407
0.0,0.8101464140135674
0.0,0.8100600782087277
0.0,0.8099737424038881
0.0,0.8098874065990485
0.0,0.8098010707942088
0.0,0.8097147349893692
0.0,0.8096283991845296
0.0,0.8095420633796899
0.0,0.8094557275748503
0.0,0.8093693917700107
0.0,0.8092830559651709
0.0,0.8091967201603314
0.0,0.8091103843554917
0.0,0.8090240485506521
0.0,0.8089377127458124
0.0,0.8088513769409728
0.0,0.8087650411361331
0.0,0.8086787053312935
0.0,0.8085923695264539
0.0,0.8085060337216142
0.0,0.8084196979167746
0.0,0.808333362111935
0.0,0.8082470263070953
0.0,0.8081606905022557
0.0,0.8080743546974161
0.0,0.8079880188925763
0.0,0.8079016830877368
0.0,0.8078153472828971
0.0,0.8077290114780575
0.0,0.8076426756732178
0.0,0.8075563398683782
0.0,0.8074700040635385
0.0,0.8073836682586989
0.0,0.8072973324538593
0.0,0.8072109966490196
0.0,0.80712466084418
0.0,0.8070383250393404
0.0,0.8069519892345007
0.0,0.8068656534296611
0.0,0.8067793176248215
0.0,0.8066929818199817
0.0,0.8066066460151422
0.0,0.8065203102103025
0.0,0.8064339744054628
0.0,0.8063476386006232
0.0,0.8062613027957836
0.0,0.8061749669909439
0.0,0.8060886311861043
0.0,0.8060022953812647
0.0,0.805915959576425
0.0,0.8058296237715854
0.0,0.8057432879667458
0.0,0.8056569521619061
0.0,0.8055706163570665
0.0,0.8054842805522269
0.0,0.8053979447473871
0.0,0.8053116089425476
0.0,0.8052252731377079
0.0,0.8051389373328682
0.0,0.8050526015280286
0.0,0.804966265723189
0.0,0.8048799299183493
0.0,0.8047935941135097
0.0,0.8047072583086701
0.0,0.8046209225038304
0.0,0.8045345866989908
0.0,0.8044482508941512
0.0,0.8043619150893115
0.0,0.8042755792844719
0.0,0.8041892434796323
0.0,0.8041029076747925
0.0,0.804016571869953
0.0,0.8039302360651133
0.0,0.8038439002602736
0.0,0.803757564455434
0.0,0.8036712286505944
0.0,0.8035848928457547
0.0,0.8034985570409151
0.0,0.8034122212360755
0.0,0.8033258854312358
0.0,0.8032395496263962
0.0,0.8031532138215566
0.0,0.803066878016717
0.0,0.8029805422118773
0.0,0.8028942064070377
0.0,0.8028078706021979
0.0,0.8027215347973584
0.0,0.8026351989925187
0.0,0.802548863187679
0.0,0.8024625273828394
0.0,0.8023761915779998
0.0,0.8022898557731601
0.0,0.8022035199683205
0.0,0.8021171841634809
0.0,0.8020308483586412
0.0,0.8019445125538016
0.0,0.801858176748962
0.0,0.8017718409441223
0.0,0.8016855051392827
0.0,0.8015991693344431
0.0,0.8015128335296033
0.0,0.8014264977247638
0.0,0.8013401619199241
0.0,0.8012538261150844
0.0,0.8011674903102448
0.0,0.8010811545054052
0.0,0.8009948187005655
0.0,0.8009084828957259
0.0,0.8008221470908863
0.0,0.8007358112860467
0.0,0.800649475481207
0.0,0.8005631396763674
0.0,0.8004768038715278
0.0,0.800390468066688
0.0,0.8003041322618485
0.0,0.8002177964570087
0.0,0.8001314606521692
0.0,0.8000451248473295
0.0,0.7999587890424898
0.0,0.7998724532376502
0.0,0.7997861174328106
0.0,0.799699781627971
0.0,0.7996134458231313
0.0,0.7995271100182917
0.0,0.799440774213452
0.0,0.7993544384086124
0.0,0.7992681026037728
0.0,0.7991817667989332
0.0,0.7990954309940934
0.0,0.7990090951892539
0.0,0.7989227593844141
0.0,0.7988364235795746
0.0,0.7987500877747349
0.0,0.7986637519698953
0.0,0.7985774161650556
0.0,0.798491080360216
0.0,0.7984047445553764
0.0,0.7983184087505367
0.0,0.7982320729456971
0.0,0.7981457371408575
0.0,0.7980594013360178
0.0,0.7979730655311782
0.0,0.7978867297263386
0.0,0.7978003939214988
0.0,0.7977140581166593
0.0,0.7976277223118196
0.0,0.7975413865069799
0.0,0.7974550507021403
0.0,0.7973687148973007
0.0,0.797282379092461
0.0,0.7971960432876214
0.0,0.7971097074827818
0.0,0.7970233716779421
0.0,0.7969370358731025
0.0,0.7968507000682629
0.0,0.7967643642634232
0.0,0.7966780284585836
0.0,0.796591692653744
0.0,0.7965053568489042
0.0,0.7964190210440647
0.0,0.796332685239225
0.0,0.7962463494343853
0.0,0.7961600136295457
0.0,0.7960736778247061
0.0,0.7959873420198664
0.0,0.7959010062150268
0.0,0.7958146704101872
0.0,0.7957283346053475
0.0,0.7956419988005079
0.0,0.7955556629956683
0.0,0.7954693271908286
0.0,0.795382991385989
0.0,0.7952966555811494
0.0,0.7952103197763096
0.0,0.7951239839714701
0.0,0.7950376481666304
0.0,0.7949513123617907
0.0,0.7948649765569511
0.0,0.7947786407521115
0.0,0.7946923049472718
0.0,0.7946059691424322
0.0,0.7945196333375926
0.0,0.7944332975327529
0.0,0.7943469617279133
0.0,0.7942606259230737
0.0,0.794174290118234
0.0,0.7940879543133944
0.0,0.7940016185085548
0.0,0.793915282703715
0.0,0.7938289468988755
0.0,0.7937426110940358
0.0,0.7936562752891961
0.0,0.7935699394843565
0.0,0.7934836036795169
0.0,0.7933972678746772
0.0,0.7933109320698376
0.0,0.793224596264998
0.0,0.7931382604601583
0.0,0.7930519246553187
0.0,0.7929655888504791
0.0,0.7928792530456394
0.0,0.7927929172407998
0.0,0.7927065814359602
0.0,0.7926202456311204
0.0,0.7925339098262809
0.0,0.7924475740214412
0.0,0.7923612382166015
0.0,0.7922749024117619
0.0,0.7921885666069223
0.0,0.7921022308020826
0.0,0.792015894997243
0.0,0.7919295591924034
0.0,0.7918432233875637
0.0,0.7917568875827241
0.0,0.7916705517778845
0.0,0.7915842159730448
0.0,0.7914978801682051
0.0,0.7914115443633656
0.0,0.7913252085585258
0.0,0.7912388727536863
0.0,0.7911525369488466
0.0,0.7910662011440069
0.0,0.7909798653391673
0.0,0.7908935295343277
0.0,0.790807193729488
0.0,0.7907208579246484
0.0,0.7906345221198088
0.0,0.7905481863149691
0.0,0.7904618505101295
0.0,0.7903755147052899
0.0,0.7902891789004503
0.0,0.7902028430956105
0.0,0.790116507290771
0.0,0.7900301714859312
0.0,0.7899438356810917
0.0,0.789857499876252
0.0,0.7897711640714123
0.0,0.7896848282665727
0.0,0.7895984924617331
0.0,0.7895121566568934
0.0,0.7894258208520538
0.0,0.7893394850472142
0.0,0.7892531492423746
0.0,0.7891668134375349
0.0,0.7890804776326953
0.0,0.7889941418278557
0.0,0.7889078060230159
0.0,0.7888214702181764
0.0,0.7887351344133366
0.0,0.788648798608497
0.0,0.7885624628036574
0.0,0.7884761269988178
0.0,0.7883897911939781
0.0,0.7883034553891385
0.0,0.7882171195842989
0.0,0.7881307837794592
0.0,0.7880444479746196
0.0,0.78795811216978
0.0,0.7878717763649403
0.0,0.7877854405601007
0.0,0.7876991047552611
0.0,0.7876127689504213
0.0,0.7875264331455818
0.0,0.787440097340742
0.0,0.7873537615359024
0.0,0.7872674257310628
0.0,0.7871810899262232
0.0,0.7870947541213835
0.0,0.7870084183165439
0.0,0.7869220825117043
0.0,0.7868357467068646
0.0,0.786749410902025
0.0,0.7866630750971854
0.0,0.7865767392923457
0.0,0.7864904034875061
0.0,0.7864040676826665
0.0,0.7863177318778267
0.0,0.7862313960729872
0.0,0.7861450602681475
0.0,0.7860587244633078
0.0,0.7859723886584682
0.0,0.7858860528536286
0.0,0.7857997170487889
0.0,0.7857133812439493
0.0,0.7856270454391097
0.0,0.78554070963427
0.0,0.7854543738294304
0.0,0.7853680380245908
0.0,0.7852817022197511
0.0,0.7851953664149115
0.0,0.7851090306100719
0.0,0.7850226948052321
0.0,0.7849363590003926
0.0,0.7848500231955529
0.0,0.7847636873907132
0.0,0.7846773515858736
0.0,0.784591015781034
0.0,0.7845046799761943
0.0,0.7844183441713547
0.0,0.7843320083665151
0.0,0.7842456725616754
0.0,0.7841593367568358
0.0,0.7840730009519962
0.0,0.7839866651471565
0.0,0.7839003293423168
0.0,0.7838139935374773
0.0,0.7837276577326375
0.0,0.783641321927798
0.0,0.7835549861229583
0.0,0.7834686503181186
0.0,0.783382314513279
0.0,0.7832959787084394
0.0,0.7832096429035997
0.0,0.7831233070987601
0.0,0.7830369712939205
0.0,0.7829506354890808
0.0,0.7828642996842412
0.0,0.7827779638794016
0.0,0.7826916280745619
0.0,0.7826052922697222
0.0,0.7825189564648827
0.0,0.7824326206600429
0.0,0.7823462848552034
0.0,0.7822599490503637
0.0,0.782173613245524
0.0,0.7820872774406844
0.0,0.7820009416358448
0.0,0.7819146058310051
0.0,0.7818282700261655
0.0,0.7817419342213259
0.0,0.7816555984164862
0.0,0.7815692626116466
0.0,0.781482926806807
0.0,0.7813965910019673
0.0,0.7813102551971276
0.0,0.7812239193922881
0.0,0.7811375835874483
0.0,0.7810512477826087
0.0,0.7809649119777691
0.0,0.7808785761729294
0.0,0.7807922403680898
0.0,0.7807059045632502
0.0,0.7806195687584105
0.0,0.7805332329535709
0.0,0.7804468971487313
0.0,0.7803605613438916
0.0,0.780274225539052
0.0,0.7801878897342124
0.0,0.7801015539293727
0.0,0.780015218124533
0.0,0.7799288823196935
0.0,0.7798425465148537
0.0,0.7797562107100141
0.0,0.7796698749051745
0.0,0.7795835391003348
0.0,0.7794972032954952
0.0,0.7794108674906556
0.0,0.779324531685816
0.0,0.7792381958809763
0.0,0.7791518600761367
0.0,0.779065524271297
0.0,0.7789791884664574
0.0,0.7788928526616178
0.0,0.7788065168567782
0.0,0.7787201810519384
0.0,0.7786338452470989
0.0,0.7785475094422591
0.0,0.7784611736374195
0.0,0.7783748378325799
0.0,0.7782885020277402
0.0,0.7782021662229006
0.0,0.778115830418061
0.0,0.7780294946132214
0.0,0.7779431588083817
0.0,0.7778568230035421
0.0,0.7777704871987025
0.0,0.7776841513938628
0.0,0.7775978155890232
0.0,0.7775114797841836
0.0,0.7774251439793438
0.0,0.7773388081745043
0.0,0.7772524723696645
0.0,0.7771661365648249
0.0,0.7770798007599853
0.0,0.7769934649551457
0.0,0.776907129150306
0.0,0.7768207933454664
0.0,0.7767344575406268
0.0,0.7766481217357871
0.0,0.7765617859309475
0.0,0.7764754501261079
0.0,0.7763891143212682
0.0,0.7763027785164286
0.0,0.776216442711589
0.0,0.7761301069067492
0.0,0.7760437711019097
0.0,0.77595743529707
0.0,0.7758710994922303
0.0,0.7757847636873907
0.0,0.7756984278825511
0.0,0.7756120920777114
0.0,0.7755257562728718
0.0,0.7754394204680322
0.0,0.7753530846631925
0.0,0.7752667488583529
0.0,0.7751804130535133
0.0,0.7750940772486736
0.0,0.7750077414438339
0.0,0.7749214056389944
0.0,0.7748350698341546
0.0,0.7747487340293151
0.0,0.7746623982244754
0.0,0.7745760624196357
0.0,0.7744897266147961
0.0,0.7744033908099565
0.0,0.7743170550051168
0.0,0.7742307192002772
0.0,0.7741443833954376
0.0,0.7740580475905979
0.0,0.7739717117857583
0.0,0.7738853759809187
0.0,0.773799040176079
0.0,0.7737127043712393
0.0,0.7736263685663998
0.0,0.77354003276156
0.0,0.7734536969567205
0.0,0.7733673611518808
0.0,0.7732810253470411
0.0,0.7731946895422015
0.0,0.7731083537373619
0.0,0.7730220179325222
0.0,0.7729356821276826
0.0,0.772849346322843
0.0,0.7727630105180033
0.0,0.7726766747131637
0.0,0.7725903389083241
0.0,0.7725040031034844
0.0,0.7724176672986447
0.0,0.7723313314938052
0.0,0.7722449956889654
0.0,0.7721586598841258
0.0,0.7720723240792862
0.0,0.7719859882744465
0.0,0.7718996524696069
0.0,0.7718133166647673
0.0,0.7717269808599276
0.0,0.771640645055088
0.0,0.7715543092502484
0.0,0.7714679734454087
0.0,0.7713816376405691
0.0,0.7712953018357295
0.0,0.7712089660308898
0.0,0.7711226302260501
0.0,0.7710362944212106
0.0,0.7709499586163708
0.0,0.7708636228115312
0.0,0.7707772870066916
0.0,0.7706909512018519
0.0,0.7706046153970123
0.0,0.7705182795921727
0.0,0.770431943787333
0.0,0.7703456079824934
0.0,0.7702592721776538
0.0,0.7701729363728141
0.0,0.7700866005679745
0.0,0.7700002647631349
0.0,0.7699139289582952
0.0,0.7698275931534555
0.0,0.769741257348616
0.0,0.7696549215437762
0.0,0.7695685857389366
0.0,0.769482249934097
0.0,0.7693959141292573
0.0,0.7693095783244177
0.0,0.7692232425195781
0.0,0.7691369067147384
0.0,0.7690505709098988
0.0,0.7689642351050592
0.0,0.7688778993002195
0.0,0.7687915634953799
0.0,0.7687052276905403
0.0,0.7686188918857007
0.0,0.7685325560808609
0.0,0.7684462202760214
0.0,0.7683598844711816
0.0,0.768273548666342
0.0,0.7681872128615024
0.0,0.7681008770566627
0.0,0.7680145412518231
0.0,0.7679282054469835
0.0,0.7678418696421438
0.0,0.7677555338373042
0.0,0.7676691980324646
0.0,0.767582862227625
0.0,0.7674965264227853
0.0,0.7674101906179457
0.0,0.767323854813106
0.0,0.7672375190082663
0.0,0.7671511832034268
0.0,0.767064847398587
0.0,0.7669785115937474
0.0,0.7668921757889078
0.0,0.7668058399840681
0.0,0.7667195041792285
0.0,0.7666331683743889
0.0,0.7665468325695493
0.0,0.7664604967647096
0.0,0.76637416095987
0.0,0.7662878251550304
0.0,0.7662014893501907
0.0,0.766115153545351
0.0,0.7660288177405115
0.0,0.7659424819356717
0.0,0.7658561461308322
0.0,0.7657698103259925
0.0,0.7656834745211528
0.0,0.7655971387163132
0.0,0.7655108029114736
0.0,0.7654244671066339
0.0,0.7653381313017943
0.0,0.7652517954969547
0.0,0.765165459692115
0.0,0.7650791238872754
0.0,0.7649927880824358
0.0,0.7649064522775961
0.0,0.7648201164727564
0.0,0.7647337806679169
0.0,0.7646474448630771
0.0,0.7645611090582376
0.0,0.7644747732533979
0.0,0.7643884374485582
0.0,0.7643021016437186
0.0,0.764215765838879
0.0,0.7641294300340393
0.0,0.7640430942291997
0.0,0.7639567584243601
0.0,0.7638704226195204
0.0,0.7637840868146808
0.0,0.7636977510098412
0.0,0.7636114152050015
0.0,0.7635250794001618
0.0,0.7634387435953223
0.0,0.7633524077904825
0.0,0.7632660719856429
0.0,0.7631797361808033
0.0,0.7630934003759636
0.0,0.763007064571124
0.0,0.7629207287662844
0.0,0.7628343929614447
0.0,0.7627480571566051
0.0,0.7626617213517655
0.0,0.7625753855469258
0.0,0.7624890497420862
0.0,0.7624027139372466
0.0,0.7623163781324069
0.0,0.7622300423275672
0.0,0.7621437065227277
0.0,0.7620573707178879
0.0,0.7619710349130483
0.0,0.7618846991082087
0.0,0.761798363303369
0.0,0.7617120274985294
0.0,0.7616256916936898
0.0,0.7615393558888501
0.0,0.7614530200840105
0.0,0.7613666842791709
0.0,0.7612803484743312
0.0,0.7611940126694916
0.0,0.761107676864652
0.0,0.7610213410598123
0.0,0.7609350052549726
0.0,0.7608486694501331
0.0,0.7607623336452933
0.0,0.7606759978404537
0.0,0.7605896620356141
0.0,0.7605033262307744
0.0,0.7604169904259348
0.0,0.7603306546210952
0.0,0.7602443188162555
0.0,0.7601579830114159
0.0,0.7600716472065763
0.0,0.7599853114017366
0.0,0.759898975596897
0.0,0.7598126397920574
0.0,0.7597263039872177
0.0,0.759639968182378
0.0,0.7595536323775385
0.0,0.7594672965726987
0.0,0.7593809607678591
0.0,0.7592946249630195
0.0,0.7592082891581798
0.0,0.7591219533533402
0.0,0.7590356175485006
0.0,0.7589492817436609
0.0,0.7588629459388213
0.0,0.7587766101339817
0.0,0.758690274329142
0.0,0.7586039385243024
0.0,0.7585176027194627
0.0,0.7584312669146231
0.0,0.7583449311097834
0.0,0.7582585953049439
0.0,0.7581722595001041
0.0,0.7580859236952645
0.0,0.7579995878904249
0.0,0.7579132520855852
0.0,0.7578269162807456
0.0,0.757740580475906
0.0,0.7576542446710663
0.0,0.7575679088662267
0.0,0.7574815730613871
0.0,0.7573952372565474
0.0,0.7573089014517078
0.0,0.7572225656468681
0.0,0.7571362298420286
0.0,0.7570498940371888
0.0,0.7569635582323493
0.0,0.7568772224275095
0.0,0.7567908866226699
0.0,0.7567045508178303
0.0,0.7566182150129906
0.0,0.756531879208151
0.0,0.7564455434033114
0.0,0.7563592075984717
0.0,0.7562728717936321
0.0,0.7561865359887925
0.0,0.7561002001839529
0.0,0.7560138643791132
0.0,0.7559275285742735
0.0,0.755841192769434
0.0,0.7557548569645942
0.0,0.7556685211597547
0.0,0.755582185354915
0.0,0.7554958495500753
0.0,0.7554095137452357
0.0,0.755323177940396
0.0,0.7552368421355564
0.0,0.7551505063307168
0.0,0.7550641705258772
0.0,0.7549778347210375
0.0,0.7548914989161979
0.0,0.7548051631113583
0.0,0.7547188273065186
0.0,0.7546324915016789
0.0,0.7545461556968394
0.0,0.7544598198919996
0.0,0.75437348408716
0.0,0.7542871482823204
0.0,0.7542008124774807
0.0,0.7541144766726411
0.0,0.7540281408678015
0.0,0.7539418050629618
0.0,0.7538554692581222
0.0,0.7537691334532826
0.0,0.7536827976484429
0.0,0.7535964618436033
0.0,0.7535101260387637
0.0,0.753423790233924
0.0,0.7533374544290843
0.0,0.7532511186242448
0.0,0.753164782819405
0.0,0.7530784470145654
0.0,0.7529921112097258
0.0,0.7529057754048861
0.0,0.7528194396000465
0.0,0.7527331037952069
0.0,0.7526467679903672
0.0,0.7525604321855276
0.0,0.752474096380688
0.0,0.7523877605758483
0.0,0.7523014247710087
0.0,0.7522150889661691
0.0,0.7521287531613294
0.0,0.7520424173564897
0.0,0.7519560815516502
0.0,0.7518697457468104
0.0,0.7517834099419708
0.0,0.7516970741371312
0.0,0.7516107383322915
0.0,0.7515244025274519
0.0,0.7514380667226123
0.0,0.7513517309177726
0.0,0.751265395112933
0.0,0.7511790593080934
0.0,0.7510927235032537
0.0,0.7510063876984141
0.0,0.7509200518935745
0.0,0.7508337160887348
0.0,0.7507473802838951
0.0,0.7506610444790556
0.0,0.7505747086742158
0.0,0.7504883728693762
0.0,0.7504020370645366
0.0,0.7503157012596969
0.0,0.7502293654548573
0.0,0.7501430296500177
0.0,0.750056693845178
0.0,0.7499703580403384
0.0,0.7498840222354988
0.0,0.7497976864306591
0.0,0.7497113506258195
0.0,0.7496250148209798
0.0,0.7495386790161402
0.0,0.7494523432113005
0.0,0.749366007406461
0.0,0.7492796716016212
0.0,0.7491933357967817
0.0,0.749106999991942
0.0,0.7490206641871023
0.0,0.7489343283822627
0.0,0.7488479925774231
0.0,0.7487616567725834
0.0,0.7486753209677438
0.0,0.7485889851629042
0.0,0.7485026493580644
0.0,0.7484163135532249
0.0,0.7483299777483852
0.0,0.7482436419435456
0.0,0.7481573061387059
0.0,0.7480709703338664
0.0,0.7479846345290266
0.0,0.7478982987241871
0.0,0.7478119629193474
0.0,0.7477256271145077
0.0,0.7476392913096681
0.0,0.7475529555048285
0.0,0.7474666196999888
0.0,0.7473802838951492
0.0,0.7472939480903096
0.0,0.7472076122854698
0.0,0.7471212764806303
0.0,0.7470349406757906
0.0,0.746948604870951
0.0,0.7468622690661113
0.0,0.7467759332612718
0.0,0.746689597456432
0.0,0.7466032616515924
0.0,0.7465169258467528
0.0,0.7464305900419131
0.0,0.7463442542370735
0.0,0.7462579184322339
0.0,0.7461715826273942
0.0,0.7460852468225546
0.0,0.745998911017715
0.0,0.7459125752128752
0.0,0.7458262394080357
0.0,0.745739903603196
0.0,0.7456535677983565
0.0,0.7455672319935167
0.0,0.7454808961886772
0.0,0.7453945603838374
0.0,0.7453082245789978
0.0,0.7452218887741582
0.0,0.7451355529693185
0.0,0.7450492171644789
0.0,0.7449628813596393
0.0,0.7448765455547997
0.0,0.74479020974996
0.0,0.7447038739451204
0.0,0.7446175381402806
0.0,0.7445312023354411
0.0,0.7444448665306014
0.0,0.7443585307257619
0.0,0.7442721949209221
0.0,0.7441858591160826
0.0,0.7440995233112428
0.0,0.7440131875064032
0.0,0.7439268517015636
0.0,0.743840515896724
0.0,0.7437541800918843
0.0,0.7436678442870447
0.0,0.7435815084822051
0.0,0.7434951726773654
0.0,0.7434088368725258
0.0,0.743322501067686
0.0,0.7432361652628465
0.0,0.7431498294580068
0.0,0.7430634936531673
0.0,0.7429771578483275
0.0,0.742890822043488
0.0,0.7428044862386483
0.0,0.7427181504338086
0.0,0.742631814628969
0.0,0.7425454788241294
0.0,0.7424591430192897
0.0,0.7423728072144501
0.0,0.7422864714096105
0.0,0.7422001356047708
0.0,0.7421137997999312
0.0,0.7420274639950915
0.0,0.7419411281902519
0.0,0.7418547923854122
0.0,0.7417684565805727
0.0,0.7416821207757329
0.0,0.7415957849708934
0.0,0.7415094491660537
0.0,0.741423113361214
0.0,0.7413367775563744
0.0,0.7412504417515348
0.0,0.7411641059466951
0.0,0.7410777701418555
0.0,0.7409914343370159
0.0,0.7409050985321761
0.0,0.7408187627273366
0.0,0.7407324269224969
0.0,0.7406460911176573
0.0,0.7405597553128176
0.0,0.7404734195079781
0.0,0.7403870837031383
0.0,0.7403007478982988
0.0,0.7402144120934591
0.0,0.7401280762886194
0.0,0.7400417404837798
0.0,0.7399554046789402
0.0,0.7398690688741005
0.0,0.7397827330692609
0.0,0.7396963972644213
0.0,0.7396100614595815
0.0,0.739523725654742
0.0,0.7394373898499023
0.0,0.7393510540450627
0.0,0.739264718240223
0.0,0.7391783824353835
0.0,0.7390920466305437
0.0,0.7390057108257041
0.0,0.7389193750208645
0.0,0.7388330392160248
0.0,0.7387467034111852
0.0,0.7386603676063456
0.0,0.7385740318015059
0.0,0.7384876959966663
0.0,0.7384013601918267
0.0,0.7383150243869869
0.0,0.7382286885821474
0.0,0.7381423527773077
0.0,0.7380560169724681
0.0,0.7379696811676284
0.0,0.7378833453627889
0.0,0.7377970095579491
0.0,0.7377106737531095
0.0,0.7376243379482699
0.0,0.7375380021434302
0.0,0.7374516663385906
0.0,0.737365330533751
0.0,0.7372789947289113
0.0,0.7371926589240717
0.0,0.7371063231192321
0.0,0.7370199873143923
0.0,0.7369336515095528
0.0,0.7368473157047131
0.0,0.7367609798998735
0.0,0.7366746440950338
0.0,0.7365883082901943
0.0,0.7365019724853545
0.0,0.7364156366805149
0.0,0.7363293008756753
0.0,0.7362429650708356
0.0,0.736156629265996
0.0,0.7360702934611564
0.0,0.7359839576563167
0.0,0.7358976218514771
0.0,0.7358112860466375
0.0,0.7357249502417977
0.0,0.7356386144369582
0.0,0.7355522786321185
0.0,0.735465942827279
0.0,0.7353796070224392
0.0,0.7352932712175997
0.0,0.7352069354127599
0.0,0.7351205996079203
0.0,0.7350342638030807
0.0,0.734947927998241
0.0,0.7348615921934014
0.0,0.7347752563885618
0.0,0.7346889205837221
0.0,0.7346025847788825
0.0,0.7345162489740429
0.0,0.7344299131692031
0.0,0.7343435773643636
0.0,0.7342572415595239
0.0,0.7341709057546844
0.0,0.7340845699498446
0.0,0.7339982341450051
0.0,0.7339118983401653
0.0,0.7338255625353257
0.0,0.7337392267304861
0.0,0.7336528909256465
0.0,0.7335665551208068
0.0,0.7334802193159672
0.0,0.7333938835111276
0.0,0.7333075477062879
0.0,0.7332212119014483
0.0,0.7331348760966085
0.0,0.733048540291769
0.0,0.7329622044869293
0.0,0.7328758686820898
0.0,0.73278953287725
0.0,0.7327031970724105
0.0,0.7326168612675708
0.0,0.7325305254627311
0.0,0.7324441896578915
0.0,0.7323578538530519
0.0,0.7322715180482122
0.0,0.7321851822433726
0.0,0.732098846438533
0.0,0.7320125106336932
0.0,0.7319261748288537
0.0,0.731839839024014
0.0,0.7317535032191744
0.0,0.7316671674143347
0.0,0.7315808316094952
0.0,0.7314944958046554
0.0,0.7314081599998159
0.0,0.7313218241949762
0.0,0.7312354883901365
0.0,0.7311491525852969
0.0,0.7310628167804573
0.0,0.7309764809756176
0.0,0.730890145170778
0.0,0.7308038093659384
0.0,0.7307174735610986
0.0,0.7306311377562591
0.0,0.7305448019514194
0.0,0.7304584661465798
0.0,0.7303721303417401
0.0,0.7302857945369006
0.0,0.7301994587320608
0.0,0.7301131229272212
0.0,0.7300267871223816
0.0,0.7299404513175419
0.0,0.7298541155127023
0.0,0.7297677797078627
0.0,0.729681443903023
0.0,0.7295951080981834
0.0,0.7295087722933438
0.0,0.729422436488504
0.0,0.7293361006836645
0.0,0.7292497648788248
0.0,0.7291634290739852
0.0,0.7290770932691455
0.0,0.728990757464306
0.0,0.7289044216594662
0.0,0.7288180858546266
0.0,0.728731750049787
0.0,0.7286454142449473
0.0,0.7285590784401077
0.0,0.7284727426352681
0.0,0.7283864068304284
0.0,0.7283000710255888
0.0,0.7282137352207492
0.0,0.7281273994159094
0.0,0.7280410636110699
0.0,0.7279547278062302
0.0,0.7278683920013906
0.0,0.7277820561965509
0.0,0.7276957203917114
0.0,0.7276093845868716
0.0,0.727523048782032
0.0,0.7274367129771924
0.0,0.7273503771723527
0.0,0.7272640413675131
0.0,0.7271777055626735
0.0,0.7270913697578338
0.0,0.7270050339529942
0.0,0.7269186981481546
0.0,0.7268323623433148
0.0,0.7267460265384753
0.0,0.7266596907336356
0.0,0.726573354928796
0.0,0.7264870191239563
0.0,0.7264006833191168
0.0,0.726314347514277
0.0,0.7262280117094374
0.0,0.7261416759045978
0.0,0.7260553400997581
0.0,0.7259690042949185
0.0,0.7258826684900789
0.0,0.7257963326852392
0.0,0.7257099968803996
0.0,0.72562366107556
0.0,0.7255373252707202
0.0,0.7254509894658807
0.0,0.725364653661041
0.0,0.7252783178562014
0.0,0.7251919820513617
0.0,0.7251056462465222
0.0,0.7250193104416824
0.0,0.7249329746368428
0.0,0.7248466388320032
0.0,0.7247603030271635
0.0,0.7246739672223239
0.0,0.7245876314174843
0.0,0.7245012956126446
0.0,0.724414959807805
0.0,0.7243286240029654
0.0,0.7242422881981256
0.0,0.7241559523932861
0.0,0.7240696165884464
0.0,0.7239832807836069
0.0,0.7238969449787671
0.0,0.7238106091739276
0.0,0.7237242733690878
0.0,0.7236379375642482
0.0,0.7235516017594086
0.0,0.723465265954569
0.0,0.7233789301497293
0.0,0.7232925943448897
0.0,0.72320625854005
0.0,0.7231199227352103
0.0,0.7230335869303708
0.0,0.722947251125531
0.0,0.7228609153206915
0.0,0.7227745795158518
0.0,0.7226882437110123
0.0,0.7226019079061725
0.0,0.722515572101333
0.0,0.7224292362964932
0.0,0.7223429004916536
0.0,0.722256564686814
0.0,0.7221702288819744
0.0,0.7220838930771347
0.0,0.7219975572722951
0.0,0.7219112214674555
0.0,0.7218248856626157
0.0,0.7217385498577762
0.0,0.7216522140529364
0.0,0.7215658782480969
0.0,0.7214795424432572
0.0,0.7213932066384177
0.0,0.7213068708335779
0.0,0.7212205350287383
0.0,0.7211341992238987
0.0,0.721047863419059
0.0,0.7209615276142194
0.0,0.7208751918093798
0.0,0.7207888560045401
0.0,0.7207025201997005
0.0,0.7206161843948609
0.0,0.7205298485900211
0.0,0.7204435127851816
0.0,0.7203571769803419
0.0,0.7202708411755023
0.0,0.7201845053706626
0.0,0.7200981695658231
0.0,0.7200118337609833
0.0,0.7199254979561437
0.0,0.7198391621513041
0.0,0.7197528263464644
0.0,0.7196664905416248
0.0,0.7195801547367852
0.0,0.7194938189319455
0.0,0.7194074831271059
0.0,0.7193211473222663
0.0,0.7192348115174265
0.0,0.719148475712587
0.0,0.7190621399077473
0.0,0.7189758041029077
0.0,0.718889468298068
0.0,0.7188031324932285
0.0,0.7187167966883887
0.0,0.7186304608835491
0.0,0.7185441250787095
0.0,0.7184577892738698
0.0,0.7183714534690302
0.0,0.7182851176641906
0.0,0.7181987818593509
0.0,0.7181124460545113
0.0,0.7180261102496717
0.0,0.7179397744448319
0.0,0.7178534386399924
0.0,0.7177671028351527
0.0,0.7176807670303131
0.0,0.7175944312254734
0.0,0.7175080954206339
0.0,0.7174217596157941
0.0,0.7173354238109545
0.0,0.7172490880061149
0.0,0.7171627522012752
0.0,0.7170764163964356
0.0,0.716990080591596
0.0,0.7169037447867563
0.0,0.7168174089819167
0.0,0.7167310731770771
0.0,0.7166447373722373
0.0,0.7165584015673978
0.0,0.7164720657625581
0.0,0.7163857299577185
0.0,0.7162993941528788
0.0,0.7162130583480393
0.0,0.7161267225431995
0.0,0.7160403867383599
0.0,0.7159540509335203
0.0,0.7158677151286806
0.0,0.715781379323841
0.0,0.7156950435190014
0.0,0.7156087077141617
0.0,0.715522371909322
0.0,0.7154360361044825
0.0,0.7153497002996427
0.0,0.7152633644948032
0.0,0.7151770286899635
0.0,0.715090692885124
0.0,0.7150043570802842
0.0,0.7149180212754447
0.0,0.7148316854706049
0.0,0.7147453496657653
0.0,0.7146590138609257
0.0,0.714572678056086
0.0,0.7144863422512464
0.0,0.7144000064464068
0.0,0.7143136706415671
0.0,0.7142273348367274
0.0,0.7141409990318879
0.0,0.7140546632270481
0.0,0.7139683274222086
0.0,0.7138819916173689
0.0,0.7137956558125294
0.0,0.7137093200076896
0.0,0.71362298420285
0.0,0.7135366483980103
0.0,0.7134503125931707
0.0,0.7133639767883311
0.0,0.7132776409834914
0.0,0.7131913051786518
0.0,0.7131049693738122
0.0,0.7130186335689725
0.0,0.7129322977641328
0.0,0.7128459619592933
0.0,0.7127596261544535
0.0,0.712673290349614
0.0,0.7125869545447743
0.0,0.7125006187399348
0.0,0.712414282935095
0.0,0.7123279471302554
0.0,0.7122416113254157
0.0,0.7121552755205761
0.0,0.7120689397157365
0.0,0.7119826039108968
0.0,0.7118962681060572
0.0,0.7118099323012176
0.0,0.711723596496378
0.0,0.7116372606915382
0.0,0.7115509248866987
0.0,0.711464589081859
0.0,0.7113782532770194
0.0,0.7112919174721797
0.0,0.7112055816673402
0.0,0.7111192458625004
0.0,0.7110329100576608
0.0,0.7109465742528212
0.0,0.7108602384479815
0.0,0.7107739026431419
0.0,0.7106875668383023
0.0,0.7106012310334626
0.0,0.710514895228623
0.0,0.7104285594237834
0.0,0.7103422236189436
0.0,0.7102558878141041
0.0,0.7101695520092643
0.0,0.7100832162044248
0.0,0.7099968803995851
0.0,0.7099105445947456
0.0,0.7098242087899058
0.0,0.7097378729850662
0.0,0.7096515371802266
0.0,0.7095652013753869
0.0,0.7094788655705473
0.0,0.7093925297657077
0.0,0.709306193960868
0.0,0.7092198581560284
0.0,0.7091335223511888
0.0,0.709047186546349
0.0,0.7089608507415095
0.0,0.7088745149366698
0.0,0.7087881791318302
0.0,0.7087018433269905
0.0,0.708615507522151
0.0,0.7085291717173112
0.0,0.7084428359124716
0.0,0.708356500107632
0.0,0.7082701643027923
0.0,0.7081838284979527
0.0,0.7080974926931131
0.0,0.7080111568882734
0.0,0.7079248210834338
0.0,0.7078384852785942
0.0,0.7077521494737544
0.0,0.7076658136689149
0.0,0.7075794778640752
0.0,0.7074931420592356
0.0,0.7074068062543959
0.0,0.7073204704495564
0.0,0.7072341346447166
0.0,0.707147798839877
0.0,0.7070614630350374
0.0,0.7069751272301977
0.0,0.7068887914253581
0.0,0.7068024556205185
0.0,0.7067161198156788
0.0,0.7066297840108391
0.0,0.7065434482059996
0.0,0.7064571124011598
0.0,0.7063707765963203
0.0,0.7062844407914806
0.0,0.706198104986641
0.0,0.7061117691818013
0.0,0.7060254333769618
0.0,0.705939097572122
0.0,0.7058527617672824
0.0,0.7057664259624428
0.0,0.7056800901576031
0.0,0.7055937543527635
0.0,0.7055074185479239
0.0,0.7054210827430842
0.0,0.7053347469382445
0.0,0.705248411133405
0.0,0.7051620753285652
0.0,0.7050757395237257
0.0,0.704989403718886
0.0,0.7049030679140464
0.0,0.7048167321092067
0.0,0.7047303963043671
0.0,0.7046440604995274
0.0,0.7045577246946878
0.0,0.7044713888898482
0.0,0.7043850530850085
0.0,0.7042987172801689
0.0,0.7042123814753293
0.0,0.7041260456704896
0.0,0.7040397098656499
0.0,0.7039533740608104
0.0,0.7038670382559706
0.0,0.7037807024511311
0.0,0.7036943666462914
0.0,0.7036080308414518
0.0,0.7035216950366121
0.0,0.7034353592317725
0.0,0.7033490234269328
0.0,0.7032626876220932
0.0,0.7031763518172536
0.0,0.7030900160124139
0.0,0.7030036802075743
0.0,0.7029173444027347
0.0,0.702831008597895
0.0,0.7027446727930553
0.0,0.7026583369882158
0.0,0.702572001183376
0.0,0.7024856653785365
0.0,0.7023993295736968
0.0,0.7023129937688573
0.0,0.7022266579640175
0.0,0.7021403221591779
0.0,0.7020539863543382
0.0,0.7019676505494986
0.0,0.701881314744659
0.0,0.7017949789398193
0.0,0.7017086431349797
0.0,0.7016223073301401
0.0,0.7015359715253005
0.0,0.7014496357204607
0.0,0.7013632999156212
0.0,0.7012769641107814
0.0,0.7011906283059419
0.0,0.7011042925011022
0.0,0.7010179566962627
0.0,0.7009316208914229
0.0,0.7008452850865833
0.0,0.7007589492817436
0.0,0.700672613476904
0.0,0.7005862776720644
0.0,0.7004999418672248
0.0,0.7004136060623851
0.0,0.7003272702575455
0.0,0.7002409344527059
0.0,0.7001545986478661
0.0,0.7000682628430266
0.0,0.6999819270381868
0.0,0.6998955912333473
0.0,0.6998092554285076
0.0,0.6997229196236681
0.0,0.6996365838188283
0.0,0.6995502480139887
0.0,0.699463912209149
0.0,0.6993775764043094
0.0,0.6992912405994698
0.0,0.6992049047946302
0.0,0.6991185689897905
0.0,0.6990322331849509
0.0,0.6989458973801113
0.0,0.6988595615752715
0.0,0.698773225770432
0.0,0.6986868899655923
0.0,0.6986005541607527
0.0,0.698514218355913
0.0,0.6984278825510735
0.0,0.6983415467462337
0.0,0.6982552109413941
0.0,0.6981688751365545
0.0,0.6980825393317148
0.0,0.6979962035268752
0.0,0.6979098677220356
0.0,0.6978235319171959
0.0,0.6977371961123562
0.0,0.6976508603075167
0.0,0.6975645245026769
0.0,0.6974781886978374
0.0,0.6973918528929977
0.0,0.6973055170881581
0.0,0.6972191812833184
0.0,0.6971328454784789
0.0,0.6970465096736391
0.0,0.6969601738687995
0.0,0.6968738380639599
0.0,0.6967875022591202
0.0,0.6967011664542806
0.0,0.696614830649441
0.0,0.6965284948446013
0.0,0.6964421590397616
0.0,0.6963558232349221
0.0,0.6962694874300823
0.0,0.6961831516252428
0.0,0.6960968158204031
0.0,0.6960104800155635
0.0,0.6959241442107238
0.0,0.6958378084058842
0.0,0.6957514726010445
0.0,0.6956651367962049
0.0,0.6955788009913653
0.0,0.6954924651865256
0.0,0.695406129381686
0.0,0.6953197935768464
0.0,0.6952334577720067
0.0,0.695147121967167
0.0,0.6950607861623275
0.0,0.6949744503574877
0.0,0.6948881145526482
0.0,0.6948017787478085
0.0,0.6947154429429689
0.0,0.6946291071381292
0.0,0.6945427713332896
0.0,0.6944564355284499
0.0,0.6943700997236103
0.0,0.6942837639187707
0.0,0.694197428113931
0.0,0.6941110923090914
0.0,0.6940247565042518
0.0,0.6939384206994121
0.0,0.6938520848945724
0.0,0.6937657490897329
0.0,0.6936794132848931
0.0,0.6935930774800536
0.0,0.6935067416752139
0.0,0.6934204058703743
0.0,0.6933340700655346
0.0,0.693247734260695
0.0,0.6931613984558553
0.0,0.6930750626510157
0.0,0.6929887268461761
0.0,0.6929023910413364
0.0,0.6928160552364968
0.0,0.6927297194316572
0.0,0.6926433836268175
0.0,0.6925570478219778
0.0,0.6924707120171383
0.0,0.6923843762122985
0.0,0.692298040407459
0.0,0.6922117046026193
0.0,0.6921253687977797
0.0,0.69203903299294
0.0,0.6919526971881004
0.0,0.6918663613832607
0.0,0.6917800255784211
0.0,0.6916936897735815
0.0,0.6916073539687418
0.0,0.6915210181639022
0.0,0.6914346823590626
0.0,0.691348346554223
0.0,0.6912620107493832
0.0,0.6911756749445437
0.0,0.6910893391397039
0.0,0.6910030033348644
0.0,0.6909166675300247
0.0,0.6908303317251852
0.0,0.6907439959203454
0.0,0.6906576601155058
0.0,0.6905713243106661
0.0,0.6904849885058265
0.0,0.6903986527009869
0.0,0.6903123168961472
0.0,0.6902259810913076
0.0,0.6901396452864679
0.0,0.6900533094816284
0.0,0.6899669736767886
0.0,0.6898806378719491
0.0,0.6897943020671093
0.0,0.6897079662622698
0.0,0.6896216304574301
0.0,0.6895352946525906
0.0,0.6894489588477508
0.0,0.6893626230429112
0.0,0.6892762872380715
0.0,0.6891899514332319
0.0,0.6891036156283923
0.0,0.6890172798235527
0.0,0.688930944018713
0.0,0.6888446082138733
0.0,0.6887582724090338
0.0,0.688671936604194
0.0,0.6885856007993545
0.0,0.6884992649945147
0.0,0.6884129291896752
0.0,0.6883265933848355
0.0,0.688240257579996
0.0,0.6881539217751562
0.0,0.6880675859703166
0.0,0.687981250165477
0.0,0.6878949143606373
0.0,0.6878085785557977
0.0,0.6877222427509581
0.0,0.6876359069461184
0.0,0.6875495711412787
0.0,0.6874632353364392
0.0,0.6873768995315994
0.0,0.6872905637267599
0.0,0.6872042279219202
0.0,0.6871178921170806
0.0,0.6870315563122409
0.0,0.6869452205074013
0.0,0.6868588847025616
0.0,0.686772548897722
0.0,0.6866862130928824
0.0,0.6865998772880427
0.0,0.6865135414832031
0.0,0.6864272056783635
0.0,0.6863408698735238
0.0,0.6862545340686841
0.0,0.6861681982638446
0.0,0.6860818624590048
0.0,0.6859955266541653
0.0,0.6859091908493256
0.0,0.685822855044486
0.0,0.6857365192396463
0.0,0.6856501834348067
0.0,0.685563847629967
0.0,0.6854775118251274
0.0,0.6853911760202878
0.0,0.6853048402154481
0.0,0.6852185044106085
0.0,0.6851321686057689
0.0,0.6850458328009292
0.0,0.6849594969960895
0.0,0.68487316119125
0.0,0.6847868253864102
0.0,0.6847004895815707
0.0,0.684614153776731
0.0,0.6845278179718914
0.0,0.6844414821670517
0.0,0.6843551463622121
0.0,0.6842688105573724
0.0,0.6841824747525328
0.0,0.6840961389476932
0.0,0.6840098031428535
0.0,0.6839234673380139
0.0,0.6838371315331743
0.0,0.6837507957283346
0.0,0.6836644599234949
0.0,0.6835781241186554
0.0,0.6834917883138156
0.0,0.6834054525089761
0.0,0.6833191167041364
0.0,0.6832327808992968
0.0,0.6831464450944571
0.0,0.6830601092896175
0.0,0.6829737734847778
0.0,0.6828874376799382
0.0,0.6828011018750986
0.0,0.6827147660702589
0.0,0.6826284302654193
0.0,0.6825420944605797
0.0,0.68245575865574
0.0,0.6823694228509003
0.0,0.6822830870460608
0.0,0.682196751241221
0.0,0.6821104154363815
0.0,0.6820240796315418
0.0,0.6819377438267022
0.0,0.6818514080218625
0.0,0.6817650722170229
0.0,0.6816787364121832
0.0,0.6815924006073436
0.0,0.681506064802504
0.0,0.6814197289976643
0.0,0.6813333931928247
0.0,0.681247057387985
0.0,0.6811607215831454
0.0,0.6810743857783057
0.0,0.6809880499734662
0.0,0.6809017141686264
0.0,0.6808153783637869
0.0,0.6807290425589472
0.0,0.6806427067541077
0.0,0.6805563709492679
0.0,0.6804700351444283
0.0,0.6803836993395886
0.0,0.680297363534749
0.0,0.6802110277299094
0.0,0.6801246919250697
0.0,0.6800383561202301
0.0,0.6799520203153904
0.0,0.6798656845105508
0.0,0.6797793487057111
0.0,0.6796930129008716
0.0,0.6796066770960318
0.0,0.6795203412911923
0.0,0.6794340054863526
0.0,0.679347669681513
0.0,0.6792613338766733
0.0,0.6791749980718337
0.0,0.679088662266994
0.0,0.6790023264621544
0.0,0.6789159906573148
0.0,0.6788296548524752
0.0,0.6787433190476355
0.0,0.6786569832427958
0.0,0.6785706474379563
0.0,0.6784843116331165
0.0,0.678397975828277
0.0,0.6783116400234372
0.0,0.6782253042185977
0.0,0.678138968413758
0.0,0.6780526326089183
0.0,0.6779662968040787
0.0,0.6778799609992391
0.0,0.6777936251943995
0.0,0.6777072893895598
0.0,0.6776209535847202
0.0,0.6775346177798806
0.0,0.6774482819750409
0.0,0.6773619461702012
0.0,0.6772756103653617
0.0,0.6771892745605219
0.0,0.6771029387556824
0.0,0.6770166029508426
0.0,0.6769302671460031
0.0,0.6768439313411634
0.0,0.6767575955363238
0.0,0.6766712597314841
0.0,0.6765849239266445
0.0,0.6764985881218049
0.0,0.6764122523169652
0.0,0.6763259165121256
0.0,0.676239580707286
0.0,0.6761532449024463
0.0,0.6760669090976066
0.0,0.6759805732927671
0.0,0.6758942374879273
0.0,0.6758079016830878
0.0,0.675721565878248
0.0,0.6756352300734085
0.0,0.6755488942685688
0.0,0.6754625584637292
0.0,0.6753762226588895
0.0,0.6752898868540499
0.0,0.6752035510492103
0.0,0.6751172152443706
0.0,0.675030879439531
0.0,0.6749445436346914
0.0,0.6748582078298517
0.0,0.674771872025012
0.0,0.6746855362201725
0.0,0.6745992004153327
0.0,0.6745128646104932
0.0,0.6744265288056535
0.0,0.6743401930008139
0.0,0.6742538571959742
0.0,0.6741675213911346
0.0,0.6740811855862949
0.0,0.6739948497814553
0.0,0.6739085139766157
0.0,0.673822178171776
0.0,0.6737358423669364
0.0,0.6736495065620968
0.0,0.6735631707572571
0.0,0.6734768349524174
0.0,0.6733904991475779
0.0,0.6733041633427381
0.0,0.6732178275378986
0.0,0.6731314917330589
0.0,0.6730451559282193
0.0,0.6729588201233796
0.0,0.67287248431854
0.0,0.6727861485137003
0.0,0.6726998127088607
0.0,0.6726134769040211
0.0,0.6725271410991814
0.0,0.6724408052943418
0.0,0.6723544694895021
0.0,0.6722681336846625
0.0,0.6721817978798228
0.0,0.6720954620749833
0.0,0.6720091262701435
0.0,0.671922790465304
0.0,0.6718364546604643
0.0,0.6717501188556247
0.0,0.671663783050785
0.0,0.6715774472459454
0.0,0.6714911114411057
0.0,0.6714047756362661
0.0,0.6713184398314265
0.0,0.6712321040265868
0.0,0.6711457682217472
0.0,0.6710594324169075
0.0,0.6709730966120679
0.0,0.6708867608072282
0.0,0.6708004250023887
0.0,0.6707140891975489
0.0,0.6706277533927094
0.0,0.6705414175878697
0.0,0.67045508178303
0.0,0.6703687459781904
0.0,0.6702824101733508
0.0,0.6701960743685111
0.0,0.6701097385636715
0.0,0.6700234027588319
0.0,0.6699370669539922
0.0,0.6698507311491526
0.0,0.6697643953443129
0.0,0.6696780595394733
0.0,0.6695917237346336
0.0,0.6695053879297941
0.0,0.6694190521249543
0.0,0.6693327163201148
0.0,0.6692463805152751
0.0,0.6691600447104354
0.0,0.6690737089055958
0.0,0.6689873731007562
0.0,0.6689010372959165
0.0,0.6688147014910769
0.0,0.6687283656862373
0.0,0.6686420298813976
0.0,0.668555694076558
0.0,0.6684693582717183
0.0,0.6683830224668788
0.0,0.668296686662039
0.0,0.6682103508571995
0.0,0.6681240150523597
0.0,0.6680376792475202
0.0,0.6679513434426805
0.0,0.6678650076378408
0.0,0.6677786718330012
0.0,0.6676923360281616
0.0,0.667606000223322
0.0,0.6675196644184823
0.0,0.6674333286136427
0.0,0.667346992808803
0.0,0.6672606570039634
0.0,0.6671743211991237
0.0,0.6670879853942842
0.0,0.6670016495894444
0.0,0.6669153137846049
0.0,0.6668289779797651
0.0,0.6667426421749256
0.0,0.6666563063700859
0.0,0.6665699705652463
0.0,0.6664836347604066
0.0,0.666397298955567
0.0,0.6663109631507274
0.0,0.6662246273458877
0.0,0.6661382915410481
0.0,0.6660519557362085
0.0,0.6659656199313688
0.0,0.6658792841265291
0.0,0.6657929483216896
0.0,0.6657066125168498
0.0,0.6656202767120103
0.0,0.6655339409071706
0.0,0.665447605102331
0.0,0.6653612692974913
0.0,0.6652749334926517
0.0,0.665188597687812
0.0,0.6651022618829724
0.0,0.6650159260781328
0.0,0.6649295902732931
0.0,0.6648432544684535
0.0,0.6647569186636137
0.0,0.6646705828587742
0.0,0.6645842470539345
0.0,0.664497911249095
0.0,0.6644115754442552
0.0,0.6643252396394157
0.0,0.664238903834576
0.0,0.6641525680297364
0.0,0.6640662322248967
0.0,0.6639798964200571
0.0,0.6638935606152174
0.0,0.6638072248103778
0.0,0.6637208890055382
0.0,0.6636345532006985
0.0,0.6635482173958589
0.0,0.6634618815910192
0.0,0.6633755457861796
0.0,0.6632892099813399
0.0,0.6632028741765004
0.0,0.6631165383716606
0.0,0.6630302025668211
0.0,0.6629438667619814
0.0,0.6628575309571418
0.0,0.6627711951523021
0.0,0.6626848593474625
0.0,0.6625985235426228
0.0,0.6625121877377832
0.0,0.6624258519329436
0.0,0.6623395161281039
0.0,0.6622531803232643
0.0,0.6621668445184246
0.0,0.662080508713585
0.0,0.6619941729087453
0.0,0.6619078371039058
0.0,0.661821501299066
0.0,0.6617351654942265
0.0,0.6616488296893868
0.0,0.6615624938845471
0.0,0.6614761580797075
0.0,0.6613898222748679
0.0,0.6613034864700282
0.0,0.6612171506651886
0.0,0.661130814860349
0.0,0.6610444790555093
0.0,0.6609581432506697
0.0,0.66087180744583
0.0,0.6607854716409904
0.0,0.6606991358361507
0.0,0.6606128000313112
0.0,0.6605264642264714
0.0,0.6604401284216319
0.0,0.6603537926167922
0.0,0.6602674568119525
0.0,0.6601811210071129
0.0,0.6600947852022733
0.0,0.6600084493974336
0.0,0.659922113592594
0.0,0.6598357777877544
0.0,0.6597494419829147
0.0,0.6596631061780751
0.0,0.6595767703732354
0.0,0.6594904345683958
0.0,0.6594040987635561
0.0,0.6593177629587166
0.0,0.6592314271538768
0.0,0.6591450913490373
0.0,0.6590587555441976
0.0,0.6589724197393579
0.0,0.6588860839345183
0.0,0.6587997481296787
0.0,0.658713412324839
0.0,0.6586270765199994
0.0,0.6585407407151598
0.0,0.6584544049103201
0.0,0.6583680691054805
0.0,0.6582817333006408
0.0,0.6581953974958012
0.0,0.6581090616909615
0.0,0.658022725886122
0.0,0.6579363900812822
0.0,0.6578500542764427
0.0,0.657763718471603
0.0,0.6576773826667633
0.0,0.6575910468619237
0.0,0.6575047110570841
0.0,0.6574183752522444
0.0,0.6573320394474048
0.0,0.6572457036425652
0.0,0.6571593678377255
0.0,0.6570730320328859
0.0,0.6569866962280462
0.0,0.6569003604232067
0.0,0.6568140246183669
0.0,0.6567276888135274
0.0,0.6566413530086876
0.0,0.6565550172038481
0.0,0.6564686813990084
0.0,0.6563823455941687
0.0,0.6562960097893291
0.0,0.6562096739844895
0.0,0.6561233381796499
0.0,0.6560370023748102
0.0,0.6559506665699706
0.0,0.6558643307651308
0.0,0.6557779949602913
0.0,0.6556916591554516
0.0,0.6556053233506121
0.0,0.6555189875457723
0.0,0.6554326517409328
0.0,0.655346315936093
0.0,0.6552599801312535
0.0,0.6551736443264138
0.0,0.6550873085215742
0.0,0.6550009727167345
0.0,0.6549146369118949
0.0,0.6548283011070553
0.0,0.6547419653022156
0.0,0.654655629497376
0.0,0.6545692936925362
0.0,0.6544829578876967
0.0,0.654396622082857
0.0,0.6543102862780175
0.0,0.6542239504731777
0.0,0.6541376146683382
0.0,0.6540512788634985
0.0,0.6539649430586588
0.0,0.6538786072538192
0.0,0.6537922714489796
0.0,0.6537059356441399
0.0,0.6536195998393003
0.0,0.6535332640344607
0.0,0.653446928229621
0.0,0.6533605924247814
0.0,0.6532742566199417
0.0,0.6531879208151021
0.0,0.6531015850102624
0.0,0.6530152492054229
0.0,0.6529289134005831
0.0,0.6528425775957436
0.0,0.6527562417909039
0.0,0.6526699059860642
0.0,0.6525835701812246
0.0,0.652497234376385
0.0,0.6524108985715453
0.0,0.6523245627667057
0.0,0.6522382269618661
0.0,0.6521518911570264
0.0,0.6520655553521868
0.0,0.651979219547347
0.0,0.6518928837425075
0.0,0.6518065479376678
0.0,0.6517202121328283
0.0,0.6516338763279885
0.0,0.651547540523149
0.0,0.6514612047183093
0.0,0.6513748689134696
0.0,0.65128853310863
0.0,0.6512021973037904
0.0,0.6511158614989507
0.0,0.6510295256941111
0.0,0.6509431898892715
0.0,0.6508568540844318
0.0,0.6507705182795922
0.0,0.6506841824747525
0.0,0.6505978466699129
0.0,0.6505115108650732
0.0,0.6504251750602337
0.0,0.6503388392553939
0.0,0.6502525034505544
0.0,0.6501661676457147
0.0,0.650079831840875
0.0,0.6499934960360354
0.0,0.6499071602311958
0.0,0.6498208244263561
0.0,0.6497344886215165
0.0,0.6496481528166769
0.0,0.6495618170118372
0.0,0.6494754812069976
0.0,0.6493891454021579
0.0,0.6493028095973183
0.0,0.6492164737924786
0.0,0.6491301379876391
0.0,0.6490438021827993
0.0,0.6489574663779598
0.0,0.6488711305731201
0.0,0.6487847947682804
0.0,0.6486984589634408
0.0,0.6486121231586012
0.0,0.6485257873537615
0.0,0.6484394515489219
0.0,0.6483531157440823
0.0,0.6482667799392426
0.0,0.648180444134403
0.0,0.6480941083295633
0.0,0.6480077725247237
0.0,0.647921436719884
0.0,0.6478351009150445
0.0,0.6477487651102047
0.0,0.6476624293053652
0.0,0.6475760935005255
0.0,0.6474897576956858
0.0,0.6474034218908462
0.0,0.6473170860860066
0.0,0.6472307502811669
0.0,0.6471444144763273
0.0,0.6470580786714877
0.0,0.6469717428666479
0.0,0.6468854070618084
0.0,0.6467990712569687
0.0,0.6467127354521292
0.0,0.6466263996472894
0.0,0.6465400638424499
0.0,0.6464537280376101
0.0,0.6463673922327706
0.0,0.6462810564279309
0.0,0.6461947206230912
0.0,0.6461083848182516
0.0,0.646022049013412
0.0,0.6459357132085723
0.0,0.6458493774037327
0.0,0.6457630415988931
0.0,0.6456767057940533
0.0,0.6455903699892138
0.0,0.6455040341843741
0.0,0.6454176983795346
0.0,0.6453313625746948
0.0,0.6452450267698553
0.0,0.6451586909650155
0.0,0.6450723551601759
0.0,0.6449860193553363
0.0,0.6448996835504966
0.0,0.644813347745657
0.0,0.6447270119408174
0.0,0.6446406761359778
0.0,0.6445543403311381
0.0,0.6444680045262985
0.0,0.6443816687214587
0.0,0.6442953329166192
0.0,0.6442089971117795
0.0,0.64412266130694
0.0,0.6440363255021002
0.0,0.6439499896972607
0.0,0.643863653892421
0.0,0.6437773180875813
0.0,0.6436909822827417
0.0,0.643604646477902
0.0,0.6435183106730624
0.0,0.6434319748682228
0.0,0.6433456390633832
0.0,0.6432593032585435
0.0,0.6431729674537039
0.0,0.6430866316488641
0.0,0.6430002958440246
0.0,0.6429139600391849
0.0,0.6428276242343454
0.0,0.6427412884295056
0.0,0.6426549526246661
0.0,0.6425686168198264
0.0,0.6424822810149867
0.0,0.6423959452101471
0.0,0.6423096094053075
0.0,0.6422232736004678
0.0,0.6421369377956282
0.0,0.6420506019907886
0.0,0.6419642661859489
0.0,0.6418779303811093
0.0,0.6417915945762696
0.0,0.64170525877143
0.0,0.6416189229665903
0.0,0.6415325871617508
0.0,0.641446251356911
0.0,0.6413599155520715
0.0,0.6412735797472318
0.0,0.6411872439423921
0.0,0.6411009081375525
0.0,0.6410145723327129
0.0,0.6409282365278732
0.0,0.6408419007230336
0.0,0.640755564918194
0.0,0.6406692291133543
0.0,0.6405828933085147
0.0,0.640496557503675
0.0,0.6404102216988354
0.0,0.6403238858939957
0.0,0.6402375500891562
0.0,0.6401512142843164
0.0,0.6400648784794769
0.0,0.6399785426746372
0.0,0.6398922068697975
0.0,0.6398058710649579
0.0,0.6397195352601183
0.0,0.6396331994552786
0.0,0.639546863650439
0.0,0.6394605278455994
0.0,0.6393741920407597
0.0,0.6392878562359201
0.0,0.6392015204310804
0.0,0.6391151846262408
0.0,0.6390288488214011
0.0,0.6389425130165616
0.0,0.6388561772117218
0.0,0.6387698414068823
0.0,0.6386835056020426
0.0,0.6385971697972029
0.0,0.6385108339923633
0.0,0.6384244981875237
0.0,0.638338162382684
0.0,0.6382518265778444
0.0,0.6381654907730048
0.0,0.638079154968165
0.0,0.6379928191633255
0.0,0.6379064833584858
0.0,0.6378201475536462
0.0,0.6377338117488065
0.0,0.637647475943967
0.0,0.6375611401391272
0.0,0.6374748043342877
0.0,0.637388468529448
0.0,0.6373021327246083
0.0,0.6372157969197687
0.0,0.6371294611149291
0.0,0.6370431253100894
0.0,0.6369567895052498
0.0,0.6368704537004102
0.0,0.6367841178955704
0.0,0.6366977820907309
0.0,0.6366114462858912
0.0,0.6365251104810516
0.0,0.6364387746762119
0.0,0.6363524388713724
0.0,0.6362661030665326
0.0,0.636179767261693
0.0,0.6360934314568534
0.0,0.6360070956520137
0.0,0.6359207598471741
0.0,0.6358344240423345
0.0,0.6357480882374948
0.0,0.6356617524326552
0.0,0.6355754166278156
0.0,0.6354890808229758
0.0,0.6354027450181363
0.0,0.6353164092132966
0.0,0.635230073408457
0.0,0.6351437376036173
0.0,0.6350574017987778
0.0,0.634971065993938
0.0,0.6348847301890984
0.0,0.6347983943842588
0.0,0.6347120585794191
0.0,0.6346257227745795
0.0,0.6345393869697399
0.0,0.6344530511649003
0.0,0.6343667153600606
0.0,0.634280379555221
0.0,0.6341940437503812
0.0,0.6341077079455417
0.0,0.634021372140702
0.0,0.6339350363358625
0.0,0.6338487005310227
0.0,0.6337623647261832
0.0,0.6336760289213434
0.0,0.6335896931165038
0.0,0.6335033573116642
0.0,0.6334170215068246
0.0,0.6333306857019849
0.0,0.6332443498971453
0.0,0.6331580140923057
0.0,0.633071678287466
0.0,0.6329853424826264
0.0,0.6328990066777866
0.0,0.6328126708729471
0.0,0.6327263350681074
0.0,0.6326399992632679
0.0,0.6325536634584281
0.0,0.6324673276535886
0.0,0.6323809918487489
0.0,0.6322946560439092
0.0,0.6322083202390696
0.0,0.63212198443423
0.0,0.6320356486293903
0.0,0.6319493128245507
0.0,0.6318629770197111
0.0,0.6317766412148714
0.0,0.6316903054100318
0.0,0.631603969605192
0.0,0.6315176338003525
0.0,0.6314312979955128
0.0,0.6313449621906733
0.0,0.6312586263858335
0.0,0.631172290580994
0.0,0.6310859547761543
0.0,0.6309996189713146
0.0,0.630913283166475
0.0,0.6308269473616354
0.0,0.6307406115567957
0.0,0.6306542757519561
0.0,0.6305679399471165
0.0,0.6304816041422767
0.0,0.6303952683374372
0.0,0.6303089325325975
0.0,0.6302225967277579
0.0,0.6301362609229182
0.0,0.6300499251180787
0.0,0.6299635893132389
0.0,0.6298772535083994
0.0,0.6297909177035597
0.0,0.62970458189872
0.0,0.6296182460938804
0.0,0.6295319102890408
0.0,0.6294455744842011
0.0,0.6293592386793615
0.0,0.6292729028745219
0.0,0.6291865670696821
0.0,0.6291002312648426
0.0,0.6290138954600029
0.0,0.6289275596551633
0.0,0.6288412238503236
0.0,0.6287548880454841
0.0,0.6286685522406443
0.0,0.6285822164358047
0.0,0.6284958806309651
0.0,0.6284095448261254
0.0,0.6283232090212858
0.0,0.6282368732164462
0.0,0.6281505374116065
0.0,0.6280642016067669
0.0,0.6279778658019273
0.0,0.6278915299970875
0.0,0.627805194192248
0.0,0.6277188583874083
0.0,0.6276325225825687
0.0,0.627546186777729
0.0,0.6274598509728895
0.0,0.6273735151680497
0.0,0.6272871793632101
0.0,0.6272008435583705
0.0,0.6271145077535308
0.0,0.6270281719486912
0.0,0.6269418361438516
0.0,0.6268555003390119
0.0,0.6267691645341723
0.0,0.6266828287293327
0.0,0.6265964929244929
0.0,0.6265101571196534
0.0,0.6264238213148137
0.0,0.6263374855099741
0.0,0.6262511497051344
0.0,0.6261648139002949
0.0,0.6260784780954551
0.0,0.6259921422906155
0.0,0.6259058064857759
0.0,0.6258194706809362
0.0,0.6257331348760966
0.0,0.625646799071257
0.0,0.6255604632664173
0.0,0.6254741274615777
0.0,0.6253877916567381
0.0,0.6253014558518983
0.0,0.6252151200470588
0.0,0.6251287842422191
0.0,0.6250424484373795
0.0,0.6249561126325398
0.0,0.6248697768277003
0.0,0.6247834410228605
0.0,0.6246971052180209
0.0,0.6246107694131813
0.0,0.6245244336083416
0.0,0.624438097803502
0.0,0.6243517619986624
0.0,0.6242654261938227
0.0,0.6241790903889831
0.0,0.6240927545841435
0.0,0.6240064187793037
0.0,0.6239200829744642
0.0,0.6238337471696245
0.0,0.623747411364785
0.0,0.6236610755599452
0.0,0.6235747397551057
0.0,0.623488403950266
0.0,0.6234020681454263
0.0,0.6233157323405867
0.0,0.623229396535747
0.0,0.6231430607309074
0.0,0.6230567249260678
0.0,0.6229703891212282
0.0,0.6228840533163885
0.0,0.6227977175115489
0.0,0.6227113817067091
0.0,0.6226250459018696
0.0,0.6225387100970299
0.0,0.6224523742921904
0.0,0.6223660384873506
0.0,0.6222797026825111
0.0,0.6221933668776713
0.0,0.6221070310728317
0.0,0.6220206952679921
0.0,0.6219343594631525
0.0,0.6218480236583128
0.0,0.6217616878534732
0.0,0.6216753520486336
0.0,0.6215890162437938
0.0,0.6215026804389543
0.0,0.6214163446341145
0.0,0.621330008829275
0.0,0.6212436730244353
0.0,0.6211573372195958
0.0,0.621071001414756
0.0,0.6209846656099165
0.0,0.6208983298050768
0.0,0.6208119940002371
0.0,0.6207256581953975
0.0,0.6206393223905579
0.0,0.6205529865857182
0.0,0.6204666507808786
0.0,0.620380314976039
0.0,0.6202939791711992
0.0,0.6202076433663597
0.0,0.62012130756152
0.0,0.6200349717566804
0.0,0.6199486359518407
0.0,0.6198623001470012
0.0,0.6197759643421614
0.0,0.6196896285373218
0.0,0.6196032927324822
0.0,0.6195169569276425
0.0,0.6194306211228029
0.0,0.6193442853179633
0.0,0.6192579495131236
0.0,0.619171613708284
0.0,0.6190852779034444
0.0,0.6189989420986046
0.0,0.6189126062937651
0.0,0.6188262704889254
0.0,0.6187399346840858
0.0,0.6186535988792461
0.0,0.6185672630744066
0.0,0.6184809272695668
0.0,0.6183945914647272
0.0,0.6183082556598876
0.0,0.6182219198550479
0.0,0.6181355840502083
0.0,0.6180492482453687
0.0,0.617962912440529
0.0,0.6178765766356894
0.0,0.6177902408308498
0.0,0.61770390502601
0.0,0.6176175692211705
0.0,0.6175312334163308
0.0,0.6174448976114912
0.0,0.6173585618066515
0.0,0.617272226001812
0.0,0.6171858901969722
0.0,0.6170995543921326
0.0,0.617013218587293
0.0,0.6169268827824533
0.0,0.6168405469776137
0.0,0.6167542111727741
0.0,0.6166678753679344
0.0,0.6165815395630948
0.0,0.6164952037582552
0.0,0.6164088679534154
0.0,0.6163225321485759
0.0,0.6162361963437362
0.0,0.6161498605388966
0.0,0.6160635247340569
0.0,0.6159771889292174
0.0,0.6158908531243776
0.0,0.615804517319538
0.0,0.6157181815146984
0.0,0.6156318457098587
0.0,0.6155455099050191
0.0,0.6154591741001795
0.0,0.6153728382953398
0.0,0.6152865024905002
0.0,0.6152001666856606
0.0,0.6151138308808208
0.0,0.6150274950759813
0.0,0.6149411592711416
0.0,0.614854823466302
0.0,0.6147684876614623
0.0,0.6146821518566228
0.0,0.614595816051783
0.0,0.6145094802469434
0.0,0.6144231444421038
0.0,0.6143368086372641
0.0,0.6142504728324245
0.0,0.6141641370275849
0.0,0.6140778012227452
0.0,0.6139914654179056
0.0,0.613905129613066
0.0,0.6138187938082262
0.0,0.6137324580033867
0.0,0.613646122198547
0.0,0.6135597863937075
0.0,0.6134734505888677
0.0,0.6133871147840282
0.0,0.6133007789791884
0.0,0.6132144431743488
0.0,0.6131281073695092
0.0,0.6130417715646695
0.0,0.6129554357598299
0.0,0.6128690999549903
0.0,0.6127827641501506
0.0,0.6126964283453109
0.0,0.6126100925404714
0.0,0.6125237567356316
0.0,0.6124374209307921
0.0,0.6123510851259524
0.0,0.6122647493211129
0.0,0.6121784135162731
0.0,0.6120920777114336
0.0,0.6120057419065938
0.0,0.6119194061017542
0.0,0.6118330702969146
0.0,0.611746734492075
0.0,0.6116603986872353
0.0,0.6115740628823957
0.0,0.611487727077556
0.0,0.6114013912727163
0.0,0.6113150554678768
0.0,0.611228719663037
0.0,0.6111423838581975
0.0,0.6110560480533578
0.0,0.6109697122485183
0.0,0.6108833764436785
0.0,0.6107970406388389
0.0,0.6107107048339993
0.0,0.6106243690291596
0.0,0.61053803322432
0.0,0.6104516974194804
0.0,0.6103653616146407
0.0,0.6102790258098011
0.0,0.6101926900049615
0.0,0.6101063542001217
0.0,0.6100200183952822
0.0,0.6099336825904424
0.0,0.6098473467856029
0.0,0.6097610109807632
0.0,0.6096746751759237
0.0,0.6095883393710839
0.0,0.6095020035662443
0.0,0.6094156677614047
0.0,0.609329331956565
0.0,0.6092429961517254
0.0,0.6091566603468858
0.0,0.6090703245420461
0.0,0.6089839887372065
0.0,0.6088976529323669
0.0,0.6088113171275271
0.0,0.6087249813226876
0.0,0.6086386455178479
0.0,0.6085523097130083
0.0,0.6084659739081686
0.0,0.6083796381033291
0.0,0.6082933022984893
0.0,0.6082069664936497
0.0,0.6081206306888101
0.0,0.6080342948839704
0.0,0.6079479590791308
0.0,0.6078616232742912
0.0,0.6077752874694515
0.0,0.6076889516646119
0.0,0.6076026158597723
0.0,0.6075162800549325
0.0,0.607429944250093
0.0,0.6073436084452533
0.0,0.6072572726404137
0.0,0.607170936835574
0.0,0.6070846010307345
0.0,0.6069982652258947
0.0,0.6069119294210551
0.0,0.6068255936162155
0.0,0.6067392578113758
0.0,0.6066529220065362
0.0,0.6065665862016966
0.0,0.6064802503968569
0.0,0.6063939145920173
0.0,0.6063075787871777
0.0,0.6062212429823379
0.0,0.6061349071774984
0.0,0.6060485713726587
0.0,0.6059622355678191
0.0,0.6058758997629794
0.0,0.6057895639581399
0.0,0.6057032281533001
0.0,0.6056168923484605
0.0,0.6055305565436209
0.0,0.6054442207387812
0.0,0.6053578849339416
0.0,0.605271549129102
0.0,0.6051852133242623
0.0,0.6050988775194226
0.0,0.6050125417145831
0.0,0.6049262059097433
0.0,0.6048398701049038
0.0,0.6047535343000641
0.0,0.6046671984952245
0.0,0.6045808626903848
0.0,0.6044945268855453
0.0,0.6044081910807055
0.0,0.6043218552758659
0.0,0.6042355194710263
0.0,0.6041491836661866
0.0,0.604062847861347
0.0,0.6039765120565074
0.0,0.6038901762516677
0.0,0.603803840446828
0.0,0.6037175046419885
0.0,0.6036311688371487
0.0,0.6035448330323092
0.0,0.6034584972274695
0.0,0.60337216142263
0.0,0.6032858256177902
0.0,0.6031994898129506
0.0,0.6031131540081109
0.0,0.6030268182032713
0.0,0.6029404823984317
0.0,0.602854146593592
0.0,0.6027678107887524
0.0,0.6026814749839128
0.0,0.6025951391790731
0.0,0.6025088033742334
0.0,0.6024224675693939
0.0,0.6023361317645541
0.0,0.6022497959597146
0.0,0.6021634601548749
0.0,0.6020771243500354
0.0,0.6019907885451956
0.0,0.601904452740356
0.0,0.6018181169355163
0.0,0.6017317811306767
0.0,0.6016454453258371
0.0,0.6015591095209974
0.0,0.6014727737161578
0.0,0.6013864379113182
0.0,0.6013001021064786
0.0,0.6012137663016388
0.0,0.6011274304967993
0.0,0.6010410946919595
0.0,0.60095475888712
0.0,0.6008684230822803
0.0,0.6007820872774408
0.0,0.600695751472601
0.0,0.6006094156677614
0.0,0.6005230798629217
0.0,0.6004367440580821
0.0,0.6003504082532425
0.0,0.6002640724484029
0.0,0.6001777366435632
0.0,0.6000914008387236
0.0,0.600005065033884
0.0,0.5999187292290442
0.0,0.5998323934242047
0.0,0.599746057619365
0.0,0.5996597218145254
0.0,0.5995733860096857
0.0,0.5994870502048462
0.0,0.5994007144000064
0.0,0.5993143785951668
0.0,0.5992280427903272
0.0,0.5991417069854875
0.0,0.5990553711806479
0.0,0.5989690353758083
0.0,0.5988826995709686
0.0,0.598796363766129
0.0,0.5987100279612894
0.0,0.5986236921564496
0.0,0.5985373563516101
0.0,0.5984510205467704
0.0,0.5983646847419308
0.0,0.5982783489370911
0.0,0.5981920131322516
0.0,0.5981056773274118
0.0,0.5980193415225722
0.0,0.5979330057177326
0.0,0.5978466699128929
0.0,0.5977603341080533
0.0,0.5976739983032137
0.0,0.597587662498374
0.0,0.5975013266935344
0.0,0.5974149908886948
0.0,0.597328655083855
0.0,0.5972423192790155
0.0,0.5971559834741758
0.0,0.5970696476693362
0.0,0.5969833118644965
0.0,0.596896976059657
0.0,0.5968106402548172
0.0,0.5967243044499776
0.0,0.596637968645138
0.0,0.5965516328402983
0.0,0.5964652970354587
0.0,0.5963789612306191
0.0,0.5962926254257794
0.0,0.5962062896209397
0.0,0.5961199538161002
0.0,0.5960336180112604
0.0,0.5959472822064209
0.0,0.5958609464015812
0.0,0.5957746105967416
0.0,0.5956882747919019
0.0,0.5956019389870624
0.0,0.5955156031822226
0.0,0.595429267377383
0.0,0.5953429315725434
0.0,0.5952565957677037
0.0,0.5951702599628641
0.0,0.5950839241580245
0.0,0.5949975883531848
0.0,0.5949112525483451
0.0,0.5948249167435056
0.0,0.5947385809386658
0.0,0.5946522451338263
0.0,0.5945659093289866
0.0,0.594479573524147
0.0,0.5943932377193073
0.0,0.5943069019144677
0.0,0.594220566109628
0.0,0.5941342303047884
0.0,0.5940478944999488
0.0,0.5939615586951091
0.0,0.5938752228902695
0.0,0.5937888870854299
0.0,0.5937025512805902
0.0,0.5936162154757505
0.0,0.593529879670911
0.0,0.5934435438660712
0.0,0.5933572080612317
0.0,0.593270872256392
0.0,0.5931845364515524
0.0,0.5930982006467127
0.0,0.5930118648418731
0.0,0.5929255290370334
0.0,0.5928391932321938
0.0,0.5927528574273542
0.0,0.5926665216225145
0.0,0.5925801858176749
0.0,0.5924938500128353
0.0,0.5924075142079956
0.0,0.5923211784031559
0.0,0.5922348425983164
0.0,0.5921485067934766
0.0,0.5920621709886371
0.0,0.5919758351837974
0.0,0.5918894993789579
0.0,0.5918031635741181
0.0,0.5917168277692785
0.0,0.5916304919644388
0.0,0.5915441561595992
0.0,0.5914578203547596
0.0,0.59137148454992
0.0,0.5912851487450803
0.0,0.5911988129402407
0.0,0.591112477135401
0.0,0.5910261413305613
0.0,0.5909398055257218
0.0,0.590853469720882
0.0,0.5907671339160425
0.0,0.5906807981112028
0.0,0.5905944623063633
0.0,0.5905081265015235
0.0,0.5904217906966839
0.0,0.5903354548918442
0.0,0.5902491190870046
0.0,0.590162783282165
0.0,0.5900764474773253
0.0,0.5899901116724857
0.0,0.5899037758676461
0.0,0.5898174400628065
0.0,0.5897311042579667
0.0,0.5896447684531272
0.0,0.5895584326482874
0.0,0.5894720968434479
0.0,0.5893857610386082
0.0,0.5892994252337687
0.0,0.5892130894289289
0.0,0.5891267536240893
0.0,0.5890404178192497
0.0,0.58895408201441
0.0,0.5888677462095704
0.0,0.5887814104047308
0.0,0.5886950745998911
0.0,0.5886087387950515
0.0,0.5885224029902119
0.0,0.5884360671853721
0.0,0.5883497313805326
0.0,0.5882633955756928
0.0,0.5881770597708533
0.0,0.5880907239660136
0.0,0.5880043881611741
0.0,0.5879180523563343
0.0,0.5878317165514947
0.0,0.587745380746655
0.0,0.5876590449418154
0.0,0.5875727091369758
0.0,0.5874863733321362
0.0,0.5874000375272965
0.0,0.5873137017224568
0.0,0.5872273659176173
0.0,0.5871410301127775
0.0,0.587054694307938
0.0,0.5869683585030983
0.0,0.5868820226982587
0.0,0.586795686893419
0.0,0.5867093510885795
0.0,0.5866230152837397
0.0,0.5865366794789001
0.0,0.5864503436740605
0.0,0.5863640078692208
0.0,0.5862776720643812
0.0,0.5861913362595416
0.0,0.5861050004547019
0.0,0.5860186646498622
0.0,0.5859323288450227
0.0,0.5858459930401829
0.0,0.5857596572353434
0.0,0.5856733214305037
0.0,0.5855869856256641
0.0,0.5855006498208244
0.0,0.5854143140159848
0.0,0.5853279782111451
0.0,0.5852416424063055
0.0,0.5851553066014659
0.0,0.5850689707966262
0.0,0.5849826349917866
0.0,0.584896299186947
0.0,0.5848099633821073
0.0,0.5847236275772676
0.0,0.5846372917724281
0.0,0.5845509559675883
0.0,0.5844646201627488
0.0,0.5843782843579091
0.0,0.5842919485530695
0.0,0.5842056127482298
0.0,0.5841192769433902
0.0,0.5840329411385505
0.0,0.5839466053337109
0.0,0.5838602695288713
0.0,0.5837739337240316
0.0,0.583687597919192
0.0,0.5836012621143524
0.0,0.5835149263095127
0.0,0.583428590504673
0.0,0.5833422546998335
0.0,0.5832559188949937
0.0,0.5831695830901542
0.0,0.5830832472853145
0.0,0.5829969114804749
0.0,0.5829105756756352
0.0,0.5828242398707956
0.0,0.5827379040659559
0.0,0.5826515682611163
0.0,0.5825652324562767
0.0,0.582478896651437
0.0,0.5823925608465974
0.0,0.5823062250417578
0.0,0.5822198892369181
0.0,0.5821335534320784
0.0,0.5820472176272389
0.0,0.5819608818223991
0.0,0.5818745460175596
0.0,0.5817882102127199
0.0,0.5817018744078803
0.0,0.5816155386030406
0.0,0.581529202798201
0.0,0.5814428669933613
0.0,0.5813565311885217
0.0,0.5812701953836821
0.0,0.5811838595788424
0.0,0.5810975237740028
0.0,0.5810111879691632
0.0,0.5809248521643235
0.0,0.5808385163594838
0.0,0.5807521805546443
0.0,0.5806658447498045
0.0,0.580579508944965
0.0,0.5804931731401253
0.0,0.5804068373352858
0.0,0.580320501530446
0.0,0.5802341657256064
0.0,0.5801478299207667
0.0,0.5800614941159271
0.0,0.5799751583110875
0.0,0.5798888225062478
0.0,0.5798024867014082
0.0,0.5797161508965685
0.0,0.579629815091729
0.0,0.5795434792868892
0.0,0.5794571434820497
0.0,0.5793708076772099
0.0,0.5792844718723704
0.0,0.5791981360675307
0.0,0.5791118002626912
0.0,0.5790254644578514
0.0,0.5789391286530118
0.0,0.5788527928481721
0.0,0.5787664570433325
0.0,0.5786801212384929
0.0,0.5785937854336533
0.0,0.5785074496288136
0.0,0.5784211138239739
0.0,0.5783347780191344
0.0,0.5782484422142946
0.0,0.5781621064094551
0.0,0.5780757706046153
0.0,0.5779894347997758
0.0,0.5779030989949361
0.0,0.5778167631900966
0.0,0.5777304273852568
0.0,0.5776440915804172
0.0,0.5775577557755776
0.0,0.5774714199707379
0.0,0.5773850841658983
0.0,0.5772987483610587
0.0,0.577212412556219
0.0,0.5771260767513793
0.0,0.5770397409465398
0.0,0.5769534051417
0.0,0.5768670693368605
0.0,0.5767807335320208
0.0,0.5766943977271812
0.0,0.5766080619223415
0.0,0.5765217261175019
0.0,0.5764353903126622
0.0,0.5763490545078226
0.0,0.576262718702983
0.0,0.5761763828981433
0.0,0.5760900470933037
0.0,0.5760037112884641
0.0,0.5759173754836244
0.0,0.5758310396787847
0.0,0.5757447038739452
0.0,0.5756583680691054
0.0,0.5755720322642659
0.0,0.5754856964594262
0.0,0.5753993606545866
0.0,0.5753130248497469
0.0,0.5752266890449073
0.0,0.5751403532400676
0.0,0.575054017435228
0.0,0.5749676816303884
0.0,0.5748813458255487
0.0,0.5747950100207091
0.0,0.5747086742158695
0.0,0.5746223384110298
0.0,0.5745360026061901
0.0,0.5744496668013506
0.0,0.5743633309965108
0.0,0.5742769951916713
0.0,0.5741906593868316
0.0,0.574104323581992
0.0,0.5740179877771523
0.0,0.5739316519723127
0.0,0.573845316167473
0.0,0.5737589803626334
0.0,0.5736726445577938
0.0,0.5735863087529541
0.0,0.5734999729481145
0.0,0.5734136371432749
0.0,0.5733273013384352
0.0,0.5732409655335955
0.0,0.573154629728756
0.0,0.5730682939239162
0.0,0.5729819581190767
0.0,0.572895622314237
0.0,0.5728092865093974
0.0,0.5727229507045577
0.0,0.5726366148997181
0.0,0.5725502790948784
0.0,0.5724639432900388
0.0,0.5723776074851992
0.0,0.5722912716803595
0.0,0.5722049358755199
0.0,0.5721186000706803
0.0,0.5720322642658406
0.0,0.5719459284610009
0.0,0.5718595926561614
0.0,0.5717732568513216
0.0,0.5716869210464821
0.0,0.5716005852416424
0.0,0.5715142494368028
0.0,0.5714279136319631
0.0,0.5713415778271235
0.0,0.5712552420222838
0.0,0.5711689062174442
0.0,0.5710825704126046
0.0,0.5709962346077649
0.0,0.5709098988029253
0.0,0.5708235629980856
0.0,0.570737227193246
0.0,0.5706508913884063
0.0,0.5705645555835668
0.0,0.570478219778727
0.0,0.5703918839738875
0.0,0.5703055481690478
0.0,0.5702192123642082
0.0,0.5701328765593685
0.0,0.5700465407545289
0.0,0.5699602049496892
0.0,0.5698738691448496
0.0,0.56978753334001
0.0,0.5697011975351703
0.0,0.5696148617303307
0.0,0.569528525925491
0.0,0.5694421901206514
0.0,0.5693558543158117
0.0,0.5692695185109722
0.0,0.5691831827061324
0.0,0.5690968469012929
0.0,0.5690105110964532
0.0,0.5689241752916135
0.0,0.5688378394867739
0.0,0.5687515036819343
0.0,0.5686651678770946
0.0,0.568578832072255
0.0,0.5684924962674154
0.0,0.5684061604625757
0.0,0.5683198246577361
0.0,0.5682334888528964
0.0,0.5681471530480569
0.0,0.5680608172432171
0.0,0.5679744814383776
0.0,0.5678881456335378
0.0,0.5678018098286983
0.0,0.5677154740238586
0.0,0.567629138219019
0.0,0.5675428024141793
0.0,0.5674564666093397
0.0,0.5673701308045
0.0,0.5672837949996604
0.0,0.5671974591948208
0.0,0.5671111233899812
0.0,0.5670247875851415
0.0,0.5669384517803018
0.0,0.5668521159754623
0.0,0.5667657801706225
0.0,0.566679444365783
0.0,0.5665931085609432
0.0,0.5665067727561037
0.0,0.566420436951264
0.0,0.5663341011464244
0.0,0.5662477653415847
0.0,0.5661614295367451
0.0,0.5660750937319055
0.0,0.5659887579270658
0.0,0.5659024221222262
0.0,0.5658160863173866
0.0,0.5657297505125469
0.0,0.5656434147077072
0.0,0.5655570789028677
0.0,0.5654707430980279
0.0,0.5653844072931884
0.0,0.5652980714883487
0.0,0.5652117356835091
0.0,0.5651253998786694
0.0,0.5650390640738298
0.0,0.5649527282689901
0.0,0.5648663924641505
0.0,0.5647800566593109
0.0,0.5646937208544712
0.0,0.5646073850496316
0.0,0.564521049244792
0.0,0.5644347134399523
0.0,0.5643483776351126
0.0,0.5642620418302731
0.0,0.5641757060254333
0.0,0.5640893702205938
0.0,0.5640030344157541
0.0,0.5639166986109145
0.0,0.5638303628060748
0.0,0.5637440270012352
0.0,0.5636576911963955
0.0,0.5635713553915559
0.0,0.5634850195867163
0.0,0.5633986837818766
0.0,0.563312347977037
0.0,0.5632260121721974
0.0,0.5631396763673577
0.0,0.563053340562518
0.0,0.5629670047576785
0.0,0.5628806689528387
0.0,0.5627943331479992
0.0,0.5627079973431595
0.0,0.5626216615383199
0.0,0.5625353257334802
0.0,0.5624489899286406
0.0,0.5623626541238009
0.0,0.5622763183189613
0.0,0.5621899825141217
0.0,0.562103646709282
0.0,0.5620173109044424
0.0,0.5619309750996027
0.0,0.5618446392947631
0.0,0.5617583034899234
0.0,0.5616719676850839
0.0,0.5615856318802441
0.0,0.5614992960754046
0.0,0.5614129602705649
0.0,0.5613266244657253
0.0,0.5612402886608856
0.0,0.561153952856046
0.0,0.5610676170512063
0.0,0.5609812812463667
0.0,0.5608949454415271
0.0,0.5608086096366874
0.0,0.5607222738318478
0.0,0.5606359380270081
0.0,0.5605496022221685
0.0,0.5604632664173288
0.0,0.5603769306124893
0.0,0.5602905948076495
0.0,0.56020425900281
0.0,0.5601179231979703
0.0,0.5600315873931306
0.0,0.559945251588291
0.0,0.5598589157834514
0.0,0.5597725799786117
0.0,0.5596862441737721
0.0,0.5595999083689325
0.0,0.5595135725640928
0.0,0.5594272367592532
0.0,0.5593409009544135
0.0,0.559254565149574
0.0,0.5591682293447342
0.0,0.5590818935398947
0.0,0.5589955577350549
0.0,0.5589092219302154
0.0,0.5588228861253757
0.0,0.558736550320536
0.0,0.5586502145156964
0.0,0.5585638787108568
0.0,0.5584775429060171
0.0,0.5583912071011775
0.0,0.5583048712963379
0.0,0.5582185354914982
0.0,0.5581321996866586
0.0,0.5580458638818189
0.0,0.5579595280769793
0.0,0.5578731922721396
0.0,0.5577868564673001
0.0,0.5577005206624603
0.0,0.5576141848576208
0.0,0.5575278490527811
0.0,0.5574415132479414
0.0,0.5573551774431018
0.0,0.5572688416382622
0.0,0.5571825058334225
0.0,0.5570961700285829
0.0,0.5570098342237433
0.0,0.5569234984189037
0.0,0.556837162614064
0.0,0.5567508268092243
0.0,0.5566644910043848
0.0,0.556578155199545
0.0,0.5564918193947055
0.0,0.5564054835898657
0.0,0.5563191477850262
0.0,0.5562328119801865
0.0,0.5561464761753468
0.0,0.5560601403705072
0.0,0.5559738045656676
0.0,0.555887468760828
0.0,0.5558011329559883
0.0,0.5557147971511487
0.0,0.555628461346309
0.0,0.5555421255414694
0.0,0.5554557897366297
0.0,0.5553694539317902
0.0,0.5552831181269504
0.0,0.5551967823221109
0.0,0.5551104465172711
0.0,0.5550241107124316
0.0,0.5549377749075919
0.0,0.5548514391027523
0.0,0.5547651032979126
0.0,0.554678767493073
0.0,0.5545924316882334
0.0,0.5545060958833937
0.0,0.5544197600785541
0.0,0.5543334242737143
0.0,0.5542470884688748
0.0,0.5541607526640351
0.0,0.5540744168591956
0.0,0.5539880810543558
0.0,0.5539017452495163
0.0,0.5538154094446766
0.0,0.553729073639837
0.0,0.5536427378349973
0.0,0.5535564020301577
0.0,0.553470066225318
0.0,0.5533837304204784
0.0,0.5532973946156388
0.0,0.5532110588107991
0.0,0.5531247230059595
0.0,0.5530383872011198
0.0,0.5529520513962802
0.0,0.5528657155914405
0.0,0.552779379786601
0.0,0.5526930439817612
0.0,0.5526067081769217
0.0,0.552520372372082
0.0,0.5524340365672424
0.0,0.5523477007624027
0.0,0.5522613649575631
0.0,0.5521750291527234
0.0,0.5520886933478838
0.0,0.5520023575430442
0.0,0.5519160217382045
0.0,0.5518296859333649
0.0,0.5517433501285252
0.0,0.5516570143236856
0.0,0.5515706785188459
0.0,0.5514843427140064
0.0,0.5513980069091666
0.0,0.5513116711043271
0.0,0.5512253352994874
0.0,0.5511389994946477
0.0,0.5510526636898081
0.0,0.5509663278849685
0.0,0.5508799920801288
0.0,0.5507936562752892
0.0,0.5507073204704496
0.0,0.5506209846656099
0.0,0.5505346488607703
0.0,0.5504483130559306
0.0,0.550361977251091
0.0,0.5502756414462513
0.0,0.5501893056414118
0.0,0.550102969836572
0.0,0.5500166340317325
0.0,0.5499302982268928
0.0,0.5498439624220531
0.0,0.5497576266172135
0.0,0.5496712908123739
0.0,0.5495849550075342
0.0,0.5494986192026946
0.0,0.549412283397855
0.0,0.5493259475930153
0.0,0.5492396117881757
0.0,0.549153275983336
0.0,0.5490669401784964
0.0,0.5489806043736567
0.0,0.5488942685688172
0.0,0.5488079327639774
0.0,0.5487215969591379
0.0,0.5486352611542982
0.0,0.5485489253494585
0.0,0.5484625895446189
0.0,0.5483762537397793
0.0,0.5482899179349396
0.0,0.5482035821301
0.0,0.5481172463252604
0.0,0.5480309105204207
0.0,0.5479445747155811
0.0,0.5478582389107414
0.0,0.5477719031059018
0.0,0.5476855673010621
0.0,0.5475992314962226
0.0,0.5475128956913828
0.0,0.5474265598865433
0.0,0.5473402240817036
0.0,0.5472538882768639
0.0,0.5471675524720243
0.0,0.5470812166671847
0.0,0.546994880862345
0.0,0.5469085450575054
0.0,0.5468222092526658
0.0,0.5467358734478261
0.0,0.5466495376429865
0.0,0.5465632018381468
0.0,0.5464768660333073
0.0,0.5463905302284675
0.0,0.546304194423628
0.0,0.5462178586187882
0.0,0.5461315228139487
0.0,0.546045187009109
0.0,0.5459588512042693
0.0,0.5458725153994297
0.0,0.5457861795945901
0.0,0.5456998437897504
0.0,0.5456135079849108
0.0,0.5455271721800712
0.0,0.5454408363752314
0.0,0.5453545005703919
0.0,0.5452681647655522
0.0,0.5451818289607127
0.0,0.5450954931558729
0.0,0.5450091573510334
0.0,0.5449228215461936
0.0,0.5448364857413541
0.0,0.5447501499365144
0.0,0.5446638141316748
0.0,0.5445774783268351
0.0,0.5444911425219955
0.0,0.5444048067171559
0.0,0.5443184709123162
0.0,0.5442321351074766
0.0,0.5441457993026368
0.0,0.5440594634977973
0.0,0.5439731276929576
0.0,0.5438867918881181
0.0,0.5438004560832783
0.0,0.5437141202784388
0.0,0.543627784473599
0.0,0.5435414486687594
0.0,0.5434551128639198
0.0,0.5433687770590802
0.0,0.5432824412542405
0.0,0.5431961054494009
0.0,0.5431097696445613
0.0,0.5430234338397216
0.0,0.542937098034882
0.0,0.5428507622300422
0.0,0.5427644264252027
0.0,0.542678090620363
0.0,0.5425917548155235
0.0,0.5425054190106837
0.0,0.5424190832058442
0.0,0.5423327474010045
0.0,0.5422464115961648
0.0,0.5421600757913252
0.0,0.5420737399864856
0.0,0.5419874041816459
0.0,0.5419010683768063
0.0,0.5418147325719667
0.0,0.541728396767127
0.0,0.5416420609622874
0.0,0.5415557251574477
0.0,0.5414693893526081
0.0,0.5413830535477684
0.0,0.5412967177429289
0.0,0.5412103819380891
0.0,0.5411240461332496
0.0,0.5410377103284099
0.0,0.5409513745235702
0.0,0.5408650387187306
0.0,0.540778702913891
0.0,0.5406923671090513
0.0,0.5406060313042117
0.0,0.5405196954993721
0.0,0.5404333596945324
0.0,0.5403470238896928
0.0,0.5402606880848531
0.0,0.5401743522800135
0.0,0.5400880164751738
0.0,0.5400016806703343
0.0,0.5399153448654945
0.0,0.539829009060655
0.0,0.5397426732558153
0.0,0.5396563374509756
0.0,0.539570001646136
0.0,0.5394836658412964
0.0,0.5393973300364567
0.0,0.5393109942316171
0.0,0.5392246584267775
0.0,0.5391383226219378
0.0,0.5390519868170982
0.0,0.5389656510122585
0.0,0.5388793152074189
0.0,0.5387929794025792
0.0,0.5387066435977397
0.0,0.5386203077928999
0.0,0.5385339719880604
0.0,0.5384476361832207
0.0,0.538361300378381
0.0,0.5382749645735414
0.0,0.5381886287687018
0.0,0.5381022929638621
0.0,0.5380159571590225
0.0,0.5379296213541829
0.0,0.5378432855493432
0.0,0.5377569497445036
0.0,0.5376706139396639
0.0,0.5375842781348243
0.0,0.5374979423299846
0.0,0.5374116065251451
0.0,0.5373252707203053
0.0,0.5372389349154658
0.0,0.5371525991106261
0.0,0.5370662633057864
0.0,0.5369799275009468
0.0,0.5368935916961072
0.0,0.5368072558912675
0.0,0.5367209200864279
0.0,0.5366345842815883
0.0,0.5365482484767485
0.0,0.536461912671909
0.0,0.5363755768670693
0.0,0.5362892410622297
0.0,0.53620290525739
0.0,0.5361165694525505
0.0,0.5360302336477107
0.0,0.5359438978428712
0.0,0.5358575620380315
0.0,0.5357712262331918
0.0,0.5356848904283522
0.0,0.5355985546235126
0.0,0.535512218818673
0.0,0.5354258830138333
0.0,0.5353395472089937
0.0,0.5352532114041539
0.0,0.5351668755993144
0.0,0.5350805397944747
0.0,0.5349942039896352
0.0,0.5349078681847954
0.0,0.5348215323799559
0.0,0.5347351965751161
0.0,0.5346488607702765
0.0,0.5345625249654369
0.0,0.5344761891605972
0.0,0.5343898533557576
0.0,0.534303517550918
0.0,0.5342171817460784
0.0,0.5341308459412387
0.0,0.5340445101363991
0.0,0.5339581743315593
0.0,0.5338718385267198
0.0,0.5337855027218801
0.0,0.5336991669170406
0.0,0.5336128311122008
0.0,0.5335264953073613
0.0,0.5334401595025215
0.0,0.5333538236976819
0.0,0.5332674878928423
0.0,0.5331811520880027
0.0,0.533094816283163
0.0,0.5330084804783234
0.0,0.5329221446734838
0.0,0.5328358088686441
0.0,0.5327494730638045
0.0,0.5326631372589647
0.0,0.5325768014541252
0.0,0.5324904656492855
0.0,0.532404129844446
0.0,0.5323177940396062
0.0,0.5322314582347667
0.0,0.532145122429927
0.0,0.5320587866250873
0.0,0.5319724508202477
0.0,0.5318861150154081
0.0,0.5317997792105684
0.0,0.5317134434057288
0.0,0.5316271076008892
0.0,0.5315407717960495
0.0,0.5314544359912099
0.0,0.5313681001863702
0.0,0.5312817643815306
0.0,0.5311954285766909
0.0,0.5311090927718514
0.0,0.5310227569670116
0.0,0.5309364211621721
0.0,0.5308500853573324
0.0,0.5307637495524927
0.0,0.5306774137476531
0.0,0.5305910779428135
0.0,0.5305047421379738
0.0,0.5304184063331342
0.0,0.5303320705282946
0.0,0.5302457347234549
0.0,0.5301593989186153
0.0,0.5300730631137756
0.0,0.529986727308936
0.0,0.5299003915040963
0.0,0.5298140556992568
0.0,0.529727719894417
0.0,0.5296413840895775
0.0,0.5295550482847378
0.0,0.5294687124798981
0.0,0.5293823766750585
0.0,0.5292960408702189
0.0,0.5292097050653792
0.0,0.5291233692605396
0.0,0.5290370334557
0.0,0.5289506976508602
0.0,0.5288643618460207
0.0,0.528778026041181
0.0,0.5286916902363414
0.0,0.5286053544315017
0.0,0.5285190186266622
0.0,0.5284326828218224
0.0,0.5283463470169829
0.0,0.5282600112121432
0.0,0.5281736754073035
0.0,0.5280873396024639
0.0,0.5280010037976243
0.0,0.5279146679927846
0.0,0.527828332187945
0.0,0.5277419963831054
0.0,0.5276556605782656
0.0,0.5275693247734261
0.0,0.5274829889685864
0.0,0.5273966531637468
0.0,0.5273103173589071
0.0,0.5272239815540676
0.0,0.5271376457492278
0.0,0.5270513099443883
0.0,0.5269649741395486
0.0,0.5268786383347089
0.0,0.5267923025298693
0.0,0.5267059667250297
0.0,0.52661963092019
0.0,0.5265332951153504
0.0,0.5264469593105108
0.0,0.526360623505671
0.0,0.5262742877008315
0.0,0.5261879518959918
0.0,0.5261016160911522
0.0,0.5260152802863125
0.0,0.525928944481473
0.0,0.5258426086766332
0.0,0.5257562728717936
0.0,0.525669937066954
0.0,0.5255836012621143
0.0,0.5254972654572747
0.0,0.5254109296524351
0.0,0.5253245938475954
0.0,0.5252382580427558
0.0,0.5251519222379162
0.0,0.5250655864330764
0.0,0.5249792506282369
0.0,0.5248929148233972
0.0,0.5248065790185577
0.0,0.5247202432137179
0.0,0.5246339074088784
0.0,0.5245475716040386
0.0,0.524461235799199
0.0,0.5243748999943594
0.0,0.5242885641895197
0.0,0.5242022283846801
0.0,0.5241158925798405
0.0,0.5240295567750008
0.0,0.5239432209701612
0.0,0.5238568851653216
0.0,0.5237705493604818
0.0,0.5236842135556423
0.0,0.5235978777508026
0.0,0.523511541945963
0.0,0.5234252061411233
0.0,0.5233388703362838
0.0,0.523252534531444
0.0,0.5231661987266044
0.0,0.5230798629217648
0.0,0.5229935271169251
0.0,0.5229071913120855
0.0,0.5228208555072459
0.0,0.5227345197024063
0.0,0.5226481838975666
0.0,0.522561848092727
0.0,0.5224755122878872
0.0,0.5223891764830477
0.0,0.522302840678208
0.0,0.5222165048733685
0.0,0.5221301690685287
0.0,0.5220438332636892
0.0,0.5219574974588495
0.0,0.5218711616540098
0.0,0.5217848258491702
0.0,0.5216984900443306
0.0,0.5216121542394909
0.0,0.5215258184346513
0.0,0.5214394826298117
0.0,0.521353146824972
0.0,0.5212668110201324
0.0,0.5211804752152926
0.0,0.5210941394104531
0.0,0.5210078036056134
0.0,0.5209214678007739
0.0,0.5208351319959341
0.0,0.5207487961910946
0.0,0.5206624603862549
0.0,0.5205761245814152
0.0,0.5204897887765756
0.0,0.520403452971736
0.0,0.5203171171668963
0.0,0.5202307813620567
0.0,0.5201444455572171
0.0,0.5200581097523773
0.0,0.5199717739475378
0.0,0.519885438142698
0.0,0.5197991023378585
0.0,0.5197127665330188
0.0,0.5196264307281793
0.0,0.5195400949233395
0.0,0.5194537591185
0.0,0.5193674233136603
0.0,0.5192810875088206
0.0,0.519194751703981
0.0,0.5191084158991414
0.0,0.5190220800943017
0.0,0.5189357442894621
0.0,0.5188494084846225
0.0,0.5187630726797827
0.0,0.5186767368749432
0.0,0.5185904010701035
0.0,0.5185040652652639
0.0,0.5184177294604242
0.0,0.5183313936555847
0.0,0.5182450578507449
0.0,0.5181587220459053
0.0,0.5180723862410657
0.0,0.517986050436226
0.0,0.5178997146313864
0.0,0.5178133788265468
0.0,0.5177270430217071
0.0,0.5176407072168675
0.0,0.5175543714120279
0.0,0.5174680356071881
0.0,0.5173816998023486
0.0,0.5172953639975089
0.0,0.5172090281926693
0.0,0.5171226923878296
0.0,0.5170363565829901
0.0,0.5169500207781503
0.0,0.5168636849733107
0.0,0.5167773491684711
0.0,0.5166910133636314
0.0,0.5166046775587918
0.0,0.5165183417539522
0.0,0.5164320059491125
0.0,0.5163456701442729
0.0,0.5162593343394333
0.0,0.5161729985345935
0.0,0.516086662729754
0.0,0.5160003269249143
0.0,0.5159139911200747
0.0,0.515827655315235
0.0,0.5157413195103955
0.0,0.5156549837055557
0.0,0.5155686479007161
0.0,0.5154823120958765
0.0,0.5153959762910368
0.0,0.5153096404861972
0.0,0.5152233046813576
0.0,0.5151369688765179
0.0,0.5150506330716783
0.0,0.5149642972668387
0.0,0.5148779614619989
0.0,0.5147916256571594
0.0,0.5147052898523197
0.0,0.5146189540474801
0.0,0.5145326182426404
0.0,0.5144462824378009
0.0,0.5143599466329611
0.0,0.5142736108281215
0.0,0.5141872750232819
0.0,0.5141009392184422
0.0,0.5140146034136026
0.0,0.513928267608763
0.0,0.5138419318039233
0.0,0.5137555959990837
0.0,0.5136692601942441
0.0,0.5135829243894043
0.0,0.5134965885845648
0.0,0.5134102527797251
0.0,0.5133239169748856
0.0,0.5132375811700458
0.0,0.5131512453652063
0.0,0.5130649095603665
0.0,0.5129785737555269
0.0,0.5128922379506873
0.0,0.5128059021458476
0.0,0.512719566341008
0.0,0.5126332305361684
0.0,0.5125468947313288
0.0,0.5124605589264891
0.0,0.5123742231216495
0.0,0.5122878873168097
0.0,0.5122015515119702
0.0,0.5121152157071305
0.0,0.512028879902291
0.0,0.5119425440974512
0.0,0.5118562082926117
0.0,0.511769872487772
0.0,0.5116835366829323
0.0,0.5115972008780927
0.0,0.511510865073253
0.0,0.5114245292684134
0.0,0.5113381934635738
0.0,0.5112518576587342
0.0,0.5111655218538944
0.0,0.5110791860490549
0.0,0.5109928502442151
0.0,0.5109065144393756
0.0,0.5108201786345359
0.0,0.5107338428296964
0.0,0.5106475070248566
0.0,0.5105611712200171
0.0,0.5104748354151774
0.0,0.5103884996103377
0.0,0.5103021638054981
0.0,0.5102158280006585
0.0,0.5101294921958188
0.0,0.5100431563909792
0.0,0.5099568205861396
0.0,0.5098704847812998
0.0,0.5097841489764603
0.0,0.5096978131716206
0.0,0.509611477366781
0.0,0.5095251415619413
0.0,0.5094388057571018
0.0,0.509352469952262
0.0,0.5092661341474224
0.0,0.5091797983425828
0.0,0.5090934625377431
0.0,0.5090071267329035
0.0,0.5089207909280639
0.0,0.5088344551232242
0.0,0.5087481193183846
0.0,0.508661783513545
0.0,0.5085754477087052
0.0,0.5084891119038657
0.0,0.508402776099026
0.0,0.5083164402941864
0.0,0.5082301044893467
0.0,0.5081437686845072
0.0,0.5080574328796674
0.0,0.5079710970748278
0.0,0.5078847612699882
0.0,0.5077984254651485
0.0,0.5077120896603089
0.0,0.5076257538554693
0.0,0.5075394180506296
0.0,0.50745308224579
0.0,0.5073667464409504
0.0,0.5072804106361106
0.0,0.5071940748312711
0.0,0.5071077390264314
0.0,0.5070214032215918
0.0,0.5069350674167521
0.0,0.5068487316119126
0.0,0.5067623958070728
0.0,0.5066760600022332
0.0,0.5065897241973936
0.0,0.5065033883925539
0.0,0.5064170525877143
0.0,0.5063307167828747
0.0,0.506244380978035
0.0,0.5061580451731954
0.0,0.5060717093683558
0.0,0.505985373563516
0.0,0.5058990377586765
0.0,0.5058127019538368
0.0,0.5057263661489972
0.0,0.5056400303441575
0.0,0.505553694539318
0.0,0.5054673587344782
0.0,0.5053810229296386
0.0,0.505294687124799
0.0,0.5052083513199593
0.0,0.5051220155151197
0.0,0.5050356797102801
0.0,0.5049493439054404
0.0,0.5048630081006008
0.0,0.5047766722957612
0.0,0.5046903364909214
0.0,0.5046040006860819
0.0,0.5045176648812422
0.0,0.5044313290764026
0.0,0.5043449932715629
0.0,0.5042586574667234
0.0,0.5041723216618836
0.0,0.504085985857044
0.0,0.5039996500522044
0.0,0.5039133142473647
0.0,0.5038269784425251
0.0,0.5037406426376855
0.0,0.5036543068328458
0.0,0.5035679710280062
0.0,0.5034816352231666
0.0,0.5033952994183268
0.0,0.5033089636134873
0.0,0.5032226278086476
0.0,0.503136292003808
0.0,0.5030499561989683
0.0,0.5029636203941288
0.0,0.502877284589289
0.0,0.5027909487844494
0.0,0.5027046129796098
0.0,0.5026182771747701
0.0,0.5025319413699305
0.0,0.5024456055650909
0.0,0.5023592697602512
0.0,0.5022729339554115
0.0,0.502186598150572
0.0,0.5021002623457322
0.0,0.5020139265408927
0.0,0.501927590736053
0.0,0.5018412549312135
0.0,0.5017549191263737
0.0,0.5016685833215342
0.0,0.5015822475166944
0.0,0.5014959117118548
0.0,0.5014095759070152
0.0,0.5013232401021755
0.0,0.5012369042973359
0.0,0.5011505684924963
0.0,0.5010642326876567
0.0,0.5009778968828169
0.0,0.5008915610779774
0.0,0.5008052252731376
0.0,0.5007188894682981
0.0,0.5006325536634584
0.0,0.5005462178586189
0.0,0.5004598820537791
0.0,0.5003735462489395
0.0,0.5002872104440999
0.0,0.5002008746392602
0.0,0.5001145388344206
0.0,0.500028203029581
0.0,0.4999418672247413
0.0,0.4998555314199017
0.0,0.49976919561506206
0.0,0.4996828598102224
0.0,0.4995965240053828
0.0,0.49951018820054316
0.0,0.4994238523957034
0.0,0.4993375165908638
0.0,0.49925118078602415
0.0,0.4991648449811845
0.0,0.4990785091763449
0.0,0.49899217337150525
0.0,0.4989058375666656
0.0,0.498819501761826
0.0,0.49873316595698636
0.0,0.4986468301521467
0.0,0.4985604943473071
0.0,0.49847415854246746
0.0,0.49838782273762783
0.0,0.4983014869327882
0.0,0.49821515112794856
0.0,0.4981288153231088
0.0,0.4980424795182692
0.0,0.49795614371342956
0.0,0.4978698079085899
0.0,0.4977834721037503
0.0,0.49769713629891066
0.0,0.497610800494071
0.0,0.4975244646892314
0.0,0.49743812888439176
0.0,0.49735179307955213
0.0,0.4972654572747125
0.0,0.49717912146987286
0.0,0.49709278566503323
0.0,0.4970064498601936
0.0,0.49692011405535397
0.0,0.4968337782505142
0.0,0.4967474424456746
0.0,0.49666110664083496
0.0,0.4965747708359953
0.0,0.4964884350311557
0.0,0.49640209922631606
0.0,0.49631576342147643
0.0,0.4962294276166368
0.0,0.49614309181179717
0.0,0.49605675600695753
0.0,0.4959704202021179
0.0,0.49588408439727827
0.0,0.49579774859243864
0.0,0.495711412787599
0.0,0.49562507698275926
0.0,0.49553874117791963
0.0,0.49545240537308
0.0,0.49536606956824036
0.0,0.49527973376340073
0.0,0.4951933979585611
0.0,0.49510706215372147
0.0,0.49502072634888183
0.0,0.4949343905440422
0.0,0.49484805473920257
0.0,0.49476171893436294
0.0,0.4946753831295233
0.0,0.4945890473246837
0.0,0.49450271151984404
0.0,0.4944163757150044
0.0,0.49433003991016466
0.0,0.49424370410532503
0.0,0.4941573683004854
0.0,0.49407103249564577
0.0,0.49398469669080614
0.0,0.4938983608859665
0.0,0.49381202508112687
0.0,0.49372568927628724
0.0,0.4936393534714476
0.0,0.493553017666608
0.0,0.49346668186176834
0.0,0.4933803460569287
0.0,0.4932940102520891
0.0,0.49320767444724944
0.0,0.4931213386424098
0.0,0.49303500283757007
0.0,0.49294866703273044
0.0,0.4928623312278908
0.0,0.49277599542305117
0.0,0.49268965961821154
0.0,0.4926033238133719
0.0,0.4925169880085323
0.0,0.49243065220369264
0.0,0.492344316398853
0.0,0.4922579805940134
0.0,0.49217164478917375
0.0,0.4920853089843341
0.0,0.4919989731794945
0.0,0.49191263737465485
0.0,0.4918263015698152
0.0,0.4917399657649755
0.0,0.49165362996013584
0.0,0.4915672941552962
0.0,0.4914809583504566
0.0,0.49139462254561694
0.0,0.4913082867407773
0.0,0.4912219509359377
0.0,0.49113561513109805
0.0,0.4910492793262584
0.0,0.4909629435214188
0.0,0.49087660771657915
0.0,0.4907902719117395
0.0,0.4907039361068999
0.0,0.49061760030206025
0.0,0.4905312644972205
0.0,0.4904449286923809
0.0,0.49035859288754124
0.0,0.4902722570827016
0.0,0.490185921277862
0.0,0.49009958547302235
0.0,0.4900132496681827
0.0,0.4899269138633431
0.0,0.48984057805850345
0.0,0.4897542422536638
0.0,0.4896679064488242
0.0,0.48958157064398455
0.0,0.4894952348391449
0.0,0.4894088990343053
0.0,0.48932256322946566
0.0,0.4892362274246259
0.0,0.4891498916197863
0.0,0.48906355581494665
0.0,0.488977220010107
0.0,0.4888908842052674
0.0,0.48880454840042775
0.0,0.4887182125955881
0.0,0.4886318767907485
0.0,0.48854554098590885
0.0,0.4884592051810692
0.0,0.4883728693762296
0.0,0.48828653357138996
0.0,0.4882001977665503
0.0,0.4881138619617107
0.0,0.48802752615687106
0.0,0.4879411903520313
0.0,0.4878548545471917
0.0,0.48776851874235205
0.0,0.4876821829375124
0.0,0.4875958471326728
0.0,0.48750951132783316
0.0,0.4874231755229935
0.0,0.4873368397181539
0.0,0.48725050391331426
0.0,0.4871641681084746
0.0,0.487077832303635
0.0,0.48699149649879536
0.0,0.48690516069395573
0.0,0.4868188248891161
0.0,0.48673248908427635
0.0,0.4866461532794367
0.0,0.4865598174745971
0.0,0.48647348166975746
0.0,0.4863871458649178
0.0,0.4863008100600782
0.0,0.48621447425523856
0.0,0.48612813845039893
0.0,0.4860418026455593
0.0,0.48595546684071966
0.0,0.48586913103588003
0.0,0.4857827952310404
0.0,0.48569645942620077
0.0,0.48561012362136113
0.0,0.4855237878165215
0.0,0.48543745201168176
0.0,0.4853511162068421
0.0,0.4852647804020025
0.0,0.48517844459716286
0.0,0.48509210879232323
0.0,0.4850057729874836
0.0,0.48491943718264396
0.0,0.48483310137780433
0.0,0.4847467655729647
0.0,0.48466042976812507
0.0,0.48457409396328543
0.0,0.4844877581584458
0.0,0.48440142235360617
0.0,0.48431508654876654
0.0,0.4842287507439269
0.0,0.48414241493908716
0.0,0.48405607913424753
0.0,0.4839697433294079
0.0,0.48388340752456827
0.0,0.48379707171972863
0.0,0.483710735914889
0.0,0.48362440011004937
0.0,0.48353806430520974
0.0,0.4834517285003701
0.0,0.48336539269553047
0.0,0.48327905689069084
0.0,0.4831927210858512
0.0,0.4831063852810116
0.0,0.48302004947617194
0.0,0.4829337136713322
0.0,0.48284737786649257
0.0,0.48276104206165293
0.0,0.4826747062568133
0.0,0.48258837045197367
0.0,0.48250203464713404
0.0,0.4824156988422944
0.0,0.4823293630374548
0.0,0.48224302723261514
0.0,0.4821566914277755
0.0,0.4820703556229359
0.0,0.48198401981809624
0.0,0.4818976840132566
0.0,0.481811348208417
0.0,0.48172501240357735
0.0,0.4816386765987376
0.0,0.48155234079389797
0.0,0.48146600498905834
0.0,0.4813796691842187
0.0,0.4812933333793791
0.0,0.48120699757453944
0.0,0.4811206617696998
0.0,0.4810343259648602
0.0,0.48094799016002054
0.0,0.4808616543551809
0.0,0.4807753185503413
0.0,0.48068898274550165
0.0,0.480602646940662
0.0,0.4805163111358224
0.0,0.48042997533098275
0.0,0.480343639526143
0.0,0.4802573037213034
0.0,0.48017096791646374
0.0,0.4800846321116241
0.0,0.4799982963067845
0.0,0.47991196050194485
0.0,0.4798256246971052
0.0,0.4797392888922656
0.0,0.47965295308742595
0.0,0.4795666172825863
0.0,0.4794802814777467
0.0,0.47939394567290705
0.0,0.4793076098680674
0.0,0.4792212740632278
0.0,0.47913493825838815
0.0,0.4790486024535484
0.0,0.4789622666487088
0.0,0.47887593084386915
0.0,0.4787895950390295
0.0,0.4787032592341899
0.0,0.47861692342935025
0.0,0.4785305876245106
0.0,0.478444251819671
0.0,0.47835791601483135
0.0,0.4782715802099917
0.0,0.4781852444051521
0.0,0.47809890860031246
0.0,0.4780125727954728
0.0,0.4779262369906332
0.0,0.47783990118579345
0.0,0.4777535653809538
0.0,0.4776672295761142
0.0,0.47758089377127455
0.0,0.4774945579664349
0.0,0.4774082221615953
0.0,0.47732188635675565
0.0,0.477235550551916
0.0,0.4771492147470764
0.0,0.47706287894223676
0.0,0.4769765431373971
0.0,0.4768902073325575
0.0,0.47680387152771786
0.0,0.4767175357228782
0.0,0.4766311999180386
0.0,0.47654486411319885
0.0,0.4764585283083592
0.0,0.4763721925035196
0.0,0.47628585669867995
0.0,0.4761995208938403
0.0,0.4761131850890007
0.0,0.47602684928416106
0.0,0.4759405134793214
0.0,0.4758541776744818
0.0,0.47576784186964216
0.0,0.47568150606480253
0.0,0.4755951702599629
0.0,0.47550883445512326
0.0,0.47542249865028363
0.0,0.475336162845444
0.0,0.47524982704060426
0.0,0.4751634912357646
0.0,0.475077155430925
0.0,0.47499081962608536
0.0,0.4749044838212457
0.0,0.4748181480164061
0.0,0.47473181221156646
0.0,0.47464547640672683
0.0,0.4745591406018872
0.0,0.47447280479704756
0.0,0.47438646899220793
0.0,0.4743001331873683
0.0,0.47421379738252867
0.0,0.47412746157768904
0.0,0.4740411257728493
0.0,0.47395478996800966
0.0,0.47386845416317
0.0,0.4737821183583304
0.0,0.47369578255349076
0.0,0.47360944674865113
0.0,0.4735231109438115
0.0,0.47343677513897187
0.0,0.47335043933413223
0.0,0.4732641035292926
0.0,0.47317776772445297
0.0,0.47309143191961334
0.0,0.4730050961147737
0.0,0.47291876030993407
0.0,0.47283242450509444
0.0,0.4727460887002547
0.0,0.47265975289541506
0.0,0.47257341709057543
0.0,0.4724870812857358
0.0,0.47240074548089617
0.0,0.47231440967605653
0.0,0.4722280738712169
0.0,0.47214173806637727
0.0,0.47205540226153764
0.0,0.471969066456698
0.0,0.4718827306518584
0.0,0.47179639484701874
0.0,0.4717100590421791
0.0,0.4716237232373395
0.0,0.47153738743249984
0.0,0.4714510516276601
0.0,0.47136471582282047
0.0,0.47127838001798084
0.0,0.4711920442131412
0.0,0.47110570840830157
0.0,0.47101937260346194
0.0,0.4709330367986223
0.0,0.4708467009937827
0.0,0.47076036518894304
0.0,0.4706740293841034
0.0,0.4705876935792638
0.0,0.47050135777442414
0.0,0.4704150219695845
0.0,0.4703286861647449
0.0,0.47024235035990514
0.0,0.4701560145550655
0.0,0.47006967875022587
0.0,0.46998334294538624
0.0,0.4698970071405466
0.0,0.469810671335707
0.0,0.46972433553086734
0.0,0.4696379997260277
0.0,0.4695516639211881
0.0,0.46946532811634845
0.0,0.4693789923115088
0.0,0.4692926565066692
0.0,0.46920632070182955
0.0,0.4691199848969899
0.0,0.4690336490921503
0.0,0.46894731328731054
0.0,0.4688609774824709
0.0,0.4687746416776313
0.0,0.46868830587279164
0.0,0.468601970067952
0.0,0.4685156342631124
0.0,0.46842929845827275
0.0,0.4683429626534331
0.0,0.4682566268485935
0.0,0.46817029104375385
0.0,0.4680839552389142
0.0,0.4679976194340746
0.0,0.46791128362923495
0.0,0.4678249478243953
0.0,0.4677386120195557
0.0,0.46765227621471595
0.0,0.4675659404098763
0.0,0.4674796046050367
0.0,0.46739326880019705
0.0,0.4673069329953574
0.0,0.4672205971905178
0.0,0.46713426138567815
0.0,0.4670479255808385
0.0,0.4669615897759989
0.0,0.46687525397115925
0.0,0.4667889181663196
0.0,0.46670258236148
0.0,0.46661624655664036
0.0,0.4665299107518007
0.0,0.4664435749469611
0.0,0.46635723914212135
0.0,0.4662709033372817
0.0,0.4661845675324421
0.0,0.46609823172760245
0.0,0.4660118959227628
0.0,0.4659255601179232
0.0,0.46583922431308356
0.0,0.4657528885082439
0.0,0.4656665527034043
0.0,0.46558021689856466
0.0,0.465493881093725
0.0,0.4654075452888854
0.0,0.46532120948404576
0.0,0.46523487367920613
0.0,0.4651485378743664
0.0,0.46506220206952675
0.0,0.4649758662646871
0.0,0.4648895304598475
0.0,0.46480319465500786
0.0,0.4647168588501682
0.0,0.4646305230453286
0.0,0.46454418724048896
0.0,0.4644578514356493
0.0,0.4643715156308097
0.0,0.46428517982597006
0.0,0.46419884402113043
0.0,0.4641125082162908
0.0,0.46402617241145117
0.0,0.46393983660661153
0.0,0.4638535008017718
0.0,0.46376716499693216
0.0,0.4636808291920925
0.0,0.4635944933872529
0.0,0.46350815758241326
0.0,0.46342182177757363
0.0,0.463335485972734
0.0,0.46324915016789436
0.0,0.46316281436305473
0.0,0.4630764785582151
0.0,0.46299014275337547
0.0,0.46290380694853583
0.0,0.4628174711436962
0.0,0.46273113533885657
0.0,0.46264479953401694
0.0,0.4625584637291772
0.0,0.46247212792433756
0.0,0.46238579211949793
0.0,0.4622994563146583
0.0,0.46221312050981866
0.0,0.46212678470497903
0.0,0.4620404489001394
0.0,0.46195411309529977
0.0,0.46186777729046014
0.0,0.4617814414856205
0.0,0.46169510568078087
0.0,0.46160876987594124
0.0,0.4615224340711016
0.0,0.461436098266262
0.0,0.46134976246142223
0.0,0.4612634266565826
0.0,0.46117709085174297
0.0,0.46109075504690333
0.0,0.4610044192420637
0.0,0.46091808343722407
0.0,0.46083174763238444
0.0,0.4607454118275448
0.0,0.46065907602270517
0.0,0.46057274021786554
0.0,0.4604864044130259
0.0,0.4604000686081863
0.0,0.46031373280334664
0.0,0.460227396998507
0.0,0.4601410611936674
0.0,0.46005472538882763
0.0,0.459968389583988
0.0,0.45988205377914837
0.0,0.45979571797430874
0.0,0.4597093821694691
0.0,0.4596230463646295
0.0,0.45953671055978984
0.0,0.4594503747549502
0.0,0.4593640389501106
0.0,0.45927770314527094
0.0,0.4591913673404313
0.0,0.4591050315355917
0.0,0.45901869573075205
0.0,0.4589323599259124
0.0,0.4588460241210728
0.0,0.45875968831623304
0.0,0.4586733525113934
0.0,0.4585870167065538
0.0,0.45850068090171414
0.0,0.4584143450968745
0.0,0.4583280092920349
0.0,0.45824167348719524
0.0,0.4581553376823556
0.0,0.458069001877516
0.0,0.45798266607267635
0.0,0.4578963302678367
0.0,0.4578099944629971
0.0,0.45772365865815745
0.0,0.4576373228533178
0.0,0.4575509870484781
0.0,0.45746465124363844
0.0,0.4573783154387988
0.0,0.4572919796339592
0.0,0.45720564382911955
0.0,0.4571193080242799
0.0,0.4570329722194403
0.0,0.45694663641460065
0.0,0.456860300609761
0.0,0.4567739648049214
0.002506265664160401,0.45668762900008175
0.003257328990228013,0.4566012931952421
0.0037593984962406013,0.4565149573904025
0.00408997955010225,0.45642862158556285
0.004424778761061947,0.4563422857807232
0.004694835680751174,0.4562559499758835
0.004901960784313725,0.45616961417104385
0.005128205128205128,0.4560832783662042
0.005319148936170213,0.4559969425613646
0.005555555555555556,0.45591060675652495
0.005747126436781609,0.4558242709516853
0.005970149253731343,0.4557379351468457
0.006134969325153374,0.45565159934200605
0.006329113924050633,0.4555652635371664
0.0064516129032258064,0.4554789277323268
0.006622516556291391,0.45539259192748716
0.006802721088435374,0.4553062561226475
0.006944444444444444,0.4552199203178079
0.0070921985815602835,0.45513358451296826
0.007246376811594203,0.4550472487081286
0.007407407407407408,0.4549609129032889
0.007518796992481203,0.45487457709844925
0.0076726342710997444,0.4547882412936096
0.0078125,0.45470190548877
0.007936507936507936,0.45461556968393035
0.008064516129032258,0.4545292338790907
0.008130081300813009,0.4544428980742511
0.008264462809917356,0.45435656226941146
0.008333333333333333,0.4542702264645718
0.008547008547008548,0.4541838906597322
0.008620689655172414,0.45409755485489256
0.008771929824561403,0.4540112190500529
0.008849557522123894,0.4539248832452133
0.009009009009009009,0.45383854744037366
0.00909090909090909,0.45375221163553403
0.009259259259259259,0.4536658758306943
0.009345794392523364,0.45357954002585466
0.009433962264150943,0.453493204221015
0.009523809523809525,0.4534068684161754
0.009615384615384616,0.45332053261133576
0.00975609756097561,0.4532341968064961
0.009868421052631578,0.4531478610016565
0.009950248756218905,0.45306152519681686
0.01,0.45297518939197723
0.010101010101010102,0.4528888535871376
0.01020408163265306,0.45280251778229796
0.010309278350515464,0.45271618197745833
0.010416666666666666,0.4526298461726187
0.010526315789473684,0.45254351036777907
0.010582010582010581,0.4524571745629393
0.010638297872340425,0.4523708387580997
0.010752688172043012,0.45228450295326006
0.010869565217391304,0.4521981671484204
0.01098901098901099,0.4521118313435808
0.01098901098901099,0.45202549553874116
0.011111111111111112,0.45193915973390153
0.011235955056179775,0.4518528239290619
0.011363636363636364,0.45176648812422227
0.011363636363636364,0.45168015231938263
0.011494252873563218,0.451593816514543
0.011560693641618497,0.45150748070970337
0.011627906976744186,0.45142114490486374
0.011695906432748537,0.4513348091000241
0.011764705882352941,0.45124847329518447
0.011904761904761904,0.45116213749034473
0.011904761904761904,0.4510758016855051
0.012048192771084338,0.45098946588066546
0.012110726643598616,0.45090313007582583
0.012195121951219513,0.4508167942709862
0.012269938650306749,0.45073045846614657
0.012345679012345678,0.45064412266130693
0.0125,0.4505577868564673
0.0125,0.45047145105162767
0.012594458438287154,0.45038511524678804
0.012658227848101266,0.4502987794419484
0.01276595744680851,0.4502124436371088
0.01282051282051282,0.45012610783226914
0.012903225806451613,0.4500397720274295
0.012987012987012988,0.4499534362225899
0.013050570962479609,0.44986710041775013
0.013157894736842105,0.4497807646129105
0.013157894736842105,0.44969442880807087
0.013333333333333334,0.44960809300323124
0.013333333333333334,0.4495217571983916
0.013333333333333334,0.44943542139355197
0.013513513513513514,0.44934908558871234
0.013513513513513514,0.4492627497838727
0.0136986301369863,0.4491764139790331
0.0136986301369863,0.44909007817419344
0.013761467889908258,0.4490037423693538
0.013888888888888888,0.4489174065645142
0.013888888888888888,0.44883107075967454
0.014084507042253521,0.4487447349548349
0.014084507042253521,0.44865839914999517
0.014084507042253521,0.44857206334515554
0.014218009478672985,0.4484857275403159
0.014285714285714285,0.44839939173547627
0.014285714285714285,0.44831305593063664
0.014492753623188406,0.448226720125797
0.014492753623188406,0.4481403843209574
0.014527845036319613,0.44805404851611774
0.014705882352941176,0.4479677127112781
0.014705882352941176,0.4478813769064385
0.014814814814814815,0.44779504110159885
0.014925373134328358,0.4477087052967592
0.014925373134328358,0.4476223694919196
0.015,0.44753603368707995
0.015151515151515152,0.4474496978822403
0.015151515151515152,0.4473633620774006
0.015151515151515152,0.44727702627256094
0.015384615384615385,0.4471906904677213
0.015384615384615385,0.4471043546628817
0.015384615384615385,0.44701801885804204
0.015544041450777202,0.4469316830532024
0.015625,0.4468453472483628
0.015625,0.44675901144352315
0.015625,0.4466726756386835
0.015873015873015872,0.4465863398338439
0.015873015873015872,0.44650000402900425
0.015873015873015872,0.4464136682241646
0.015873015873015872,0.446327332419325
0.016129032258064516,0.44624099661448535
0.016129032258064516,0.4461546608096457
0.016129032258064516,0.446068325004806
0.016260162601626018,0.44598198919996634
0.01639344262295082,0.4458956533951267
0.01639344262295082,0.4458093175902871
0.01639344262295082,0.44572298178544745
0.01639344262295082,0.4456366459806078
0.01652892561983471,0.4455503101757682
0.016666666666666666,0.44546397437092855
0.016666666666666666,0.4453776385660889
0.016666666666666666,0.4452913027612493
0.01680672268907563,0.44520496695640965
0.01694915254237288,0.44511863115157
0.01694915254237288,0.4450322953467304
0.01694915254237288,0.44494595954189076
0.01694915254237288,0.444859623737051
0.017167381974248927,0.4447732879322114
0.017241379310344827,0.44468695212737175
0.017241379310344827,0.4446006163225321
0.017241379310344827,0.4445142805176925
0.017241379310344827,0.44442794471285285
0.017543859649122806,0.4443416089080132
0.017543859649122806,0.4442552731031736
0.017543859649122806,0.44416893729833395
0.017543859649122806,0.4440826014934943
0.017699115044247787,0.4439962656886547
0.017857142857142856,0.44390992988381506
0.017857142857142856,0.4438235940789754
0.017857142857142856,0.4437372582741358
0.017857142857142856,0.44365092246929616
0.017921146953405017,0.4435645866644564
0.01818181818181818,0.4434782508596168
0.01818181818181818,0.44339191505477715
0.01818181818181818,0.4433055792499375
0.01818181818181818,0.4432192434450979
0.01818181818181818,0.44313290764025826
0.018315018315018316,0.4430465718354186
0.018518518518518517,0.442960236030579
0.018518518518518517,0.44287390022573936
0.018518518518518517,0.4427875644208997
0.018518518518518517,0.4427012286160601
0.018518518518518517,0.44261489281122046
0.018691588785046728,0.44252855700638083
0.018867924528301886,0.4424422212015412
0.018867924528301886,0.44235588539670156
0.018867924528301886,0.4422695495918618
0.018867924528301886,0.4421832137870222
0.018867924528301886,0.44209687798218256
0.0189873417721519,0.4420105421773429
0.019230769230769232,0.4419242063725033
0.019230769230769232,0.44183787056766366
0.019230769230769232,0.441751534762824
0.019230769230769232,0.4416651989579844
0.019230769230769232,0.44157886315314476
0.019230769230769232,0.44149252734830513
0.019417475728155338,0.4414061915434655
0.0196078431372549,0.44131985573862587
0.0196078431372549,0.44123351993378623
0.0196078431372549,0.4411471841289466
0.0196078431372549,0.44106084832410697
0.0196078431372549,0.4409745125192672
0.019704433497536946,0.4408881767144276
0.019801980198019802,0.44080184090958796
0.02,0.44071550510474833
0.02,0.4406291692999087
0.02,0.44054283349506906
0.02,0.44045649769022943
0.02,0.4403701618853898
0.02,0.44028382608055017
0.020202020202020204,0.44019749027571053
0.02040816326530612,0.4401111544708709
0.02040816326530612,0.44002481866603127
0.02040816326530612,0.43993848286119164
0.02040816326530612,0.439852147056352
0.02040816326530612,0.43976581125151226
0.02040816326530612,0.43967947544667263
0.020618556701030927,0.439593139641833
0.02074688796680498,0.43950680383699336
0.020833333333333332,0.43942046803215373
0.020833333333333332,0.4393341322273141
0.020833333333333332,0.43924779642247447
0.020833333333333332,0.43916146061763484
0.020833333333333332,0.4390751248127952
0.020833333333333332,0.43898878900795557
0.021052631578947368,0.43890245320311594
0.02127659574468085,0.4388161173982763
0.02127659574468085,0.4387297815934367
0.02127659574468085,0.43864344578859704
0.02127659574468085,0.4385571099837574
0.02127659574468085,0.43847077417891767
0.02127659574468085,0.43838443837407803
0.021367521367521368,0.4382981025692384
0.021505376344086023,0.43821176676439877
0.021739130434782608,0.43812543095955914
0.021739130434782608,0.4380390951547195
0.021739130434782608,0.43795275934987987
0.021739130434782608,0.43786642354504024
0.021739130434782608,0.4377800877402006
0.021739130434782608,0.437693751935361
0.021739130434782608,0.43760741613052134
0.021897810218978103,0.4375210803256817
0.02197802197802198,0.4374347445208421
0.022222222222222223,0.43734840871600245
0.022222222222222223,0.4372620729111628
0.022222222222222223,0.43717573710632307
0.022222222222222223,0.43708940130148344
0.022222222222222223,0.4370030654966438
0.022222222222222223,0.4369167296918042
0.022222222222222223,0.43683039388696454
0.022222222222222223,0.4367440580821249
0.02247191011235955,0.4366577222772853
0.022598870056497175,0.43657138647244564
0.022727272727272728,0.436485050667606
0.022727272727272728,0.4363987148627664
0.022727272727272728,0.43631237905792675
0.022727272727272728,0.4362260432530871
0.022727272727272728,0.4361397074482475
0.022727272727272728,0.43605337164340785
0.022727272727272728,0.4359670358385681
0.022988505747126436,0.4358807000337285
0.023076923076923078,0.43579436422888884
0.023255813953488372,0.4357080284240492
0.023255813953488372,0.4356216926192096
0.023255813953488372,0.43553535681436994
0.023255813953488372,0.4354490210095303
0.023255813953488372,0.4353626852046907
0.023255813953488372,0.43527634939985105
0.023255813953488372,0.4351900135950114
0.023255813953488372,0.4351036777901718
0.023529411764705882,0.43501734198533215
0.02358490566037736,0.4349310061804925
0.023809523809523808,0.4348446703756529
0.023809523809523808,0.43475833457081325
0.023809523809523808,0.4346719987659735
0.023809523809523808,0.4345856629611339
0.023809523809523808,0.43449932715629425
0.023809523809523808,0.4344129913514546
0.023809523809523808,0.434326655546615
0.023809523809523808,0.43424031974177535
0.023923444976076555,0.4341539839369357
0.024096385542168676,0.4340676481320961
0.024193548387096774,0.43398131232725645
0.024390243902439025,0.4338949765224168
0.024390243902439025,0.4338086407175772
0.024390243902439025,0.43372230491273756
0.024390243902439025,0.4336359691078979
0.024390243902439025,0.4335496333030583
0.024390243902439025,0.43346329749821866
0.024390243902439025,0.4333769616933789
0.024390243902439025,0.4332906258885393
0.024390243902439025,0.43320429008369965
0.024691358024691357,0.43311795427886
0.024752475247524754,0.4330316184740204
0.025,0.43294528266918075
0.025,0.4328589468643411
0.025,0.4327726110595015
0.025,0.43268627525466186
0.025,0.4325999394498222
0.025,0.4325136036449826
0.025,0.43242726784014296
0.025,0.4323409320353033
0.025,0.4322545962304637
0.02512562814070352,0.43216826042562395
0.02531645569620253,0.4320819246207843
0.025423728813559324,0.4319955888159447
0.02564102564102564,0.43190925301110505
0.02564102564102564,0.4318229172062654
0.02564102564102564,0.4317365814014258
0.02564102564102564,0.43165024559658616
0.02564102564102564,0.4315639097917465
0.02564102564102564,0.4314775739869069
0.02564102564102564,0.43139123818206726
0.02564102564102564,0.43130490237722763
0.02564102564102564,0.431218566572388
0.02564102564102564,0.43113223076754836
0.025959367945823927,0.43104589496270873
0.025974025974025976,0.4309595591578691
0.02608695652173913,0.43087322335302936
0.02631578947368421,0.4307868875481897
0.02631578947368421,0.4307005517433501
0.02631578947368421,0.43061421593851046
0.02631578947368421,0.4305278801336708
0.02631578947368421,0.4304415443288312
0.02631578947368421,0.43035520852399156
0.02631578947368421,0.43026887271915193
0.02631578947368421,0.4301825369143123
0.02631578947368421,0.43009620110947266
0.02631578947368421,0.43000986530463303
0.02631578947368421,0.4299235294997934
0.02666666666666667,0.42983719369495377
0.02666666666666667,0.42975085789011414
0.026845637583892617,0.4296645220852745
0.02702702702702703,0.42957818628043476
0.02702702702702703,0.4294918504755951
0.02702702702702703,0.4294055146707555
0.02702702702702703,0.42931917886591586
0.02702702702702703,0.42923284306107623
0.02702702702702703,0.4291465072562366
0.02702702702702703,0.42906017145139697
0.02702702702702703,0.42897383564655733
0.02702702702702703,0.4288874998417177
0.02702702702702703,0.42880116403687807
0.027210884353741496,0.42871482823203844
0.0273972602739726,0.4286284924271988
0.0273972602739726,0.42854215662235917
0.027777777777777776,0.42845582081751954
0.027777777777777776,0.4283694850126799
0.027777777777777776,0.42828314920784016
0.027777777777777776,0.42819681340300053
0.027777777777777776,0.4281104775981609
0.027777777777777776,0.42802414179332127
0.027777777777777776,0.42793780598848163
0.027777777777777776,0.427851470183642
0.027777777777777776,0.42776513437880237
0.027777777777777776,0.42767879857396274
0.027777777777777776,0.4275924627691231
0.027777777777777776,0.4275061269642835
0.027972027972027972,0.42741979115944384
0.028169014084507043,0.4273334553546042
0.028169014084507043,0.4272471195497646
0.028368794326241134,0.42716078374492494
0.02857142857142857,0.4270744479400852
0.02857142857142857,0.42698811213524557
0.02857142857142857,0.42690177633040594
0.02857142857142857,0.4268154405255663
0.02857142857142857,0.42672910472072667
0.02857142857142857,0.42664276891588704
0.02857142857142857,0.4265564331110474
0.02857142857142857,0.4264700973062078
0.02857142857142857,0.42638376150136814
0.02857142857142857,0.4262974256965285
0.02857142857142857,0.4262110898916889
0.02857142857142857,0.42612475408684924
0.028688524590163935,0.4260384182820096
0.028901734104046242,0.42595208247717
0.028985507246376812,0.42586574667233035
0.029069767441860465,0.4257794108674906
0.029304029304029304,0.42569307506265097
0.029411764705882353,0.42560673925781134
0.029411764705882353,0.4255204034529717
0.029411764705882353,0.4254340676481321
0.029411764705882353,0.42534773184329244
0.029411764705882353,0.4252613960384528
0.029411764705882353,0.4251750602336132
0.029411764705882353,0.42508872442877355
0.029411764705882353,0.4250023886239339
0.029411764705882353,0.4249160528190943
0.029411764705882353,0.42482971701425465
0.029411764705882353,0.424743381209415
0.029585798816568046,0.4246570454045754
0.029850746268656716,0.42457070959973575
0.029850746268656716,0.424484373794896
0.03,0.4243980379900564
0.030303030303030304,0.42431170218521674
0.030303030303030304,0.4242253663803771
0.030303030303030304,0.4241390305755375
0.030303030303030304,0.42405269477069785
0.030303030303030304,0.4239663589658582
0.030303030303030304,0.4238800231610186
0.030303030303030304,0.42379368735617895
0.030303030303030304,0.4237073515513393
0.030303030303030304,0.4236210157464997
0.030303030303030304,0.42353467994166005
0.030303030303030304,0.4234483441368204
0.030303030303030304,0.4233620083319808
0.030303030303030304,0.42327567252714104
0.030303030303030304,0.4231893367223014
0.030612244897959183,0.4231030009174618
0.03076923076923077,0.42301666511262215
0.03076923076923077,0.4229303293077825
0.030927835051546393,0.4228439935029429
0.03125,0.42275765769810325
0.03125,0.4226713218932636
0.03125,0.422584986088424
0.03125,0.42249865028358435
0.03125,0.4224123144787447
0.03125,0.4223259786739051
0.03125,0.42223964286906546
0.03125,0.4221533070642258
0.03125,0.4220669712593862
0.03125,0.42198063545454645
0.03125,0.4218942996497068
0.03125,0.4218079638448672
0.03125,0.42172162804002755
0.03125,0.4216352922351879
0.031578947368421054,0.4215489564303483
0.031746031746031744,0.42146262062550865
0.031746031746031744,0.421376284820669
0.031818181818181815,0.4212899490158294
0.032,0.42120361321098976
0.03225806451612903,0.4211172774061501
0.03225806451612903,0.4210309416013105
0.03225806451612903,0.42094460579647086
0.03225806451612903,0.42085826999163123
0.03225806451612903,0.4207719341867916
0.03225806451612903,0.42068559838195185
0.03225806451612903,0.4205992625771122
0.03225806451612903,0.4205129267722726
0.03225806451612903,0.42042659096743296
0.03225806451612903,0.4203402551625933
0.03225806451612903,0.4202539193577537
0.03225806451612903,0.42016758355291406
0.03225806451612903,0.4200812477480744
0.03225806451612903,0.4199949119432348
0.03225806451612903,0.41990857613839516
0.03235294117647059,0.41982224033355553
0.03260869565217391,0.4197359045287159
0.03278688524590164,0.41964956872387627
0.03278688524590164,0.41956323291903663
0.03291139240506329,0.4194768971141969
0.03305785123966942,0.41939056130935726
0.03333333333333333,0.4193042255045176
0.03333333333333333,0.419217889699678
0.03333333333333333,0.41913155389483836
0.03333333333333333,0.41904521808999873
0.03333333333333333,0.4189588822851591
0.03333333333333333,0.41887254648031946
0.03333333333333333,0.41878621067547983
0.03333333333333333,0.4186998748706402
0.03333333333333333,0.41861353906580057
0.03333333333333333,0.41852720326096093
0.03333333333333333,0.4184408674561213
0.03333333333333333,0.41835453165128167
0.03333333333333333,0.41826819584644204
0.03333333333333333,0.4181818600416023
0.03333333333333333,0.41809552423676266
0.03333333333333333,0.41800918843192303
0.033707865168539325,0.4179228526270834
0.03389830508474576,0.41783651682224376
0.03389830508474576,0.41775018101740413
0.03389830508474576,0.4176638452125645
0.03409090909090909,0.41757750940772487
0.03426791277258567,0.41749117360288523
0.034482758620689655,0.4174048377980456
0.034482758620689655,0.41731850199320597
0.034482758620689655,0.41723216618836634
0.034482758620689655,0.4171458303835267
0.034482758620689655,0.4170594945786871
0.034482758620689655,0.41697315877384744
0.034482758620689655,0.4168868229690077
0.034482758620689655,0.41680048716416807
0.034482758620689655,0.41671415135932843
0.034482758620689655,0.4166278155544888
0.034482758620689655,0.41654147974964917
0.034482758620689655,0.41645514394480954
0.034482758620689655,0.4163688081399699
0.034482758620689655,0.41628247233513027
0.034482758620689655,0.41619613653029064
0.034482758620689655,0.416109800725451
0.034482758620689655,0.4160234649206114
0.034482758620689655,0.41593712911577174
0.03468208092485549,0.4158507933109321
0.03488372093023256,0.4157644575060925
0.03508771929824561,0.41567812170125285
0.03508771929824561,0.4155917858964131
0.03508771929824561,0.41550545009157347
0.03529411764705882,0.41541911428673384
0.03557312252964427,0.4153327784818942
0.03571428571428571,0.4152464426770546
0.03571428571428571,0.41516010687221494
0.03571428571428571,0.4150737710673753
0.03571428571428571,0.4149874352625357
0.03571428571428571,0.41490109945769604
0.03571428571428571,0.4148147636528564
0.03571428571428571,0.4147284278480168
0.03571428571428571,0.41464209204317715
0.03571428571428571,0.4145557562383375
0.03571428571428571,0.4144694204334979
0.03571428571428571,0.41438308462865814
0.03571428571428571,0.4142967488238185
0.03571428571428571,0.4142104130189789
0.03571428571428571,0.41412407721413924
0.03571428571428571,0.4140377414092996
0.03571428571428571,0.41395140560446
0.03571428571428571,0.41386506979962034
0.03571428571428571,0.4137787339947807
0.036,0.4136923981899411
0.03614457831325301,0.41360606238510145
0.03636363636363636,0.4135197265802618
0.03636363636363636,0.4134333907754222
0.03636363636363636,0.41334705497058255
0.036585365853658534,0.4132607191657429
0.03676470588235294,0.4131743833609033
0.037037037037037035,0.41308804755606354
0.037037037037037035,0.4130017117512239
0.037037037037037035,0.4129153759463843
0.037037037037037035,0.41282904014154465
0.037037037037037035,0.412742704336705
0.037037037037037035,0.4126563685318654
0.037037037037037035,0.41257003272702575
0.037037037037037035,0.4124836969221861
0.037037037037037035,0.4123973611173465
0.037037037037037035,0.41231102531250685
0.037037037037037035,0.4122246895076672
0.037037037037037035,0.4121383537028276
0.037037037037037035,0.41205201789798795
0.037037037037037035,0.4119656820931483
0.037037037037037035,0.4118793462883087
0.037037037037037035,0.41179301048346895
0.037037037037037035,0.4117066746786293
0.037037037037037035,0.4116203388737897
0.037037037037037035,0.41153400306895005
0.037037037037037035,0.4114476672641104
0.037383177570093455,0.4113613314592708
0.0375,0.41127499565443115
0.03773584905660377,0.4111886598495915
0.03773584905660377,0.4111023240447519
0.03773584905660377,0.41101598823991226
0.0379746835443038,0.4109296524350726
0.0380952380952381,0.410843316630233
0.038461538461538464,0.41075698082539336
0.038461538461538464,0.4106706450205537
0.038461538461538464,0.410584309215714
0.038461538461538464,0.41049797341087435
0.038461538461538464,0.4104116376060347
0.038461538461538464,0.4103253018011951
0.038461538461538464,0.41023896599635545
0.038461538461538464,0.4101526301915158
0.038461538461538464,0.4100662943866762
0.038461538461538464,0.40997995858183656
0.038461538461538464,0.4098936227769969
0.038461538461538464,0.4098072869721573
0.038461538461538464,0.40972095116731766
0.038461538461538464,0.409634615362478
0.038461538461538464,0.4095482795576384
0.038461538461538464,0.40946194375279876
0.038461538461538464,0.40937560794795913
0.038461538461538464,0.4092892721431194
0.038461538461538464,0.40920293633827975
0.038461538461538464,0.4091166005334401
0.038461538461538464,0.4090302647286005
0.038461538461538464,0.40894392892376086
0.03869047619047619,0.4088575931189212
0.03896103896103896,0.4087712573140816
0.0390625,0.40868492150924196
0.0392156862745098,0.40859858570440233
0.0392156862745098,0.4085122498995627
0.0392156862745098,0.40842591409472306
0.039473684210526314,0.40833957828988343
0.039525691699604744,0.4082532424850438
0.03981264637002342,0.40816690668020417
0.04,0.40808057087536453
0.04,0.4079942350705248
0.04,0.40790789926568516
0.04,0.4078215634608455
0.04,0.4077352276560059
0.04,0.40764889185116626
0.04,0.40756255604632663
0.04,0.407476220241487
0.04,0.40738988443664736
0.04,0.40730354863180773
0.04,0.4072172128269681
0.04,0.40713087702212847
0.04,0.40704454121728884
0.04,0.4069582054124492
0.04,0.40687186960760957
0.04,0.4067855338027698
0.04,0.4066991979979302
0.04,0.40661286219309056
0.04,0.40652652638825093
0.04,0.4064401905834113
0.04,0.40635385477857167
0.04,0.40626751897373203
0.04040404040404041,0.4061811831688924
0.04054054054054054,0.40609484736405277
0.04081632653061224,0.40600851155921314
0.04081632653061224,0.4059221757543735
0.04081632653061224,0.40583583994953387
0.04081632653061224,0.40574950414469424
0.041025641025641026,0.4056631683398546
0.0410958904109589,0.405576832535015
0.041379310344827586,0.40549049673017523
0.041666666666666664,0.4054041609253356
0.041666666666666664,0.40531782512049597
0.041666666666666664,0.40523148931565633
0.041666666666666664,0.4051451535108167
0.041666666666666664,0.40505881770597707
0.041666666666666664,0.40497248190113744
0.041666666666666664,0.4048861460962978
0.041666666666666664,0.4047998102914582
0.041666666666666664,0.40471347448661854
0.041666666666666664,0.4046271386817789
0.041666666666666664,0.4045408028769393
0.041666666666666664,0.40445446707209964
0.041666666666666664,0.40436813126726
0.041666666666666664,0.4042817954624204
0.041666666666666664,0.40419545965758064
0.041666666666666664,0.404109123852741
0.041666666666666664,0.40402278804790137
0.041666666666666664,0.40393645224306174
0.041666666666666664,0.4038501164382221
0.041666666666666664,0.4037637806333825
0.041666666666666664,0.40367744482854284
0.041666666666666664,0.4035911090237032
0.041666666666666664,0.4035047732188636
0.041666666666666664,0.40341843741402394
0.04182509505703422,0.4033321016091843
0.042105263157894736,0.4032457658043447
0.04225352112676056,0.40315942999950505
0.0425531914893617,0.4030730941946654
0.0425531914893617,0.4029867583898258
0.0425531914893617,0.40290042258498604
0.0425531914893617,0.4028140867801464
0.042735042735042736,0.4027277509753068
0.04285714285714286,0.40264141517046714
0.04310344827586207,0.4025550793656275
0.043478260869565216,0.4024687435607879
0.043478260869565216,0.40238240775594825
0.043478260869565216,0.4022960719511086
0.043478260869565216,0.402209736146269
0.043478260869565216,0.40212340034142935
0.043478260869565216,0.4020370645365897
0.043478260869565216,0.4019507287317501
0.043478260869565216,0.40186439292691045
0.043478260869565216,0.4017780571220708
0.043478260869565216,0.4016917213172311
0.043478260869565216,0.40160538551239144
0.043478260869565216,0.4015190497075518
0.043478260869565216,0.4014327139027122
0.043478260869565216,0.40134637809787255
0.043478260869565216,0.4012600422930329
0.043478260869565216,0.4011737064881933
0.043478260869565216,0.40108737068335365
0.043478260869565216,0.401001034878514
0.043478260869565216,0.4009146990736744
0.043478260869565216,0.40082836326883475
0.043478260869565216,0.4007420274639951
0.043478260869565216,0.4006556916591555
0.043478260869565216,0.40056935585431586
0.043478260869565216,0.4004830200494762
0.043478260869565216,0.4003966842446365
0.043478260869565216,0.40031034843979685
0.043478260869565216,0.4002240126349572
0.04391891891891892,0.4001376768301176
0.04411764705882353,0.40005134102527795
0.04416403785488959,0.3999650052204383
0.044444444444444446,0.3998786694155987
0.044444444444444446,0.39979233361075905
0.044444444444444446,0.3997059978059194
0.044444444444444446,0.3996196620010798
0.044642857142857144,0.39953332619624016
0.04477611940298507,0.3994469903914005
0.0449438202247191,0.3993606545865609
0.04534005037783375,0.39927431878172126
0.045454545454545456,0.39918798297688163
0.045454545454545456,0.3991016471720419
0.045454545454545456,0.39901531136720225
0.045454545454545456,0.3989289755623626
0.045454545454545456,0.398842639757523
0.045454545454545456,0.39875630395268336
0.045454545454545456,0.3986699681478437
0.045454545454545456,0.3985836323430041
0.045454545454545456,0.39849729653816446
0.045454545454545456,0.3984109607333248
0.045454545454545456,0.3983246249284852
0.045454545454545456,0.39823828912364556
0.045454545454545456,0.39815195331880593
0.045454545454545456,0.3980656175139663
0.045454545454545456,0.39797928170912666
0.045454545454545456,0.3978929459042869
0.045454545454545456,0.3978066100994473
0.045454545454545456,0.39772027429460766
0.045454545454545456,0.397633938489768
0.045454545454545456,0.3975476026849284
0.045454545454545456,0.39746126688008876
0.045454545454545456,0.3973749310752491
0.045454545454545456,0.3972885952704095
0.045454545454545456,0.39720225946556986
0.045454545454545456,0.39711592366073023
0.045454545454545456,0.3970295878558906
0.045454545454545456,0.39694325205105097
0.045454545454545456,0.39685691624621133
0.045584045584045586,0.3967705804413717
0.04597701149425287,0.39668424463653207
0.046153846153846156,0.3965979088316923
0.046296296296296294,0.3965115730268527
0.046511627906976744,0.39642523722201306
0.046511627906976744,0.39633890141717343
0.046511627906976744,0.3962525656123338
0.046511627906976744,0.39616622980749416
0.04672897196261682,0.39607989400265453
0.046875,0.3959935581978149
0.047058823529411764,0.39590722239297527
0.0472972972972973,0.39582088658813563
0.047619047619047616,0.395734550783296
0.047619047619047616,0.39564821497845637
0.047619047619047616,0.39556187917361674
0.047619047619047616,0.3954755433687771
0.047619047619047616,0.3953892075639375
0.047619047619047616,0.39530287175909773
0.047619047619047616,0.3952165359542581
0.047619047619047616,0.39513020014941846
0.047619047619047616,0.39504386434457883
0.047619047619047616,0.3949575285397392
0.047619047619047616,0.39487119273489957
0.047619047619047616,0.39478485693005994
0.047619047619047616,0.3946985211252203
0.047619047619047616,0.39461218532038067
0.047619047619047616,0.39452584951554104
0.047619047619047616,0.3944395137107014
0.047619047619047616,0.3943531779058618
0.047619047619047616,0.39426684210102214
0.047619047619047616,0.3941805062961825
0.047619047619047616,0.39409417049134277
0.047619047619047616,0.39400783468650313
0.047619047619047616,0.3939214988816635
0.047619047619047616,0.39383516307682387
0.047619047619047616,0.39374882727198424
0.047619047619047616,0.3936624914671446
0.047619047619047616,0.39357615566230497
0.047619047619047616,0.39348981985746534
0.047619047619047616,0.3934034840526257
0.047619047619047616,0.3933171482477861
0.047619047619047616,0.39323081244294644
0.047619047619047616,0.3931444766381068
0.047619047619047616,0.3930581408332672
0.04804804804804805,0.39297180502842755
0.04825737265415549,0.3928854692235879
0.04838709677419355,0.39279913341874817
0.04854368932038835,0.39271279761390854
0.04878048780487805,0.3926264618090689
0.04878048780487805,0.3925401260042293
0.04878048780487805,0.39245379019938964
0.04878048780487805,0.39236745439455
0.04878048780487805,0.3922811185897104
0.04915912031047866,0.39219478278487074
0.04918032786885246,0.3921084469800311
0.04938271604938271,0.3920221111751915
0.049689440993788817,0.39193577537035185
0.05,0.3918494395655122
0.05,0.3917631037606726
0.05,0.39167676795583295
0.05,0.3915904321509933
0.05,0.3915040963461536
0.05,0.39141776054131394
0.05,0.3913314247364743
0.05,0.3912450889316347
0.05,0.39115875312679504
0.05,0.3910724173219554
0.05,0.3909860815171158
0.05,0.39089974571227615
0.05,0.3908134099074365
0.05,0.3907270741025969
0.05,0.39064073829775725
0.05,0.3905544024929176
0.05,0.390468066688078
0.05,0.39038173088323835
0.05,0.3902953950783987
0.05,0.390209059273559
0.05,0.39012272346871935
0.05,0.3900363876638797
0.05,0.3899500518590401
0.05,0.38986371605420045
0.05,0.3897773802493608
0.05,0.3896910444445212
0.05,0.38960470863968155
0.05,0.3895183728348419
0.05,0.3894320370300023
0.05,0.38934570122516265
0.05,0.389259365420323
0.05,0.3891730296154834
0.05,0.38908669381064376
0.05,0.389000358005804
0.050314465408805034,0.3889140222009644
0.05063291139240506,0.38882768639612475
0.05084745762711865,0.3887413505912851
0.05084745762711865,0.3886550147864455
0.05115089514066496,0.38856867898160585
0.05128205128205128,0.3884823431767662
0.05128205128205128,0.3883960073719266
0.05128205128205128,0.38830967156708696
0.05128205128205128,0.3882233357622473
0.05128205128205128,0.3881369999574077
0.05161290322580645,0.38805066415256806
0.05172413793103448,0.3879643283477284
0.05177993527508091,0.3878779925428888
0.052,0.38779165673804916
0.05238095238095238,0.3877053209332094
0.05263157894736842,0.3876189851283698
0.05263157894736842,0.38753264932353015
0.05263157894736842,0.3874463135186905
0.05263157894736842,0.3873599777138509
0.05263157894736842,0.38727364190901126
0.05263157894736842,0.3871873061041716
0.05263157894736842,0.387100970299332
0.05263157894736842,0.38701463449449236
0.05263157894736842,0.3869282986896527
0.05263157894736842,0.3868419628848131
0.05263157894736842,0.38675562707997346
0.05263157894736842,0.38666929127513383
0.05263157894736842,0.3865829554702942
0.05263157894736842,0.38649661966545457
0.05263157894736842,0.3864102838606148
0.05263157894736842,0.3863239480557752
0.05263157894736842,0.38623761225093556
0.05263157894736842,0.3861512764460959
0.05263157894736842,0.3860649406412563
0.05263157894736842,0.38597860483641666
0.05263157894736842,0.38589226903157703
0.05263157894736842,0.3858059332267374
0.05263157894736842,0.38571959742189776
0.05263157894736842,0.38563326161705813
0.05263157894736842,0.3855469258122185
0.05263157894736842,0.38546059000737887
0.05263157894736842,0.38537425420253923
0.05263157894736842,0.3852879183976996
0.05263157894736842,0.38520158259285986
0.05263157894736842,0.3851152467880202
0.05263157894736842,0.3850289109831806
0.05263157894736842,0.38494257517834096
0.05263157894736842,0.38485623937350133
0.05263157894736842,0.3847699035686617
0.05263157894736842,0.38468356776382207
0.05263157894736842,0.38459723195898243
0.05263157894736842,0.3845108961541428
0.05319148936170213,0.38442456034930317
0.05333333333333334,0.38433822454446354
0.05357142857142857,0.3842518887396239
0.05357142857142857,0.38416555293478427
0.05392156862745098,0.38407921712994464
0.05405405405405406,0.383992881325105
0.05405405405405406,0.38390654552026526
0.05405405405405406,0.38382020971542563
0.05405405405405406,0.383733873910586
0.05405405405405406,0.38364753810574637
0.05421686746987952,0.38356120230090673
0.05454545454545454,0.3834748664960671
0.05454545454545454,0.38338853069122747
0.0547945205479452,0.38330219488638784
0.054945054945054944,0.3832158590815482
0.05555555555555555,0.3831295232767086
0.05555555555555555,0.38304318747186894
0.05555555555555555,0.3829568516670293
0.05555555555555555,0.3828705158621897
0.05555555555555555,0.38278418005735004
0.05555555555555555,0.3826978442525104
0.05555555555555555,0.38261150844767067
0.05555555555555555,0.38252517264283104
0.05555555555555555,0.3824388368379914
0.05555555555555555,0.38235250103315177
0.05555555555555555,0.38226616522831214
0.05555555555555555,0.3821798294234725
0.05555555555555555,0.3820934936186329
0.05555555555555555,0.38200715781379324
0.05555555555555555,0.3819208220089536
0.05555555555555555,0.381834486204114
0.05555555555555555,0.38174815039927434
0.05555555555555555,0.3816618145944347
0.05555555555555555,0.3815754787895951
0.05555555555555555,0.38148914298475545
0.05555555555555555,0.3814028071799157
0.05555555555555555,0.38131647137507607
0.05555555555555555,0.38123013557023644
0.05555555555555555,0.3811437997653968
0.05555555555555555,0.3810574639605572
0.05555555555555555,0.38097112815571754
0.05555555555555555,0.3808847923508779
0.05555555555555555,0.3807984565460383
0.05555555555555555,0.38071212074119865
0.05555555555555555,0.380625784936359
0.05555555555555555,0.3805394491315194
0.05555555555555555,0.38045311332667975
0.05555555555555555,0.3803667775218401
0.05555555555555555,0.3802804417170005
0.05555555555555555,0.38019410591216085
0.05555555555555555,0.3801077701073211
0.05555555555555555,0.3800214343024815
0.05555555555555555,0.37993509849764184
0.05555555555555555,0.3798487626928022
0.05555555555555555,0.3797624268879626
0.05555555555555555,0.37967609108312295
0.055970149253731345,0.3795897552782833
0.056338028169014086,0.3795034194734437
0.05647840531561462,0.37941708366860405
0.05660377358490566,0.3793307478637644
0.05670103092783505,0.3792444120589248
0.05714285714285714,0.37915807625408515
0.05714285714285714,0.3790717404492455
0.05714285714285714,0.3789854046444059
0.05714285714285714,0.37889906883956626
0.05714285714285714,0.3788127330347265
0.05714285714285714,0.3787263972298869
0.05714285714285714,0.37864006142504725
0.05714285714285714,0.3785537256202076
0.057692307692307696,0.378467389815368
0.057692307692307696,0.37838105401052835
0.057926829268292686,0.3782947182056887
0.05813953488372093,0.3782083824008491
0.05851063829787234,0.37812204659600945
0.058823529411764705,0.3780357107911698
0.058823529411764705,0.3779493749863302
0.058823529411764705,0.37786303918149056
0.058823529411764705,0.3777767033766509
0.058823529411764705,0.3776903675718113
0.058823529411764705,0.37760403176697166
0.058823529411764705,0.3775176959621319
0.058823529411764705,0.3774313601572923
0.058823529411764705,0.37734502435245265
0.058823529411764705,0.377258688547613
0.058823529411764705,0.3771723527427734
0.058823529411764705,0.37708601693793375
0.058823529411764705,0.3769996811330941
0.058823529411764705,0.3769133453282545
0.058823529411764705,0.37682700952341486
0.058823529411764705,0.3767406737185752
0.058823529411764705,0.3766543379137356
0.058823529411764705,0.37656800210889596
0.058823529411764705,0.37648166630405633
0.058823529411764705,0.3763953304992167
0.058823529411764705,0.37630899469437695
0.058823529411764705,0.3762226588895373
0.058823529411764705,0.3761363230846977
0.058823529411764705,0.37604998727985806
0.058823529411764705,0.3759636514750184
0.058823529411764705,0.3758773156701788
0.058823529411764705,0.37579097986533916
0.058823529411764705,0.3757046440604995
0.058823529411764705,0.3756183082556599
0.058823529411764705,0.37553197245082026
0.058823529411764705,0.37544563664598063
0.058823529411764705,0.375359300841141
0.058823529411764705,0.37527296503630136
0.058823529411764705,0.37518662923146173
0.058823529411764705,0.3751002934266221
0.058823529411764705,0.37501395762178236
0.058823529411764705,0.3749276218169427
0.058823529411764705,0.3748412860121031
0.058823529411764705,0.37475495020726346
0.058823529411764705,0.3746686144024238
0.058823529411764705,0.3745822785975842
0.058823529411764705,0.37449594279274456
0.058823529411764705,0.37440960698790493
0.058823529411764705,0.3743232711830653
0.05913978494623656,0.37423693537822567
0.05952380952380952,0.37415059957338603
0.05970149253731343,0.3740642637685464
0.06,0.37397792796370677
0.06,0.37389159215886714
0.06,0.3738052563540275
0.06030150753768844,0.37371892054918776
0.06060606060606061,0.37363258474434813
0.06060606060606061,0.3735462489395085
0.06060606060606061,0.37345991313466886
0.06060606060606061,0.37337357732982923
0.06060606060606061,0.3732872415249896
0.06060606060606061,0.37320090572014997
0.06070287539936102,0.37311456991531033
0.061224489795918366,0.3730282341104707
0.061224489795918366,0.37294189830563107
0.061224489795918366,0.37285556250079144
0.06153846153846154,0.3727692266959518
0.06164383561643835,0.3726828908911122
0.061855670103092786,0.37259655508627254
0.0625,0.3725102192814328
0.0625,0.37242388347659316
0.0625,0.37233754767175353
0.0625,0.3722512118669139
0.0625,0.37216487606207427
0.0625,0.37207854025723464
0.0625,0.371992204452395
0.0625,0.37190586864755537
0.0625,0.37181953284271574
0.0625,0.3717331970378761
0.0625,0.3716468612330365
0.0625,0.37156052542819684
0.0625,0.3714741896233572
0.0625,0.3713878538185176
0.0625,0.37130151801367794
0.0625,0.3712151822088382
0.0625,0.37112884640399857
0.0625,0.37104251059915894
0.0625,0.3709561747943193
0.0625,0.37086983898947967
0.0625,0.37078350318464004
0.0625,0.3706971673798004
0.0625,0.3706108315749608
0.0625,0.37052449577012114
0.0625,0.3704381599652815
0.0625,0.3703518241604419
0.0625,0.37026548835560225
0.0625,0.3701791525507626
0.0625,0.370092816745923
0.0625,0.37000648094108335
0.0625,0.3699201451362436
0.0625,0.369833809331404
0.0625,0.36974747352656434
0.0625,0.3696611377217247
0.0625,0.3695748019168851
0.0625,0.36948846611204544
0.0625,0.3694021303072058
0.0625,0.3693157945023662
0.0625,0.36922945869752655
0.0625,0.3691431228926869
0.0625,0.3690567870878473
0.0625,0.36897045128300765
0.0625,0.368884115478168
0.0625,0.3687977796733284
0.0625,0.36871144386848875
0.0625,0.368625108063649
0.0625,0.3685387722588094
0.0625,0.36845243645396974
0.0625,0.3683661006491301
0.06306306306306306,0.3682797648442905
0.06329113924050633,0.36819342903945085
0.06349206349206349,0.3681070932346112
0.06382978723404255,0.3680207574297716
0.06382978723404255,0.36793442162493195
0.06382978723404255,0.3678480858200923
0.06419400855920114,0.3677617500152527
0.06451612903225806,0.36767541421041305
0.06451612903225806,0.3675890784055734
0.06451612903225806,0.3675027426007338
0.06451612903225806,0.36741640679589405
0.06451612903225806,0.3673300709910544
0.06451612903225806,0.3672437351862148
0.06451612903225806,0.36715739938137515
0.06451612903225806,0.3670710635765355
0.06481481481481481,0.3669847277716959
0.06514657980456026,0.36689839196685625
0.06521739130434782,0.3668120561620166
0.06521739130434782,0.366725720357177
0.06551724137931035,0.36663938455233736
0.06557377049180328,0.3665530487474977
0.06578947368421052,0.3664667129426581
0.06613756613756613,0.36638037713781846
0.06666666666666667,0.3662940413329788
0.06666666666666667,0.3662077055281392
0.06666666666666667,0.36612136972329945
0.06666666666666667,0.3660350339184598
0.06666666666666667,0.3659486981136202
0.06666666666666667,0.36586236230878055
0.06666666666666667,0.3657760265039409
0.06666666666666667,0.3656896906991013
0.06666666666666667,0.36560335489426166
0.06666666666666667,0.365517019089422
0.06666666666666667,0.3654306832845824
0.06666666666666667,0.36534434747974276
0.06666666666666667,0.3652580116749031
0.06666666666666667,0.3651716758700635
0.06666666666666667,0.36508534006522386
0.06666666666666667,0.36499900426038423
0.06666666666666667,0.3649126684555446
0.06666666666666667,0.36482633265070485
0.06666666666666667,0.3647399968458652
0.06666666666666667,0.3646536610410256
0.06666666666666667,0.36456732523618596
0.06666666666666667,0.3644809894313463
0.06666666666666667,0.3643946536265067
0.06666666666666667,0.36430831782166706
0.06666666666666667,0.36422198201682743
0.06666666666666667,0.3641356462119878
0.06666666666666667,0.36404931040714816
0.06666666666666667,0.36396297460230853
0.06666666666666667,0.3638766387974689
0.06666666666666667,0.36379030299262927
0.06666666666666667,0.36370396718778963
0.06666666666666667,0.3636176313829499
0.06666666666666667,0.36353129557811026
0.06666666666666667,0.3634449597732706
0.06666666666666667,0.363358623968431
0.06666666666666667,0.36327228816359136
0.06666666666666667,0.36318595235875173
0.06666666666666667,0.3630996165539121
0.06666666666666667,0.36301328074907246
0.06666666666666667,0.36292694494423283
0.06666666666666667,0.3628406091393932
0.06666666666666667,0.36275427333455357
0.06666666666666667,0.36266793752971394
0.06666666666666667,0.3625816017248743
0.06666666666666667,0.36249526592003467
0.06666666666666667,0.36240893011519504
0.06666666666666667,0.3623225943103553
0.06666666666666667,0.36223625850551566
0.06666666666666667,0.36214992270067603
0.06666666666666667,0.3620635868958364
0.06666666666666667,0.36197725109099677
0.06666666666666667,0.36189091528615713
0.06666666666666667,0.3618045794813175
0.06666666666666667,0.36171824367647787
0.06711409395973154,0.36163190787163824
0.06748466257668712,0.3615455720667986
0.06779661016949153,0.36145923626195897
0.06796116504854369,0.36137290045711934
0.06818181818181818,0.3612865646522797
0.06818181818181818,0.3612002288474401
0.06818181818181818,0.36111389304260044
0.0684931506849315,0.3610275572377607
0.06896551724137931,0.36094122143292107
0.06896551724137931,0.36085488562808143
0.06896551724137931,0.3607685498232418
0.06896551724137931,0.36068221401840217
0.06896551724137931,0.36059587821356254
0.06896551724137931,0.3605095424087229
0.06896551724137931,0.3604232066038833
0.06896551724137931,0.36033687079904364
0.06896551724137931,0.360250534994204
0.06896551724137931,0.3601641991893644
0.06936416184971098,0.36007786338452474
0.06976744186046512,0.3599915275796851
0.06976744186046512,0.3599051917748455
0.06976744186046512,0.35981885597000574
0.07011070110701106,0.3597325201651661
0.07017543859649122,0.35964618436032647
0.07042253521126761,0.35955984855548684
0.07086614173228346,0.3594735127506472
0.07142857142857142,0.3593871769458076
0.07142857142857142,0.35930084114096794
0.07142857142857142,0.3592145053361283
0.07142857142857142,0.3591281695312887
0.07142857142857142,0.35904183372644904
0.07142857142857142,0.3589554979216094
0.07142857142857142,0.3588691621167698
0.07142857142857142,0.35878282631193015
0.07142857142857142,0.3586964905070905
0.07142857142857142,0.3586101547022509
0.07142857142857142,0.35852381889741114
0.07142857142857142,0.3584374830925715
0.07142857142857142,0.3583511472877319
0.07142857142857142,0.35826481148289224
0.07142857142857142,0.3581784756780526
0.07142857142857142,0.358092139873213
0.07142857142857142,0.35800580406837335
0.07142857142857142,0.3579194682635337
0.07142857142857142,0.3578331324586941
0.07142857142857142,0.35774679665385445
0.07142857142857142,0.3576604608490148
0.07142857142857142,0.3575741250441752
0.07142857142857142,0.35748778923933555
0.07142857142857142,0.3574014534344959
0.07142857142857142,0.3573151176296563
0.07142857142857142,0.35722878182481654
0.07142857142857142,0.3571424460199769
0.07142857142857142,0.3570561102151373
0.07142857142857142,0.35696977441029765
0.07142857142857142,0.356883438605458
0.07142857142857142,0.3567971028006184
0.07142857142857142,0.35671076699577875
0.07142857142857142,0.3566244311909391
0.07142857142857142,0.3565380953860995
0.07142857142857142,0.35645175958125985
0.07142857142857142,0.3563654237764202
0.07142857142857142,0.3562790879715806
0.07142857142857142,0.35619275216674096
0.07142857142857142,0.3561064163619013
0.07142857142857142,0.3560200805570617
0.07142857142857142,0.35593374475222195
0.07142857142857142,0.3558474089473823
0.07142857142857142,0.3557610731425427
0.07142857142857142,0.35567473733770305
0.07142857142857142,0.3555884015328634
0.07142857142857142,0.3555020657280238
0.07142857142857142,0.35541572992318415
0.07142857142857142,0.3553293941183445
0.07142857142857142,0.3552430583135049
0.07142857142857142,0.35515672250866526
0.07142857142857142,0.3550703867038256
0.07142857142857142,0.354984050898986
0.07142857142857142,0.35489771509414636
0.07142857142857142,0.3548113792893067
0.07142857142857142,0.354725043484467
0.07142857142857142,0.35463870767962735
0.07142857142857142,0.3545523718747877
0.07142857142857142,0.3544660360699481
0.07142857142857142,0.35437970026510845
0.0718562874251497,0.3542933644602688
0.07228915662650602,0.3542070286554292
0.07258064516129033,0.35412069285058956
0.07272727272727272,0.3540343570457499
0.07291666666666667,0.3539480212409103
0.07317073170731707,0.35386168543607066
0.07317073170731707,0.35377534963123103
0.07317073170731707,0.3536890138263914
0.07352941176470588,0.35360267802155176
0.07377049180327869,0.35351634221671213
0.07407407407407407,0.3534300064118724
0.07407407407407407,0.35334367060703276
0.07407407407407407,0.3532573348021931
0.07407407407407407,0.3531709989973535
0.07407407407407407,0.35308466319251386
0.07407407407407407,0.3529983273876742
0.07407407407407407,0.3529119915828346
0.07407407407407407,0.35282565577799496
0.07407407407407407,0.35273931997315533
0.07407407407407407,0.3526529841683157
0.07446808510638298,0.35256664836347607
0.07462686567164178,0.35248031255863643
0.075,0.3523939767537968
0.075,0.35230764094895717
0.075,0.35222130514411754
0.07526881720430108,0.3521349693392778
0.07547169811320754,0.35204863353443816
0.07569721115537849,0.35196229772959853
0.0759493670886076,0.3518759619247589
0.0763888888888889,0.35178962611991926
0.07692307692307693,0.35170329031507963
0.07692307692307693,0.35161695451024
0.07692307692307693,0.35153061870540037
0.07692307692307693,0.35144428290056073
0.07692307692307693,0.3513579470957211
0.07692307692307693,0.35127161129088147
0.07692307692307693,0.35118527548604184
0.07692307692307693,0.3510989396812022
0.07692307692307693,0.35101260387636257
0.07692307692307693,0.35092626807152283
0.07692307692307693,0.3508399322666832
0.07692307692307693,0.35075359646184356
0.07692307692307693,0.35066726065700393
0.07692307692307693,0.3505809248521643
0.07692307692307693,0.35049458904732467
0.07692307692307693,0.35040825324248503
0.07692307692307693,0.3503219174376454
0.07692307692307693,0.35023558163280577
0.07692307692307693,0.35014924582796614
0.07692307692307693,0.3500629100231265
0.07692307692307693,0.3499765742182869
0.07692307692307693,0.34989023841344724
0.07692307692307693,0.3498039026086076
0.07692307692307693,0.349717566803768
0.07692307692307693,0.34963123099892823
0.07692307692307693,0.3495448951940886
0.07692307692307693,0.34945855938924897
0.07692307692307693,0.34937222358440934
0.07692307692307693,0.3492858877795697
0.07692307692307693,0.34919955197473007
0.07692307692307693,0.34911321616989044
0.07692307692307693,0.3490268803650508
0.07692307692307693,0.3489405445602112
0.07692307692307693,0.34885420875537154
0.07692307692307693,0.3487678729505319
0.07692307692307693,0.3486815371456923
0.07692307692307693,0.34859520134085265
0.07692307692307693,0.348508865536013
0.07692307692307693,0.3484225297311734
0.07692307692307693,0.34833619392633364
0.07692307692307693,0.348249858121494
0.07692307692307693,0.3481635223166544
0.07692307692307693,0.34807718651181474
0.07692307692307693,0.3479908507069751
0.07692307692307693,0.3479045149021355
0.07692307692307693,0.34781817909729584
0.07692307692307693,0.3477318432924562
0.07692307692307693,0.3476455074876166
0.07692307692307693,0.34755917168277695
0.07692307692307693,0.3474728358779373
0.07692307692307693,0.3473865000730977
0.07692307692307693,0.34730016426825805
0.07692307692307693,0.3472138284634184
0.07692307692307693,0.3471274926585787
0.07692307692307693,0.34704115685373904
0.07692307692307693,0.3469548210488994
0.07692307692307693,0.3468684852440598
0.07692307692307693,0.34678214943922014
0.07692307692307693,0.3466958136343805
0.07692307692307693,0.3466094778295409
0.07692307692307693,0.34652314202470125
0.07692307692307693,0.3464368062198616
0.07692307692307693,0.346350470415022
0.07692307692307693,0.34626413461018235
0.07692307692307693,0.3461777988053427
0.07741935483870968,0.3460914630005031
0.07777777777777778,0.34600512719566345
0.078125,0.3459187913908238
0.0784313725490196,0.3458324555859841
0.0784313725490196,0.34574611978114445
0.07865168539325842,0.3456597839763048
0.07894736842105263,0.3455734481714652
0.07894736842105263,0.34548711236662555
0.07894736842105263,0.3454007765617859
0.07894736842105263,0.3453144407569463
0.07936507936507936,0.34522810495210665
0.07961783439490445,0.345141769147267
0.08,0.3450554333424274
0.08,0.34496909753758775
0.08,0.3448827617327481
0.08,0.3447964259279085
0.08,0.34471009012306886
0.08,0.3446237543182292
0.08,0.3445374185133895
0.08,0.34445108270854985
0.08,0.3443647469037102
0.08,0.3442784110988706
0.08,0.34419207529403095
0.08016877637130802,0.3441057394891913
0.08064516129032258,0.3440194036843517
0.08088235294117647,0.34393306787951206
0.08108108108108109,0.3438467320746724
0.08108108108108109,0.3437603962698328
0.08108108108108109,0.34367406046499316
0.08108108108108109,0.3435877246601535
0.0814070351758794,0.3435013888553139
0.08163265306122448,0.34341505305047426
0.08163265306122448,0.34332871724563463
0.08196721311475409,0.3432423814407949
0.0821917808219178,0.34315604563595525
0.08264462809917356,0.3430697098311156
0.08333333333333333,0.342983374026276
0.08333333333333333,0.34289703822143636
0.08333333333333333,0.3428107024165967
0.08333333333333333,0.3427243666117571
0.08333333333333333,0.34263803080691746
0.08333333333333333,0.3425516950020778
0.08333333333333333,0.3424653591972382
0.08333333333333333,0.34237902339239856
0.08333333333333333,0.34229268758755893
0.08333333333333333,0.3422063517827193
0.08333333333333333,0.34212001597787967
0.08333333333333333,0.3420336801730399
0.08333333333333333,0.3419473443682003
0.08333333333333333,0.34186100856336066
0.08333333333333333,0.341774672758521
0.08333333333333333,0.3416883369536814
0.08333333333333333,0.34160200114884176
0.08333333333333333,0.34151566534400213
0.08333333333333333,0.3414293295391625
0.08333333333333333,0.34134299373432286
0.08333333333333333,0.34125665792948323
0.08333333333333333,0.3411703221246436
0.08333333333333333,0.34108398631980397
0.08333333333333333,0.34099765051496433
0.08333333333333333,0.3409113147101247
0.08333333333333333,0.34082497890528507
0.08333333333333333,0.3407386431004453
0.08333333333333333,0.3406523072956057
0.08333333333333333,0.34056597149076606
0.08333333333333333,0.34047963568592643
0.08333333333333333,0.3403932998810868
0.08333333333333333,0.34030696407624716
0.08333333333333333,0.34022062827140753
0.08333333333333333,0.3401342924665679
0.08333333333333333,0.34004795666172827
0.08333333333333333,0.33996162085688864
0.08333333333333333,0.339875285052049
0.08333333333333333,0.33978894924720937
0.08333333333333333,0.33970261344236974
0.08333333333333333,0.3396162776375301
0.08333333333333333,0.3395299418326905
0.08333333333333333,0.33944360602785073
0.08333333333333333,0.3393572702230111
0.08333333333333333,0.33927093441817147
0.08333333333333333,0.33918459861333183
0.08333333333333333,0.3390982628084922
0.08333333333333333,0.33901192700365257
0.08333333333333333,0.33892559119881294
0.08333333333333333,0.3388392553939733
0.08333333333333333,0.33875291958913367
0.08333333333333333,0.33866658378429404
0.08333333333333333,0.3385802479794544
0.08333333333333333,0.3384939121746148
0.08333333333333333,0.33840757636977514
0.08333333333333333,0.3383212405649355
0.08333333333333333,0.33823490476009577
0.08333333333333333,0.33814856895525613
0.08333333333333333,0.3380622331504165
0.08333333333333333,0.33797589734557687
0.08333333333333333,0.33788956154073724
0.08333333333333333,0.3378032257358976
0.08333333333333333,0.337716889931058
0.08333333333333333,0.33763055412621834
0.08333333333333333,0.3375442183213787
0.08333333333333333,0.3374578825165391
0.08333333333333333,0.33737154671169944
0.08333333333333333,0.3372852109068598
0.08333333333333333,0.3371988751020202
0.08333333333333333,0.33711253929718055
0.08333333333333333,0.3370262034923409
0.08333333333333333,0.33693986768750117
0.08411214953271028,0.33685353188266154
0.08450704225352113,0.3367671960778219
0.0847457627118644,0.3366808602729823
0.0851063829787234,0.33659452446814264
0.0851063829787234,0.336508188663303
0.08571428571428572,0.3364218528584634
0.08571428571428572,0.33633551705362374
0.08571428571428572,0.3362491812487841
0.08571428571428572,0.3361628454439445
0.08571428571428572,0.33607650963910485
0.08620689655172414,0.3359901738342652
0.08624708624708624,0.3359038380294256
0.08695652173913043,0.33581750222458595
0.08695652173913043,0.3357311664197463
0.08695652173913043,0.3356448306149066
0.08695652173913043,0.33555849481006694
0.08695652173913043,0.3354721590052273
0.08695652173913043,0.3353858232003877
0.08695652173913043,0.33529948739554805
0.08695652173913043,0.3352131515907084
0.08695652173913043,0.3351268157858688
0.08695652173913043,0.33504047998102915
0.08695652173913043,0.3349541441761895
0.08695652173913043,0.3348678083713499
0.08695652173913043,0.33478147256651025
0.08695652173913043,0.3346951367616706
0.0875,0.334608800956831
0.08771929824561403,0.33452246515199136
0.08823529411764706,0.3344361293471516
0.08823529411764706,0.334349793542312
0.08823529411764706,0.33426345773747235
0.08823529411764706,0.3341771219326327
0.08823529411764706,0.3340907861277931
0.08888888888888889,0.33400445032295345
0.08888888888888889,0.3339181145181138
0.08928571428571429,0.3338317787132742
0.08928571428571429,0.33374544290843455
0.0896551724137931,0.3336591071035949
0.09,0.3335727712987553
0.09090909090909091,0.33348643549391566
0.09090909090909091,0.333400099689076
0.09090909090909091,0.3333137638842364
0.09090909090909091,0.33322742807939676
0.09090909090909091,0.333141092274557
0.09090909090909091,0.3330547564697174
0.09090909090909091,0.33296842066487775
0.09090909090909091,0.3328820848600381
0.09090909090909091,0.3327957490551985
0.09090909090909091,0.33270941325035885
0.09090909090909091,0.3326230774455192
0.09090909090909091,0.3325367416406796
0.09090909090909091,0.33245040583583996
0.09090909090909091,0.3323640700310003
0.09090909090909091,0.3322777342261607
0.09090909090909091,0.33219139842132106
0.09090909090909091,0.33210506261648143
0.09090909090909091,0.3320187268116418
0.09090909090909091,0.33193239100680216
0.09090909090909091,0.3318460552019624
0.09090909090909091,0.3317597193971228
0.09090909090909091,0.33167338359228316
0.09090909090909091,0.3315870477874435
0.09090909090909091,0.3315007119826039
0.09090909090909091,0.33141437617776426
0.09090909090909091,0.3313280403729246
0.09090909090909091,0.331241704568085
0.09090909090909091,0.33115536876324536
0.09090909090909091,0.33106903295840573
0.09090909090909091,0.3309826971535661
0.09090909090909091,0.33089636134872646
0.09090909090909091,0.33081002554388683
0.09090909090909091,0.3307236897390472
0.09090909090909091,0.33063735393420757
0.09090909090909091,0.3305510181293678
0.09090909090909091,0.3304646823245282
0.09090909090909091,0.33037834651968856
0.09090909090909091,0.3302920107148489
0.09090909090909091,0.3302056749100093
0.09090909090909091,0.33011933910516966
0.09090909090909091,0.33003300330033003
0.09090909090909091,0.3299466674954904
0.09090909090909091,0.32986033169065077
0.09090909090909091,0.32977399588581113
0.09090909090909091,0.3296876600809715
0.09090909090909091,0.32960132427613187
0.09090909090909091,0.32951498847129224
0.09090909090909091,0.3294286526664526
0.09090909090909091,0.32934231686161286
0.09090909090909091,0.32925598105677323
0.09090909090909091,0.3291696452519336
0.09090909090909091,0.32908330944709396
0.09090909090909091,0.32899697364225433
0.09090909090909091,0.3289106378374147
0.09090909090909091,0.32882430203257507
0.09090909090909091,0.32873796622773543
0.09090909090909091,0.3286516304228958
0.09090909090909091,0.32856529461805617
0.09090909090909091,0.32847895881321654
0.09090909090909091,0.3283926230083769
0.09090909090909091,0.3283062872035373
0.09090909090909091,0.32821995139869764
0.09090909090909091,0.328133615593858
0.09090909090909091,0.32804727978901826
0.09090909090909091,0.32796094398417863
0.09090909090909091,0.327874608179339
0.09090909090909091,0.32778827237449937
0.09090909090909091,0.32770193656965974
0.09090909090909091,0.3276156007648201
0.09090909090909091,0.32752926495998047
0.09090909090909091,0.32744292915514084
0.09090909090909091,0.3273565933503012
0.09090909090909091,0.3272702575454616
0.09090909090909091,0.32718392174062194
0.09090909090909091,0.3270975859357823
0.09090909090909091,0.3270112501309427
0.09090909090909091,0.32692491432610304
0.09090909090909091,0.3268385785212634
0.09090909090909091,0.32675224271642367
0.09090909090909091,0.32666590691158404
0.09090909090909091,0.3265795711067444
0.09090909090909091,0.32649323530190477
0.09090909090909091,0.32640689949706514
0.09174311926605505,0.3263205636922255
0.09210526315789473,0.3262342278873859
0.09255079006772009,0.32614789208254624
0.09259259259259259,0.3260615562777066
0.09302325581395349,0.325975220472867
0.09302325581395349,0.32588888466802735
0.09316770186335403,0.3258025488631877
0.09375,0.3257162130583481
0.09375,0.32562987725350845
0.09375,0.3255435414486687
0.09375,0.3254572056438291
0.09375,0.32537086983898944
0.09395973154362416,0.3252845340341498
0.09433962264150944,0.3251981982293102
0.0945945945945946,0.32511186242447054
0.09497206703910614,0.3250255266196309
0.09523809523809523,0.3249391908147913
0.09523809523809523,0.32485285500995165
0.09523809523809523,0.324766519205112
0.09523809523809523,0.3246801834002724
0.09523809523809523,0.32459384759543275
0.09523809523809523,0.3245075117905931
0.09523809523809523,0.3244211759857535
0.09523809523809523,0.32433484018091385
0.09523809523809523,0.3242485043760741
0.09523809523809523,0.3241621685712345
0.09523809523809523,0.32407583276639484
0.09523809523809523,0.3239894969615552
0.09523809523809523,0.3239031611567156
0.09523809523809523,0.32381682535187595
0.09523809523809523,0.3237304895470363
0.0958904109589041,0.3236441537421967
0.09615384615384616,0.32355781793735705
0.09649122807017543,0.3234714821325174
0.0967741935483871,0.3233851463276778
0.0967741935483871,0.32329881052283815
0.0967741935483871,0.3232124747179985
0.0967741935483871,0.3231261389131589
0.09688581314878893,0.32303980310831926
0.09743589743589744,0.3229534673034795
0.0975609756097561,0.3228671314986399
0.0975609756097561,0.32278079569380025
0.09782608695652174,0.3226944598889606
0.09803921568627451,0.322608124084121
0.09836065573770492,0.32252178827928135
0.09876543209876543,0.3224354524744417
0.1,0.3223491166696021
0.1,0.32226278086476245
0.1,0.3221764450599228
0.1,0.3220901092550832
0.1,0.32200377345024356
0.1,0.3219174376454039
0.1,0.3218311018405643
0.1,0.32174476603572455
0.1,0.3216584302308849
0.1,0.3215720944260453
0.1,0.32148575862120565
0.1,0.321399422816366
0.1,0.3213130870115264
0.1,0.32122675120668676
0.1,0.3211404154018471
0.1,0.3210540795970075
0.1,0.32096774379216786
0.1,0.3208814079873282
0.1,0.3207950721824886
0.1,0.32070873637764896
0.1,0.32062240057280933
0.1,0.3205360647679697
0.1,0.32044972896312995
0.1,0.3203633931582903
0.1,0.3202770573534507
0.1,0.32019072154861106
0.1,0.3201043857437714
0.1,0.3200180499389318
0.1,0.31993171413409216
0.1,0.3198453783292525
0.1,0.3197590425244129
0.1,0.31967270671957326
0.1,0.31958637091473363
0.1,0.319500035109894
0.1,0.31941369930505437
0.1,0.31932736350021473
0.1,0.3192410276953751
0.1,0.31915469189053536
0.1,0.3190683560856957
0.1,0.3189820202808561
0.1,0.31889568447601646
0.1,0.31880934867117683
0.1,0.3187230128663372
0.1,0.31863667706149756
0.1,0.31855034125665793
0.1,0.3184640054518183
0.1,0.31837766964697867
0.1,0.31829133384213903
0.1,0.3182049980372994
0.1,0.31811866223245977
0.1,0.31803232642762014
0.1,0.3179459906227805
0.1,0.31785965481794076
0.1,0.31777331901310113
0.1,0.3176869832082615
0.1,0.31760064740342187
0.1,0.31751431159858223
0.1,0.3174279757937426
0.1,0.31734163998890297
0.1,0.31725530418406334
0.1,0.3171689683792237
0.1,0.31708263257438407
0.1,0.31699629676954444
0.1,0.3169099609647048
0.1,0.3168236251598652
0.1,0.31673728935502554
0.1,0.3166509535501858
0.1,0.31656461774534617
0.1,0.31647828194050653
0.1,0.3163919461356669
0.1,0.31630561033082727
0.1,0.31621927452598764
0.1,0.316132938721148
0.1,0.3160466029163084
0.1,0.31596026711146874
0.1,0.3158739313066291
0.1,0.3157875955017895
0.1,0.31570125969694984
0.1,0.3156149238921102
0.1,0.3155285880872706
0.1,0.31544225228243095
0.1,0.3153559164775912
0.1,0.31526958067275157
0.1,0.31518324486791194
0.1,0.3150969090630723
0.1,0.3150105732582327
0.1,0.31492423745339304
0.1,0.3148379016485534
0.1,0.3147515658437138
0.1,0.31466523003887414
0.10050251256281408,0.3145788942340345
0.10126582278481013,0.3144925584291949
0.1016949152542373,0.31440622262435525
0.10204081632653061,0.3143198868195156
0.10204081632653061,0.314233551014676
0.10256410256410256,0.31414721520983635
0.10256410256410256,0.3140608794049966
0.10256410256410256,0.313974543600157
0.10326086956521739,0.31388820779531734
0.10344827586206896,0.3138018719904777
0.10344827586206896,0.3137155361856381
0.10344827586206896,0.31362920038079845
0.10344827586206896,0.3135428645759588
0.10344827586206896,0.3134565287711192
0.10377358490566038,0.31337019296627955
0.10416666666666667,0.3132838571614399
0.1044776119402985,0.3131975213566003
0.10526315789473684,0.31311118555176065
0.10526315789473684,0.313024849746921
0.10526315789473684,0.3129385139420814
0.10526315789473684,0.31285217813724164
0.10526315789473684,0.312765842332402
0.10526315789473684,0.3126795065275624
0.10526315789473684,0.31259317072272275
0.10526315789473684,0.3125068349178831
0.10526315789473684,0.3124204991130435
0.10526315789473684,0.31233416330820385
0.10526315789473684,0.3122478275033642
0.10526315789473684,0.3121614916985246
0.10526315789473684,0.31207515589368495
0.10526315789473684,0.3119888200888453
0.10526315789473684,0.3119024842840057
0.10526315789473684,0.31181614847916606
0.10526315789473684,0.3117298126743264
0.10606060606060606,0.3116434768694868
0.10638297872340426,0.31155714106464705
0.10638297872340426,0.3114708052598074
0.10695187165775401,0.3113844694549678
0.10714285714285714,0.31129813365012815
0.10714285714285714,0.3112117978452885
0.10714285714285714,0.3111254620404489
0.10714285714285714,0.31103912623560925
0.10714285714285714,0.3109527904307696
0.10743801652892562,0.31086645462593
0.107981220657277,0.31078011882109036
0.10810810810810811,0.3106937830162507
0.10810810810810811,0.3106074472114111
0.10843373493975904,0.31052111140657146
0.10869565217391304,0.3104347756017318
0.10891089108910891,0.3103484397968922
0.109375,0.31026210399205245
0.10975609756097561,0.3101757681872128
0.11029411764705882,0.3100894323823732
0.1111111111111111,0.31000309657753355
0.1111111111111111,0.3099167607726939
0.1111111111111111,0.3098304249678543
0.1111111111111111,0.30974408916301466
0.1111111111111111,0.309657753358175
0.1111111111111111,0.3095714175533354
0.1111111111111111,0.30948508174849576
0.1111111111111111,0.30939874594365613
0.1111111111111111,0.3093124101388165
0.1111111111111111,0.30922607433397686
0.1111111111111111,0.30913973852913723
0.1111111111111111,0.3090534027242975
0.1111111111111111,0.30896706691945786
0.1111111111111111,0.3088807311146182
0.1111111111111111,0.3087943953097786
0.1111111111111111,0.30870805950493896
0.1111111111111111,0.3086217237000993
0.1111111111111111,0.3085353878952597
0.1111111111111111,0.30844905209042006
0.1111111111111111,0.30836271628558043
0.1111111111111111,0.3082763804807408
0.1111111111111111,0.30819004467590116
0.1111111111111111,0.30810370887106153
0.1111111111111111,0.3080173730662219
0.1111111111111111,0.30793103726138227
0.1111111111111111,0.30784470145654264
0.1111111111111111,0.3077583656517029
0.1111111111111111,0.30767202984686326
0.1111111111111111,0.3075856940420236
0.1111111111111111,0.307499358237184
0.1111111111111111,0.30741302243234436
0.1111111111111111,0.30732668662750473
0.1111111111111111,0.3072403508226651
0.1111111111111111,0.30715401501782547
0.1111111111111111,0.30706767921298583
0.1111111111111111,0.3069813434081462
0.1111111111111111,0.30689500760330657
0.1111111111111111,0.30680867179846694
0.1111111111111111,0.3067223359936273
0.1111111111111111,0.30663600018878767
0.1111111111111111,0.30654966438394804
0.1111111111111111,0.3064633285791083
0.1111111111111111,0.30637699277426866
0.1111111111111111,0.30629065696942903
0.1111111111111111,0.3062043211645894
0.1111111111111111,0.30611798535974977
0.1111111111111111,0.30603164955491013
0.1111111111111111,0.3059453137500705
0.1111111111111111,0.30585897794523087
0.1111111111111111,0.30577264214039124
0.1111111111111111,0.3056863063355516
0.1111111111111111,0.305599970530712
0.1111111111111111,0.30551363472587234
0.1111111111111111,0.3054272989210327
0.1111111111111111,0.3053409631161931
0.1111111111111111,0.30525462731135344
0.1111111111111111,0.3051682915065137
0.1111111111111111,0.30508195570167407
0.1111111111111111,0.30499561989683444
0.1111111111111111,0.3049092840919948
0.1111111111111111,0.30482294828715517
0.1111111111111111,0.30473661248231554
0.1111111111111111,0.3046502766774759
0.1111111111111111,0.3045639408726363
0.1111111111111111,0.30447760506779664
0.1111111111111111,0.304391269262957
0.1111111111111111,0.3043049334581174
0.1111111111111111,0.30421859765327774
0.1111111111111111,0.3041322618484381
0.1111111111111111,0.3040459260435985
0.1111111111111111,0.30395959023875874
0.1111111111111111,0.3038732544339191
0.1111111111111111,0.30378691862907947
0.1111111111111111,0.30370058282423984
0.1111111111111111,0.3036142470194002
0.1111111111111111,0.3035279112145606
0.1111111111111111,0.30344157540972094
0.1111111111111111,0.3033552396048813
0.1111111111111111,0.3032689038000417
0.1111111111111111,0.30318256799520205
0.1111111111111111,0.3030962321903624
0.1111111111111111,0.3030098963855228
0.1111111111111111,0.30292356058068315
0.1111111111111111,0.3028372247758435
0.1111111111111111,0.3027508889710039
0.1111111111111111,0.30266455316616414
0.1111111111111111,0.3025782173613245
0.1111111111111111,0.3024918815564849
0.1111111111111111,0.30240554575164524
0.1111111111111111,0.3023192099468056
0.1111111111111111,0.302232874141966
0.1111111111111111,0.30214653833712635
0.1111111111111111,0.3020602025322867
0.1111111111111111,0.3019738667274471
0.1111111111111111,0.30188753092260745
0.1111111111111111,0.3018011951177678
0.1111111111111111,0.3017148593129282
0.1111111111111111,0.30162852350808855
0.1111111111111111,0.3015421877032489
0.1111111111111111,0.3014558518984093
0.1111111111111111,0.30136951609356954
0.1111111111111111,0.3012831802887299
0.1111111111111111,0.3011968444838903
0.1111111111111111,0.30111050867905065
0.1111111111111111,0.301024172874211
0.1111111111111111,0.3009378370693714
0.11235955056179775,0.30085150126453175
0.11290322580645161,0.3007651654596921
0.11320754716981132,0.3006788296548525
0.11353711790393013,0.30059249385001285
0.11363636363636363,0.3005061580451732
0.11382113821138211,0.3004198222403336
0.11428571428571428,0.30033348643549396
0.11428571428571428,0.3002471506306543
0.11428571428571428,0.3001608148258146
0.11475409836065574,0.30007447902097495
0.11538461538461539,0.2999881432161353
0.11538461538461539,0.2999018074112957
0.11538461538461539,0.29981547160645605
0.11538461538461539,0.2997291358016164
0.11538461538461539,0.2996427999967768
0.11538461538461539,0.29955646419193716
0.11538461538461539,0.2994701283870975
0.11578947368421053,0.2993837925822579
0.11627906976744186,0.29929745677741826
0.11627906976744186,0.2992111209725786
0.11666666666666667,0.299124785167739
0.11764705882352941,0.29903844936289936
0.11764705882352941,0.29895211355805973
0.11764705882352941,0.29886577775322
0.11764705882352941,0.29877944194838035
0.11764705882352941,0.2986931061435407
0.11764705882352941,0.2986067703387011
0.11764705882352941,0.29852043453386146
0.11764705882352941,0.2984340987290218
0.11764705882352941,0.2983477629241822
0.11764705882352941,0.29826142711934256
0.11764705882352941,0.2981750913145029
0.11764705882352941,0.2980887555096633
0.11764705882352941,0.29800241970482366
0.11764705882352941,0.29791608389998403
0.11764705882352941,0.2978297480951444
0.11764705882352941,0.29774341229030477
0.11764705882352941,0.29765707648546513
0.11764705882352941,0.2975707406806254
0.11764705882352941,0.29748440487578576
0.11764705882352941,0.2973980690709461
0.11842105263157894,0.2973117332661065
0.1188118811881188,0.29722539746126686
0.11904761904761904,0.29713906165642723
0.11940298507462686,0.2970527258515876
0.12,0.29696639004674796
0.12,0.29688005424190833
0.12,0.2967937184370687
0.12,0.29670738263222907
0.12,0.29662104682738943
0.12,0.2965347110225498
0.12,0.29644837521771017
0.12030075187969924,0.2963620394128704
0.1206896551724138,0.2962757036080308
0.12121212121212122,0.29618936780319116
0.12121212121212122,0.29610303199835153
0.12121212121212122,0.2960166961935119
0.1214574898785425,0.29593036038867226
0.12195121951219512,0.29584402458383263
0.12195121951219512,0.295757688778993
0.12244897959183673,0.29567135297415337
0.12258064516129032,0.29558501716931374
0.12307692307692308,0.2954986813644741
0.12359550561797752,0.29541234555963447
0.12435233160621761,0.29532600975479484
0.125,0.2952396739499552
0.125,0.2951533381451156
0.125,0.29506700234027583
0.125,0.2949806665354362
0.125,0.29489433073059657
0.125,0.29480799492575693
0.125,0.2947216591209173
0.125,0.29463532331607767
0.125,0.29454898751123804
0.125,0.2944626517063984
0.125,0.29437631590155877
0.125,0.29428998009671914
0.125,0.2942036442918795
0.125,0.2941173084870399
0.125,0.29403097268220024
0.125,0.2939446368773606
0.125,0.293858301072521
0.125,0.29377196526768123
0.125,0.2936856294628416
0.125,0.29359929365800197
0.125,0.29351295785316234
0.125,0.2934266220483227
0.125,0.2933402862434831
0.125,0.29325395043864344
0.125,0.2931676146338038
0.125,0.2930812788289642
0.125,0.29299494302412454
0.125,0.2929086072192849
0.125,0.2928222714144453
0.125,0.29273593560960565
0.125,0.292649599804766
0.125,0.2925632639999264
0.125,0.29247692819508664
0.125,0.292390592390247
0.125,0.2923042565854074
0.125,0.29221792078056774
0.125,0.2921315849757281
0.125,0.2920452491708885
0.125,0.29195891336604884
0.125,0.2918725775612092
0.125,0.2917862417563696
0.125,0.29169990595152995
0.125,0.2916135701466903
0.125,0.2915272343418507
0.125,0.29144089853701105
0.125,0.2913545627321714
0.125,0.2912682269273317
0.125,0.29118189112249204
0.125,0.2910955553176524
0.125,0.2910092195128128
0.125,0.29092288370797315
0.125,0.2908365479031335
0.125,0.2907502120982939
0.125,0.29066387629345425
0.125,0.2905775404886146
0.125,0.290491204683775
0.125,0.29040486887893535
0.125,0.2903185330740957
0.125,0.2902321972692561
0.125,0.29014586146441645
0.125,0.2900595256595768
0.125,0.2899731898547371
0.125,0.28988685404989745
0.125,0.2898005182450578
0.125,0.2897141824402182
0.125,0.28962784663537855
0.125,0.2895415108305389
0.125,0.2894551750256993
0.125,0.28936883922085965
0.125,0.28928250341602
0.125,0.2891961676111804
0.125,0.28910983180634076
0.125,0.2890234960015011
0.125,0.2889371601966615
0.125,0.28885082439182186
0.125,0.2887644885869822
0.125,0.2886781527821425
0.125,0.28859181697730285
0.125,0.2885054811724632
0.125,0.2884191453676236
0.125,0.28833280956278395
0.125,0.2882464737579443
0.125,0.2881601379531047
0.125,0.28807380214826506
0.125,0.2879874663434254
0.125,0.2879011305385858
0.125,0.28781479473374616
0.125,0.2877284589289065
0.125,0.2876421231240669
0.125,0.28755578731922726
0.125,0.2874694515143875
0.125,0.2873831157095479
0.125,0.28729677990470825
0.125,0.2872104440998686
0.125,0.287124108295029
0.125,0.28703777249018936
0.125,0.2869514366853497
0.125,0.2868651008805101
0.125,0.28677876507567046
0.125,0.28669242927083083
0.125,0.2866060934659912
0.125,0.28651975766115156
0.125,0.28643342185631193
0.125,0.2863470860514723
0.125,0.28626075024663267
0.125,0.2861744144417929
0.125,0.2860880786369533
0.125,0.28600174283211366
0.125,0.285915407027274
0.125,0.2858290712224344
0.125,0.28574273541759476
0.125,0.28565639961275513
0.125,0.2855700638079155
0.125,0.28548372800307587
0.125,0.28539739219823623
0.125,0.2853110563933966
0.125,0.28522472058855697
0.125,0.28513838478371734
0.125,0.2850520489788777
0.125,0.28496571317403807
0.125,0.28487937736919833
0.125,0.2847930415643587
0.125,0.28470670575951906
0.12607449856733524,0.28462036995467943
0.1267605633802817,0.2845340341498398
0.12727272727272726,0.28444769834500017
0.1276595744680851,0.28436136254016053
0.1276595744680851,0.2842750267353209
0.1282051282051282,0.28418869093048127
0.1282051282051282,0.28410235512564164
0.1286549707602339,0.284016019320802
0.12903225806451613,0.28392968351596237
0.12903225806451613,0.28384334771112274
0.12903225806451613,0.2837570119062831
0.12962962962962962,0.28367067610144336
0.13,0.28358434029660373
0.13043478260869565,0.2834980044917641
0.13043478260869565,0.28341166868692447
0.13043478260869565,0.28332533288208483
0.13043478260869565,0.2832389970772452
0.13043478260869565,0.28315266127240557
0.13043478260869565,0.28306632546756594
0.13043478260869565,0.2829799896627263
0.1308411214953271,0.2828936538578867
0.13135593220338984,0.28280731805304704
0.13157894736842105,0.2827209822482074
0.13157894736842105,0.2826346464433678
0.1320754716981132,0.28254831063852814
0.13259668508287292,0.2824619748336885
0.13333333333333333,0.28237563902884877
0.13333333333333333,0.28228930322400914
0.13333333333333333,0.2822029674191695
0.13333333333333333,0.28211663161432987
0.13333333333333333,0.28203029580949024
0.13333333333333333,0.2819439600046506
0.13333333333333333,0.281857624199811
0.13333333333333333,0.28177128839497134
0.13333333333333333,0.2816849525901317
0.13333333333333333,0.2815986167852921
0.13333333333333333,0.28151228098045245
0.13333333333333333,0.2814259451756128
0.13333333333333333,0.2813396093707732
0.13333333333333333,0.28125327356593355
0.13333333333333333,0.2811669377610939
0.13333333333333333,0.2810806019562542
0.13333333333333333,0.28099426615141454
0.13333333333333333,0.2809079303465749
0.13333333333333333,0.2808215945417353
0.13333333333333333,0.28073525873689564
0.13333333333333333,0.280648922932056
0.13333333333333333,0.2805625871272164
0.13333333333333333,0.28047625132237675
0.13432835820895522,0.2803899155175371
0.1347517730496454,0.2803035797126975
0.13513513513513514,0.28021724390785785
0.13513513513513514,0.2801309081030182
0.13580246913580246,0.2800445722981786
0.13636363636363635,0.27995823649333895
0.13636363636363635,0.2798719006884993
0.13636363636363635,0.2797855648836596
0.13636363636363635,0.27969922907881994
0.13636363636363635,0.2796128932739803
0.13636363636363635,0.2795265574691407
0.13636363636363635,0.27944022166430105
0.13636363636363635,0.2793538858594614
0.13709677419354838,0.2792675500546218
0.1375,0.27918121424978215
0.13793103448275862,0.2790948784449425
0.13793103448275862,0.2790085426401029
0.13793103448275862,0.27892220683526325
0.13793103448275862,0.2788358710304236
0.1388888888888889,0.278749535225584
0.1388888888888889,0.27866319942074436
0.1388888888888889,0.2785768636159046
0.13953488372093023,0.278490527811065
0.13953488372093023,0.27840419200622535
0.14,0.2783178562013857
0.14035087719298245,0.2782315203965461
0.14084507042253522,0.27814518459170645
0.14166666666666666,0.2780588487868668
0.14285714285714285,0.2779725129820272
0.14285714285714285,0.27788617717718755
0.14285714285714285,0.2777998413723479
0.14285714285714285,0.2777135055675083
0.14285714285714285,0.27762716976266866
0.14285714285714285,0.277540833957829
0.14285714285714285,0.2774544981529894
0.14285714285714285,0.27736816234814976
0.14285714285714285,0.27728182654331
0.14285714285714285,0.2771954907384704
0.14285714285714285,0.27710915493363075
0.14285714285714285,0.2770228191287911
0.14285714285714285,0.2769364833239515
0.14285714285714285,0.27685014751911186
0.14285714285714285,0.2767638117142722
0.14285714285714285,0.2766774759094326
0.14285714285714285,0.27659114010459296
0.14285714285714285,0.2765048042997533
0.14285714285714285,0.2764184684949137
0.14285714285714285,0.27633213269007406
0.14285714285714285,0.27624579688523443
0.14285714285714285,0.2761594610803948
0.14285714285714285,0.27607312527555516
0.14285714285714285,0.2759867894707154
0.14285714285714285,0.2759004536658758
0.14285714285714285,0.27581411786103616
0.14285714285714285,0.2757277820561965
0.14285714285714285,0.2756414462513569
0.14285714285714285,0.27555511044651726
0.14285714285714285,0.2754687746416776
0.14285714285714285,0.275382438836838
0.14285714285714285,0.27529610303199836
0.14285714285714285,0.27520976722715873
0.14285714285714285,0.2751234314223191
0.14285714285714285,0.27503709561747947
0.14285714285714285,0.27495075981263983
0.14285714285714285,0.2748644240078002
0.14285714285714285,0.27477808820296046
0.14285714285714285,0.2746917523981208
0.14285714285714285,0.2746054165932812
0.14285714285714285,0.27451908078844156
0.14285714285714285,0.27443274498360193
0.14285714285714285,0.2743464091787623
0.14285714285714285,0.27426007337392266
0.14285714285714285,0.27417373756908303
0.14285714285714285,0.2740874017642434
0.14285714285714285,0.27400106595940377
0.14285714285714285,0.27391473015456413
0.14285714285714285,0.2738283943497245
0.14285714285714285,0.27374205854488487
0.14285714285714285,0.27365572274004524
0.14285714285714285,0.2735693869352056
0.14285714285714285,0.27348305113036586
0.14285714285714285,0.27339671532552623
0.14285714285714285,0.2733103795206866
0.14285714285714285,0.27322404371584696
0.14285714285714285,0.27313770791100733
0.14285714285714285,0.2730513721061677
0.14285714285714285,0.27296503630132807
0.14285714285714285,0.27287870049648844
0.14285714285714285,0.2727923646916488
0.14285714285714285,0.27270602888680917
0.14285714285714285,0.27261969308196954
0.14285714285714285,0.2725333572771299
0.14285714285714285,0.2724470214722903
0.14285714285714285,0.27236068566745064
0.14285714285714285,0.272274349862611
0.14285714285714285,0.27218801405777127
0.14285714285714285,0.27210167825293163
0.14285714285714285,0.272015342448092
0.14285714285714285,0.27192900664325237
0.14285714285714285,0.27184267083841274
0.14285714285714285,0.2717563350335731
0.14285714285714285,0.27166999922873347
0.14285714285714285,0.27158366342389384
0.14285714285714285,0.2714973276190542
0.14285714285714285,0.2714109918142146
0.14285714285714285,0.27132465600937494
0.14285714285714285,0.2712383202045353
0.14285714285714285,0.2711519843996957
0.14285714285714285,0.27106564859485605
0.14285714285714285,0.2709793127900163
0.14285714285714285,0.27089297698517667
0.14285714285714285,0.27080664118033704
0.14285714285714285,0.2707203053754974
0.14285714285714285,0.2706339695706578
0.14285714285714285,0.27054763376581814
0.14285714285714285,0.2704612979609785
0.14285714285714285,0.2703749621561389
0.14285714285714285,0.27028862635129924
0.14285714285714285,0.2702022905464596
0.14285714285714285,0.27011595474162
0.14285714285714285,0.27002961893678035
0.14285714285714285,0.2699432831319407
0.14285714285714285,0.2698569473271011
0.14285714285714285,0.26977061152226145
0.14285714285714285,0.2696842757174217
0.14285714285714285,0.2695979399125821
0.14285714285714285,0.26951160410774244
0.14285714285714285,0.2694252683029028
0.14285714285714285,0.2693389324980632
0.14285714285714285,0.26925259669322354
0.14285714285714285,0.2691662608883839
0.14285714285714285,0.2690799250835443
0.14285714285714285,0.26899358927870465
0.14285714285714285,0.268907253473865
0.14285714285714285,0.2688209176690254
0.14285714285714285,0.26873458186418575
0.14285714285714285,0.2686482460593461
0.14285714285714285,0.2685619102545065
0.14285714285714285,0.26847557444966685
0.14285714285714285,0.2683892386448271
0.14285714285714285,0.2683029028399875
0.14285714285714285,0.26821656703514785
0.14285714285714285,0.2681302312303082
0.14285714285714285,0.2680438954254686
0.14285714285714285,0.26795755962062895
0.14285714285714285,0.2678712238157893
0.14285714285714285,0.2677848880109497
0.14285714285714285,0.26769855220611005
0.14285714285714285,0.2676122164012704
0.14285714285714285,0.2675258805964308
0.14285714285714285,0.26743954479159116
0.14285714285714285,0.2673532089867515
0.14285714285714285,0.2672668731819119
0.14285714285714285,0.26718053737707226
0.14285714285714285,0.2670942015722325
0.14285714285714285,0.2670078657673929
0.14285714285714285,0.26692152996255325
0.14285714285714285,0.2668351941577136
0.14285714285714285,0.266748858352874
0.14285714285714285,0.26666252254803435
0.14285714285714285,0.2665761867431947
0.14285714285714285,0.2664898509383551
0.14285714285714285,0.26640351513351546
0.14285714285714285,0.2663171793286758
0.14285714285714285,0.2662308435238362
0.14285714285714285,0.26614450771899656
0.14285714285714285,0.2660581719141569
0.14285714285714285,0.2659718361093173
0.14285714285714285,0.26588550030447755
0.14285714285714285,0.2657991644996379
0.14444444444444443,0.2657128286947983
0.14496314496314497,0.26562649288995865
0.14545454545454545,0.265540157085119
0.14583333333333334,0.2654538212802794
0.14634146341463414,0.26536748547543976
0.14634146341463414,0.2652811496706001
0.14705882352941177,0.2651948138657605
0.14705882352941177,0.26510847806092086
0.14705882352941177,0.26502214225608123
0.14772727272727273,0.2649358064512416
0.14814814814814814,0.26484947064640196
0.14814814814814814,0.26476313484156233
0.14814814814814814,0.2646767990367227
0.14814814814814814,0.26459046323188296
0.1487603305785124,0.2645041274270433
0.14910025706940874,0.2644177916222037
0.15,0.26433145581736406
0.15,0.2642451200125244
0.15,0.2641587842076848
0.15,0.26407244840284516
0.15,0.26398611259800553
0.15,0.2638997767931659
0.15,0.26381344098832626
0.15,0.26372710518348663
0.15,0.263640769378647
0.15,0.26355443357380737
0.1509433962264151,0.26346809776896774
0.15151515151515152,0.2633817619641281
0.15151515151515152,0.26329542615928836
0.15168539325842698,0.2632090903544487
0.15217391304347827,0.2631227545496091
0.15254237288135594,0.26303641874476946
0.15365853658536585,0.26295008293992983
0.15384615384615385,0.2628637471350902
0.15384615384615385,0.26277741133025057
0.15384615384615385,0.26269107552541093
0.15384615384615385,0.2626047397205713
0.15384615384615385,0.26251840391573167
0.15384615384615385,0.26243206811089204
0.15384615384615385,0.2623457323060524
0.15384615384615385,0.26225939650121277
0.15384615384615385,0.26217306069637314
0.15384615384615385,0.2620867248915334
0.15384615384615385,0.26200038908669376
0.15384615384615385,0.26191405328185413
0.15384615384615385,0.2618277174770145
0.15384615384615385,0.26174138167217487
0.15384615384615385,0.26165504586733523
0.15384615384615385,0.2615687100624956
0.15384615384615385,0.26148237425765597
0.15384615384615385,0.26139603845281634
0.15384615384615385,0.2613097026479767
0.15384615384615385,0.2612233668431371
0.15384615384615385,0.26113703103829744
0.15384615384615385,0.2610506952334578
0.15384615384615385,0.2609643594286182
0.15384615384615385,0.26087802362377854
0.15384615384615385,0.2607916878189388
0.15384615384615385,0.26070535201409917
0.15492957746478872,0.26061901620925954
0.15555555555555556,0.2605326804044199
0.15584415584415584,0.26044634459958027
0.15625,0.26036000879474064
0.15625,0.260273672989901
0.15677966101694915,0.2601873371850614
0.15714285714285714,0.26010100138022174
0.15789473684210525,0.2600146655753821
0.15789473684210525,0.2599283297705425
0.15789473684210525,0.25984199396570284
0.15789473684210525,0.2597556581608632
0.15789473684210525,0.2596693223560236
0.15789473684210525,0.25958298655118395
0.15789473684210525,0.2594966507463442
0.15789473684210525,0.25941031494150457
0.15789473684210525,0.25932397913666494
0.15789473684210525,0.2592376433318253
0.15873015873015872,0.2591513075269857
0.1590909090909091,0.25906497172214604
0.1597444089456869,0.2589786359173064
0.16,0.2588923001124668
0.16,0.25880596430762715
0.16,0.2587196285027875
0.16,0.2586332926979479
0.16071428571428573,0.25854695689310825
0.16129032258064516,0.2584606210882686
0.16129032258064516,0.258374285283429
0.16129032258064516,0.25828794947858924
0.16199376947040497,0.2582016136737496
0.16216216216216217,0.25811527786891
0.16279069767441862,0.25802894206407034
0.16279069767441862,0.2579426062592307
0.16326530612244897,0.2578562704543911
0.16393442622950818,0.25776993464955145
0.1643835616438356,0.2576835988447118
0.16521739130434782,0.2575972630398722
0.16666666666666666,0.25751092723503255
0.16666666666666666,0.2574245914301929
0.16666666666666666,0.2573382556253533
0.16666666666666666,0.25725191982051365
0.16666666666666666,0.257165584015674
0.16666666666666666,0.2570792482108344
0.16666666666666666,0.25699291240599464
0.16666666666666666,0.256906576601155
0.16666666666666666,0.2568202407963154
0.16666666666666666,0.25673390499147575
0.16666666666666666,0.2566475691866361
0.16666666666666666,0.2565612333817965
0.16666666666666666,0.25647489757695685
0.16666666666666666,0.2563885617721172
0.16666666666666666,0.2563022259672776
0.16666666666666666,0.25621589016243795
0.16666666666666666,0.2561295543575983
0.16666666666666666,0.2560432185527587
0.16666666666666666,0.25595688274791906
0.16666666666666666,0.2558705469430794
0.16666666666666666,0.2557842111382398
0.16666666666666666,0.25569787533340005
0.16666666666666666,0.2556115395285604
0.16666666666666666,0.2555252037237208
0.16666666666666666,0.25543886791888115
0.16666666666666666,0.2553525321140415
0.16666666666666666,0.2552661963092019
0.16666666666666666,0.25517986050436225
0.16666666666666666,0.2550935246995226
0.16666666666666666,0.255007188894683
0.16666666666666666,0.25492085308984336
0.16666666666666666,0.2548345172850037
0.16666666666666666,0.2547481814801641
0.16666666666666666,0.25466184567532446
0.16666666666666666,0.25457550987048483
0.16666666666666666,0.2544891740656452
0.16666666666666666,0.25440283826080545
0.16666666666666666,0.2543165024559658
0.16666666666666666,0.2542301666511262
0.16666666666666666,0.25414383084628656
0.16666666666666666,0.2540574950414469
0.16666666666666666,0.2539711592366073
0.16666666666666666,0.25388482343176766
0.16666666666666666,0.253798487626928
0.16666666666666666,0.2537121518220884
0.16666666666666666,0.25362581601724876
0.16666666666666666,0.25353948021240913
0.16666666666666666,0.2534531444075695
0.16666666666666666,0.25336680860272986
0.16666666666666666,0.25328047279789023
0.16666666666666666,0.2531941369930505
0.16666666666666666,0.25310780118821086
0.16666666666666666,0.2530214653833712
0.16666666666666666,0.2529351295785316
0.16666666666666666,0.25284879377369196
0.16666666666666666,0.2527624579688523
0.16666666666666666,0.2526761221640127
0.16666666666666666,0.25258978635917306
0.16666666666666666,0.25250345055433343
0.16666666666666666,0.2524171147494938
0.16666666666666666,0.25233077894465417
0.16666666666666666,0.25224444313981453
0.16666666666666666,0.2521581073349749
0.16666666666666666,0.25207177153013527
0.16666666666666666,0.25198543572529564
0.16666666666666666,0.2518990999204559
0.16666666666666666,0.25181276411561626
0.16666666666666666,0.25172642831077663
0.16666666666666666,0.251640092505937
0.16666666666666666,0.25155375670109736
0.16666666666666666,0.25146742089625773
0.16666666666666666,0.2513810850914181
0.16666666666666666,0.25129474928657847
0.16666666666666666,0.25120841348173883
0.16666666666666666,0.2511220776768992
0.16666666666666666,0.25103574187205957
0.16666666666666666,0.25094940606721994
0.16666666666666666,0.2508630702623803
0.16666666666666666,0.2507767344575407
0.16666666666666666,0.25069039865270104
0.16666666666666666,0.2506040628478613
0.16666666666666666,0.25051772704302167
0.16666666666666666,0.25043139123818203
0.16666666666666666,0.2503450554333424
0.16666666666666666,0.25025871962850277
0.16666666666666666,0.25017238382366314
0.16666666666666666,0.2500860480188235
0.16666666666666666,0.24999971221398387
0.16666666666666666,0.24991337640914424
0.16666666666666666,0.2498270406043046
0.16666666666666666,0.24974070479946497
0.16666666666666666,0.24965436899462534
0.16666666666666666,0.2495680331897857
0.16666666666666666,0.24948169738494608
0.16666666666666666,0.24939536158010633
0.16666666666666666,0.2493090257752667
0.16666666666666666,0.24922268997042707
0.16666666666666666,0.24913635416558744
0.16666666666666666,0.2490500183607478
0.16666666666666666,0.24896368255590817
0.16666666666666666,0.24887734675106854
0.16666666666666666,0.2487910109462289
0.16666666666666666,0.24870467514138928
0.16666666666666666,0.24861833933654964
0.16666666666666666,0.24853200353171
0.16666666666666666,0.24844566772687038
0.16666666666666666,0.24835933192203075
0.16666666666666666,0.2482729961171911
0.16666666666666666,0.24818666031235148
0.16666666666666666,0.24810032450751174
0.16666666666666666,0.2480139887026721
0.16666666666666666,0.24792765289783247
0.16666666666666666,0.24784131709299284
0.16666666666666666,0.2477549812881532
0.16666666666666666,0.24766864548331358
0.16666666666666666,0.24758230967847394
0.16666666666666666,0.2474959738736343
0.16666666666666666,0.24740963806879468
0.16666666666666666,0.24732330226395505
0.16666666666666666,0.24723696645911541
0.16666666666666666,0.24715063065427578
0.16666666666666666,0.24706429484943615
0.16666666666666666,0.24697795904459652
0.16666666666666666,0.24689162323975689
0.16666666666666666,0.24680528743491714
0.16666666666666666,0.2467189516300775
0.16666666666666666,0.24663261582523788
0.16666666666666666,0.24654628002039825
0.16666666666666666,0.2464599442155586
0.16666666666666666,0.24637360841071898
0.16666666666666666,0.24628727260587935
0.16666666666666666,0.24620093680103972
0.16666666666666666,0.24611460099620008
0.16666666666666666,0.24602826519136045
0.16666666666666666,0.24594192938652082
0.16666666666666666,0.2458555935816812
0.16666666666666666,0.24576925777684155
0.16666666666666666,0.24568292197200192
0.16666666666666666,0.2455965861671623
0.16666666666666666,0.24551025036232255
0.16666666666666666,0.24542391455748291
0.16666666666666666,0.24533757875264328
0.16666666666666666,0.24525124294780365
0.16666666666666666,0.24516490714296402
0.16666666666666666,0.24507857133812438
0.16666666666666666,0.24499223553328475
0.16666666666666666,0.24490589972844512
0.16666666666666666,0.2448195639236055
0.16666666666666666,0.24473322811876586
0.16666666666666666,0.24464689231392622
0.16666666666666666,0.2445605565090866
0.16666666666666666,0.24447422070424696
0.16666666666666666,0.24438788489940733
0.16666666666666666,0.24430154909456758
0.16666666666666666,0.24421521328972795
0.16666666666666666,0.24412887748488832
0.16666666666666666,0.24404254168004869
0.16666666666666666,0.24395620587520905
0.16666666666666666,0.24386987007036942
0.16666666666666666,0.2437835342655298
0.16666666666666666,0.24369719846069016
0.16666666666666666,0.24361086265585052
0.16666666666666666,0.2435245268510109
0.16666666666666666,0.24343819104617126
0.16666666666666666,0.24335185524133163
0.16666666666666666,0.243265519436492
0.16666666666666666,0.24317918363165236
0.16666666666666666,0.24309284782681273
0.16666666666666666,0.243006512021973
0.16666666666666666,0.24292017621713335
0.16666666666666666,0.24283384041229372
0.16806722689075632,0.2427475046074541
0.16883116883116883,0.24266116880261446
0.1694915254237288,0.24257483299777483
0.16981132075471697,0.2424884971929352
0.17054263565891473,0.24240216138809556
0.17073170731707318,0.24231582558325593
0.17142857142857143,0.2422294897784163
0.17142857142857143,0.24214315397357666
0.1721311475409836,0.24205681816873703
0.1724137931034483,0.2419704823638974
0.1724137931034483,0.24188414655905777
0.17272727272727273,0.24179781075421813
0.17333333333333334,0.2417114749493784
0.17391304347826086,0.24162513914453876
0.17391304347826086,0.24153880333969913
0.17391304347826086,0.2414524675348595
0.17391304347826086,0.24136613173001986
0.17391304347826086,0.24127979592518023
0.1746031746031746,0.2411934601203406
0.175,0.24110712431550096
0.17543859649122806,0.24102078851066133
0.17647058823529413,0.2409344527058217
0.17647058823529413,0.24084811690098207
0.17647058823529413,0.24076178109614244
0.17647058823529413,0.2406754452913028
0.17647058823529413,0.24058910948646317
0.17647058823529413,0.24050277368162343
0.17647058823529413,0.2404164378767838
0.17647058823529413,0.24033010207194416
0.17647058823529413,0.24024376626710453
0.17647058823529413,0.2401574304622649
0.17647058823529413,0.24007109465742527
0.1774193548387097,0.23998475885258563
0.17796610169491525,0.239898423047746
0.17857142857142858,0.23981208724290637
0.17857142857142858,0.23972575143806674
0.17857142857142858,0.2396394156332271
0.1792452830188679,0.23955307982838747
0.1794871794871795,0.23946674402354784
0.18,0.2393804082187082
0.18072289156626506,0.23929407241386857
0.18181818181818182,0.23920773660902883
0.18181818181818182,0.2391214008041892
0.18181818181818182,0.23903506499934957
0.18181818181818182,0.23894872919450993
0.18181818181818182,0.2388623933896703
0.18181818181818182,0.23877605758483067
0.18181818181818182,0.23868972177999104
0.18181818181818182,0.2386033859751514
0.18181818181818182,0.23851705017031177
0.18181818181818182,0.23843071436547214
0.18181818181818182,0.2383443785606325
0.18181818181818182,0.23825804275579288
0.18181818181818182,0.23817170695095324
0.18181818181818182,0.2380853711461136
0.18181818181818182,0.23799903534127398
0.18181818181818182,0.23791269953643424
0.18181818181818182,0.2378263637315946
0.18181818181818182,0.23774002792675497
0.18181818181818182,0.23765369212191534
0.18181818181818182,0.2375673563170757
0.18181818181818182,0.23748102051223607
0.18181818181818182,0.23739468470739644
0.18181818181818182,0.2373083489025568
0.18181818181818182,0.23722201309771718
0.18181818181818182,0.23713567729287754
0.18181818181818182,0.2370493414880379
0.18181818181818182,0.23696300568319828
0.18181818181818182,0.23687666987835865
0.18181818181818182,0.23679033407351902
0.18181818181818182,0.23670399826867927
0.18181818181818182,0.23661766246383964
0.18181818181818182,0.236531326659
0.18309859154929578,0.23644499085416038
0.1836734693877551,0.23635865504932074
0.18421052631578946,0.2362723192444811
0.18493150684931506,0.23618598343964148
0.18518518518518517,0.23609964763480185
0.18518518518518517,0.2360133118299622
0.18518518518518517,0.23592697602512258
0.18571428571428572,0.23584064022028295
0.18604651162790697,0.23575430441544332
0.18691588785046728,0.23566796861060368
0.1875,0.23558163280576405
0.1875,0.23549529700092442
0.1875,0.23540896119608468
0.1875,0.23532262539124504
0.1875,0.2352362895864054
0.1875,0.23514995378156578
0.1875,0.23506361797672615
0.1875,0.23497728217188651
0.1875,0.23489094636704688
0.1875,0.23480461056220725
0.1875,0.23471827475736762
0.1875,0.23463193895252799
0.18867924528301888,0.23454560314768835
0.1891891891891892,0.23445926734284872
0.189873417721519,0.2343729315380091
0.19047619047619047,0.23428659573316946
0.19047619047619047,0.23420025992832982
0.19047619047619047,0.23411392412349008
0.19047619047619047,0.23402758831865045
0.19047619047619047,0.23394125251381082
0.19091348477525374,0.23385491670897118
0.19148936170212766,0.23376858090413155
0.19230769230769232,0.23368224509929192
0.19230769230769232,0.2335959092944523
0.19230769230769232,0.23350957348961265
0.19230769230769232,0.23342323768477302
0.19298245614035087,0.2333369018799334
0.1935483870967742,0.23325056607509376
0.1935483870967742,0.23316423027025412
0.19444444444444445,0.2330778944654145
0.19469026548672566,0.23299155866057486
0.1951219512195122,0.23290522285573523
0.1958762886597938,0.23281888705089548
0.19672131147540983,0.23273255124605585
0.19736842105263158,0.23264621544121622
0.19855595667870035,0.2325598796363766
0.2,0.23247354383153696
0.2,0.23238720802669732
0.2,0.2323008722218577
0.2,0.23221453641701806
0.2,0.23212820061217843
0.2,0.2320418648073388
0.2,0.23195552900249916
0.2,0.23186919319765953
0.2,0.2317828573928199
0.2,0.23169652158798026
0.2,0.23161018578314052
0.2,0.2315238499783009
0.2,0.23143751417346126
0.2,0.23135117836862162
0.2,0.231264842563782
0.2,0.23117850675894236
0.2,0.23109217095410273
0.2,0.2310058351492631
0.2,0.23091949934442346
0.2,0.23083316353958383
0.2,0.2307468277347442
0.2,0.23066049192990457
0.2,0.23057415612506493
0.2,0.2304878203202253
0.2,0.23040148451538567
0.2,0.23031514871054592
0.2,0.2302288129057063
0.2,0.23014247710086666
0.2,0.23005614129602703
0.2,0.2299698054911874
0.2,0.22988346968634776
0.2,0.22979713388150813
0.2,0.2297107980766685
0.2,0.22962446227182887
0.2,0.22953812646698923
0.2,0.2294517906621496
0.2,0.22936545485730997
0.2,0.22927911905247034
0.2,0.2291927832476307
0.2,0.22910644744279107
0.2,0.22902011163795133
0.2,0.2289337758331117
0.2,0.22884744002827206
0.2,0.22876110422343243
0.2,0.2286747684185928
0.2,0.22858843261375317
0.2,0.22850209680891354
0.2,0.2284157610040739
0.2,0.22832942519923427
0.2,0.22824308939439464
0.2,0.228156753589555
0.2,0.22807041778471537
0.2,0.22798408197987574
0.2,0.2278977461750361
0.2,0.22781141037019637
0.2,0.22772507456535673
0.2,0.2276387387605171
0.2,0.22755240295567747
0.2,0.22746606715083784
0.2,0.2273797313459982
0.2,0.22729339554115857
0.2,0.22720705973631894
0.2,0.2271207239314793
0.2,0.22703438812663967
0.2,0.22694805232180004
0.2,0.2268617165169604
0.2,0.22677538071212078
0.2,0.22668904490728115
0.2,0.2266027091024415
0.2,0.22651637329760177
0.2,0.22643003749276214
0.2,0.2263437016879225
0.2,0.22625736588308287
0.2,0.22617103007824324
0.2,0.2260846942734036
0.2,0.22599835846856398
0.2,0.22591202266372434
0.2,0.2258256868588847
0.2,0.22573935105404508
0.2,0.22565301524920545
0.2,0.22556667944436581
0.2,0.22548034363952618
0.2,0.22539400783468655
0.2,0.22530767202984692
0.2,0.22522133622500717
0.2,0.22513500042016754
0.2,0.2250486646153279
0.2,0.22496232881048828
0.2,0.22487599300564864
0.2,0.224789657200809
0.2,0.22470332139596938
0.2,0.22461698559112975
0.2,0.22453064978629012
0.2,0.22444431398145048
0.2,0.22435797817661085
0.2,0.22427164237177122
0.2,0.22418530656693159
0.2,0.22409897076209195
0.2,0.2240126349572522
0.2,0.22392629915241258
0.2,0.22383996334757295
0.2,0.2237536275427333
0.2,0.22366729173789368
0.2,0.22358095593305405
0.2,0.22349462012821442
0.2,0.22340828432337478
0.2,0.22332194851853515
0.2,0.22323561271369552
0.2,0.2231492769088559
0.2,0.22306294110401625
0.2,0.22297660529917662
0.2,0.222890269494337
0.2,0.22280393368949736
0.2,0.22271759788465761
0.2,0.22263126207981798
0.2,0.22254492627497835
0.2,0.22245859047013872
0.2,0.22237225466529909
0.2,0.22228591886045945
0.2,0.22219958305561982
0.2,0.2221132472507802
0.2,0.22202691144594056
0.2,0.22194057564110092
0.2,0.2218542398362613
0.2,0.22176790403142166
0.2,0.22168156822658203
0.2,0.2215952324217424
0.2,0.22150889661690276
0.2,0.22142256081206302
0.2,0.22133622500722339
0.2,0.22124988920238375
0.2,0.22116355339754412
0.2,0.2210772175927045
0.2,0.22099088178786486
0.2,0.22090454598302522
0.2,0.2208182101781856
0.2,0.22073187437334596
0.2,0.22064553856850633
0.2,0.2205592027636667
0.2,0.22047286695882706
0.2,0.22038653115398743
0.2,0.2203001953491478
0.2,0.22021385954430817
0.2,0.22012752373946842
0.2,0.2200411879346288
0.2,0.21995485212978916
0.2,0.21986851632494953
0.2,0.2197821805201099
0.2,0.21969584471527026
0.2,0.21960950891043063
0.2,0.219523173105591
0.2,0.21943683730075136
0.2,0.21935050149591173
0.2,0.2192641656910721
0.2,0.21917782988623247
0.2,0.21909149408139283
0.2,0.2190051582765532
0.2,0.21891882247171346
0.2,0.21883248666687383
0.2,0.2187461508620342
0.2,0.21865981505719456
0.2,0.21857347925235493
0.2,0.2184871434475153
0.2,0.21840080764267567
0.2,0.21831447183783603
0.2,0.2182281360329964
0.2,0.21814180022815677
0.2,0.21805546442331714
0.2,0.2179691286184775
0.2,0.21788279281363787
0.2,0.21779645700879824
0.2,0.2177101212039586
0.2,0.21762378539911886
0.2,0.21753744959427923
0.2,0.2174511137894396
0.2,0.21736477798459997
0.2,0.21727844217976033
0.2,0.2171921063749207
0.2,0.21710577057008107
0.2,0.21701943476524144
0.2,0.2169330989604018
0.2,0.21684676315556217
0.2,0.21676042735072254
0.2,0.2166740915458829
0.2,0.21658775574104328
0.2,0.21650141993620364
0.2,0.216415084131364
0.2,0.21632874832652427
0.2,0.21624241252168463
0.2,0.216156076716845
0.2,0.21606974091200537
0.2,0.21598340510716574
0.2,0.2158970693023261
0.2,0.21581073349748647
0.2,0.21572439769264684
0.2,0.2156380618878072
0.2,0.21555172608296758
0.2,0.21546539027812794
0.2,0.2153790544732883
0.2,0.21529271866844868
0.2,0.21520638286360905
0.2,0.2151200470587693
0.2,0.21503371125392967
0.2,0.21494737544909004
0.2,0.2148610396442504
0.2,0.21477470383941077
0.2,0.21468836803457114
0.20202020202020202,0.2146020322297315
0.20304568527918782,0.21451569642489188
0.2037037037037037,0.21442936062005225
0.20454545454545456,0.2143430248152126
0.20491803278688525,0.21425668901037298
0.20535714285714285,0.21417035320553335
0.20588235294117646,0.21408401740069372
0.20634920634920634,0.21399768159585408
0.20689655172413793,0.21391134579101445
0.20689655172413793,0.2138250099861747
0.20754716981132076,0.21373867418133508
0.20833333333333334,0.21365233837649544
0.20833333333333334,0.2135660025716558
0.20833333333333334,0.21347966676681618
0.20833333333333334,0.21339333096197655
0.20930232558139536,0.2133069951571369
0.2100456621004566,0.21322065935229728
0.21052631578947367,0.21313432354745765
0.21052631578947367,0.21304798774261802
0.21052631578947367,0.21296165193777838
0.21052631578947367,0.21287531613293875
0.21052631578947367,0.21278898032809912
0.21052631578947367,0.2127026445232595
0.2112676056338028,0.21261630871841986
0.21212121212121213,0.2125299729135801
0.21212121212121213,0.21244363710874048
0.2127659574468085,0.21235730130390085
0.21348314606741572,0.21227096549906121
0.21428571428571427,0.21218462969422158
0.21428571428571427,0.21209829388938195
0.21428571428571427,0.21201195808454232
0.21428571428571427,0.21192562227970269
0.21428571428571427,0.21183928647486305
0.21428571428571427,0.21175295067002342
0.21428571428571427,0.2116666148651838
0.21428571428571427,0.21158027906034416
0.21428571428571427,0.21149394325550452
0.21428571428571427,0.2114076074506649
0.21428571428571427,0.21132127164582515
0.21428571428571427,0.21123493584098552
0.21428571428571427,0.21114860003614588
0.21428571428571427,0.21106226423130625
0.2153846153846154,0.21097592842646662
0.21621621621621623,0.210889592621627
0.21656050955414013,0.21080325681678735
0.21739130434782608,0.21071692101194772
0.21739130434782608,0.2106305852071081
0.21739130434782608,0.21054424940226846
0.21739130434782608,0.21045791359742883
0.21875,0.2103715777925892
0.21875,0.21028524198774956
0.21951219512195122,0.21019890618290993
0.22,0.2101125703780703
0.22077922077922077,0.21002623457323055
0.2222222222222222,0.20993989876839092
0.2222222222222222,0.2098535629635513
0.2222222222222222,0.20976722715871166
0.2222222222222222,0.20968089135387202
0.2222222222222222,0.2095945555490324
0.2222222222222222,0.20950821974419276
0.2222222222222222,0.20942188393935313
0.2222222222222222,0.2093355481345135
0.2222222222222222,0.20924921232967386
0.2222222222222222,0.20916287652483423
0.2222222222222222,0.2090765407199946
0.2222222222222222,0.20899020491515496
0.2222222222222222,0.20890386911031533
0.2222222222222222,0.2088175333054757
0.2222222222222222,0.20873119750063596
0.2222222222222222,0.20864486169579632
0.2222222222222222,0.2085585258909567
0.2222222222222222,0.20847219008611706
0.2222222222222222,0.20838585428127743
0.2222222222222222,0.2082995184764378
0.2222222222222222,0.20821318267159816
0.2222222222222222,0.20812684686675853
0.2222222222222222,0.2080405110619189
0.2222222222222222,0.20795417525707927
0.2222222222222222,0.20786783945223963
0.2222222222222222,0.2077815036474
0.2222222222222222,0.20769516784256037
0.2222222222222222,0.20760883203772074
0.2222222222222222,0.2075224962328811
0.2222222222222222,0.20743616042804136
0.2222222222222222,0.20734982462320173
0.2222222222222222,0.2072634888183621
0.2222222222222222,0.20717715301352246
0.2222222222222222,0.20709081720868283
0.2222222222222222,0.2070044814038432
0.2222222222222222,0.20691814559900357
0.2222222222222222,0.20683180979416393
0.2222222222222222,0.2067454739893243
0.2222222222222222,0.20665913818448467
0.22388059701492538,0.20657280237964504
0.2247191011235955,0.2064864665748054
0.225,0.20640013076996577
0.22580645161290322,0.20631379496512614
0.22580645161290322,0.2062274591602864
0.22727272727272727,0.20614112335544676
0.22727272727272727,0.20605478755060713
0.22727272727272727,0.2059684517457675
0.22727272727272727,0.20588211594092787
0.22784810126582278,0.20579578013608824
0.22857142857142856,0.2057094443312486
0.22857142857142856,0.20562310852640897
0.22962962962962963,0.20553677272156934
0.23076923076923078,0.2054504369167297
0.23076923076923078,0.20536410111189007
0.23076923076923078,0.20527776530705044
0.23076923076923078,0.2051914295022108
0.23076923076923078,0.20510509369737118
0.23076923076923078,0.20501875789253154
0.23076923076923078,0.2049324220876918
0.23076923076923078,0.20484608628285217
0.23076923076923078,0.20475975047801254
0.23076923076923078,0.2046734146731729
0.23076923076923078,0.20458707886833327
0.23076923076923078,0.20450074306349364
0.23076923076923078,0.204414407258654
0.23076923076923078,0.20432807145381437
0.23076923076923078,0.20424173564897474
0.23232323232323232,0.2041553998441351
0.2328767123287671,0.20406906403929548
0.23333333333333334,0.20398272823445585
0.23357664233576642,0.2038963924296162
0.234375,0.20381005662477658
0.23529411764705882,0.20372372081993695
0.23529411764705882,0.2036373850150972
0.23529411764705882,0.20355104921025757
0.23529411764705882,0.20346471340541794
0.23529411764705882,0.2033783776005783
0.23529411764705882,0.20329204179573868
0.23529411764705882,0.20320570599089904
0.23529411764705882,0.2031193701860594
0.23636363636363636,0.20303303438121978
0.23684210526315788,0.20294669857638015
0.2379421221864952,0.20286036277154051
0.23809523809523808,0.20277402696670088
0.23809523809523808,0.20268769116186125
0.23809523809523808,0.20260135535702162
0.23809523809523808,0.20251501955218199
0.2391304347826087,0.20242868374734224
0.24,0.2023423479425026
0.24,0.20225601213766298
0.24,0.20216967633282334
0.24096385542168675,0.2020833405279837
0.2413793103448276,0.20199700472314408
0.24193548387096775,0.20191066891830445
0.24242424242424243,0.20182433311346482
0.24324324324324326,0.20173799730862518
0.24338624338624337,0.20165166150378555
0.24390243902439024,0.20156532569894592
0.24489795918367346,0.2014789898941063
0.2459016393442623,0.20139265408926665
0.24691358024691357,0.20130631828442702
0.25,0.2012199824795874
0.25,0.20113364667474765
0.25,0.201047310869908
0.25,0.20096097506506838
0.25,0.20087463926022875
0.25,0.20078830345538912
0.25,0.20070196765054948
0.25,0.20061563184570985
0.25,0.20052929604087022
0.25,0.2004429602360306
0.25,0.20035662443119095
0.25,0.20027028862635132
0.25,0.2001839528215117
0.25,0.20009761701667206
0.25,0.20001128121183243
0.25,0.1999249454069928
0.25,0.19983860960215305
0.25,0.19975227379731342
0.25,0.19966593799247379
0.25,0.19957960218763415
0.25,0.19949326638279452
0.25,0.1994069305779549
0.25,0.19932059477311526
0.25,0.19923425896827562
0.25,0.199147923163436
0.25,0.19906158735859636
0.25,0.19897525155375673
0.25,0.1988889157489171
0.25,0.19880257994407746
0.25,0.19871624413923783
0.25,0.1986299083343981
0.25,0.19854357252955845
0.25,0.19845723672471882
0.25,0.1983709009198792
0.25,0.19828456511503956
0.25,0.19819822931019992
0.25,0.1981118935053603
0.25,0.19802555770052066
0.25,0.19793922189568103
0.25,0.1978528860908414
0.25,0.19776655028600176
0.25,0.19768021448116213
0.25,0.1975938786763225
0.25,0.19750754287148287
0.25,0.19742120706664323
0.25,0.1973348712618035
0.25,0.19724853545696386
0.25,0.19716219965212423
0.25,0.1970758638472846
0.25,0.19698952804244496
0.25,0.19690319223760533
0.25,0.1968168564327657
0.25,0.19673052062792606
0.25,0.19664418482308643
0.25,0.1965578490182468
0.25,0.19647151321340717
0.25,0.19638517740856754
0.25,0.1962988416037279
0.25,0.19621250579888827
0.25,0.19612616999404864
0.25,0.1960398341892089
0.25,0.19595349838436926
0.25,0.19586716257952963
0.25,0.19578082677469
0.25263157894736843,0.19569449096985037
0.2541436464088398,0.19560815516501073
0.2549019607843137,0.1955218193601711
0.2558139534883721,0.19543548355533147
0.2564102564102564,0.19534914775049184
0.2571428571428571,0.1952628119456522
0.25806451612903225,0.19517647614081257
0.25862068965517243,0.19509014033597294
0.25925925925925924,0.1950038045311333
0.25925925925925924,0.19491746872629367
0.2608695652173913,0.19483113292145404
0.2608695652173913,0.1947447971166143
0.2608695652173913,0.19465846131177467
0.2608695652173913,0.19457212550693503
0.2619047619047619,0.1944857897020954
0.2631578947368421,0.19439945389725577
0.2631578947368421,0.19431311809241614
0.2631578947368421,0.1942267822875765
0.2631578947368421,0.19414044648273687
0.2631578947368421,0.19405411067789724
0.2641802641802642,0.1939677748730576
0.2647058823529412,0.19388143906821798
0.265625,0.19379510326337834
0.26666666666666666,0.1937087674585387
0.26666666666666666,0.19362243165369908
0.26666666666666666,0.19353609584885934
0.26666666666666666,0.1934497600440197
0.26666666666666666,0.19336342423918007
0.26666666666666666,0.19327708843434044
0.26666666666666666,0.1931907526295008
0.26666666666666666,0.19310441682466117
0.2676056338028169,0.19301808101982154
0.26865671641791045,0.1929317452149819
0.2692307692307692,0.19284540941014228
0.2692307692307692,0.19275907360530264
0.2702702702702703,0.192672737800463
0.2711864406779661,0.19258640199562338
0.2727272727272727,0.19250006619078375
0.2727272727272727,0.19241373038594412
0.2727272727272727,0.19232739458110448
0.2727272727272727,0.19224105877626474
0.2727272727272727,0.1921547229714251
0.2727272727272727,0.19206838716658547
0.2727272727272727,0.19198205136174584
0.2727272727272727,0.1918957155569062
0.2727272727272727,0.19180937975206658
0.2727272727272727,0.19172304394722695
0.2727272727272727,0.1916367081423873
0.2727272727272727,0.19155037233754768
0.2727272727272727,0.19146403653270805
0.2727272727272727,0.19137770072786842
0.2727272727272727,0.19129136492302878
0.2727272727272727,0.19120502911818915
0.2727272727272727,0.19111869331334952
0.273972602739726,0.1910323575085099
0.275,0.19094602170367014
0.27586206896551724,0.1908596858988305
0.27586206896551724,0.19077335009399088
0.2773109243697479,0.19068701428915125
0.2777777777777778,0.19060067848431161
0.2777777777777778,0.19051434267947198
0.2777777777777778,0.19042800687463235
0.2777777777777778,0.19034167106979272
0.27816901408450706,0.19025533526495308
0.27941176470588236,0.19016899946011345
0.28,0.19008266365527382
0.28,0.1899963278504342
0.28125,0.18990999204559456
0.28205128205128205,0.18982365624075492
0.2826086956521739,0.18973732043591518
0.28378378378378377,0.18965098463107555
0.2857142857142857,0.18956464882623592
0.2857142857142857,0.18947831302139628
0.2857142857142857,0.18939197721655665
0.2857142857142857,0.18930564141171702
0.2857142857142857,0.18921930560687739
0.2857142857142857,0.18913296980203775
0.2857142857142857,0.18904663399719812
0.2857142857142857,0.1889602981923585
0.2857142857142857,0.18887396238751886
0.2857142857142857,0.18878762658267922
0.2857142857142857,0.1887012907778396
0.2857142857142857,0.18861495497299996
0.2857142857142857,0.18852861916816033
0.2857142857142857,0.18844228336332058
0.2857142857142857,0.18835594755848095
0.2857142857142857,0.18826961175364132
0.2857142857142857,0.1881832759488017
0.2857142857142857,0.18809694014396205
0.2857142857142857,0.18801060433912242
0.2857142857142857,0.1879242685342828
0.2857142857142857,0.18783793272944316
0.2857142857142857,0.18775159692460353
0.2857142857142857,0.1876652611197639
0.2857142857142857,0.18757892531492426
0.2857142857142857,0.18749258951008463
0.2857142857142857,0.187406253705245
0.2857142857142857,0.18731991790040536
0.2857142857142857,0.18723358209556573
0.2857142857142857,0.187147246290726
0.2857142857142857,0.18706091048588636
0.2857142857142857,0.18697457468104672
0.2857142857142857,0.1868882388762071
0.2857142857142857,0.18680190307136746
0.2857142857142857,0.18671556726652783
0.2857142857142857,0.1866292314616882
0.2857142857142857,0.18654289565684856
0.2857142857142857,0.18645655985200893
0.2857142857142857,0.1863702240471693
0.2857142857142857,0.18628388824232966
0.2857142857142857,0.18619755243749003
0.2857142857142857,0.1861112166326504
0.2857142857142857,0.18602488082781077
0.2857142857142857,0.18593854502297102
0.2857142857142857,0.1858522092181314
0.2857142857142857,0.18576587341329176
0.2857142857142857,0.18567953760845213
0.2857142857142857,0.1855932018036125
0.2857142857142857,0.18550686599877286
0.2857142857142857,0.18542053019393323
0.287292817679558,0.1853341943890936
0.28846153846153844,0.18524785858425397
0.2894736842105263,0.18516152277941433
0.2903225806451613,0.1850751869745747
0.2909090909090909,0.18498885116973507
0.2916666666666667,0.18490251536489544
0.2916666666666667,0.1848161795600558
0.2926829268292683,0.18472984375521617
0.29411764705882354,0.18464350795037643
0.29411764705882354,0.1845571721455368
0.29411764705882354,0.18447083634069716
0.29411764705882354,0.18438450053585753
0.29411764705882354,0.1842981647310179
0.29457364341085274,0.18421182892617827
0.29577464788732394,0.18412549312133863
0.2962962962962963,0.184039157316499
0.296875,0.18395282151165937
0.2978723404255319,0.18386648570681974
0.2988505747126437,0.1837801499019801
0.3,0.18369381409714047
0.3,0.18360747829230084
0.3,0.1835211424874612
0.3,0.18343480668262158
0.3,0.18334847087778183
0.3,0.1832621350729422
0.3,0.18317579926810257
0.3,0.18308946346326294
0.3,0.1830031276584233
0.3,0.18291679185358367
0.3,0.18283045604874404
0.3,0.1827441202439044
0.3,0.18265778443906477
0.3,0.18257144863422514
0.3,0.1824851128293855
0.3,0.18239877702454588
0.3,0.18231244121970624
0.3,0.1822261054148666
0.3,0.18213976961002698
0.30201342281879195,0.18205343380518724
0.30303030303030304,0.1819670980003476
0.3037974683544304,0.18188076219550797
0.30434782608695654,0.18179442639066834
0.30434782608695654,0.1817080905858287
0.3055555555555556,0.18162175478098908
0.3065326633165829,0.18153541897614944
0.3076923076923077,0.1814490831713098
0.3076923076923077,0.18136274736647018
0.3076923076923077,0.18127641156163055
0.3076923076923077,0.1811900757567909
0.3076923076923077,0.18110373995195128
0.3076923076923077,0.18101740414711165
0.3076923076923077,0.18093106834227202
0.3076923076923077,0.18084473253743227
0.3076923076923077,0.18075839673259264
0.30952380952380953,0.180672060927753
0.3103448275862069,0.18058572512291338
0.3111111111111111,0.18049938931807374
0.31226765799256506,0.1804130535132341
0.3125,0.18032671770839448
0.3125,0.18024038190355485
0.3125,0.18015404609871521
0.3125,0.18006771029387558
0.3125,0.17998137448903595
0.3142857142857143,0.17989503868419632
0.31483870967741934,0.17980870287935669
0.3157894736842105,0.17972236707451705
0.3157894736842105,0.17963603126967742
0.3157894736842105,0.17954969546483768
0.31683168316831684,0.17946335965999805
0.3181818181818182,0.1793770238551584
0.3181818181818182,0.17929068805031878
0.3185840707964602,0.17920435224547915
0.32,0.17911801644063952
0.32,0.17903168063579988
0.32098765432098764,0.17894534483096025
0.32142857142857145,0.17885900902612062
0.3225806451612903,0.178772673221281
0.3235294117647059,0.17868633741644135
0.32432432432432434,0.17860000161160172
0.32558139534883723,0.1785136658067621
0.32673267326732675,0.17842733000192246
0.3277310924369748,0.17834099419708282
0.32967032967032966,0.17825465839224308
0.3333333333333333,0.17816832258740345
0.3333333333333333,0.17808198678256382
0.3333333333333333,0.17799565097772418
0.3333333333333333,0.17790931517288455
0.3333333333333333,0.17782297936804492
0.3333333333333333,0.1777366435632053
0.3333333333333333,0.17765030775836566
0.3333333333333333,0.17756397195352602
0.3333333333333333,0.1774776361486864
0.3333333333333333,0.17739130034384676
0.3333333333333333,0.17730496453900713
0.3333333333333333,0.1772186287341675
0.3333333333333333,0.17713229292932786
0.3333333333333333,0.17704595712448812
0.3333333333333333,0.17695962131964849
0.3333333333333333,0.17687328551480885
0.3333333333333333,0.17678694970996922
0.3333333333333333,0.1767006139051296
0.3333333333333333,0.17661427810028996
0.3333333333333333,0.17652794229545032
0.3333333333333333,0.1764416064906107
0.3333333333333333,0.17635527068577106
0.3333333333333333,0.17626893488093143
0.3333333333333333,0.1761825990760918
0.3333333333333333,0.17609626327125216
0.3333333333333333,0.17600992746641253
0.3333333333333333,0.1759235916615729
0.3333333333333333,0.17583725585673327
0.3333333333333333,0.17575092005189352
0.3333333333333333,0.1756645842470539
0.3333333333333333,0.17557824844221426
0.3333333333333333,0.17549191263737463
0.3333333333333333,0.175405576832535
0.3333333333333333,0.17531924102769536
0.3333333333333333,0.17523290522285573
0.3333333333333333,0.1751465694180161
0.3333333333333333,0.17506023361317646
0.3333333333333333,0.17497389780833683
0.3333333333333333,0.1748875620034972
0.3333333333333333,0.17480122619865757
0.3333333333333333,0.17471489039381793
0.3333333333333333,0.1746285545889783
0.3333333333333333,0.17454221878413867
0.3333333333333333,0.17445588297929893
0.3333333333333333,0.1743695471744593
0.3333333333333333,0.17428321136961966
0.3333333333333333,0.17419687556478003
0.3333333333333333,0.1741105397599404
0.3333333333333333,0.17402420395510076
0.3333333333333333,0.17393786815026113
0.3333333333333333,0.1738515323454215
0.3333333333333333,0.17376519654058187
0.3333333333333333,0.17367886073574224
0.3333333333333333,0.1735925249309026
0.3333333333333333,0.17350618912606297
0.3333333333333333,0.17341985332122334
0.3333333333333333,0.1733335175163837
0.3333333333333333,0.17324718171154396
0.3333333333333333,0.17316084590670433
0.3333333333333333,0.1730745101018647
0.3333333333333333,0.17298817429702507
0.3333333333333333,0.17290183849218543
0.3333333333333333,0.1728155026873458
0.3333333333333333,0.17272916688250617
0.3333333333333333,0.17264283107766654
0.3333333333333333,0.1725564952728269
0.3333333333333333,0.17247015946798727
0.3333333333333333,0.17238382366314764
0.3333333333333333,0.172297487858308
0.3333333333333333,0.17221115205346837
0.3333333333333333,0.17212481624862874
0.3333333333333333,0.1720384804437891
0.3333333333333333,0.17195214463894937
0.3333333333333333,0.17186580883410973
0.3333333333333333,0.1717794730292701
0.3333333333333333,0.17169313722443047
0.3333333333333333,0.17160680141959084
0.3333333333333333,0.1715204656147512
0.3333333333333333,0.17143412980991157
0.3333333333333333,0.17134779400507194
0.3333333333333333,0.1712614582002323
0.3333333333333333,0.17117512239539268
0.3333333333333333,0.17108878659055304
0.3333333333333333,0.1710024507857134
0.3333333333333333,0.17091611498087378
0.3333333333333333,0.17082977917603415
0.3372093023255814,0.17074344337119451
0.3389830508474576,0.17065710756635477
0.3404255319148936,0.17057077176151514
0.34146341463414637,0.1704844359566755
0.34285714285714286,0.17039810015183587
0.34375,0.17031176434699624
0.3448275862068966,0.1702254285421566
0.3448275862068966,0.17013909273731698
0.34615384615384615,0.17005275693247734
0.3469387755102041,0.1699664211276377
0.34782608695652173,0.16988008532279808
0.34782608695652173,0.16979374951795845
0.3492063492063492,0.16970741371311882
0.35,0.16962107790827918
0.35,0.16953474210343955
0.35135135135135137,0.16944840629859992
0.3521923620933522,0.16936207049376018
0.35294117647058826,0.16927573468892054
0.35294117647058826,0.1691893988840809
0.35294117647058826,0.16910306307924128
0.35344827586206895,0.16901672727440165
0.3548387096774194,0.168930391469562
0.3559322033898305,0.16884405566472238
0.35714285714285715,0.16875771985988275
0.35714285714285715,0.16867138405504312
0.35714285714285715,0.16858504825020348
0.35714285714285715,0.16849871244536385
0.35714285714285715,0.16841237664052422
0.35714285714285715,0.1683260408356846
0.3584905660377358,0.16823970503084495
0.36,0.1681533692260052
0.36,0.16806703342116558
0.3611111111111111,0.16798069761632595
0.3631578947368421,0.16789436181148631
0.36363636363636365,0.16780802600664668
0.36363636363636365,0.16772169020180705
0.36363636363636365,0.16763535439696742
0.36363636363636365,0.16754901859212779
0.36363636363636365,0.16746268278728815
0.36363636363636365,0.16737634698244852
0.36363636363636365,0.1672900111776089
0.36363636363636365,0.16720367537276926
0.36363636363636365,0.16711733956792962
0.36363636363636365,0.16703100376309
0.36363636363636365,0.16694466795825036
0.36585365853658536,0.16685833215341062
0.36666666666666664,0.16677199634857098
0.36792452830188677,0.16668566054373135
0.3684210526315789,0.16659932473889172
0.3684210526315789,0.1665129889340521
0.3694915254237288,0.16642665312921245
0.37037037037037035,0.16634031732437282
0.37142857142857144,0.1662539815195332
0.37341772151898733,0.16616764571469356
0.375,0.16608130990985392
0.375,0.1659949741050143
0.375,0.16590863830017466
0.375,0.16582230249533503
0.375,0.1657359666904954
0.375,0.16564963088565576
0.375,0.16556329508081602
0.375,0.1654769592759764
0.375,0.16539062347113676
0.375,0.16530428766629712
0.375,0.1652179518614575
0.375,0.16513161605661786
0.375,0.16504528025177823
0.375,0.1649589444469386
0.375,0.16487260864209896
0.375,0.16478627283725933
0.375,0.1646999370324197
0.375,0.16461360122758006
0.375,0.16452726542274043
0.375,0.1644409296179008
0.375,0.16435459381306106
0.375,0.16426825800822142
0.375,0.1641819222033818
0.37735849056603776,0.16409558639854216
0.3783783783783784,0.16400925059370253
0.3793103448275862,0.1639229147888629
0.38095238095238093,0.16383657898402326
0.38095238095238093,0.16375024317918363
0.38181818181818183,0.163663907374344
0.38317757009345793,0.16357757156950437
0.38461538461538464,0.16349123576466473
0.38461538461538464,0.1634048999598251
0.38461538461538464,0.16331856415498547
0.38461538461538464,0.16323222835014584
0.38461538461538464,0.1631458925453062
0.38461538461538464,0.16305955674046646
0.38636363636363635,0.16297322093562683
0.3870967741935484,0.1628868851307872
0.3888888888888889,0.16280054932594756
0.3888888888888889,0.16271421352110793
0.3888888888888889,0.1626278777162683
0.3902439024390244,0.16254154191142867
0.391304347826087,0.16245520610658903
0.391304347826087,0.1623688703017494
0.39285714285714285,0.16228253449690977
0.3937007874015748,0.16219619869207014
0.39473684210526316,0.1621098628872305
0.3958333333333333,0.16202352708239087
0.3977272727272727,0.16193719127755124
0.4,0.1618508554727116
0.4,0.16176451966787186
0.4,0.16167818386303223
0.4,0.1615918480581926
0.4,0.16150551225335297
0.4,0.16141917644851334
0.4,0.1613328406436737
0.4,0.16124650483883407
0.4,0.16116016903399444
0.4,0.1610738332291548
0.4,0.16098749742431517
0.4,0.16090116161947554
0.4,0.1608148258146359
0.4,0.16072849000979628
0.4,0.16064215420495664
0.4,0.1605558184001169
0.4,0.16046948259527727
0.4,0.16038314679043764
0.4,0.160296810985598
0.4,0.16021047518075837
0.4,0.16012413937591874
0.4,0.1600378035710791
0.4,0.15995146776623947
0.4,0.15986513196139984
0.4,0.1597787961565602
0.4,0.15969246035172058
0.4,0.15960612454688095
0.4,0.1595197887420413
0.4,0.15943345293720168
0.4,0.15934711713236205
0.4,0.1592607813275223
0.4,0.15917444552268267
0.4,0.15908810971784304
0.4,0.1590017739130034
0.4,0.15891543810816378
0.4,0.15882910230332414
0.4,0.1587427664984845
0.4,0.15865643069364488
0.4,0.15857009488880525
0.4,0.15848375908396561
0.4,0.15839742327912598
0.4,0.15831108747428635
0.4,0.15822475166944672
0.4,0.15813841586460708
0.4,0.15805208005976745
0.4,0.1579657442549277
0.4,0.15787940845008808
0.4,0.15779307264524844
0.4,0.1577067368404088
0.4,0.15762040103556918
0.4,0.15753406523072955
0.4,0.15744772942588992
0.4,0.15736139362105028
0.4,0.15727505781621065
0.4,0.15718872201137102
0.4,0.15710238620653139
0.4,0.15701605040169175
0.4,0.15692971459685212
0.4,0.1568433787920125
0.4,0.15675704298717286
0.4,0.1566707071823331
0.4,0.15658437137749348
0.4,0.15649803557265385
0.4,0.15641169976781422
0.4,0.15632536396297458
0.4,0.15623902815813495
0.4,0.15615269235329532
0.4,0.1560663565484557
0.4,0.15598002074361605
0.4020618556701031,0.15589368493877642
0.40384615384615385,0.1558073491339368
0.40540540540540543,0.15572101332909716
0.40625,0.15563467752425753
0.4074074074074074,0.1555483417194179
0.4090909090909091,0.15546200591457815
0.4090909090909091,0.15537567010973852
0.4105960264900662,0.15528933430489889
0.4117647058823529,0.15520299850005925
0.4117647058823529,0.15511666269521962
0.4117647058823529,0.15503032689038
0.41379310344827586,0.15494399108554036
0.41509433962264153,0.15485765528070072
0.4166666666666667,0.1547713194758611
0.4166666666666667,0.15468498367102146
0.4166666666666667,0.15459864786618183
0.4166666666666667,0.1545123120613422
0.4166666666666667,0.15442597625650256
0.4166666666666667,0.15433964045166293
0.4166666666666667,0.1542533046468233
0.4180790960451977,0.15416696884198355
0.41935483870967744,0.15408063303714392
0.42105263157894735,0.1539942972323043
0.42105263157894735,0.15390796142746466
0.42168674698795183,0.15382162562262502
0.4230769230769231,0.1537352898177854
0.42424242424242425,0.15364895401294576
0.425531914893617,0.15356261820810613
0.42857142857142855,0.1534762824032665
0.42857142857142855,0.15338994659842686
0.42857142857142855,0.15330361079358723
0.42857142857142855,0.1532172749887476
0.42857142857142855,0.15313093918390797
0.42857142857142855,0.15304460337906833
0.42857142857142855,0.1529582675742287
0.42857142857142855,0.15287193176938896
0.42857142857142855,0.15278559596454933
0.42857142857142855,0.1526992601597097
0.42857142857142855,0.15261292435487006
0.42857142857142855,0.15252658855003043
0.42857142857142855,0.1524402527451908
0.42857142857142855,0.15235391694035116
0.42857142857142855,0.15226758113551153
0.42857142857142855,0.1521812453306719
0.42857142857142855,0.15209490952583227
0.42857142857142855,0.15200857372099263
0.42857142857142855,0.151922237916153
0.42857142857142855,0.15183590211131337
0.42857142857142855,0.15174956630647374
0.42857142857142855,0.151663230501634
0.42857142857142855,0.15157689469679436
0.42857142857142855,0.15149055889195473
0.42857142857142855,0.1514042230871151
0.43023255813953487,0.15131788728227547
0.43243243243243246,0.15123155147743583
0.43373493975903615,0.1511452156725962
0.43478260869565216,0.15105887986775657
0.4358974358974359,0.15097254406291694
0.4375,0.1508862082580773
0.4375,0.15079987245323767
0.4375,0.15071353664839804
0.43902439024390244,0.1506272008435584
0.44,0.15054086503871877
0.4411764705882353,0.15045452923387914
0.4426229508196721,0.1503681934290394
0.4444444444444444,0.15028185762419977
0.4444444444444444,0.15019552181936013
0.4444444444444444,0.1501091860145205
0.4444444444444444,0.15002285020968087
0.4444444444444444,0.14993651440484124
0.4444444444444444,0.1498501786000016
0.4444444444444444,0.14976384279516197
0.4444444444444444,0.14967750699032234
0.4444444444444444,0.1495911711854827
0.4444444444444444,0.14950483538064308
0.4444444444444444,0.14941849957580344
0.4444444444444444,0.1493321637709638
0.4461538461538462,0.14924582796612418
0.44776119402985076,0.14915949216128455
0.4489795918367347,0.1490731563564448
0.45,0.14898682055160517
0.45,0.14890048474676554
0.45161290322580644,0.1488141489419259
0.4533333333333333,0.14872781313708627
0.45454545454545453,0.14864147733224664
0.45454545454545453,0.148555141527407
0.45454545454545453,0.14846880572256738
0.45454545454545453,0.14838246991772774
0.45454545454545453,0.1482961341128881
0.45454545454545453,0.14820979830804848
0.45454545454545453,0.14812346250320885
0.45614035087719296,0.14803712669836921
0.45751633986928103,0.14795079089352958
0.45854483925549916,0.14786445508868984
0.46153846153846156,0.1477781192838502
0.46153846153846156,0.14769178347901057
0.46153846153846156,0.14760544767417094
0.46153846153846156,0.1475191118693313
0.46153846153846156,0.14743277606449168
0.4634146341463415,0.14734644025965205
0.4647887323943662,0.1472601044548124
0.4666666666666667,0.14717376864997278
0.4666666666666667,0.14708743284513315
0.4666666666666667,0.14700109704029352
0.46808510638297873,0.14691476123545388
0.4696969696969697,0.14682842543061425
0.47058823529411764,0.14674208962577462
0.47058823529411764,0.146655753820935
0.4720496894409938,0.14656941801609524
0.47368421052631576,0.1464830822112556
0.47368421052631576,0.14639674640641598
0.475177304964539,0.14631041060157635
0.47619047619047616,0.1462240747967367
0.4774193548387097,0.14613773899189708
0.4782608695652174,0.14605140318705745
0.48,0.14596506738221782
0.48148148148148145,0.14587873157737818
0.4827586206896552,0.14579239577253855
0.4845360824742268,0.14570605996769892
0.4864864864864865,0.1456197241628593
0.48828125,0.14553338835801966
0.49,0.14544705255318002
0.4925373134328358,0.1453607167483404
0.4955223880597015,0.14527438094350065
0.5,0.14518804513866101
0.5,0.14510170933382138
0.5,0.14501537352898175
0.5,0.14492903772414212
0.5,0.14484270191930249
0.5,0.14475636611446285
0.5,0.14467003030962322
0.5,0.1445836945047836
0.5,0.14449735869994396
0.5,0.14441102289510432
0.5,0.1443246870902647
0.5,0.14423835128542506
0.5,0.14415201548058543
0.5,0.1440656796757458
0.5,0.14397934387090605
0.5,0.14389300806606642
0.5,0.1438066722612268
0.5,0.14372033645638715
0.5,0.14363400065154752
0.5,0.1435476648467079
0.5,0.14346132904186826
0.5,0.14337499323702863
0.5,0.143288657432189
0.5,0.14320232162734936
0.5,0.14311598582250973
0.5,0.1430296500176701
0.5,0.14294331421283046
0.5,0.14285697840799083
0.5,0.1427706426031511
0.5,0.14268430679831146
0.5,0.14259797099347182
0.5,0.1425116351886322
0.5,0.14242529938379256
0.5,0.14233896357895293
0.5,0.1422526277741133
0.5,0.14216629196927366
0.5,0.14207995616443403
0.5,0.1419936203595944
0.5,0.14190728455475476
0.5,0.14182094874991513
0.5,0.1417346129450755
0.5,0.14164827714023587
0.5,0.14156194133539624
0.5,0.1414756055305565
0.5,0.14138926972571686
0.5,0.14130293392087723
0.5,0.1412165981160376
0.5,0.14113026231119796
0.5,0.14104392650635833
0.5,0.1409575907015187
0.5,0.14087125489667907
0.5,0.14078491909183943
0.5,0.1406985832869998
0.5,0.14061224748216017
0.5,0.14052591167732054
0.5,0.1404395758724809
0.5073529411764706,0.14035324006764127
0.5106382978723404,0.14026690426280164
0.5128205128205128,0.1401805684579619
0.5142857142857142,0.14009423265312226
0.5161290322580645,0.14000789684828263
0.5176056338028169,0.139921561043443
0.52,0.13983522523860337
0.5209580838323353,0.13974888943376373
0.5217391304347826,0.1396625536289241
0.5238095238095238,0.13957621782408447
0.5243243243243243,0.13948988201924484
0.5263157894736842,0.1394035462144052
0.5263157894736842,0.13931721040956557
0.5284552845528455,0.13923087460472594
0.5294117647058824,0.1391445387998863
0.5301204819277109,0.13905820299504668
0.5324675324675324,0.13897186719020693
0.5333333333333333,0.1388855313853673
0.5333333333333333,0.13879919558052767
0.5333333333333333,0.13871285977568804
0.5363636363636364,0.1386265239708484
0.5384615384615384,0.13854018816600877
0.5384615384615384,0.13845385236116914
0.5384615384615384,0.1383675165563295
0.5384615384615384,0.13828118075148987
0.5405405405405406,0.13819484494665024
0.5416666666666666,0.1381085091418106
0.5448275862068965,0.13802217333697098
0.5454545454545454,0.13793583753213134
0.5454545454545454,0.1378495017272917
0.5454545454545454,0.13776316592245208
0.5454545454545454,0.13767683011761234
0.5454545454545454,0.1375904943127727
0.5454545454545454,0.13750415850793307
0.5483870967741935,0.13741782270309344
0.55,0.1373314868982538
0.5517241379310345,0.13724515109341417
0.553030303030303,0.13715881528857454
0.5555555555555556,0.1370724794837349
0.5555555555555556,0.13698614367889528
0.5555555555555556,0.13689980787405565
0.5555555555555556,0.136813472069216
0.5555555555555556,0.13672713626437638
0.5555555555555556,0.13664080045953675
0.5555555555555556,0.13655446465469712
0.5555555555555556,0.13646812884985748
0.5555555555555556,0.13638179304501774
0.5581395348837209,0.1362954572401781
0.56,0.13620912143533848
0.5617529880478087,0.13612278563049884
0.5625,0.1360364498256592
0.5625,0.13595011402081958
0.5652173913043478,0.13586377821597995
0.5666666666666667,0.13577744241114031
0.5689655172413793,0.13569110660630068
0.5714285714285714,0.13560477080146105
0.5714285714285714,0.13551843499662142
0.5714285714285714,0.13543209919178179
0.5714285714285714,0.13534576338694215
0.5714285714285714,0.13525942758210252
0.5714285714285714,0.1351730917772629
0.5714285714285714,0.13508675597242314
0.5714285714285714,0.1350004201675835
0.5714285714285714,0.13491408436274388
0.5714285714285714,0.13482774855790425
0.5714285714285714,0.13474141275306462
0.5714285714285714,0.13465507694822498
0.5714285714285714,0.13456874114338535
0.5714285714285714,0.13448240533854572
0.5714285714285714,0.1343960695337061
0.5720164609053497,0.13430973372886645
0.5757575757575758,0.13422339792402682
0.5777777777777777,0.1341370621191872
0.5789473684210527,0.13405072631434756
0.5803667745415318,0.13396439050950792
0.5833333333333334,0.13387805470466818
0.5833333333333334,0.13379171889982855
0.5833333333333334,0.13370538309498892
0.5833333333333334,0.13361904729014928
0.5853658536585366,0.13353271148530965
0.5882352941176471,0.13344637568047002
0.5882352941176471,0.1333600398756304
0.5906040268456376,0.13327370407079075
0.5909090909090909,0.13318736826595112
0.59375,0.1331010324611115
0.5957446808510638,0.13301469665627186
0.6,0.13292836085143223
0.6,0.1328420250465926
0.6,0.13275568924175296
0.6,0.13266935343691333
0.6,0.13258301763207359
0.6,0.13249668182723395
0.6,0.13241034602239432
0.6,0.1323240102175547
0.6,0.13223767441271506
0.6,0.13215133860787542
0.6,0.1320650028030358
0.6,0.13197866699819616
0.6,0.13189233119335653
0.6,0.1318059953885169
0.6,0.13171965958367726
0.6,0.13163332377883763
0.6,0.131546987973998
0.6,0.13146065216915837
0.6,0.13137431636431873
0.6,0.131287980559479
0.6,0.13120164475463936
0.6,0.13111530894979972
0.6,0.1310289731449601
0.6,0.13094263734012046
0.6,0.13085630153528083
0.6,0.1307699657304412
0.6,0.13068362992560156
0.6,0.13059729412076193
0.6,0.1305109583159223
0.6,0.13042462251108267
0.6,0.13033828670624303
0.6,0.1302519509014034
0.6,0.13016561509656377
0.6,0.13007927929172403
0.6013712047012733,0.1299929434868844
0.6052631578947368,0.12990660768204476
0.6071428571428571,0.12982027187720513
0.6086956521739131,0.1297339360723655
0.6111111111111112,0.12964760026752586
0.6111111111111112,0.12956126446268623
0.6129032258064516,0.1294749286578466
0.6153846153846154,0.12938859285300697
0.6153846153846154,0.12930225704816734
0.6153846153846154,0.1292159212433277
0.6176470588235294,0.12912958543848807
0.6190476190476191,0.12904324963364844
0.6216216216216216,0.1289569138288088
0.625,0.12887057802396917
0.625,0.12878424221912943
0.625,0.1286979064142898
0.625,0.12861157060945017
0.625,0.12852523480461053
0.625,0.1284388989997709
0.625,0.12835256319493127
0.625,0.12826622739009164
0.625,0.128179891585252
0.625,0.12809355578041237
0.625,0.12800721997557274
0.6285714285714286,0.1279208841707331
0.6304347826086957,0.12783454836589347
0.631578947368421,0.12774821256105384
0.6347826086956522,0.1276618767562142
0.6363636363636364,0.12757554095137458
0.6363636363636364,0.12748920514653483
0.6363636363636364,0.1274028693416952
0.6363636363636364,0.12731653353685557
0.6388888888888888,0.12723019773201594
0.6410256410256411,0.1271438619271763
0.6428571428571429,0.12705752612233667
0.6428571428571429,0.12697119031749704
0.6444444444444445,0.1268848545126574
0.6470588235294118,0.12679851870781778
0.6470588235294118,0.12671218290297814
0.6497890295358649,0.1266258470981385
0.6506024096385542,0.12653951129329888
0.6521739130434783,0.12645317548845925
0.6551724137931034,0.12636683968361961
0.6571428571428571,0.12628050387877987
0.66,0.12619416807394024
0.6651376146788991,0.1261078322691006
0.6666666666666666,0.12602149646426097
0.6666666666666666,0.12593516065942134
0.6666666666666666,0.1258488248545817
0.6666666666666666,0.12576248904974208
0.6666666666666666,0.12567615324490244
0.6666666666666666,0.1255898174400628
0.6666666666666666,0.12550348163522318
0.6666666666666666,0.12541714583038355
0.6666666666666666,0.12533081002554392
0.6666666666666666,0.12524447422070428
0.6666666666666666,0.12515813841586465
0.6666666666666666,0.12507180261102502
0.6666666666666666,0.12498546680618527
0.6666666666666666,0.12489913100134564
0.6666666666666666,0.12481279519650601
0.6666666666666666,0.12472645939166638
0.6666666666666666,0.12464012358682675
0.6666666666666666,0.12455378778198711
0.6666666666666666,0.12446745197714748
0.6666666666666666,0.12438111617230785
0.6666666666666666,0.12429478036746822
0.6666666666666666,0.12420844456262858
0.6666666666666666,0.12412210875778895
0.6666666666666666,0.12403577295294932
0.6666666666666666,0.12394943714810969
0.6699029126213593,0.12386310134327005
0.6744186046511628,0.12377676553843042
0.6774193548387096,0.12369042973359068
0.68,0.12360409392875105
0.6818181818181818,0.12351775812391141
0.6829268292682927,0.12343142231907178
0.6842105263157895,0.12334508651423215
0.6875,0.12325875070939252
0.6875,0.12317241490455288
0.6896551724137931,0.12308607909971325
0.6923076923076923,0.12299974329487362
0.6923076923076923,0.12291340749003399
0.6923076923076923,0.12282707168519436
0.6956521739130435,0.12274073588035472
0.6976744186046512,0.12265440007551509
0.7,0.12256806427067546
0.7,0.12248172846583583
0.7,0.12239539266099608
0.7,0.12230905685615645
0.7,0.12222272105131682
0.7037037037037037,0.12213638524647719
0.7058823529411765,0.12205004944163755
0.7066666666666667,0.12196371363679792
0.7096774193548387,0.12187737783195829
0.7130177514792899,0.12179104202711866
0.7142857142857143,0.12170470622227902
0.7142857142857143,0.12161837041743939
0.7142857142857143,0.12153203461259976
0.7142857142857143,0.12144569880776013
0.7142857142857143,0.1213593630029205
0.7142857142857143,0.12127302719808086
0.7142857142857143,0.12118669139324112
0.7142857142857143,0.12110035558840149
0.7142857142857143,0.12101401978356185
0.7142857142857143,0.12092768397872222
0.7164179104477612,0.12084134817388259
0.72,0.12075501236904296
0.7222222222222222,0.12066867656420333
0.7241379310344828,0.1205823407593637
0.7272727272727273,0.12049600495452406
0.7272727272727273,0.12040966914968443
0.7272727272727273,0.1203233333448448
0.7272727272727273,0.12023699754000516
0.7307692307692307,0.12015066173516553
0.7333333333333333,0.1200643259303259
0.7333333333333333,0.11997799012548627
0.7368421052631579,0.11989165432064652
0.7368421052631579,0.11980531851580689
0.74,0.11971898271096726
0.7428571428571429,0.11963264690612763
0.7472527472527473,0.119546311101288
0.75,0.11945997529644836
0.75,0.11937363949160873
0.75,0.1192873036867691
0.75,0.11920096788192946
0.75,0.11911463207708983
0.75,0.1190282962722502
0.75,0.11894196046741057
0.75,0.11885562466257094
0.75,0.1187692888577313
0.75,0.11868295305289167
0.7555555555555555,0.11859661724805193
0.7584269662921348,0.1185102814432123
0.7619047619047619,0.11842394563837266
0.7647058823529411,0.11833760983353303
0.7653061224489796,0.1182512740286934
0.7692307692307693,0.11816493822385377
0.7692307692307693,0.11807860241901413
0.7708333333333334,0.1179922666141745
0.7727272727272727,0.11790593080933487
0.7772511848341233,0.11781959500449524
0.7777777777777778,0.1177332591996556
0.7777777777777778,0.11764692339481597
0.7777777777777778,0.11756058758997634
0.7777777777777778,0.11747425178513671
0.7777777777777778,0.11738791598029696
0.78125,0.11730158017545733
0.7835051546391752,0.1172152443706177
0.7857142857142857,0.11712890856577807
0.7857142857142857,0.11704257276093843
0.7894736842105263,0.1169562369560988
0.7916666666666666,0.11686990115125917
0.7945205479452054,0.11678356534641954
0.8,0.1166972295415799
0.8,0.11661089373674027
0.8,0.11652455793190064
0.8,0.11643822212706101
0.8,0.11635188632222138
0.8,0.11626555051738174
0.8,0.11617921471254211
0.8,0.11609287890770237
0.8,0.11600654310286274
0.8,0.1159202072980231
0.8,0.11583387149318347
0.8,0.11574753568834384
0.8,0.1156611998835042
0.8,0.11557486407866457
0.8,0.11548852827382494
0.8,0.11540219246898531
0.8,0.11531585666414568
0.8,0.11522952085930604
0.8,0.11514318505446641
0.8,0.11505684924962678
0.8,0.11497051344478715
0.8,0.11488417763994752
0.8,0.11479784183510777
0.8032786885245902,0.11471150603026814
0.8076923076923077,0.11462517022542851
0.8095238095238095,0.11453883442058888
0.8125,0.11445249861574924
0.8126315789473684,0.11436616281090961
0.8170731707317073,0.11427982700606998
0.8181818181818182,0.11419349120123035
0.8181818181818182,0.11410715539639071
0.8181818181818182,0.11402081959155108
0.8222222222222222,0.11393448378671145
0.8235294117647058,0.11384814798187182
0.8269230769230769,0.11376181217703218
0.830379746835443,0.11367547637219255
0.8333333333333334,0.11358914056735281
0.8333333333333334,0.11350280476251318
0.8333333333333334,0.11341646895767354
0.8333333333333334,0.11333013315283391
0.8333333333333334,0.11324379734799428
0.8333333333333334,0.11315746154315465
0.8333333333333334,0.11307112573831501
0.8333333333333334,0.11298478993347538
0.8333333333333334,0.11289845412863575
0.8333333333333334,0.11281211832379612
0.8333333333333334,0.11272578251895649
0.8333333333333334,0.11263944671411685
0.8333333333333334,0.11255311090927722
0.8387096774193549,0.11246677510443759
0.8421052631578947,0.11238043929959796
0.8444444444444444,0.11229410349475821
0.8461538461538461,0.11220776768991858
0.8472222222222222,0.11212143188507895
0.85,0.11203509608023932
0.8536585365853658,0.11194876027539968
0.8571428571428571,0.11186242447056005
0.8571428571428571,0.11177608866572042
0.8571428571428571,0.11168975286088079
0.8571428571428571,0.11160341705604115
0.8571428571428571,0.11151708125120152
0.8571428571428571,0.11143074544636189
0.8571428571428571,0.11134440964152226
0.8571428571428571,0.11125807383668262
0.8571428571428571,0.11117173803184299
0.8607594936708861,0.11108540222700336
0.8636363636363636,0.11099906642216362
0.8666666666666667,0.11091273061732398
0.868421052631579,0.11082639481248435
0.8715596330275229,0.11074005900764472
0.875,0.11065372320280509
0.875,0.11056738739796546
0.875,0.11048105159312582
0.875,0.11039471578828619
0.875,0.11030837998344656
0.875,0.11022204417860693
0.8765792031098154,0.1101357083737673
0.8809523809523809,0.11004937256892766
0.8823529411764706,0.10996303676408803
0.8888888888888888,0.1098767009592484
0.8888888888888888,0.10979036515440876
0.8888888888888888,0.10970402934956902
0.8888888888888888,0.10961769354472939
0.8888888888888888,0.10953135773988976
0.8942307692307693,0.10944502193505012
0.8970588235294118,0.10935868613021049
0.9,0.10927235032537086
0.9,0.10918601452053123
0.9,0.1090996787156916
0.9047619047619048,0.10901334291085196
0.9090909090909091,0.10892700710601233
0.9090909090909091,0.1088406713011727
0.9090909090909091,0.10875433549633307
0.9117647058823529,0.10866799969149343
0.9142857142857143,0.1085816638866538
0.9166666666666666,0.10849532808181406
0.9166666666666666,0.10840899227697443
0.92,0.10832265647213479
0.9230769230769231,0.10823632066729516
0.9230769230769231,0.10814998486245553
0.926829268292683,0.1080636490576159
0.9285714285714286,0.10797731325277626
0.9310344827586207,0.10789097744793663
0.9333333333333333,0.107804641643097
0.9357798165137615,0.10771830583825737
0.9385964912280702,0.10763197003341773
0.9411764705882353,0.1075456342285781
0.9444444444444444,0.10745929842373847
0.9473684210526315,0.10737296261889884
0.9523809523809523,0.1072866268140592
0.9545454545454546,0.10720029100921946
0.9583333333333334,0.10711395520437983
0.9616228070175439,0.1070276193995402
0.9655172413793104,0.10694128359470056
0.9696969696969697,0.10685494778986093
0.9743589743589743,0.1067686119850213
0.9789473684210527,0.10668227618018167
0.984251968503937,0.10659594037534204
0.9968253968253968,0.1065096045705024
1.0,0.10642326876566277
1.0,0.10633693296082314
1.0,0.1062505971559835
1.0,0.10616426135114387
1.0,0.10607792554630424
1.0,0.10599158974146461
1.0,0.10590525393662487
1.0,0.10581891813178523
1.0,0.1057325823269456
1.0,0.10564624652210597
1.0,0.10555991071726634
1.0,0.1054735749124267
1.0,0.10538723910758707
1.0,0.10530090330274744
1.0,0.10521456749790781
1.0,0.10512823169306817
1.0,0.10504189588822854
1.0,0.10495556008338891
1.0,0.10486922427854928
1.0,0.10478288847370965
1.0,0.1046965526688699
1.0,0.10461021686403027
1.0,0.10452388105919064
1.0,0.104437545254351
1.0,0.10435120944951137
1.0,0.10426487364467174
1.0,0.10417853783983211
1.0,0.10409220203499248
1.0,0.10400586623015284
1.0,0.10391953042531321
1.0,0.10383319462047358
1.0,0.10374685881563395
1.0,0.10366052301079431
1.0,0.10357418720595468
1.0,0.10348785140111505
1.0,0.1034015155962753
1.0,0.10331517979143567
1.0,0.10322884398659604
1.0,0.10314250818175641
1.0,0.10305617237691678
1.0,0.10296983657207714
1.0,0.10288350076723751
1.0,0.10279716496239788
1.0,0.10271082915755825
1.0,0.10262449335271862
1.0,0.10253815754787898
1.016260162601626,0.10245182174303935
1.0229357798165137,0.10236548593819972
1.028169014084507,0.10227915013336009
1.032258064516129,0.10219281432852045
1.0357142857142858,0.10210647852368071
1.0416666666666667,0.10202014271884108
1.0454545454545454,0.10193380691400145
1.0477707006369428,0.10184747110916181
1.0526315789473684,0.10176113530432218
1.0555555555555556,0.10167479949948255
1.0588235294117647,0.10158846369464292
1.0625,0.10150212788980328
1.0666666666666667,0.10141579208496365
1.0689655172413792,0.10132945628012402
1.0714285714285714,0.10124312047528439
1.0769230769230769,0.10115678467044475
1.0769230769230769,0.10107044886560512
1.0833333333333333,0.10098411306076549
1.083969465648855,0.10089777725592575
1.088235294117647,0.10081144145108611
1.0909090909090908,0.10072510564624648
1.0930232558139534,0.10063876984140685
1.0975609756097562,0.10055243403656722
1.1,0.10046609823172759
1.1,0.10037976242688795
1.105263157894737,0.10029342662204832
1.1111111111111112,0.10020709081720869
1.1111111111111112,0.10012075501236906
1.1111111111111112,0.10003441920752942
1.1145833333333333,0.09994808340268979
1.1176470588235294,0.09986174759785016
1.125,0.09977541179301053
1.125,0.0996890759881709
1.125,0.09960274018333115
1.125,0.09951640437849152
1.1290322580645162,0.09943006857365189
1.1333333333333333,0.09934373276881225
1.1388888888888888,0.09925739696397262
1.1428571428571428,0.09917106115913299
1.1428571428571428,0.09908472535429336
1.1428571428571428,0.09899838954945372
1.1428571428571428,0.09891205374461409
1.1428571428571428,0.09882571793977446
1.1470588235294117,0.09873938213493483
1.1538461538461537,0.0986530463300952
1.155844155844156,0.09856671052525556
1.16,0.09848037472041593
1.1666666666666667,0.0983940389155763
1.1666666666666667,0.09830770311073656
1.1666666666666667,0.09822136730589692
1.1666666666666667,0.09813503150105729
1.1666666666666667,0.09804869569621766
1.1666666666666667,0.09796235989137803
1.1666666666666667,0.0978760240865384
1.1696969696969697,0.09778968828169876
1.1746987951807228,0.09770335247685913
1.1794871794871795,0.0976170166720195
1.1818181818181819,0.09753068086717986
1.1851851851851851,0.09744434506234023
1.1890243902439024,0.0973580092575006
1.1951219512195121,0.09727167345266097
1.2,0.09718533764782133
1.2,0.0970990018429817
1.2,0.09701266603814196
1.2,0.09692633023330233
1.2,0.0968399944284627
1.2,0.09675365862362306
1.2,0.09666732281878343
1.2,0.0965809870139438
1.2,0.09649465120910417
1.2,0.09640831540426453
1.2,0.0963219795994249
1.2083333333333333,0.09623564379458527
1.2142857142857142,0.09614930798974564
1.2173913043478262,0.096062972184906
1.2222222222222223,0.09597663638006637
1.2222222222222223,0.09589030057522674
1.2258064516129032,0.095803964770387
1.2307692307692308,0.09571762896554736
1.233644859813084,0.09563129316070773
1.2380952380952381,0.0955449573558681
1.2439024390243902,0.09545862155102847
1.25,0.09537228574618883
1.25,0.0952859499413492
1.25,0.09519961413650957
1.25,0.09511327833166994
1.25,0.0950269425268303
1.2580645161290323,0.09494060672199067
1.2665036674816625,0.09485427091715104
1.2692307692307692,0.09476793511231141
1.2727272727272727,0.09468159930747178
1.2758620689655173,0.09459526350263214
1.2808988764044944,0.0945089276977924
1.2857142857142858,0.09442259189295277
1.2857142857142858,0.09433625608811314
1.2857142857142858,0.0942499202832735
1.2857142857142858,0.09416358447843387
1.2916666666666667,0.09407724867359424
1.2972972972972974,0.0939909128687546
1.3,0.09390457706391497
1.302325581395349,0.09381824125907534
1.3076923076923077,0.09373190545423571
1.3125,0.09364556964939608
1.3162393162393162,0.09355923384455644
1.3225806451612903,0.09347289803971681
1.3333333333333333,0.09338656223487718
1.3333333333333333,0.09330022643003755
1.3333333333333333,0.0932138906251978
1.3333333333333333,0.09312755482035817
1.3333333333333333,0.09304121901551854
1.3333333333333333,0.0929548832106789
1.3333333333333333,0.09286854740583927
1.3333333333333333,0.09278221160099964
1.3333333333333333,0.09269587579616001
1.3461538461538463,0.09260953999132038
1.3516483516483517,0.09252320418648075
1.3571428571428572,0.09243686838164111
1.3625,0.09235053257680148
1.3636363636363635,0.09226419677196185
1.3703703703703705,0.09217786096712222
1.375,0.09209152516228258
1.375,0.09200518935744284
1.375,0.09191885355260321
1.3830409356725146,0.09183251774776358
1.3888888888888888,0.09174618194292394
1.394736842105263,0.09165984613808431
1.4,0.09157351033324468
1.4,0.09148717452840505
1.4,0.09140083872356541
1.4,0.09131450291872578
1.4,0.09122816711388615
1.4,0.09114183130904652
1.4,0.09105549550420688
1.4,0.09096915969936725
1.4018264840182648,0.09088282389452762
1.4102564102564104,0.09079648808968799
1.4166666666666667,0.09071015228484824
1.42,0.09062381648000861
1.4285714285714286,0.09053748067516898
1.4285714285714286,0.09045114487032935
1.4285714285714286,0.09036480906548972
1.4285714285714286,0.09027847326065008
1.4333333333333333,0.09019213745581045
1.4411764705882353,0.09010580165097082
1.4444444444444444,0.09001946584613119
1.4444444444444444,0.08993313004129155
1.4509803921568627,0.08984679423645192
1.4545454545454546,0.08976045843161229
1.4615384615384615,0.08967412262677266
1.4666666666666666,0.08958778682193302
1.471264367816092,0.08950145101709339
1.4782608695652173,0.08941511521225365
1.4871794871794872,0.08932877940741402
1.5,0.08924244360257438
1.5,0.08915610779773475
1.5,0.08906977199289512
1.5,0.08898343618805549
1.5,0.08889710038321585
1.5,0.08881076457837622
1.5,0.08872442877353659
1.5,0.08863809296869696
1.5,0.08855175716385733
1.5,0.08846542135901769
1.5166666666666666,0.08837908555417806
1.5263157894736843,0.08829274974933843
1.5333333333333334,0.08820641394449868
1.5384615384615385,0.08812007813965905
1.5454545454545454,0.08803374233481942
1.5483870967741935,0.08794740652997979
1.5555555555555556,0.08786107072514016
1.5555555555555556,0.08777473492030052
1.5625,0.08768839911546089
1.5714285714285714,0.08760206331062126
1.5714285714285714,0.08751572750578163
1.5714285714285714,0.087429391700942
1.5714285714285714,0.08734305589610236
1.5806451612903225,0.08725672009126273
1.5833333333333333,0.0871703842864231
1.5909090909090908,0.08708404848158346
1.6,0.08699771267674383
1.6,0.08691137687190409
1.6,0.08682504106706446
1.6,0.08673870526222482
1.6,0.08665236945738519
1.6,0.08656603365254556
1.6,0.08647969784770593
1.6071428571428572,0.0863933620428663
1.6153846153846154,0.08630702623802666
1.620253164556962,0.08622069043318703
1.625,0.0861343546283474
1.625,0.08604801882350777
1.6363636363636365,0.08596168301866813
1.6390977443609023,0.0858753472138285
1.6470588235294117,0.08578901140898887
1.6551724137931034,0.08570267560414924
1.6666666666666667,0.0856163397993095
1.6666666666666667,0.08553000399446986
1.6666666666666667,0.08544366818963023
1.6666666666666667,0.0853573323847906
1.6666666666666667,0.08527099657995096
1.6666666666666667,0.08518466077511133
1.6756756756756757,0.0850983249702717
1.6842105263157894,0.08501198916543207
1.6923076923076923,0.08492565336059243
1.6984126984126984,0.0848393175557528
1.7,0.08475298175091317
1.7105263157894737,0.08466664594607354
1.7142857142857142,0.0845803101412339
1.7142857142857142,0.08449397433639427
1.72,0.08440763853155464
1.7272727272727273,0.0843213027267149
1.7346938775510203,0.08423496692187527
1.7446808510638299,0.08414863111703563
1.75,0.084062295312196
1.75,0.08397595950735637
1.7555555555555555,0.08388962370251674
1.7647058823529411,0.0838032878976771
1.7727272727272727,0.08371695209283747
1.7777777777777777,0.08363061628799784
1.7826086956521738,0.0835442804831582
1.7908496732026145,0.08345794467831857
1.8,0.08337160887347894
1.8,0.08328527306863931
1.8,0.08319893726379968
1.8,0.08311260145895993
1.8,0.0830262656541203
1.8,0.08293992984928067
1.8125,0.08285359404444104
1.8181818181818181,0.0827672582396014
1.825,0.08268092243476177
1.8333333333333333,0.08259458662992214
1.8333333333333333,0.08250825082508251
1.8333333333333333,0.08242191502024288
1.8333333333333333,0.08233557921540324
1.8440366972477065,0.08224924341056361
1.8484848484848484,0.08216290760572398
1.8571428571428572,0.08207657180088435
1.8571428571428572,0.08199023599604471
1.86,0.08190390019120508
1.8717948717948718,0.08181756438636534
1.875,0.0817312285815257
1.878787878787879,0.08164489277668607
1.8888888888888888,0.08155855697184644
1.8888888888888888,0.08147222116700681
1.9,0.08138588536216718
1.903225806451613,0.08129954955732754
1.9090909090909092,0.08121321375248791
1.9166666666666667,0.08112687794764828
1.9254658385093169,0.08104054214280865
1.9333333333333333,0.08095420633796901
1.9416909620991254,0.08086787053312938
1.9523809523809523,0.08078153472828975
1.9622641509433962,0.08069519892345012
1.9767441860465116,0.08060886311861049
2.0,0.08052252731377074
2.0,0.08043619150893111
2.0,0.08034985570409148
2.0,0.08026351989925185
2.0,0.08017718409441221
2.0,0.08009084828957258
2.0,0.08000451248473295
2.0,0.07991817667989332
2.0,0.07983184087505368
2.0,0.07974550507021405
2.0,0.07965916926537442
2.0,0.07957283346053479
2.0,0.07948649765569515
2.0,0.07940016185085552
2.0,0.07931382604601578
2.0229007633587788,0.07922749024117615
2.041095890410959,0.07914115443633651
2.0526315789473686,0.07905481863149688
2.0625,0.07896848282665725
2.0714285714285716,0.07888214702181762
2.0816326530612246,0.07879581121697798
2.090909090909091,0.07870947541213835
2.1,0.07862313960729872
2.1098265895953756,0.07853680380245909
2.111111111111111,0.07845046799761946
2.125,0.07836413219277982
2.125,0.07827779638794019
2.1333333333333333,0.07819146058310056
2.142857142857143,0.07810512477826093
2.142857142857143,0.07801878897342118
2.15,0.07793245316858155
2.1595744680851063,0.07784611736374192
2.1666666666666665,0.07775978155890229
2.1666666666666665,0.07767344575406265
2.1666666666666665,0.07758710994922302
2.180633147113594,0.07750077414438339
2.188888888888889,0.07741443833954376
2.2,0.07732810253470412
2.2,0.07724176672986449
2.2,0.07715543092502486
2.2,0.07706909512018523
2.2,0.0769827593153456
2.2142857142857144,0.07689642351050596
2.2222222222222223,0.07681008770566633
2.2333333333333334,0.07672375190082659
2.25,0.07663741609598695
2.25,0.07655108029114732
2.2588235294117647,0.07646474448630769
2.272727272727273,0.07637840868146806
2.2857142857142856,0.07629207287662843
2.2857142857142856,0.07620573707178879
2.2857142857142856,0.07611940126694916
2.3,0.07603306546210953
2.3076923076923075,0.0759467296572699
2.3214285714285716,0.07586039385243026
2.3333333333333335,0.07577405804759063
2.3333333333333335,0.075687722242751
2.3333333333333335,0.07560138643791137
2.3384615384615386,0.07551505063307162
2.3529411764705883,0.07542871482823199
2.3636363636363638,0.07534237902339236
2.375,0.07525604321855273
2.380952380952381,0.0751697074137131
2.391304347826087,0.07508337160887346
2.4,0.07499703580403383
2.4,0.0749106999991942
2.4,0.07482436419435456
2.4,0.07473802838951493
2.4166666666666665,0.0746516925846753
2.4285714285714284,0.07456535677983567
2.4285714285714284,0.07447902097499604
2.4423076923076925,0.0743926851701564
2.45,0.07430634936531677
2.4615384615384617,0.07422001356047703
2.4741784037558685,0.0741336777556374
2.5,0.07404734195079776
2.5,0.07396100614595813
2.5,0.0738746703411185
2.5,0.07378833453627887
2.5,0.07370199873143923
2.5217391304347827,0.0736156629265996
2.533333333333333,0.07352932712175997
2.5454545454545454,0.07344299131692034
2.5555555555555554,0.0733566555120807
2.5625,0.07327031970724107
2.5714285714285716,0.07318398390240144
2.5757575757575757,0.07309764809756181
2.588235294117647,0.07301131229272217
2.6,0.07292497648788243
2.6,0.0728386406830428
2.6,0.07275230487820317
2.6041666666666665,0.07266596907336353
2.625,0.0725796332685239
2.6296296296296298,0.07249329746368427
2.642857142857143,0.07240696165884464
2.659090909090909,0.072320625854005
2.6666666666666665,0.07223429004916537
2.6666666666666665,0.07214795424432574
2.668032786885246,0.07206161843948611
2.6885245901639343,0.07197528263464648
2.7,0.07188894682980684
2.7142857142857144,0.07180261102496721
2.72,0.07171627522012758
2.7333333333333334,0.07162993941528784
2.75,0.0715436036104482
2.76,0.07145726780560857
2.7777777777777777,0.07137093200076894
2.782608695652174,0.0712845961959293
2.7983870967741935,0.07119826039108967
2.8,0.07111192458625004
2.8,0.07102558878141041
2.808988764044944,0.07093925297657078
2.8190476190476192,0.07085291717173114
2.8333333333333335,0.07076658136689151
2.8333333333333335,0.07068024556205188
2.85,0.07059390975721225
2.857142857142857,0.07050757395237262
2.861111111111111,0.07042123814753287
2.875,0.07033490234269324
2.8823529411764706,0.07024856653785361
2.891891891891892,0.07016223073301397
2.9019607843137254,0.07007589492817434
2.9166666666666665,0.06998955912333471
2.9344262295081966,0.06990322331849508
2.9523809523809526,0.06981688751365545
2.9771428571428573,0.06973055170881581
3.0,0.06964421590397618
3.0,0.06955788009913655
3.0,0.06947154429429692
3.0,0.06938520848945728
3.0,0.06929887268461765
3.0,0.06921253687977802
3.0,0.06912620107493828
3.0,0.06903986527009864
3.0357142857142856,0.06895352946525901
3.056338028169014,0.06886719366041938
3.074074074074074,0.06878085785557975
3.090909090909091,0.06869452205074011
3.1025641025641026,0.06860818624590048
3.1176470588235294,0.06852185044106085
3.125,0.06843551463622122
3.142857142857143,0.06834917883138159
3.1531531531531534,0.06826284302654195
3.1666666666666665,0.06817650722170232
3.174934725848564,0.06809017141686269
3.1931818181818183,0.06800383561202306
3.2,0.06791749980718342
3.2,0.06783116400234368
3.21875,0.06774482819750405
3.234042553191489,0.06765849239266442
3.25,0.06757215658782478
3.263157894736842,0.06748582078298515
3.2857142857142856,0.06739948497814552
3.2941176470588234,0.06731314917330589
3.3076923076923075,0.06722681336846625
3.3333333333333335,0.06714047756362662
3.3333333333333335,0.06705414175878699
3.3461538461538463,0.06696780595394736
3.3636363636363638,0.06688147014910772
3.375,0.06679513434426809
3.4,0.06670879853942846
3.4,0.06662246273458872
3.41025641025641,0.06653612692974908
3.4285714285714284,0.06644979112490945
3.4375,0.06636345532006982
3.4545454545454546,0.06627711951523019
3.4732824427480917,0.06619078371039055
3.5,0.06610444790555092
3.5,0.06601811210071129
3.5,0.06593177629587166
3.526315789473684,0.06584544049103203
3.5454545454545454,0.0657591046861924
3.5555555555555554,0.06567276888135276
3.5714285714285716,0.06558643307651313
3.588235294117647,0.0655000972716735
3.6,0.06541376146683386
3.6,0.06532742566199412
3.6176470588235294,0.06524108985715449
3.6315789473684212,0.06515475405231486
3.6511627906976742,0.06506841824747522
3.6666666666666665,0.06498208244263559
3.669724770642202,0.06489574663779596
3.7,0.06480941083295633
3.7142857142857144,0.0647230750281167
3.727272727272727,0.06463673922327706
3.75,0.06455040341843743
3.76,0.0644640676135978
3.7777777777777777,0.06437773180875817
3.8,0.06429139600391853
3.8,0.0642050601990789
3.8333333333333335,0.06411872439423927
3.8360655737704916,0.06403238858939952
3.857142857142857,0.06394605278455989
3.8684210526315788,0.06385971697972026
3.888888888888889,0.06377338117488063
3.9055425448868073,0.063687045370041
3.925925925925926,0.06360070956520136
3.9555555555555557,0.06351437376036173
4.0,0.0634280379555221
4.0,0.06334170215068247
4.0,0.06325536634584283
4.0,0.0631690305410032
4.0,0.06308269473616357
4.007168458781362,0.06299635893132394
4.048387096774194,0.0629100231264843
4.076923076923077,0.06282368732164456
4.1,0.06273735151680493
4.125,0.0626510157119653
4.137931034482759,0.06256467990712566
4.153846153846154,0.06247834410228603
4.166666666666667,0.0623920082974464
4.1875,0.06230567249260677
4.2,0.062219336687767135
4.214285714285714,0.0621330008829275
4.233333333333333,0.06204666507808787
4.25,0.06196032927324824
4.28125,0.061873993468408606
4.3,0.06178765766356897
4.333333333333333,0.06170132185872934
4.333333333333333,0.06161498605388971
4.363636363636363,0.061528650249049965
4.388888888888889,0.06144231444421033
4.4,0.0613559786393707
4.421052631578948,0.06126964283453107
4.443478260869565,0.061183307029691436
4.466666666666667,0.061096971224851804
4.5,0.06101063542001217
4.5,0.06092429961517254
4.523809523809524,0.06083796381033291
4.555555555555555,0.060751628005493274
4.571428571428571,0.06066529220065364
4.6,0.06057895639581401
4.6,0.06049262059097438
4.625,0.060406284786134745
4.653846153846154,0.06031994898129511
4.666666666666667,0.06023361317645537
4.694444444444445,0.06014727737161574
4.71875,0.060060941566776105
4.75,0.05997460576193647
4.777777777777778,0.05988826995709684
4.8,0.05980193415225721
4.8133333333333335,0.059715598347417576
4.833333333333333,0.05962926254257794
4.857142857142857,0.05954292673773831
4.875,0.05945659093289868
4.906976744186046,0.059370255128059046
4.935622317596566,0.059283919323219414
4.9714285714285715,0.05919758351837978
5.0,0.05911124771354015
5.0,0.05902491190870052
5.0,0.058938576103860774
5.022151898734177,0.05885224029902114
5.055555555555555,0.05876590449418151
5.090909090909091,0.05867956868934188
5.117647058823529,0.058593232884502244
5.142857142857143,0.05850689707966261
5.166666666666667,0.05842056127482298
5.1875,0.05833422546998335
5.2,0.058247889665143715
5.223300970873787,0.05816155386030408
5.25,0.05807521805546445
5.28021978021978,0.05798888225062482
5.3076923076923075,0.057902546445785186
5.333333333333333,0.05781621064094555
5.36,0.05772987483610581
5.394190871369295,0.05764353903126618
5.4,0.057557203226426545
5.428571428571429,0.05747086742158691
5.461538461538462,0.05738453161674728
5.5,0.05729819581190765
5.504651162790697,0.057211860007068016
5.55,0.057125524202228384
5.580645161290323,0.05703918839738875
5.6,0.05695285259254912
5.625,0.05686651678770949
5.658536585365853,0.056780180982869854
5.67515923566879,0.05669384517803022
5.714285714285714,0.05660750937319059
5.7407407407407405,0.05652117356835096
5.769230769230769,0.056434837763511214
5.8,0.05634850195867158
5.8108108108108105,0.05626216615383195
5.84,0.05617583034899232
5.875,0.056089494544152685
5.909090909090909,0.05600315873931305
5.960365853658536,0.05591682293447342
6.0,0.05583048712963379
6.0,0.055744151324794156
6.0,0.05565781551995452
6.064516129032258,0.05557147971511489
6.1063829787234045,0.05548514391027526
6.142857142857143,0.055398808105435626
6.166666666666667,0.055312472300595994
6.2,0.05522613649575636
6.216391509433962,0.05513980069091662
6.25,0.055053464886076986
6.285714285714286,0.054967129081237354
6.333333333333333,0.05488079327639772
6.351851851851852,0.05479445747155809
6.378947368421053,0.05470812166671846
6.4,0.054621785861878824
6.428571428571429,0.05453545005703919
6.4867724867724865,0.05444911425219956
6.5,0.05436277844735993
6.568181818181818,0.054276442642520295
6.6,0.05419010683768066
6.625,0.05410377103284103
6.666666666666667,0.0540174352280014
6.709677419354839,0.053931099423161655
6.75,0.05384476361832202
6.8,0.05375842781348239
6.818181818181818,0.05367209200864276
6.84841628959276,0.053585756203803125
6.881987577639752,0.05349942039896349
6.923076923076923,0.05341308459412386
7.0,0.05332674878928423
7.0,0.053240412984444596
7.032085561497326,0.053154077179604964
7.089108910891089,0.05306774137476533
7.133333333333334,0.0529814055699257
7.166666666666667,0.05289506976508607
7.2,0.052808733960246435
7.25,0.0527223981554068
7.296296296296297,0.05263606235056706
7.333333333333333,0.052549726545727427
7.383333333333334,0.052463390740887794
7.416666666666667,0.05237705493604816
7.454545454545454,0.05229071913120853
7.5,0.0522043833263689
7.555555555555555,0.052118047521529265
7.6,0.05203171171668963
7.627450980392157,0.05194537591185
7.666666666666667,0.05185904010701037
7.714285714285714,0.051772704302170736
7.769230769230769,0.0516863684973311
7.818181818181818,0.05160003269249147
7.857142857142857,0.05151369688765184
7.9,0.051427361082812206
7.949579831932773,0.05134102527797246
8.0,0.05125468947313283
8.0,0.0511683536682932
8.076923076923077,0.051082017863453566
8.133333333333333,0.050995682058613934
8.17142857142857,0.0509093462537743
8.210526315789474,0.05082301044893467
8.27536231884058,0.05073667464409504
8.333333333333334,0.050650338839255404
8.375,0.05056400303441577
8.416666666666666,0.05047766722957614
8.476190476190476,0.05039133142473651
8.534090909090908,0.050304995619896875
8.6,0.05021865981505724
8.636363636363637,0.0501323240102175
8.694656488549619,0.05004598820537787
8.75,0.049959652400538235
8.8,0.0498733165956986
8.833333333333334,0.04978698079085897
8.88888888888889,0.04970064498601934
8.966666666666667,0.049614309181179705
9.0,0.04952797337634007
9.0625,0.04944163757150044
9.125,0.04935530176666081
9.18110918544194,0.049268965961821176
9.227272727272727,0.049182630156981544
9.285714285714286,0.04909629435214191
9.333333333333334,0.04900995854730228
9.4,0.04892362274246265
9.444444444444445,0.048837286937622904
9.5,0.04875095113278327
9.571428571428571,0.04866461532794364
9.607142857142858,0.04857827952310401
9.666666666666666,0.048491943718264374
9.727272727272727,0.04840560791342474
9.8,0.04831927210858511
9.848484848484848,0.04823293630374548
9.9,0.048146600498905845
10.0,0.04806026469406621
10.0,0.04797392888922658
10.117647058823529,0.04788759308438695
10.17741935483871,0.047801257279547316
10.228070175438596,0.04771492147470768
10.302158273381295,0.04762858566986805
10.375,0.04754224986502831
10.428571428571429,0.047455914060188675
10.5,0.04736957825534904
10.571428571428571,0.04728324245050941
10.634920634920634,0.04719690664566978
10.703448275862069,0.047110570840830146
10.777777777777779,0.047024235035990514
10.821428571428571,0.04693789923115088
10.88888888888889,0.04685156342631125
10.958333333333334,0.04676522762147162
11.0,0.046678891816631984
11.1,0.04659255601179235
11.166666666666666,0.04650622020695272
11.25,0.04641988440211309
11.325581395348838,0.046333548597273455
11.394736842105264,0.04624721279243371
11.444444444444445,0.04616087698759408
11.526315789473685,0.04607454118275445
11.6,0.045988205377914815
11.666666666666666,0.04590186957307518
11.75,0.04581553376823555
11.8,0.04572919796339592
11.875,0.045642862158556285
11.969696969696969,0.04555652635371665
12.011363636363637,0.04547019054887702
12.142857142857142,0.04538385474403739
12.2,0.045297518939197756
12.272727272727273,0.045211183134358124
12.357142857142858,0.04512484732951849
12.428571428571429,0.04503851152467875
12.520547945205479,0.044952175719839116
12.6,0.044865839914999484
12.666666666666666,0.04477950411015985
12.76923076923077,0.04469316830532022
12.857142857142858,0.04460683250048059
13.0,0.044520496695640954
13.051282051282051,0.04443416089080132
13.161290322580646,0.04434782508596169
13.25,0.04426148928112206
13.335877862595419,0.044175153476282425
13.444444444444445,0.04408881767144279
13.555555555555555,0.04400248186660316
13.625,0.04391614606176353
13.727272727272727,0.043829810256923896
13.815533980582524,0.04374347445208415
13.916666666666666,0.04365713864724452
14.0,0.04357080284240489
14.1,0.043484467037565255
14.178329571106095,0.04339813123272562
14.25925925925926,0.04331179542788599
14.372093023255815,0.04322545962304636
14.466666666666667,0.043139123818206726
14.583333333333334,0.043052788013367094
14.666666666666666,0.04296645220852746
14.75438596491228,0.04288011640368783
14.857142857142858,0.0427937805988482
15.0,0.042707444794008564
15.095238095238095,0.04262110898916893
15.195121951219512,0.0425347731843293
15.294117647058824,0.042448437379489556
15.415094339622641,0.042362101574649924
15.514285714285714,0.04227576576981029
15.615384615384615,0.04218942996497066
15.733333333333333,0.04210309416013103
15.8659793814433,0.042016758355291395
16.0,0.04193042255045176
16.1,0.04184408674561213
16.2,0.0417577509407725
16.333333333333332,0.041671415135932866
16.445026178010473,0.04158507933109323
16.571428571428573,0.0414987435262536
16.636363636363637,0.04141240772141397
16.75,0.041326071916574336
16.84837545126354,0.04123973611173459
16.986486486486488,0.04115340030689496
17.06382978723404,0.04106706450205533
17.166666666666668,0.040980728697215696
17.280898876404493,0.040894392892376064
17.4,0.04080805708753643
17.52112676056338,0.0407217212826968
17.659192825112108,0.04063538547785717
17.771084337349397,0.040549049673017534
17.88,0.0404627138681779
18.0,0.04037637806333827
18.161290322580644,0.04029004225849864
18.27777777777778,0.040203706453659005
18.40909090909091,0.04011737064881937
18.571428571428573,0.04003103484397974
18.75,0.03994469903914
18.857142857142858,0.039858363234300365
19.0,0.03977202742946073
19.147058823529413,0.0396856916246211
19.2972972972973,0.03959935581978147
19.466666666666665,0.039513020014941835
19.625,0.0394266842101022
19.790697674418606,0.03934034840526257
19.916666666666668,0.03925401260042294
20.083333333333332,0.039167676795583306
20.24137931034483,0.039081340990743674
20.392857142857142,0.03899500518590404
20.545454545454547,0.03890866938106441
20.708904109589042,0.03882233357622478
20.857142857142858,0.038735997771385144
21.0,0.0386496619665454
21.166666666666668,0.03856332616170577
21.347826086956523,0.038476990356866136
21.545454545454547,0.038390654552026504
21.6875,0.03830431874718687
21.842105263157894,0.03821798294234724
22.0,0.03813164713750761
22.153846153846153,0.038045311332667975
22.333333333333332,0.03795897552782834
22.5,0.03787263972298871
22.666666666666668,0.03778630391814908
22.846153846153847,0.037699968113309446
23.016949152542374,0.03761363230846981
23.214285714285715,0.03752729650363018
23.4,0.03744096069879044
23.6,0.037354624893950805
23.8,0.03726828908911117
24.0,0.03718195328427154
24.2,0.03709561747943191
24.384615384615383,0.037009281674592276
24.5625,0.036922945869752644
24.748031496062993,0.03683661006491301
24.939393939393938,0.03675027426007338
25.083333333333332,0.03666393845523375
25.291666666666668,0.036577602650394114
25.5,0.03649126684555448
25.714285714285715,0.03640493104071485
25.875,0.03631859523587522
26.076923076923077,0.036232259431035585
26.304347826086957,0.03614592362619584
26.476190476190474,0.03605958782135621
26.72222222222222,0.03597325201651658
26.9,0.035886916211676945
27.113636363636363,0.03580058040683731
27.333333333333332,0.03571424460199768
27.529411764705884,0.03562790879715805
27.8,0.035541572992318415
27.98507462686567,0.03545523718747878
28.2,0.03536890138263915
28.466666666666665,0.03528256557779952
28.651162790697676,0.035196229772959886
28.875,0.035109893968120254
29.111842105263158,0.03502355816328062
29.33884297520661,0.03493722235844099
29.59090909090909,0.034850886553601246
29.8,0.03476455074876161
30.0,0.03467821494392198
30.288235294117648,0.03459187913908235
30.518072289156628,0.034505543334242716
30.75,0.034419207529403084
31.0,0.03433287172456345
31.211764705882352,0.03424653591972382
31.5,0.03416020011488419
31.737373737373737,0.034073864310044555
32.0,0.03398752850520492
32.21951219512195,0.03390119270036529
32.46666666666667,0.03381485689552566
32.78431372549019,0.033728521090686026
33.082294264339154,0.03364218528584639
33.34848484848485,0.03355584948100665
33.6,0.03346951367616702
33.857142857142854,0.033383177871327385
34.18072289156626,0.03329684206648775
34.42857142857143,0.03321050626164812
34.729729729729726,0.03312417045680849
35.0,0.033037834651968856
35.28,0.032951498847129224
35.53846153846154,0.03286516304228959
35.834424695977546,0.03277882723744996
36.148148148148145,0.03269249143261033
36.46153846153846,0.032606155627770694
36.75,0.03251981982293106
37.048780487804876,0.03243348401809143
37.326530612244895,0.032347148213251686
37.65625,0.032260812408412054
37.98076923076923,0.03217447660357242
38.333333333333336,0.03208814079873279
38.666666666666664,0.03200180499389316
39.0,0.031915469189053525
39.306666666666665,0.03182913338421389
39.588235294117645,0.03174279757937426
39.94805194805195,0.03165646177453463
40.25806451612903,0.031570125969694995
40.54545454545455,0.03148379016485536
40.90909090909091,0.03139745436001573
41.291666666666664,0.0313111185551761
41.61538461538461,0.031224782750336466
41.94736842105263,0.031138446945496834
42.193548387096776,0.03105211114065709
42.583333333333336,0.030965775335817458
42.875,0.030879439530977826
43.21666666666667,0.030793103726138193
43.6,0.03070676792129856
43.94039735099338,0.03062043211645893
44.2,0.030534096311619296
44.57746478873239,0.030447760506779664
44.99159663865546,0.030361424701940032
45.30434782608695,0.0302750888971004
45.73809523809524,0.030188753092260767
46.10227272727273,0.030102417287421135
46.5,0.030016081482581503
46.93333333333333,0.02992974567774187
47.267857142857146,0.029843409872902238
47.6,0.029757074068062495
48.0,0.029670738263222862
48.277227722772274,0.02958440245838323
48.666666666666664,0.029498066653543598
49.1219512195122,0.029411730848703965
49.57142857142857,0.029325395043864333
50.005141388174806,0.0292390592390247
50.40331491712707,0.02915272343418507
50.81818181818182,0.029066387629345436
51.166666666666664,0.028980051824505804
51.6,0.02889371601966617
52.0,0.02880738021482654
52.6,0.028721044409986907
53.0,0.028634708605147274
53.422222222222224,0.02854837280030753
53.84,0.0284620369954679
54.2962962962963,0.028375701190628266
54.8,0.028289365385788634
55.361111111111114,0.028203029580949
55.83157894736842,0.02811669377610937
56.25714285714286,0.028030357971269737
56.75,0.027944022166430105
57.333333333333336,0.027857686361590472
57.77322404371585,0.02777135055675084
58.375,0.027685014751911208
58.78947368421053,0.027598678947071575
59.25,0.027512343142231943
59.73134328358209,0.02742600733739231
60.2093023255814,0.02733967153255268
60.73770491803279,0.027253335727712935
61.2030303030303,0.027166999922873303
61.75,0.02708066411803367
62.25655976676385,0.026994328313194038
62.84615384615385,0.026907992508354406
63.34375,0.026821656703514773
63.892857142857146,0.02673532089867514
64.42222222222222,0.02664898509383551
65.0,0.026562649288995877
65.57142857142857,0.026476313484156244
66.1,0.026389977679316612
66.71779141104294,0.02630364187447698
67.3125,0.026217306069637347
67.80952380952381,0.026130970264797715
68.41666666666667,0.026044634459958083
69.03529411764706,0.02595829865511834
69.6086956521739,0.025871962850278707
70.2621359223301,0.025785627045439075
71.01052631578948,0.025699291240599442
71.66666666666667,0.02561295543575981
72.21428571428571,0.025526619630920178
73.0,0.025440283826080545
73.6923076923077,0.025353948021240913
74.25,0.02526761221640128
74.9014598540146,0.02518127641156165
75.66666666666667,0.025094940606722016
76.30434782608695,0.025008604801882384
76.95862068965518,0.02492226899704275
77.54545454545455,0.02483593319220312
78.2,0.024749597387363376
78.88461538461539,0.024663261582523743
79.58333333333333,0.02457692577768411
80.2,0.02449058997284448
81.0,0.024404254168004846
81.66412213740458,0.024317918363165214
82.49230769230769,0.02423158255832558
83.21527777777777,0.02414524675348595
84.0,0.024058910948646317
84.79310344827586,0.023972575143806685
85.41176470588235,0.023886239338967052
86.4,0.02379990353412742
87.27272727272727,0.023713567729287788
88.03448275862068,0.023627231924448155
88.8157894736842,0.023540896119608523
89.6923076923077,0.02345456031476878
90.66666666666667,0.023368224509929147
91.40425531914893,0.023281888705089515
92.21428571428571,0.023195552900249883
92.95454545454545,0.02310921709541025
93.75,0.023022881290570618
94.64473684210526,0.022936545485730986
95.5979381443299,0.022850209680891354
96.61538461538461,0.02276387387605172
97.5609756097561,0.02267753807121209
98.5,0.022591202266372457
99.38461538461539,0.022504866461532824
100.6,0.022418530656693192
101.54545454545455,0.02233219485185356
102.4090909090909,0.022245859047013927
103.12121212121212,0.022159523242174184
104.0,0.02207318743733455
105.0952380952381,0.02198685163249492
105.86111111111111,0.021900515827655287
106.83333333333333,0.021814180022815655
107.82051282051282,0.021727844217976022
108.82692307692308,0.02164150841313639
109.76923076923077,0.021555172608296758
110.82926829268293,0.021468836803457125
111.875,0.021382500998617493
113.0495867768595,0.02129616519377786
114.0,0.02120982938893823
115.13333333333334,0.021123493584098596
116.38916256157636,0.021037157779258964
117.5,0.02095082197441933
118.59154929577464,0.020864486169579588
119.55555555555556,0.020778150364739956
120.61538461538461,0.020691814559900323
121.875,0.02060547875506069
123.22222222222223,0.02051914295022106
124.29729729729729,0.020432807145381426
125.88888888888889,0.020346471340541794
127.21969696969697,0.020260135535702162
128.2405063291139,0.02017379973086253
129.52173913043478,0.020087463926022897
131.16666666666666,0.020001128121183265
132.46428571428572,0.019914792316343632
134.01694915254237,0.019828456511504
135.16216216216216,0.019742120706664368
136.66666666666666,0.019655784901824624
138.09677419354838,0.019569449096984992
139.60752688172042,0.01948311329214536
141.09322033898306,0.019396777487305727
142.5,0.019310441682466095
143.73333333333332,0.019224105877626463
145.01724137931035,0.01913777007278683
146.22222222222223,0.019051434267947198
147.58333333333334,0.018965098463107566
149.18965517241378,0.018878762658267934
150.55769230769232,0.0187924268534283
152.02941176470588,0.01870609104858867
153.4848484848485,0.018619755243749037
155.03703703703704,0.018533419438909404
156.38888888888889,0.018447083634069772
158.125,0.01836074782923003
159.41379310344828,0.018274412024390396
160.88888888888889,0.018188076219550764
162.41666666666666,0.01810174041471113
163.75,0.0180154046098715
165.22222222222223,0.017929068805031867
166.64864864864865,0.017842733000192235
168.42307692307693,0.017756397195352602
169.8181818181818,0.01767006139051297
171.83333333333334,0.017583725585673338
173.42857142857142,0.017497389780833705
175.07142857142858,0.017411053975994073
176.95402298850576,0.01732471817115444
178.66666666666666,0.01723838236631481
180.3846153846154,0.017152046561475176
181.85714285714286,0.017065710756635433
183.4,0.0169793749517958
185.14285714285714,0.016893039146956168
186.86,0.016806703342116536
188.83333333333334,0.016720367537276903
190.65573770491804,0.01663403173243727
192.68571428571428,0.01654769592759764
195.0559662090813,0.016461360122758006
197.1081081081081,0.016375024317918374
198.86666666666667,0.016288688513078742
200.5625,0.01620235270823911
202.4,0.016116016903399477
204.75,0.016029681098559845
206.9875,0.015943345293720212
208.79545454545453,0.01585700948888047
210.84313725490196,0.015770673684040837
212.69230769230768,0.015684337879201204
215.0,0.015598002074361572
217.25,0.01551166626952194
219.125,0.015425330464682308
221.69230769230768,0.015338994659842675
224.0253164556962,0.015252658855003043
226.35384615384615,0.01516632305016341
228.33333333333334,0.015079987245323778
231.0909090909091,0.014993651440484146
233.12,0.014907315635644514
235.56,0.014820979830804881
238.23529411764707,0.014734644025965249
241.0,0.014648308221125617
243.87878787878788,0.014561972416285873
246.46575342465752,0.014475636611446241
248.6818181818182,0.014389300806606609
251.48387096774192,0.014302965001766976
253.83333333333334,0.014216629196927344
256.2831325301205,0.014130293392087712
259.1666666666667,0.01404395758724808
262.26666666666665,0.013957621782408447
265.8,0.013871285977568815
268.3488372093023,0.013784950172729182
271.0144927536232,0.01369861436788955
273.7692307692308,0.013612278563049918
276.78,0.013525942758210285
279.44444444444446,0.013439606953370653
282.32142857142856,0.01335327114853102
285.5925925925926,0.013266935343691277
288.0,0.013180599538851645
290.77777777777777,0.013094263734012013
293.96078431372547,0.01300792792917238
297.0,0.012921592124332748
300.3333333333333,0.012835256319493116
303.6060606060606,0.012748920514653483
307.4222222222222,0.012662584709813851
310.9166666666667,0.012576248904974219
313.8,0.012489913100134586
317.15384615384613,0.012403577295294954
320.17391304347825,0.012317241490455322
324.27659574468083,0.01223090568561569
327.25,0.012144569880776057
331.1,0.012058234075936425
334.5447154471545,0.011971898271096681
337.9130434782609,0.01188556246625705
341.65714285714284,0.011799226661417417
346.06060606060606,0.011712890856577785
350.40909090909093,0.011626555051738152
354.3235294117647,0.01154021924689852
357.875,0.011453883442058888
361.1666666666667,0.011367547637219255
365.5657894736842,0.011281211832379623
370.05263157894734,0.01119487602753999
374.32142857142856,0.011108540222700358
378.72222222222223,0.011022204417860726
382.56,0.010935868613021094
386.87543252595157,0.010849532808181461
391.2105263157895,0.010763197003341718
395.7741935483871,0.010676861198502086
399.9555555555556,0.010590525393662453
405.3333333333333,0.010504189588822821
410.1111111111111,0.010417853783983189
414.73333333333335,0.010331517979143556
419.6666666666667,0.010245182174303924
424.09090909090907,0.010158846369464292
428.4166666666667,0.01007251056462466
432.6666666666667,0.009986174759785027
438.7307692307692,0.009899838954945395
443.94117647058823,0.009813503150105762
449.0,0.00972716734526613
453.83720930232556,0.009640831540426498
459.5833333333333,0.009554495735586865
466.0,0.009468159930747122
471.5,0.00938182412590749
476.09615384615387,0.009295488321067857
481.3061224489796,0.009209152516228225
487.3703703703704,0.009122816711388593
493.76785714285717,0.00903648090654896
499.8181818181818,0.008950145101709328
506.8095238095238,0.008863809296869696
512.6153846153846,0.008777473492030063
519.5510204081633,0.008691137687190431
525.68,0.008604801882350799
531.0,0.008518466077511166
536.1666666666666,0.008432130272671534
544.1428571428571,0.008345794467831902
552.1756756756756,0.00825945866299227
560.1176470588235,0.008173122858152526
566.6,0.008086787053312894
575.5,0.008000451248473262
581.5882352941177,0.00791411544363363
589.0333333333333,0.007827779638793997
595.1756756756756,0.0077414438339543645
602.0,0.007655108029114732
609.2,0.0075687722242751
618.5555555555555,0.0074824364194354676
626.1428571428571,0.007396100614595835
635.3939393939394,0.007309764809756203
643.8,0.007223429004916571
650.7777777777778,0.007137093200076938
658.5238095238095,0.007050757395237306
668.1538461538462,0.006964421590397563
676.8181818181819,0.00687808578555793
686.0,0.006791749980718298
696.0909090909091,0.006705414175878666
706.9166666666666,0.006619078371039033
713.5,0.006532742566199401
723.3333333333334,0.006446406761359769
733.8333333333334,0.006360070956520136
741.0909090909091,0.006273735151680504
752.8333333333334,0.006187399346840872
763.5,0.006101063542001239
773.578947368421,0.006014727737161607
784.3333333333334,0.005928391932321975
798.5,0.005842056127482342
811.2222222222222,0.00575572032264271
824.25,0.005669384517802967
837.1666666666666,0.005583048712963334
850.0248226950355,0.005496712908123702
864.25,0.00541037710328407
877.0588235294117,0.005324041298444437
889.7857142857143,0.005237705493604805
905.1,0.005151369688765173
917.8,0.0050650338839255404
933.0,0.004978698079085908
947.1538461538462,0.004892362274246276
962.1875,0.0048060264694066435
978.6428571428571,0.004719690664567011
994.1111111111111,0.004633354859727379
1012.6923076923077,0.0045470190548877465
1028.2692307692307,0.004460683250048114
1046.5454545454545,0.004374347445208371
1061.6521739130435,0.0042880116403687385
1077.5,0.004201675835529106
1099.642857142857,0.004115340030689474
1123.111111111111,0.0040290042258498415
1143.6,0.003942668421010209
1166.5,0.003856332616170577
1188.25,0.0037699968113309446
1212.25,0.0036836610064913122
1234.0,0.00359732520165168
1259.0460992907801,0.0035109893968120476
1280.5555555555557,0.0034246535919724153
1305.6923076923076,0.003338317787132783
1330.5454545454545,0.0032519819822931506
1353.3,0.0031656461774534073
1378.3333333333333,0.003079310372613775
1404.56,0.0029929745677741426
1436.4285714285713,0.0029066387629345103
1464.7777777777778,0.002820302958094878
1506.8,0.0027339671532552456
1537.4,0.0026476313484156133
1574.36,0.002561295543575981
1604.5714285714287,0.0024749597387363487
1644.8,0.0023886239338967163
1679.8,0.002302288129057084
1714.9310344827586,0.0022159523242174517
1765.65,0.0021296165193778194
1818.0,0.002043280714538187
1866.2,0.0019569449096985547
1901.5,0.0018706091048588114
1953.111111111111,0.001784273300019179
2015.6666666666667,0.0016979374951795467
2079.285714285714,0.0016116016903399144
2137.6,0.001525265885500282
2202.2,0.0014389300806606498
2282.0,0.0013525942758210174
2348.035714285714,0.0012662584709813851
2438.3333333333335,0.0011799226661417528
2543.5714285714284,0.0010935868613021205
2660.3703703703704,0.0010072510564624881
2779.1666666666665,0.0009209152516228558
2891.1111111111113,0.0008345794467832235
3059.4285714285716,0.0007482436419435912
3212.5882352941176,0.0006619078371039588
3459.222222222222,0.0005755720322642155
3703.8,0.0004892362274245832
3947.625,0.00040290042258495085
4415.847826086957,0.0003165646177453185
4990.0,0.0002302288129056862
6152.857142857143,0.00014389300806605387
8614.0,5.755720322642155e-05


==> csv_data/ccdf_total_posts_thin.csv <==
total_posts_value,ccdf
5,0.9999988488559355
5,0.9999125130510959
5,0.9998261772462562
5,0.9997398414414166
5,0.999653505636577
5,0.9995671698317373
5,0.9994808340268976
5,0.999394498222058
5,0.9993081624172183
5,0.9992218266123787
5,0.999135490807539
5,0.9990491550026994
5,0.9989628191978598
5,0.9988764833930202
5,0.9987901475881805
5,0.9987038117833409
5,0.9986174759785013
5,0.9985311401736616
5,0.998444804368822
5,0.9983584685639824
5,0.9982721327591427
5,0.998185796954303
5,0.9980994611494634
5,0.9980131253446237
5,0.9979267895397841
5,0.9978404537349445
5,0.9977541179301048
5,0.9976677821252652
5,0.9975814463204256
5,0.9974951105155859
5,0.9974087747107463
5,0.9973224389059067
5,0.997236103101067
5,0.9971497672962274
5,0.9970634314913878
5,0.996977095686548
5,0.9968907598817084
5,0.9968044240768688
5,0.9967180882720291
5,0.9966317524671895
5,0.9965454166623499
5,0.9964590808575102
5,0.9963727450526706
5,0.996286409247831
5,0.9962000734429913
5,0.9961137376381517
5,0.9960274018333121
5,0.9959410660284724
5,0.9958547302236328
5,0.9957683944187932
5,0.9956820586139534
5,0.9955957228091138
5,0.9955093870042742
5,0.9954230511994345
5,0.9953367153945949
5,0.9952503795897553
5,0.9951640437849156
5,0.995077707980076
5,0.9949913721752364
5,0.9949050363703967
5,0.9948187005655571
5,0.9947323647607175
5,0.9946460289558778
5,0.9945596931510382
5,0.9944733573461986
5,0.9943870215413588
5,0.9943006857365192
5,0.9942143499316796
5,0.9941280141268399
5,0.9940416783220003
5,0.9939553425171607
5,0.993869006712321
5,0.9937826709074814
5,0.9936963351026418
5,0.9936099992978021
5,0.9935236634929625
5,0.9934373276881229
5,0.9933509918832832
5,0.9932646560784436
5,0.993178320273604
5,0.9930919844687642
5,0.9930056486639246
5,0.992919312859085
5,0.9928329770542453
5,0.9927466412494057
5,0.9926603054445661
5,0.9925739696397264
5,0.9924876338348868
5,0.9924012980300472
5,0.9923149622252075
5,0.9922286264203679
5,0.9921422906155283
5,0.9920559548106886
5,0.991969619005849
5,0.9918832832010093
5,0.9917969473961696
5,0.99171061159133
5,0.9916242757864904
5,0.9915379399816507
5,0.9914516041768111
5,0.9913652683719715
5,0.9912789325671318
5,0.9911925967622922
5,0.9911062609574526
5,0.991019925152613
5,0.9909335893477733
5,0.9908472535429337
5,0.990760917738094
5,0.9906745819332544
5,0.9905882461284147
5,0.990501910323575
5,0.9904155745187354
5,0.9903292387138958
5,0.9902429029090561
5,0.9901565671042165
5,0.9900702312993769
5,0.9899838954945372
5,0.9898975596896976
5,0.989811223884858
5,0.9897248880800184
5,0.9896385522751787
5,0.9895522164703391
5,0.9894658806654995
5,0.9893795448606598
5,0.9892932090558201
5,0.9892068732509804
5,0.9891205374461408
5,0.9890342016413012
5,0.9889478658364615
5,0.9888615300316219
5,0.9887751942267823
5,0.9886888584219427
5,0.988602522617103
5,0.9885161868122634
5,0.9884298510074238
5,0.9883435152025841
5,0.9882571793977445
5,0.9881708435929049
5,0.9880845077880651
5,0.9879981719832255
5,0.9879118361783858
5,0.9878255003735462
5,0.9877391645687066
5,0.987652828763867
5,0.9875664929590273
5,0.9874801571541877
5,0.987393821349348
5,0.9873074855445084
5,0.9872211497396688
5,0.9871348139348292
5,0.9870484781299895
5,0.9869621423251499
5,0.9868758065203103
5,0.9867894707154705
5,0.9867031349106309
5,0.9866167991057913
5,0.9865304633009516
5,0.986444127496112
5,0.9863577916912724
5,0.9862714558864327
5,0.9861851200815931
5,0.9860987842767535
5,0.9860124484719138
5,0.9859261126670742
5,0.9858397768622346
5,0.9857534410573949
5,0.9856671052525553
5,0.9855807694477157
5,0.9854944336428759
5,0.9854080978380363
5,0.9853217620331967
5,0.985235426228357
5,0.9851490904235174
5,0.9850627546186778
5,0.9849764188138381
5,0.9848900830089985
5,0.9848037472041589
5,0.9847174113993192
5,0.9846310755944796
5,0.98454473978964
5,0.9844584039848003
5,0.9843720681799607
5,0.9842857323751211
5,0.9841993965702813
5,0.9841130607654417
5,0.9840267249606021
5,0.9839403891557624
5,0.9838540533509228
5,0.9837677175460832
5,0.9836813817412435
5,0.9835950459364039
5,0.9835087101315643
5,0.9834223743267246
5,0.983336038521885
5,0.9832497027170454
5,0.9831633669122057
5,0.9830770311073661
5,0.9829906953025264
5,0.9829043594976867
5,0.9828180236928471
5,0.9827316878880075
5,0.9826453520831678
5,0.9825590162783282
5,0.9824726804734886
5,0.9823863446686489
5,0.9823000088638093
5,0.9822136730589697
5,0.98212733725413
5,0.9820410014492904
5,0.9819546656444508
5,0.9818683298396111
5,0.9817819940347715
5,0.9816956582299318
5,0.9816093224250921
5,0.9815229866202525
5,0.9814366508154129
5,0.9813503150105732
5,0.9812639792057336
5,0.981177643400894
5,0.9810913075960543
5,0.9810049717912147
5,0.9809186359863751
5,0.9808323001815354
5,0.9807459643766958
5,0.9806596285718562
5,0.9805732927670165
5,0.9804869569621768
5,0.9804006211573372
5,0.9803142853524975
5,0.9802279495476579
5,0.9801416137428183
5,0.9800552779379786
5,0.979968942133139
5,0.9798826063282994
5,0.9797962705234597
5,0.9797099347186201
5,0.9796235989137805
5,0.9795372631089408
5,0.9794509273041012
5,0.9793645914992616
5,0.979278255694422
5,0.9791919198895822
5,0.9791055840847426
5,0.9790192482799029
5,0.9789329124750633
5,0.9788465766702237
5,0.978760240865384
5,0.9786739050605444
5,0.9785875692557048
5,0.9785012334508651
5,0.9784148976460255
5,0.9783285618411859
5,0.9782422260363463
5,0.9781558902315066
5,0.978069554426667
5,0.9779832186218274
5,0.9778968828169876
5,0.977810547012148
5,0.9777242112073083
5,0.9776378754024687
5,0.9775515395976291
5,0.9774652037927894
5,0.9773788679879498
5,0.9772925321831102
5,0.9772061963782706
5,0.9771198605734309
5,0.9770335247685913
5,0.9769471889637517
5,0.976860853158912
5,0.9767745173540724
5,0.9766881815492328
5,0.976601845744393
5,0.9765155099395534
5,0.9764291741347138
5,0.9763428383298741
5,0.9762565025250345
5,0.9761701667201949
5,0.9760838309153552
5,0.9759974951105156
5,0.975911159305676
5,0.9758248235008363
5,0.9757384876959967
5,0.9756521518911571
5,0.9755658160863174
5,0.9754794802814778
5,0.9753931444766382
5,0.9753068086717984
5,0.9752204728669588
5,0.9751341370621192
5,0.9750478012572795
5,0.9749614654524399
5,0.9748751296476003
5,0.9747887938427606
5,0.974702458037921
5,0.9746161222330814
5,0.9745297864282417
5,0.9744434506234021
5,0.9743571148185625
5,0.9742707790137228
5,0.9741844432088832
5,0.9740981074040435
5,0.9740117715992038
5,0.9739254357943642
5,0.9738390999895246
5,0.9737527641846849
5,0.9736664283798453
5,0.9735800925750057
5,0.973493756770166
5,0.9734074209653264
5,0.9733210851604868
5,0.9732347493556471
5,0.9731484135508075
5,0.9730620777459679
5,0.9729757419411282
5,0.9728894061362886
5,0.9728030703314489
5,0.9727167345266092
5,0.9726303987217696
5,0.97254406291693
5,0.9724577271120903
5,0.9723713913072507
5,0.9722850555024111
5,0.9721987196975714
5,0.9721123838927318
5,0.9720260480878922
5,0.9719397122830525
5,0.9718533764782129
5,0.9717670406733733
5,0.9716807048685336
5,0.9715943690636939
5,0.9715080332588543
5,0.9714216974540146
5,0.971335361649175
5,0.9712490258443354
5,0.9711626900394957
5,0.9710763542346561
5,0.9709900184298165
5,0.9709036826249768
5,0.9708173468201372
5,0.9707310110152976
5,0.9706446752104579
5,0.9705583394056183
5,0.9704720036007787
5,0.970385667795939
5,0.9702993319910993
5,0.9702129961862597
5,0.97012666038142
5,0.9700403245765804
5,0.9699539887717408
5,0.9698676529669011
5,0.9697813171620615
5,0.9696949813572219
5,0.9696086455523822
5,0.9695223097475426
5,0.969435973942703
5,0.9693496381378633
5,0.9692633023330237
5,0.9691769665281841
5,0.9690906307233444
5,0.9690042949185047
5,0.9689179591136651
5,0.9688316233088254
5,0.9687452875039858
5,0.9686589516991462
5,0.9685726158943065
5,0.9684862800894669
5,0.9683999442846273
5,0.9683136084797876
5,0.968227272674948
5,0.9681409368701084
5,0.9680546010652687
5,0.9679682652604291
5,0.9678819294555895
5,0.9677955936507499
5,0.9677092578459101
5,0.9676229220410705
5,0.9675365862362308
5,0.9674502504313912
5,0.9673639146265516
5,0.967277578821712
5,0.9671912430168723
5,0.9671049072120327
5,0.967018571407193
5,0.9669322356023534
5,0.9668458997975138
5,0.9667595639926742
5,0.9666732281878345
5,0.9665868923829949
5,0.9665005565781553
5,0.9664142207733155
5,0.9663278849684759
5,0.9662415491636362
5,0.9661552133587966
5,0.966068877553957
5,0.9659825417491174
5,0.9658962059442777
5,0.9658098701394381
5,0.9657235343345985
5,0.9656371985297588
5,0.9655508627249192
5,0.9654645269200796
5,0.9653781911152399
5,0.9652918553104003
5,0.9652055195055605
5,0.9651191837007209
5,0.9650328478958813
5,0.9649465120910417
5,0.964860176286202
5,0.9647738404813624
5,0.9646875046765228
5,0.9646011688716831
5,0.9645148330668435
5,0.9644284972620039
5,0.9643421614571642
5,0.9642558256523246
5,0.964169489847485
5,0.9640831540426453
5,0.9639968182378056
5,0.963910482432966
5,0.9638241466281263
5,0.9637378108232867
5,0.9636514750184471
5,0.9635651392136074
5,0.9634788034087678
5,0.9633924676039282
5,0.9633061317990885
5,0.9632197959942489
5,0.9631334601894093
5,0.9630471243845696
5,0.96296078857973
5,0.9628744527748904
5,0.9627881169700507
5,0.962701781165211
5,0.9626154453603714
5,0.9625291095555317
5,0.9624427737506921
5,0.9623564379458525
5,0.9622701021410128
5,0.9621837663361732
5,0.9620974305313336
5,0.9620110947264939
5,0.9619247589216543
5,0.9618384231168147
5,0.961752087311975
5,0.9616657515071354
5,0.9615794157022958
5,0.9614930798974561
5,0.9614067440926164
5,0.9613204082877768
5,0.9612340724829371
5,0.9611477366780975
5,0.9610614008732579
5,0.9609750650684182
5,0.9608887292635786
5,0.960802393458739
5,0.9607160576538993
5,0.9606297218490597
5,0.9605433860442201
5,0.9604570502393804
5,0.9603707144345408
5,0.9602843786297012
5,0.9601980428248615
5,0.9601117070200218
5,0.9600253712151822
5,0.9599390354103425
5,0.9598526996055029
5,0.9597663638006633
5,0.9596800279958236
5,0.959593692190984
5,0.9595073563861444
5,0.9594210205813047
5,0.9593346847764651
5,0.9592483489716255
5,0.9591620131667858
5,0.9590756773619462
5,0.9589893415571066
5,0.958903005752267
5,0.9588166699474272
5,0.9587303341425876
5,0.9586439983377479
5,0.9585576625329083
5,0.9584713267280687
5,0.958384990923229
5,0.9582986551183894
5,0.9582123193135498
5,0.9581259835087101
5,0.9580396477038705
5,0.9579533118990309
5,0.9578669760941912
5,0.9577806402893516
5,0.957694304484512
5,0.9576079686796724
5,0.9575216328748326
5,0.957435297069993
5,0.9573489612651533
5,0.9572626254603137
5,0.9571762896554741
5,0.9570899538506344
5,0.9570036180457948
5,0.9569172822409552
5,0.9568309464361155
5,0.9567446106312759
5,0.9566582748264363
5,0.9565719390215967
5,0.956485603216757
5,0.9563992674119173
5,0.9563129316070776
5,0.956226595802238
5,0.9561402599973984
5,0.9560539241925587
5,0.9559675883877191
5,0.9558812525828795
5,0.9557949167780398
5,0.9557085809732002
5,0.9556222451683606
5,0.955535909363521
5,0.9554495735586813
5,0.9553632377538417
5,0.955276901949002
5,0.9551905661441624
5,0.9551042303393227
5,0.955017894534483
5,0.9549315587296434
5,0.9548452229248038
5,0.9547588871199642
5,0.9546725513151245
5,0.9545862155102849
5,0.9544998797054453
5,0.9544135439006056
5,0.954327208095766
5,0.9542408722909264
5,0.9541545364860867
5,0.9540682006812471
5,0.9539818648764075
5,0.9538955290715678
5,0.9538091932667281
5,0.9537228574618885
5,0.9536365216570488
5,0.9535501858522092
5,0.9534638500473696
5,0.9533775142425299
5,0.9532911784376903
5,0.9532048426328507
5,0.953118506828011
5,0.9530321710231714
5,0.9529458352183318
5,0.9528594994134921
5,0.9527731636086525
5,0.9526868278038129
5,0.9526004919989732
5,0.9525141561941335
5,0.9524278203892939
5,0.9523414845844542
5,0.9522551487796146
5,0.952168812974775
5,0.9520824771699353
5,0.9519961413650957
5,0.9519098055602561
5,0.9518234697554164
5,0.9517371339505768
5,0.9516507981457372
5,0.9515644623408975
5,0.9514781265360579
5,0.9513917907312183
5,0.9513054549263786
5,0.9512191191215389
5,0.9511327833166993
5,0.9510464475118596
5,0.95096011170702
5,0.9508737759021804
5,0.9507874400973407
5,0.9507011042925011
5,0.9506147684876615
5,0.9505284326828218
5,0.9504420968779822
5,0.9503557610731426
5,0.9502694252683029
5,0.9501830894634633
5,0.9500967536586237
5,0.950010417853784
5,0.9499240820489443
5,0.9498377462441047
5,0.949751410439265
5,0.9496650746344254
5,0.9495787388295858
5,0.9494924030247461
5,0.9494060672199065
5,0.9493197314150669
5,0.9492333956102272
5,0.9491470598053876
5,0.949060724000548
5,0.9489743881957083
5,0.9488880523908687
5,0.9488017165860291
5,0.9487153807811894
5,0.9486290449763497
5,0.9485427091715101
5,0.9484563733666704
5,0.9483700375618308
5,0.9482837017569912
5,0.9481973659521515
5,0.9481110301473119
5,0.9480246943424723
5,0.9479383585376326
5,0.947852022732793
5,0.9477656869279534
5,0.9476793511231137
5,0.9475930153182741
5,0.9475066795134344
5,0.9474203437085947
5,0.9473340079037551
5,0.9472476720989155
5,0.9471613362940758
5,0.9470750004892362
5,0.9469886646843966
5,0.9469023288795569
5,0.9468159930747173
5,0.9467296572698777
5,0.946643321465038
5,0.9465569856601984
5,0.9464706498553588
5,0.9463843140505191
5,0.9462979782456795
5,0.9462116424408398
5,0.9461253066360001
5,0.9460389708311605
5,0.9459526350263209
5,0.9458662992214812
5,0.9457799634166416
5,0.945693627611802
5,0.9456072918069623
5,0.9455209560021227
5,0.9454346201972831
5,0.9453482843924434
5,0.9452619485876038
5,0.9451756127827642
5,0.9450892769779246
5,0.9450029411730849
5,0.9449166053682452
5,0.9448302695634055
5,0.9447439337585659
5,0.9446575979537263
5,0.9445712621488866
5,0.944484926344047
5,0.9443985905392074
5,0.9443122547343678
5,0.9442259189295281
5,0.9441395831246885
5,0.9440532473198489
5,0.9439669115150092
5,0.9438805757101696
5,0.94379423990533
5,0.9437079041004903
5,0.9436215682956506
5,0.943535232490811
5,0.9434488966859713
5,0.9433625608811317
5,0.943276225076292
5,0.9431898892714524
5,0.9431035534666128
5,0.9430172176617732
5,0.9429308818569335
5,0.9428445460520939
5,0.9427582102472543
5,0.9426718744424146
5,0.942585538637575
5,0.9424992028327354
5,0.9424128670278957
5,0.942326531223056
5,0.9422401954182164
5,0.9421538596133767
5,0.9420675238085371
5,0.9419811880036975
5,0.9418948521988578
5,0.9418085163940182
5,0.9417221805891786
5,0.9416358447843389
5,0.9415495089794993
5,0.9414631731746597
5,0.94137683736982
5,0.9412905015649804
5,0.9412041657601408
5,0.9411178299553011
5,0.9410314941504614
5,0.9409451583456218
5,0.9408588225407821
5,0.9407724867359425
5,0.9406861509311029
5,0.9405998151262632
5,0.9405134793214236
5,0.940427143516584
5,0.9403408077117443
5,0.9402544719069047
5,0.9401681361020651
5,0.9400818002972254
5,0.9399954644923858
5,0.9399091286875462
5,0.9398227928827064
5,0.9397364570778668
5,0.9396501212730272
5,0.9395637854681875
5,0.9394774496633479
5,0.9393911138585083
5,0.9393047780536686
5,0.939218442248829
5,0.9391321064439894
5,0.9390457706391497
5,0.9389594348343101
5,0.9388730990294705
5,0.9387867632246308
5,0.9387004274197912
5,0.9386140916149515
5,0.9385277558101118
5,0.9384414200052722
5,0.9383550842004326
5,0.9382687483955929
5,0.9381824125907533
5,0.9380960767859137
5,0.938009740981074
5,0.9379234051762344
5,0.9378370693713948
5,0.9377507335665551
5,0.9376643977617155
5,0.9375780619568759
5,0.9374917261520362
5,0.9374053903471966
5,0.9373190545423569
5,0.9372327187375172
5,0.9371463829326776
5,0.937060047127838
5,0.9369737113229983
5,0.9368873755181587
5,0.9368010397133191
5,0.9367147039084794
5,0.9366283681036398
5,0.9365420322988002
5,0.9364556964939605
5,0.9363693606891209
5,0.9362830248842813
5,0.9361966890794416
5,0.936110353274602
5,0.9360240174697623
5,0.9359376816649226
5,0.935851345860083
5,0.9357650100552434
5,0.9356786742504037
5,0.9355923384455641
5,0.9355060026407245
5,0.9354196668358848
5,0.9353333310310452
5,0.9352469952262056
5,0.935160659421366
5,0.9350743236165263
5,0.9349879878116867
5,0.934901652006847
5,0.9348153162020074
5,0.9347289803971677
5,0.934642644592328
5,0.9345563087874884
5,0.9344699729826488
5,0.9343836371778091
5,0.9342973013729695
5,0.9342109655681299
5,0.9341246297632902
5,0.9340382939584506
5,0.933951958153611
5,0.9338656223487714
5,0.9337792865439317
5,0.9336929507390921
5,0.9336066149342525
5,0.9335202791294128
5,0.9334339433245731
5,0.9333476075197334
5,0.9332612717148938
5,0.9331749359100542
5,0.9330886001052145
5,0.9330022643003749
5,0.9329159284955353
5,0.9328295926906957
5,0.932743256885856
5,0.9326569210810164
5,0.9325705852761768
5,0.9324842494713371
5,0.9323979136664975
5,0.9323115778616577
5,0.9322252420568182
5,0.9321389062519785
5,0.9320525704471389
5,0.9319662346422992
5,0.9318798988374596
5,0.93179356303262
5,0.9317072272277803
5,0.9316208914229407
5,0.9315345556181011
5,0.9314482198132614
5,0.9313618840084218
5,0.9312755482035822
5,0.9311892123987425
5,0.9311028765939029
5,0.9310165407890632
5,0.9309302049842236
5,0.9308438691793839
5,0.9307575333745443
5,0.9306711975697046
5,0.930584861764865
5,0.9304985259600254
5,0.9304121901551857
5,0.9303258543503461
5,0.9302395185455065
5,0.9301531827406668
5,0.9300668469358272
5,0.9299805111309876
5,0.9298941753261479
5,0.9298078395213083
5,0.9297215037164686
5,0.929635167911629
5,0.9295488321067893
5,0.9294624963019497
5,0.92937616049711
5,0.9292898246922704
5,0.9292034888874308
5,0.9291171530825911
5,0.9290308172777515
5,0.9289444814729119
5,0.9288581456680722
5,0.9287718098632326
5,0.928685474058393
5,0.9285991382535533
5,0.9285128024487137
5,0.928426466643874
5,0.9283401308390343
5,0.9282537950341947
5,0.9281674592293551
5,0.9280811234245154
5,0.9279947876196758
5,0.9279084518148362
5,0.9278221160099965
5,0.9277357802051569
5,0.9276494444003173
5,0.9275631085954776
5,0.927476772790638
5,0.9273904369857984
5,0.9273041011809587
5,0.9272177653761191
5,0.9271314295712794
5,0.9270450937664397
5,0.9269587579616001
5,0.9268724221567605
5,0.9267860863519208
5,0.9266997505470812
5,0.9266134147422416
5,0.9265270789374019
5,0.9264407431325623
5,0.9263544073277227
5,0.926268071522883
5,0.9261817357180434
5,0.9260953999132038
5,0.9260090641083641
5,0.9259227283035245
5,0.9258363924986848
5,0.9257500566938451
5,0.9256637208890055
5,0.9255773850841659
5,0.9254910492793262
5,0.9254047134744866
5,0.925318377669647
5,0.9252320418648073
5,0.9251457060599677
5,0.9250593702551281
5,0.9249730344502884
5,0.9248866986454488
5,0.9248003628406092
5,0.9247140270357695
5,0.9246276912309299
5,0.9245413554260902
5,0.9244550196212505
5,0.9243686838164109
5,0.9242823480115713
5,0.9241960122067316
5,0.924109676401892
5,0.9240233405970524
5,0.9239370047922127
5,0.9238506689873731
5,0.9237643331825335
5,0.9236779973776938
5,0.9235916615728542
5,0.9235053257680146
5,0.9234189899631748
5,0.9233326541583353
5,0.9232463183534956
5,0.9231599825486559
5,0.9230736467438163
5,0.9229873109389767
5,0.922900975134137
5,0.9228146393292974
5,0.9227283035244578
5,0.9226419677196182
5,0.9225556319147785
5,0.9224692961099389
5,0.9223829603050993
5,0.9222966245002596
5,0.92221028869542
5,0.9221239528905802
5,0.9220376170857407
5,0.921951281280901
5,0.9218649454760613
5,0.9217786096712217
5,0.9216922738663821
5,0.9216059380615425
5,0.9215196022567028
5,0.9214332664518632
5,0.9213469306470236
5,0.9212605948421839
5,0.9211742590373443
5,0.9210879232325047
5,0.921001587427665
5,0.9209152516228254
5,0.9208289158179856
5,0.920742580013146
5,0.9206562442083064
5,0.9205699084034668
5,0.9204835725986271
5,0.9203972367937875
5,0.9203109009889479
5,0.9202245651841082
5,0.9201382293792686
5,0.920051893574429
5,0.9199655577695893
5,0.9198792219647497
5,0.9197928861599101
5,0.9197065503550704
5,0.9196202145502308
5,0.919533878745391
5,0.9194475429405514
5,0.9193612071357118
5,0.9192748713308722
5,0.9191885355260325
5,0.9191021997211929
5,0.9190158639163533
5,0.9189295281115136
5,0.918843192306674
5,0.9187568565018344
5,0.9186705206969947
5,0.9185841848921551
5,0.9184978490873155
5,0.9184115132824758
5,0.9183251774776362
5,0.9182388416727965
5,0.9181525058679568
5,0.9180661700631172
5,0.9179798342582776
5,0.9178934984534379
5,0.9178071626485983
5,0.9177208268437587
5,0.917634491038919
5,0.9175481552340794
5,0.9174618194292398
5,0.9173754836244001
5,0.9172891478195605
5,0.9172028120147209
5,0.9171164762098812
5,0.9170301404050416
5,0.9169438046002019
5,0.9168574687953622
5,0.9167711329905226
5,0.916684797185683
5,0.9165984613808433
5,0.9165121255760037
5,0.9164257897711641
5,0.9163394539663244
5,0.9162531181614848
5,0.9161667823566452
5,0.9160804465518055
5,0.9159941107469659
5,0.9159077749421263
5,0.9158214391372865
5,0.915735103332447
5,0.9156487675276073
5,0.9155624317227676
5,0.915476095917928
5,0.9153897601130884
5,0.9153034243082487
5,0.9152170885034091
5,0.9151307526985695
5,0.9150444168937298
5,0.9149580810888902
5,0.9148717452840506
5,0.9147854094792109
5,0.9146990736743713
5,0.9146127378695317
5,0.9145264020646919
5,0.9144400662598524
5,0.9143537304550127
5,0.914267394650173
5,0.9141810588453334
5,0.9140947230404938
5,0.9140083872356541
5,0.9139220514308145
5,0.9138357156259749
5,0.9137493798211352
5,0.9136630440162956
5,0.913576708211456
5,0.9134903724066163
5,0.9134040366017767
5,0.9133177007969371
5,0.9132313649920973
5,0.9131450291872578
5,0.9130586933824181
5,0.9129723575775784
5,0.9128860217727388
5,0.9127996859678992
5,0.9127133501630595
5,0.9126270143582199
5,0.9125406785533803
5,0.9124543427485406
5,0.912368006943701
5,0.9122816711388614
5,0.9121953353340218
5,0.9121089995291821
5,0.9120226637243425
5,0.9119363279195027
5,0.9118499921146631
5,0.9117636563098235
5,0.9116773205049838
5,0.9115909847001442
5,0.9115046488953046
5,0.911418313090465
5,0.9113319772856253
5,0.9112456414807857
5,0.911159305675946
5,0.9110729698711064
5,0.9109866340662668
5,0.9109002982614272
5,0.9108139624565875
5,0.9107276266517479
5,0.9106412908469081
5,0.9105549550420685
5,0.9104686192372289
5,0.9103822834323892
5,0.9102959476275496
5,0.91020961182271
5,0.9101232760178704
5,0.9100369402130307
5,0.9099506044081911
5,0.9098642686033515
5,0.9097779327985118
5,0.9096915969936722
5,0.9096052611888326
5,0.9095189253839929
5,0.9094325895791533
5,0.9093462537743136
5,0.9092599179694739
5,0.9091735821646343
5,0.9090872463597947
5,0.909000910554955
5,0.9089145747501154
5,0.9088282389452758
5,0.9087419031404361
5,0.9086555673355965
5,0.9085692315307569
5,0.9084828957259172
5,0.9083965599210776
5,0.908310224116238
5,0.9082238883113983
5,0.9081375525065587
5,0.908051216701719
5,0.9079648808968793
5,0.9078785450920397
5,0.9077922092872001
5,0.9077058734823604
5,0.9076195376775208
5,0.9075332018726812
5,0.9074468660678415
5,0.9073605302630019
5,0.9072741944581623
5,0.9071878586533226
5,0.907101522848483
5,0.9070151870436434
5,0.9069288512388036
5,0.9068425154339641
5,0.9067561796291244
5,0.9066698438242847
5,0.9065835080194451
5,0.9064971722146055
5,0.9064108364097658
5,0.9063245006049262
5,0.9062381648000866
5,0.9061518289952469
5,0.9060654931904073
5,0.9059791573855677
5,0.905892821580728
5,0.9058064857758884
5,0.9057201499710488
5,0.905633814166209
5,0.9055474783613695
5,0.9054611425565298
5,0.9053748067516901
5,0.9052884709468505
5,0.9052021351420109
5,0.9051157993371712
5,0.9050294635323316
5,0.904943127727492
5,0.9048567919226523
5,0.9047704561178127
5,0.9046841203129731
5,0.9045977845081334
5,0.9045114487032938
5,0.9044251128984542
5,0.9043387770936144
5,0.9042524412887749
5,0.9041661054839352
5,0.9040797696790955
5,0.9039934338742559
5,0.9039070980694163
5,0.9038207622645766
5,0.903734426459737
5,0.9036480906548974
5,0.9035617548500577
5,0.9034754190452181
5,0.9033890832403785
5,0.9033027474355388
5,0.9032164116306992
5,0.9031300758258596
5,0.9030437400210198
5,0.9029574042161802
5,0.9028710684113406
5,0.9027847326065009
5,0.9026983968016613
5,0.9026120609968217
5,0.902525725191982
5,0.9024393893871424
5,0.9023530535823028
5,0.9022667177774631
5,0.9021803819726235
5,0.9020940461677839
5,0.9020077103629442
5,0.9019213745581046
5,0.901835038753265
5,0.9017487029484252
5,0.9016623671435856
5,0.901576031338746
5,0.9014896955339063
5,0.9014033597290667
5,0.9013170239242271
5,0.9012306881193874
5,0.9011443523145478
5,0.9010580165097082
5,0.9009716807048685
5,0.9008853449000289
5,0.9007990090951893
5,0.9007126732903497
5,0.90062633748551
5,0.9005400016806704
5,0.9004536658758306
5,0.900367330070991
5,0.9002809942661514
5,0.9001946584613117
5,0.9001083226564721
5,0.9000219868516325
5,0.8999356510467929
5,0.8998493152419532
5,0.8997629794371136
5,0.899676643632274
5,0.8995903078274343
5,0.8995039720225947
5,0.8994176362177551
5,0.8993313004129154
5,0.8992449646080758
5,0.899158628803236
5,0.8990722929983964
5,0.8989859571935568
5,0.8988996213887172
5,0.8988132855838775
5,0.8987269497790379
5,0.8986406139741983
5,0.8985542781693586
5,0.898467942364519
5,0.8983816065596794
5,0.8982952707548397
5,0.8982089349500001
5,0.8981225991451605
5,0.8980362633403207
5,0.8979499275354812
5,0.8978635917306415
5,0.8977772559258018
5,0.8976909201209622
5,0.8976045843161226
5,0.8975182485112829
5,0.8974319127064433
5,0.8973455769016037
5,0.897259241096764
5,0.8971729052919244
5,0.8970865694870848
5,0.8970002336822451
5,0.8969138978774055
5,0.8968275620725659
5,0.8967412262677261
5,0.8966548904628866
5,0.8965685546580469
5,0.8964822188532072
5,0.8963958830483676
5,0.896309547243528
5,0.8962232114386883
5,0.8961368756338487
5,0.8960505398290091
5,0.8959642040241694
5,0.8958778682193298
5,0.8957915324144902
5,0.8957051966096505
5,0.8956188608048109
5,0.8955325249999713
5,0.8954461891951315
5,0.8953598533902919
5,0.8952735175854523
5,0.8951871817806126
5,0.895100845975773
5,0.8950145101709334
5,0.8949281743660937
5,0.8948418385612541
5,0.8947555027564145
5,0.8946691669515748
5,0.8945828311467352
5,0.8944964953418956
5,0.8944101595370559
5,0.8943238237322163
5,0.8942374879273767
5,0.8941511521225369
5,0.8940648163176973
5,0.8939784805128577
5,0.893892144708018
5,0.8938058089031784
5,0.8937194730983388
5,0.8936331372934991
5,0.8935468014886595
5,0.8934604656838199
5,0.8933741298789802
5,0.8932877940741406
5,0.893201458269301
5,0.8931151224644613
5,0.8930287866596217
5,0.8929424508547821
5,0.8928561150499423
5,0.8927697792451027
5,0.8926834434402631
5,0.8925971076354234
5,0.8925107718305838
5,0.8924244360257442
5,0.8923381002209045
5,0.8922517644160649
5,0.8921654286112253
5,0.8920790928063856
5,0.891992757001546
5,0.8919064211967064
5,0.8918200853918667
5,0.8917337495870271
5,0.8916474137821875
5,0.8915610779773477
5,0.8914747421725081
5,0.8913884063676685
5,0.8913020705628288
5,0.8912157347579892
5,0.8911293989531496
5,0.8910430631483099
5,0.8909567273434703
5,0.8908703915386307
5,0.890784055733791
5,0.8906977199289514
5,0.8906113841241118
5,0.8905250483192722
5,0.8904387125144324
5,0.8903523767095929
5,0.8902660409047531
5,0.8901797050999135
5,0.8900933692950739
5,0.8900070334902342
5,0.8899206976853946
5,0.889834361880555
5,0.8897480260757153
5,0.8896616902708757
5,0.8895753544660361
5,0.8894890186611965
5,0.8894026828563568
5,0.8893163470515172
5,0.8892300112466776
5,0.8891436754418378
5,0.8890573396369983
5,0.8889710038321585
5,0.8888846680273189
5,0.8887983322224793
5,0.8887119964176396
5,0.8886256606128
5,0.8885393248079604
5,0.8884529890031208
5,0.8883666531982811
5,0.8882803173934415
5,0.8881939815886019
5,0.8881076457837622
5,0.8880213099789226
5,0.887934974174083
5,0.8878486383692432
5,0.8877623025644037
5,0.887675966759564
5,0.8875896309547243
5,0.8875032951498847
5,0.887416959345045
5,0.8873306235402054
5,0.8872442877353658
5,0.8871579519305262
5,0.8870716161256865
5,0.8869852803208469
5,0.8868989445160073
5,0.8868126087111676
5,0.886726272906328
5,0.8866399371014884
5,0.8865536012966486
5,0.886467265491809
5,0.8863809296869694
5,0.8862945938821297
5,0.8862082580772901
5,0.8861219222724505
5,0.8860355864676108
5,0.8859492506627712
5,0.8858629148579316
5,0.8857765790530919
5,0.8856902432482523
5,0.8856039074434127
5,0.885517571638573
5,0.8854312358337334
5,0.8853449000288938
5,0.885258564224054
5,0.8851722284192144
5,0.8850858926143748
5,0.8849995568095351
5,0.8849132210046955
5,0.8848268851998559
5,0.8847405493950162
5,0.8846542135901766
5,0.884567877785337
5,0.8844815419804973
5,0.8843952061756577
5,0.8843088703708181
5,0.8842225345659784
5,0.8841361987611388
5,0.8840498629562992
5,0.8839635271514594
5,0.8838771913466198
5,0.8837908555417802
5,0.8837045197369405
5,0.8836181839321009
5,0.8835318481272613
5,0.8834455123224216
5,0.883359176517582
5,0.8832728407127424
5,0.8831865049079027
5,0.8831001691030631
5,0.8830138332982235
5,0.8829274974933838
5,0.8828411616885442
5,0.8827548258837046
5,0.8826684900788648
5,0.8825821542740252
5,0.8824958184691856
5,0.8824094826643459
5,0.8823231468595063
5,0.8822368110546667
5,0.882150475249827
5,0.8820641394449874
5,0.8819778036401478
5,0.8818914678353081
5,0.8818051320304685
5,0.8817187962256289
5,0.8816324604207892
5,0.8815461246159495
5,0.88145978881111
5,0.8813734530062702
5,0.8812871172014306
5,0.881200781396591
5,0.8811144455917513
5,0.8810281097869117
5,0.8809417739820721
5,0.8808554381772324
5,0.8807691023723928
5,0.8806827665675532
5,0.8805964307627135
5,0.8805100949578739
5,0.8804237591530343
5,0.8803374233481946
5,0.8802510875433549
5,0.8801647517385154
5,0.8800784159336756
5,0.879992080128836
5,0.8799057443239964
5,0.8798194085191567
5,0.8797330727143171
5,0.8796467369094775
5,0.8795604011046378
5,0.8794740652997982
5,0.8793877294949586
5,0.879301393690119
5,0.8792150578852793
5,0.8791287220804397
5,0.8790423862756
5,0.8789560504707603
5,0.8788697146659208
5,0.878783378861081
5,0.8786970430562414
5,0.8786107072514018
5,0.8785243714465621
5,0.8784380356417225
5,0.8783516998368829
5,0.8782653640320432
5,0.8781790282272036
5,0.878092692422364
5,0.8780063566175244
5,0.8779200208126847
5,0.8778336850078451
5,0.8777473492030055
5,0.8776610133981657
5,0.8775746775933261
5,0.8774883417884864
5,0.8774020059836468
5,0.8773156701788072
5,0.8772293343739676
5,0.8771429985691279
5,0.8770566627642883
5,0.8769703269594487
5,0.876883991154609
5,0.8767976553497694
5,0.8767113195449298
5,0.8766249837400901
5,0.8765386479352505
5,0.8764523121304109
5,0.8763659763255711
5,0.8762796405207315
5,0.8761933047158919
5,0.8761069689110522
5,0.8760206331062126
5,0.875934297301373
5,0.8758479614965333
5,0.8757616256916937
5,0.8756752898868541
5,0.8755889540820144
5,0.8755026182771748
5,0.8754162824723352
5,0.8753299466674955
5,0.8752436108626559
5,0.8751572750578163
5,0.8750709392529765
5,0.874984603448137
5,0.8748982676432973
5,0.8748119318384576
5,0.874725596033618
5,0.8746392602287784
5,0.8745529244239387
5,0.8744665886190991
5,0.8743802528142595
5,0.8742939170094198
5,0.8742075812045802
5,0.8741212453997406
5,0.8740349095949009
5,0.8739485737900612
5,0.8738622379852217
5,0.8737759021803819
5,0.8736895663755423
5,0.8736032305707027
5,0.873516894765863
5,0.8734305589610234
5,0.8733442231561838
5,0.8732578873513441
5,0.8731715515465045
5,0.8730852157416649
5,0.8729988799368252
5,0.8729125441319856
5,0.872826208327146
5,0.8727398725223063
5,0.8726535367174666
5,0.8725672009126271
5,0.8724808651077873
5,0.8723945293029477
5,0.8723081934981081
5,0.8722218576932684
5,0.8721355218884288
5,0.8720491860835892
5,0.8719628502787495
5,0.8718765144739099
5,0.8717901786690703
5,0.8717038428642306
5,0.871617507059391
5,0.8715311712545514
5,0.8714448354497117
5,0.871358499644872
5,0.8712721638400325
5,0.8711858280351927
5,0.8710994922303531
5,0.8710131564255135
5,0.8709268206206738
5,0.8708404848158342
5,0.8707541490109946
5,0.8706678132061549
5,0.8705814774013153
5,0.8704951415964757
5,0.870408805791636
5,0.8703224699867964
5,0.8702361341819568
5,0.8701497983771171
5,0.8700634625722774
5,0.8699771267674379
5,0.8698907909625981
5,0.8698044551577585
5,0.8697181193529189
5,0.8696317835480792
5,0.8695454477432396
5,0.8694591119384
5,0.8693727761335603
5,0.8692864403287207
5,0.8692001045238811
5,0.8691137687190414
5,0.8690274329142018
5,0.8689410971093621
5,0.8688547613045225
5,0.8687684254996828
5,0.8686820896948433
5,0.8685957538900035
5,0.8685094180851639
5,0.8684230822803243
5,0.8683367464754846
5,0.868250410670645
5,0.8681640748658054
5,0.8680777390609657
5,0.8679914032561261
5,0.8679050674512865
5,0.8678187316464469
5,0.8677323958416072
5,0.8676460600367675
5,0.867559724231928
5,0.8674733884270882
5,0.8673870526222487
5,0.867300716817409
5,0.8672143810125693
5,0.8671280452077297
5,0.86704170940289
5,0.8669553735980504
5,0.8668690377932108
5,0.8667827019883712
5,0.8666963661835315
5,0.8666100303786919
5,0.8665236945738523
5,0.8664373587690126
5,0.8663510229641729
5,0.8662646871593334
5,0.8661783513544936
5,0.8660920155496541
5,0.8660056797448143
5,0.8659193439399747
5,0.8658330081351351
5,0.8657466723302955
5,0.8656603365254558
5,0.8655740007206162
5,0.8654876649157766
5,0.8654013291109369
5,0.8653149933060973
5,0.8652286575012577
5,0.865142321696418
5,0.8650559858915783
5,0.8649696500867388
5,0.864883314281899
5,0.8647969784770594
5,0.8647106426722198
5,0.8646243068673801
5,0.8645379710625405
5,0.8644516352577009
5,0.8643652994528612
5,0.8642789636480216
6,0.864192627843182
6,0.8641062920383423
6,0.8640199562335027
6,0.8639336204286631
6,0.8638472846238234
6,0.8637609488189837
6,0.8636746130141442
6,0.8635882772093044
6,0.8635019414044648
6,0.8634156055996252
6,0.8633292697947855
6,0.8632429339899459
6,0.8631565981851063
6,0.8630702623802666
6,0.862983926575427
6,0.8628975907705874
6,0.8628112549657477
6,0.8627249191609081
6,0.8626385833560685
6,0.8625522475512288
6,0.8624659117463891
6,0.8623795759415496
6,0.8622932401367098
6,0.8622069043318702
6,0.8621205685270306
6,0.8620342327221909
6,0.8619478969173513
6,0.8618615611125117
6,0.861775225307672
6,0.8616888895028324
6,0.8616025536979928
6,0.8615162178931531
6,0.8614298820883135
6,0.8613435462834739
6,0.8612572104786342
6,0.8611708746737945
6,0.861084538868955
6,0.8609982030641152
6,0.8609118672592756
6,0.860825531454436
6,0.8607391956495963
6,0.8606528598447567
6,0.8605665240399171
6,0.8604801882350774
6,0.8603938524302378
6,0.8603075166253982
6,0.8602211808205585
6,0.8601348450157189
6,0.8600485092108792
6,0.8599621734060396
6,0.8598758376011999
6,0.8597895017963604
6,0.8597031659915206
6,0.859616830186681
6,0.8595304943818414
6,0.8594441585770017
6,0.8593578227721621
6,0.8592714869673225
6,0.8591851511624828
6,0.8590988153576432
6,0.8590124795528036
6,0.8589261437479639
6,0.8588398079431243
6,0.8587534721382846
6,0.858667136333445
6,0.8585808005286053
6,0.8584944647237658
6,0.858408128918926
6,0.8583217931140864
6,0.8582354573092468
6,0.8581491215044071
6,0.8580627856995675
6,0.8579764498947279
6,0.8578901140898882
6,0.8578037782850486
6,0.857717442480209
6,0.8576311066753693
6,0.8575447708705297
6,0.85745843506569
6,0.8573720992608505
6,0.8572857634560107
6,0.8571994276511711
6,0.8571130918463314
6,0.8570267560414918
6,0.8569404202366522
6,0.8568540844318125
6,0.8567677486269729
6,0.8566814128221333
6,0.8565950770172936
6,0.856508741212454
6,0.8564224054076144
6,0.8563360696027748
6,0.8562497337979351
6,0.8561633979930954
6,0.8560770621882559
6,0.8559907263834161
6,0.8559043905785765
6,0.8558180547737368
6,0.8557317189688972
6,0.8556453831640576
6,0.855559047359218
6,0.8554727115543783
6,0.8553863757495387
6,0.855300039944699
6,0.8552137041398594
6,0.8551273683350198
6,0.8550410325301802
6,0.8549546967253405
6,0.8548683609205008
6,0.8547820251156613
6,0.8546956893108215
6,0.8546093535059819
6,0.8545230177011423
6,0.8544366818963026
6,0.854350346091463
6,0.8542640102866234
6,0.8541776744817837
6,0.8540913386769441
6,0.8540050028721045
6,0.8539186670672648
6,0.8538323312624252
6,0.8537459954575856
6,0.8536596596527459
6,0.8535733238479062
6,0.8534869880430667
6,0.8534006522382269
6,0.8533143164333873
6,0.8532279806285477
6,0.853141644823708
6,0.8530553090188684
6,0.8529689732140288
6,0.8528826374091891
6,0.8527963016043495
6,0.8527099657995099
6,0.8526236299946702
6,0.8525372941898306
6,0.852450958384991
6,0.8523646225801513
6,0.8522782867753116
6,0.8521919509704721
6,0.8521056151656323
6,0.8520192793607927
6,0.8519329435559531
6,0.8518466077511134
6,0.8517602719462738
6,0.8516739361414342
6,0.8515876003365945
6,0.8515012645317549
6,0.8514149287269153
6,0.8513285929220756
6,0.851242257117236
6,0.8511559213123963
6,0.8510695855075567
6,0.850983249702717
6,0.8508969138978775
6,0.8508105780930377
6,0.8507242422881981
6,0.8506379064833585
6,0.8505515706785188
6,0.8504652348736792
6,0.8503788990688396
6,0.8502925632639999
6,0.8502062274591603
6,0.8501198916543207
6,0.850033555849481
6,0.8499472200446414
6,0.8498608842398017
6,0.8497745484349621
6,0.8496882126301224
6,0.8496018768252829
6,0.8495155410204431
6,0.8494292052156035
6,0.8493428694107639
6,0.8492565336059242
6,0.8491701978010846
6,0.849083861996245
6,0.8489975261914053
6,0.8489111903865657
6,0.8488248545817261
6,0.8487385187768864
6,0.8486521829720468
6,0.8485658471672071
6,0.8484795113623675
6,0.8483931755575278
6,0.8483068397526882
6,0.8482205039478485
6,0.8481341681430089
6,0.8480478323381693
6,0.8479614965333296
6,0.84787516072849
6,0.8477888249236504
6,0.8477024891188107
6,0.8476161533139711
6,0.8475298175091315
6,0.8474434817042918
6,0.8473571458994522
6,0.8472708100946125
6,0.847184474289773
6,0.8470981384849332
6,0.8470118026800936
6,0.8469254668752539
6,0.8468391310704143
6,0.8467527952655747
6,0.846666459460735
6,0.8465801236558954
6,0.8464937878510558
6,0.8464074520462161
6,0.8463211162413765
6,0.8462347804365369
6,0.8461484446316972
6,0.8460621088268576
6,0.8459757730220179
6,0.8458894372171784
6,0.8458031014123386
6,0.845716765607499
6,0.8456304298026593
6,0.8455440939978197
6,0.8454577581929801
6,0.8453714223881404
6,0.8452850865833008
6,0.8451987507784612
6,0.8451124149736216
6,0.8450260791687819
6,0.8449397433639423
6,0.8448534075591027
6,0.844767071754263
6,0.8446807359494233
6,0.8445944001445838
6,0.844508064339744
6,0.8444217285349044
6,0.8443353927300647
6,0.8442490569252251
6,0.8441627211203855
6,0.8440763853155459
6,0.8439900495107062
6,0.8439037137058666
6,0.843817377901027
6,0.8437310420961873
6,0.8436447062913477
6,0.843558370486508
6,0.8434720346816684
6,0.8433856988768287
6,0.8432993630719892
6,0.8432130272671494
6,0.8431266914623098
6,0.8430403556574702
6,0.8429540198526305
6,0.8428676840477909
6,0.8427813482429513
6,0.8426950124381116
6,0.842608676633272
6,0.8425223408284324
6,0.8424360050235927
6,0.8423496692187531
6,0.8422633334139134
6,0.8421769976090738
6,0.8420906618042341
6,0.8420043259993946
6,0.8419179901945548
6,0.8418316543897152
6,0.8417453185848756
6,0.8416589827800359
6,0.8415726469751963
6,0.8414863111703567
6,0.841399975365517
6,0.8413136395606774
6,0.8412273037558378
6,0.8411409679509981
6,0.8410546321461585
6,0.8409682963413188
6,0.8408819605364792
6,0.8407956247316395
6,0.8407092889268
6,0.8406229531219602
6,0.8405366173171206
6,0.840450281512281
6,0.8403639457074413
6,0.8402776099026017
6,0.8401912740977621
6,0.8401049382929224
6,0.8400186024880828
6,0.8399322666832432
6,0.8398459308784035
6,0.8397595950735639
6,0.8396732592687242
6,0.8395869234638846
6,0.8395005876590449
6,0.8394142518542053
6,0.8393279160493656
6,0.839241580244526
6,0.8391552444396864
6,0.8390689086348467
6,0.8389825728300071
6,0.8388962370251675
6,0.8388099012203278
6,0.8387235654154882
6,0.8386372296106486
6,0.8385508938058089
6,0.8384645580009693
6,0.8383782221961296
6,0.83829188639129
6,0.8382055505864503
6,0.8381192147816107
6,0.838032878976771
6,0.8379465431719314
6,0.8378602073670918
6,0.8377738715622521
6,0.8376875357574125
6,0.8376011999525729
6,0.8375148641477332
6,0.8374285283428936
6,0.837342192538054
6,0.8372558567332143
6,0.8371695209283747
6,0.837083185123535
6,0.8369968493186954
6,0.8369105135138557
6,0.8368241777090161
6,0.8367378419041764
6,0.8366515060993368
6,0.8365651702944972
6,0.8364788344896575
6,0.8363924986848179
6,0.8363061628799783
6,0.8362198270751386
6,0.836133491270299
6,0.8360471554654594
6,0.8359608196606197
6,0.8358744838557801
6,0.8357881480509404
6,0.8357018122461009
6,0.8356154764412611
6,0.8355291406364215
6,0.8354428048315818
6,0.8353564690267422
6,0.8352701332219026
6,0.835183797417063
6,0.8350974616122233
6,0.8350111258073837
6,0.834924790002544
6,0.8348384541977044
6,0.8347521183928648
6,0.834665782588025
6,0.8345794467831855
6,0.8344931109783458
6,0.8344067751735063
6,0.8343204393686665
6,0.8342341035638269
6,0.8341477677589872
6,0.8340614319541476
6,0.833975096149308
6,0.8338887603444683
6,0.8338024245396287
6,0.8337160887347891
6,0.8336297529299495
6,0.8335434171251098
6,0.8334570813202702
6,0.8333707455154304
6,0.8332844097105909
6,0.8331980739057512
6,0.8331117381009117
6,0.8330254022960719
6,0.8329390664912323
6,0.8328527306863927
6,0.832766394881553
6,0.8326800590767134
6,0.8325937232718738
6,0.8325073874670341
6,0.8324210516621945
6,0.8323347158573549
6,0.8322483800525152
6,0.8321620442476756
6,0.8320757084428358
6,0.8319893726379963
6,0.8319030368331566
6,0.831816701028317
6,0.8317303652234773
6,0.8316440294186377
6,0.831557693613798
6,0.8314713578089584
6,0.8313850220041188
6,0.8312986861992792
6,0.8312123503944395
6,0.8311260145895999
6,0.8310396787847603
6,0.8309533429799206
6,0.830867007175081
6,0.8307806713702413
6,0.8306943355654017
6,0.830607999760562
6,0.8305216639557224
6,0.8304353281508827
6,0.8303489923460431
6,0.8302626565412035
6,0.8301763207363638
6,0.8300899849315242
6,0.8300036491266846
6,0.8299173133218449
6,0.8298309775170053
6,0.8297446417121657
6,0.829658305907326
6,0.8295719701024864
6,0.8294856342976467
6,0.8293992984928071
6,0.8293129626879674
6,0.8292266268831278
6,0.8291402910782881
6,0.8290539552734485
6,0.8289676194686089
6,0.8288812836637692
6,0.8287949478589296
6,0.82870861205409
6,0.8286222762492503
6,0.8285359404444107
6,0.8284496046395711
6,0.8283632688347314
6,0.8282769330298918
6,0.8281905972250521
6,0.8281042614202125
6,0.8280179256153728
6,0.8279315898105332
6,0.8278452540056935
6,0.8277589182008539
6,0.8276725823960143
6,0.8275862465911746
6,0.827499910786335
6,0.8274135749814954
6,0.8273272391766557
6,0.8272409033718161
6,0.8271545675669765
6,0.8270682317621368
6,0.8269818959572972
6,0.8268955601524575
6,0.8268092243476179
6,0.8267228885427782
6,0.8266365527379386
6,0.8265502169330989
6,0.8264638811282593
6,0.8263775453234197
6,0.82629120951858
6,0.8262048737137404
6,0.8261185379089008
6,0.8260322021040611
6,0.8259458662992215
6,0.8258595304943819
6,0.8257731946895421
6,0.8256868588847026
6,0.8256005230798629
6,0.8255141872750233
6,0.8254278514701836
6,0.825341515665344
6,0.8252551798605043
6,0.8251688440556647
6,0.8250825082508251
6,0.8249961724459854
6,0.8249098366411458
6,0.8248235008363062
6,0.8247371650314665
6,0.8246508292266269
6,0.8245644934217873
6,0.8244781576169475
6,0.824391821812108
6,0.8243054860072683
6,0.8242191502024288
6,0.824132814397589
6,0.8240464785927494
6,0.8239601427879097
6,0.8238738069830701
6,0.8237874711782305
6,0.8237011353733908
6,0.8236147995685512
6,0.8235284637637116
6,0.823442127958872
6,0.8233557921540323
6,0.8232694563491927
6,0.8231831205443529
6,0.8230967847395134
6,0.8230104489346737
6,0.822924113129834
6,0.8228377773249944
6,0.8227514415201548
6,0.8226651057153151
6,0.8225787699104755
6,0.8224924341056359
6,0.8224060983007963
6,0.8223197624959566
6,0.822233426691117
6,0.8221470908862774
6,0.8220607550814377
6,0.8219744192765981
6,0.8218880834717583
6,0.8218017476669188
6,0.8217154118620791
6,0.8216290760572394
6,0.8215427402523998
6,0.8214564044475602
6,0.8213700686427206
6,0.8212837328378809
6,0.8211973970330413
6,0.8211110612282017
6,0.821024725423362
6,0.8209383896185224
6,0.8208520538136828
6,0.8207657180088431
6,0.8206793822040035
6,0.8205930463991638
6,0.8205067105943242
6,0.8204203747894845
6,0.8203340389846449
6,0.8202477031798052
6,0.8201613673749656
6,0.820075031570126
6,0.8199886957652863
6,0.8199023599604467
6,0.8198160241556071
6,0.8197296883507674
6,0.8196433525459278
6,0.8195570167410882
6,0.8194706809362485
6,0.8193843451314089
6,0.8192980093265692
6,0.8192116735217296
6,0.8191253377168899
6,0.8190390019120503
6,0.8189526661072106
6,0.818866330302371
6,0.8187799944975314
6,0.8186936586926917
6,0.8186073228878521
6,0.8185209870830125
6,0.8184346512781728
6,0.8183483154733332
6,0.8182619796684936
6,0.8181756438636538
6,0.8180893080588143
6,0.8180029722539746
6,0.817916636449135
6,0.8178303006442953
6,0.8177439648394557
6,0.817657629034616
6,0.8175712932297764
6,0.8174849574249368
6,0.8173986216200971
6,0.8173122858152575
6,0.8172259500104179
6,0.8171396142055782
6,0.8170532784007386
6,0.816966942595899
6,0.8168806067910592
6,0.8167942709862197
6,0.81670793518138
6,0.8166215993765404
6,0.8165352635717007
6,0.8164489277668611
6,0.8163625919620214
6,0.8162762561571818
6,0.8161899203523422
6,0.8161035845475025
6,0.8160172487426629
6,0.8159309129378233
6,0.8158445771329836
6,0.815758241328144
6,0.8156719055233044
6,0.8155855697184646
6,0.8154992339136251
6,0.8154128981087854
6,0.8153265623039458
6,0.8152402264991061
6,0.8151538906942665
6,0.8150675548894268
6,0.8149812190845872
6,0.8148948832797476
6,0.8148085474749079
6,0.8147222116700683
6,0.8146358758652287
6,0.814549540060389
6,0.8144632042555494
6,0.8143768684507098
6,0.81429053264587
6,0.8142041968410305
6,0.8141178610361908
6,0.8140315252313511
6,0.8139451894265115
6,0.8138588536216719
6,0.8137725178168322
6,0.8136861820119926
6,0.813599846207153
6,0.8135135104023133
6,0.8134271745974737
6,0.8133408387926341
6,0.8132545029877944
6,0.8131681671829548
6,0.8130818313781152
6,0.8129954955732754
6,0.8129091597684359
6,0.8128228239635962
6,0.8127364881587565
6,0.8126501523539169
6,0.8125638165490773
6,0.8124774807442376
6,0.812391144939398
6,0.8123048091345584
6,0.8122184733297187
6,0.8121321375248791
6,0.8120458017200395
6,0.8119594659151999
6,0.8118731301103602
6,0.8117867943055206
6,0.8117004585006808
6,0.8116141226958413
6,0.8115277868910016
6,0.811441451086162
6,0.8113551152813223
6,0.8112687794764827
6,0.811182443671643
6,0.8110961078668034
6,0.8110097720619638
6,0.8109234362571242
6,0.8108371004522845
6,0.8107507646474449
6,0.8106644288426053
6,0.8105780930377656
6,0.810491757232926
6,0.8104054214280862
6,0.8103190856232467
6,0.810232749818407
6,0.8101464140135674
6,0.8100600782087277
6,0.8099737424038881
6,0.8098874065990485
6,0.8098010707942088
6,0.8097147349893692
6,0.8096283991845296
6,0.8095420633796899
6,0.8094557275748503
6,0.8093693917700107
6,0.8092830559651709
6,0.8091967201603314
6,0.8091103843554917
6,0.8090240485506521
6,0.8089377127458124
6,0.8088513769409728
6,0.8087650411361331
6,0.8086787053312935
6,0.8085923695264539
6,0.8085060337216142
6,0.8084196979167746
6,0.808333362111935
6,0.8082470263070953
6,0.8081606905022557
6,0.8080743546974161
6,0.8079880188925763
6,0.8079016830877368
6,0.8078153472828971
6,0.8077290114780575
6,0.8076426756732178
6,0.8075563398683782
6,0.8074700040635385
6,0.8073836682586989
6,0.8072973324538593
6,0.8072109966490196
6,0.80712466084418
6,0.8070383250393404
6,0.8069519892345007
6,0.8068656534296611
6,0.8067793176248215
6,0.8066929818199817
6,0.8066066460151422
6,0.8065203102103025
6,0.8064339744054628
6,0.8063476386006232
6,0.8062613027957836
6,0.8061749669909439
6,0.8060886311861043
6,0.8060022953812647
6,0.805915959576425
6,0.8058296237715854
6,0.8057432879667458
6,0.8056569521619061
6,0.8055706163570665
6,0.8054842805522269
6,0.8053979447473871
6,0.8053116089425476
6,0.8052252731377079
6,0.8051389373328682
6,0.8050526015280286
6,0.804966265723189
6,0.8048799299183493
6,0.8047935941135097
6,0.8047072583086701
6,0.8046209225038304
6,0.8045345866989908
6,0.8044482508941512
6,0.8043619150893115
6,0.8042755792844719
6,0.8041892434796323
6,0.8041029076747925
6,0.804016571869953
6,0.8039302360651133
6,0.8038439002602736
6,0.803757564455434
6,0.8036712286505944
6,0.8035848928457547
6,0.8034985570409151
6,0.8034122212360755
6,0.8033258854312358
6,0.8032395496263962
6,0.8031532138215566
6,0.803066878016717
6,0.8029805422118773
6,0.8028942064070377
6,0.8028078706021979
6,0.8027215347973584
6,0.8026351989925187
6,0.802548863187679
6,0.8024625273828394
6,0.8023761915779998
6,0.8022898557731601
6,0.8022035199683205
6,0.8021171841634809
6,0.8020308483586412
6,0.8019445125538016
6,0.801858176748962
6,0.8017718409441223
6,0.8016855051392827
6,0.8015991693344431
6,0.8015128335296033
6,0.8014264977247638
6,0.8013401619199241
6,0.8012538261150844
6,0.8011674903102448
6,0.8010811545054052
6,0.8009948187005655
6,0.8009084828957259
6,0.8008221470908863
6,0.8007358112860467
6,0.800649475481207
6,0.8005631396763674
6,0.8004768038715278
6,0.800390468066688
6,0.8003041322618485
6,0.8002177964570087
6,0.8001314606521692
6,0.8000451248473295
6,0.7999587890424898
6,0.7998724532376502
6,0.7997861174328106
6,0.799699781627971
6,0.7996134458231313
6,0.7995271100182917
6,0.799440774213452
6,0.7993544384086124
6,0.7992681026037728
6,0.7991817667989332
6,0.7990954309940934
6,0.7990090951892539
6,0.7989227593844141
6,0.7988364235795746
6,0.7987500877747349
6,0.7986637519698953
6,0.7985774161650556
6,0.798491080360216
6,0.7984047445553764
6,0.7983184087505367
6,0.7982320729456971
6,0.7981457371408575
6,0.7980594013360178
6,0.7979730655311782
6,0.7978867297263386
6,0.7978003939214988
6,0.7977140581166593
6,0.7976277223118196
6,0.7975413865069799
6,0.7974550507021403
6,0.7973687148973007
6,0.797282379092461
6,0.7971960432876214
6,0.7971097074827818
6,0.7970233716779421
6,0.7969370358731025
6,0.7968507000682629
6,0.7967643642634232
6,0.7966780284585836
6,0.796591692653744
6,0.7965053568489042
6,0.7964190210440647
6,0.796332685239225
6,0.7962463494343853
6,0.7961600136295457
6,0.7960736778247061
6,0.7959873420198664
6,0.7959010062150268
6,0.7958146704101872
6,0.7957283346053475
6,0.7956419988005079
6,0.7955556629956683
6,0.7954693271908286
6,0.795382991385989
6,0.7952966555811494
6,0.7952103197763096
6,0.7951239839714701
6,0.7950376481666304
6,0.7949513123617907
6,0.7948649765569511
6,0.7947786407521115
6,0.7946923049472718
6,0.7946059691424322
6,0.7945196333375926
6,0.7944332975327529
6,0.7943469617279133
6,0.7942606259230737
6,0.794174290118234
6,0.7940879543133944
6,0.7940016185085548
6,0.793915282703715
6,0.7938289468988755
6,0.7937426110940358
6,0.7936562752891961
6,0.7935699394843565
6,0.7934836036795169
6,0.7933972678746772
6,0.7933109320698376
6,0.793224596264998
6,0.7931382604601583
6,0.7930519246553187
6,0.7929655888504791
6,0.7928792530456394
6,0.7927929172407998
6,0.7927065814359602
6,0.7926202456311204
6,0.7925339098262809
6,0.7924475740214412
6,0.7923612382166015
6,0.7922749024117619
6,0.7921885666069223
6,0.7921022308020826
6,0.792015894997243
6,0.7919295591924034
6,0.7918432233875637
6,0.7917568875827241
6,0.7916705517778845
6,0.7915842159730448
6,0.7914978801682051
6,0.7914115443633656
6,0.7913252085585258
6,0.7912388727536863
6,0.7911525369488466
6,0.7910662011440069
6,0.7909798653391673
6,0.7908935295343277
6,0.790807193729488
6,0.7907208579246484
6,0.7906345221198088
6,0.7905481863149691
6,0.7904618505101295
6,0.7903755147052899
6,0.7902891789004503
6,0.7902028430956105
6,0.790116507290771
6,0.7900301714859312
6,0.7899438356810917
6,0.789857499876252
6,0.7897711640714123
6,0.7896848282665727
6,0.7895984924617331
6,0.7895121566568934
6,0.7894258208520538
6,0.7893394850472142
6,0.7892531492423746
6,0.7891668134375349
6,0.7890804776326953
6,0.7889941418278557
6,0.7889078060230159
6,0.7888214702181764
6,0.7887351344133366
6,0.788648798608497
6,0.7885624628036574
6,0.7884761269988178
6,0.7883897911939781
6,0.7883034553891385
6,0.7882171195842989
6,0.7881307837794592
6,0.7880444479746196
6,0.78795811216978
6,0.7878717763649403
6,0.7877854405601007
6,0.7876991047552611
6,0.7876127689504213
6,0.7875264331455818
6,0.787440097340742
6,0.7873537615359024
6,0.7872674257310628
6,0.7871810899262232
6,0.7870947541213835
6,0.7870084183165439
6,0.7869220825117043
6,0.7868357467068646
6,0.786749410902025
6,0.7866630750971854
6,0.7865767392923457
6,0.7864904034875061
6,0.7864040676826665
6,0.7863177318778267
6,0.7862313960729872
6,0.7861450602681475
6,0.7860587244633078
6,0.7859723886584682
6,0.7858860528536286
6,0.7857997170487889
6,0.7857133812439493
6,0.7856270454391097
6,0.78554070963427
6,0.7854543738294304
6,0.7853680380245908
6,0.7852817022197511
6,0.7851953664149115
6,0.7851090306100719
6,0.7850226948052321
6,0.7849363590003926
6,0.7848500231955529
6,0.7847636873907132
6,0.7846773515858736
6,0.784591015781034
6,0.7845046799761943
6,0.7844183441713547
6,0.7843320083665151
6,0.7842456725616754
6,0.7841593367568358
6,0.7840730009519962
6,0.7839866651471565
6,0.7839003293423168
6,0.7838139935374773
6,0.7837276577326375
6,0.783641321927798
6,0.7835549861229583
6,0.7834686503181186
6,0.783382314513279
6,0.7832959787084394
6,0.7832096429035997
6,0.7831233070987601
6,0.7830369712939205
6,0.7829506354890808
6,0.7828642996842412
6,0.7827779638794016
6,0.7826916280745619
6,0.7826052922697222
6,0.7825189564648827
6,0.7824326206600429
6,0.7823462848552034
6,0.7822599490503637
6,0.782173613245524
6,0.7820872774406844
6,0.7820009416358448
6,0.7819146058310051
6,0.7818282700261655
6,0.7817419342213259
6,0.7816555984164862
6,0.7815692626116466
6,0.781482926806807
6,0.7813965910019673
6,0.7813102551971276
6,0.7812239193922881
6,0.7811375835874483
6,0.7810512477826087
6,0.7809649119777691
6,0.7808785761729294
6,0.7807922403680898
6,0.7807059045632502
6,0.7806195687584105
6,0.7805332329535709
6,0.7804468971487313
6,0.7803605613438916
6,0.780274225539052
6,0.7801878897342124
6,0.7801015539293727
6,0.780015218124533
6,0.7799288823196935
6,0.7798425465148537
6,0.7797562107100141
6,0.7796698749051745
6,0.7795835391003348
6,0.7794972032954952
6,0.7794108674906556
6,0.779324531685816
6,0.7792381958809763
6,0.7791518600761367
6,0.779065524271297
6,0.7789791884664574
6,0.7788928526616178
6,0.7788065168567782
6,0.7787201810519384
6,0.7786338452470989
6,0.7785475094422591
6,0.7784611736374195
6,0.7783748378325799
6,0.7782885020277402
6,0.7782021662229006
6,0.778115830418061
6,0.7780294946132214
6,0.7779431588083817
6,0.7778568230035421
6,0.7777704871987025
6,0.7776841513938628
6,0.7775978155890232
6,0.7775114797841836
6,0.7774251439793438
6,0.7773388081745043
6,0.7772524723696645
6,0.7771661365648249
6,0.7770798007599853
6,0.7769934649551457
6,0.776907129150306
6,0.7768207933454664
6,0.7767344575406268
6,0.7766481217357871
6,0.7765617859309475
6,0.7764754501261079
6,0.7763891143212682
6,0.7763027785164286
6,0.776216442711589
6,0.7761301069067492
6,0.7760437711019097
6,0.77595743529707
6,0.7758710994922303
6,0.7757847636873907
6,0.7756984278825511
6,0.7756120920777114
6,0.7755257562728718
6,0.7754394204680322
6,0.7753530846631925
6,0.7752667488583529
6,0.7751804130535133
6,0.7750940772486736
6,0.7750077414438339
6,0.7749214056389944
6,0.7748350698341546
6,0.7747487340293151
6,0.7746623982244754
6,0.7745760624196357
6,0.7744897266147961
6,0.7744033908099565
6,0.7743170550051168
6,0.7742307192002772
6,0.7741443833954376
6,0.7740580475905979
6,0.7739717117857583
6,0.7738853759809187
6,0.773799040176079
6,0.7737127043712393
6,0.7736263685663998
6,0.77354003276156
6,0.7734536969567205
6,0.7733673611518808
6,0.7732810253470411
6,0.7731946895422015
6,0.7731083537373619
6,0.7730220179325222
6,0.7729356821276826
6,0.772849346322843
6,0.7727630105180033
6,0.7726766747131637
6,0.7725903389083241
6,0.7725040031034844
6,0.7724176672986447
6,0.7723313314938052
6,0.7722449956889654
6,0.7721586598841258
6,0.7720723240792862
6,0.7719859882744465
6,0.7718996524696069
6,0.7718133166647673
6,0.7717269808599276
6,0.771640645055088
6,0.7715543092502484
6,0.7714679734454087
6,0.7713816376405691
6,0.7712953018357295
6,0.7712089660308898
6,0.7711226302260501
6,0.7710362944212106
6,0.7709499586163708
6,0.7708636228115312
6,0.7707772870066916
6,0.7706909512018519
6,0.7706046153970123
6,0.7705182795921727
6,0.770431943787333
6,0.7703456079824934
6,0.7702592721776538
6,0.7701729363728141
6,0.7700866005679745
6,0.7700002647631349
6,0.7699139289582952
6,0.7698275931534555
6,0.769741257348616
6,0.7696549215437762
6,0.7695685857389366
6,0.769482249934097
6,0.7693959141292573
6,0.7693095783244177
6,0.7692232425195781
6,0.7691369067147384
6,0.7690505709098988
6,0.7689642351050592
6,0.7688778993002195
6,0.7687915634953799
6,0.7687052276905403
6,0.7686188918857007
6,0.7685325560808609
6,0.7684462202760214
6,0.7683598844711816
6,0.768273548666342
6,0.7681872128615024
6,0.7681008770566627
6,0.7680145412518231
6,0.7679282054469835
6,0.7678418696421438
6,0.7677555338373042
6,0.7676691980324646
6,0.767582862227625
6,0.7674965264227853
6,0.7674101906179457
6,0.767323854813106
6,0.7672375190082663
6,0.7671511832034268
6,0.767064847398587
6,0.7669785115937474
6,0.7668921757889078
6,0.7668058399840681
6,0.7667195041792285
6,0.7666331683743889
6,0.7665468325695493
6,0.7664604967647096
6,0.76637416095987
6,0.7662878251550304
6,0.7662014893501907
6,0.766115153545351
6,0.7660288177405115
6,0.7659424819356717
6,0.7658561461308322
6,0.7657698103259925
6,0.7656834745211528
6,0.7655971387163132
6,0.7655108029114736
6,0.7654244671066339
6,0.7653381313017943
6,0.7652517954969547
6,0.765165459692115
6,0.7650791238872754
6,0.7649927880824358
6,0.7649064522775961
6,0.7648201164727564
6,0.7647337806679169
6,0.7646474448630771
6,0.7645611090582376
6,0.7644747732533979
6,0.7643884374485582
6,0.7643021016437186
6,0.764215765838879
6,0.7641294300340393
6,0.7640430942291997
6,0.7639567584243601
6,0.7638704226195204
6,0.7637840868146808
6,0.7636977510098412
6,0.7636114152050015
6,0.7635250794001618
6,0.7634387435953223
6,0.7633524077904825
6,0.7632660719856429
6,0.7631797361808033
6,0.7630934003759636
6,0.763007064571124
7,0.7629207287662844
7,0.7628343929614447
7,0.7627480571566051
7,0.7626617213517655
7,0.7625753855469258
7,0.7624890497420862
7,0.7624027139372466
7,0.7623163781324069
7,0.7622300423275672
7,0.7621437065227277
7,0.7620573707178879
7,0.7619710349130483
7,0.7618846991082087
7,0.761798363303369
7,0.7617120274985294
7,0.7616256916936898
7,0.7615393558888501
7,0.7614530200840105
7,0.7613666842791709
7,0.7612803484743312
7,0.7611940126694916
7,0.761107676864652
7,0.7610213410598123
7,0.7609350052549726
7,0.7608486694501331
7,0.7607623336452933
7,0.7606759978404537
7,0.7605896620356141
7,0.7605033262307744
7,0.7604169904259348
7,0.7603306546210952
7,0.7602443188162555
7,0.7601579830114159
7,0.7600716472065763
7,0.7599853114017366
7,0.759898975596897
7,0.7598126397920574
7,0.7597263039872177
7,0.759639968182378
7,0.7595536323775385
7,0.7594672965726987
7,0.7593809607678591
7,0.7592946249630195
7,0.7592082891581798
7,0.7591219533533402
7,0.7590356175485006
7,0.7589492817436609
7,0.7588629459388213
7,0.7587766101339817
7,0.758690274329142
7,0.7586039385243024
7,0.7585176027194627
7,0.7584312669146231
7,0.7583449311097834
7,0.7582585953049439
7,0.7581722595001041
7,0.7580859236952645
7,0.7579995878904249
7,0.7579132520855852
7,0.7578269162807456
7,0.757740580475906
7,0.7576542446710663
7,0.7575679088662267
7,0.7574815730613871
7,0.7573952372565474
7,0.7573089014517078
7,0.7572225656468681
7,0.7571362298420286
7,0.7570498940371888
7,0.7569635582323493
7,0.7568772224275095
7,0.7567908866226699
7,0.7567045508178303
7,0.7566182150129906
7,0.756531879208151
7,0.7564455434033114
7,0.7563592075984717
7,0.7562728717936321
7,0.7561865359887925
7,0.7561002001839529
7,0.7560138643791132
7,0.7559275285742735
7,0.755841192769434
7,0.7557548569645942
7,0.7556685211597547
7,0.755582185354915
7,0.7554958495500753
7,0.7554095137452357
7,0.755323177940396
7,0.7552368421355564
7,0.7551505063307168
7,0.7550641705258772
7,0.7549778347210375
7,0.7548914989161979
7,0.7548051631113583
7,0.7547188273065186
7,0.7546324915016789
7,0.7545461556968394
7,0.7544598198919996
7,0.75437348408716
7,0.7542871482823204
7,0.7542008124774807
7,0.7541144766726411
7,0.7540281408678015
7,0.7539418050629618
7,0.7538554692581222
7,0.7537691334532826
7,0.7536827976484429
7,0.7535964618436033
7,0.7535101260387637
7,0.753423790233924
7,0.7533374544290843
7,0.7532511186242448
7,0.753164782819405
7,0.7530784470145654
7,0.7529921112097258
7,0.7529057754048861
7,0.7528194396000465
7,0.7527331037952069
7,0.7526467679903672
7,0.7525604321855276
7,0.752474096380688
7,0.7523877605758483
7,0.7523014247710087
7,0.7522150889661691
7,0.7521287531613294
7,0.7520424173564897
7,0.7519560815516502
7,0.7518697457468104
7,0.7517834099419708
7,0.7516970741371312
7,0.7516107383322915
7,0.7515244025274519
7,0.7514380667226123
7,0.7513517309177726
7,0.751265395112933
7,0.7511790593080934
7,0.7510927235032537
7,0.7510063876984141
7,0.7509200518935745
7,0.7508337160887348
7,0.7507473802838951
7,0.7506610444790556
7,0.7505747086742158
7,0.7504883728693762
7,0.7504020370645366
7,0.7503157012596969
7,0.7502293654548573
7,0.7501430296500177
7,0.750056693845178
7,0.7499703580403384
7,0.7498840222354988
7,0.7497976864306591
7,0.7497113506258195
7,0.7496250148209798
7,0.7495386790161402
7,0.7494523432113005
7,0.749366007406461
7,0.7492796716016212
7,0.7491933357967817
7,0.749106999991942
7,0.7490206641871023
7,0.7489343283822627
7,0.7488479925774231
7,0.7487616567725834
7,0.7486753209677438
7,0.7485889851629042
7,0.7485026493580644
7,0.7484163135532249
7,0.7483299777483852
7,0.7482436419435456
7,0.7481573061387059
7,0.7480709703338664
7,0.7479846345290266
7,0.7478982987241871
7,0.7478119629193474
7,0.7477256271145077
7,0.7476392913096681
7,0.7475529555048285
7,0.7474666196999888
7,0.7473802838951492
7,0.7472939480903096
7,0.7472076122854698
7,0.7471212764806303
7,0.7470349406757906
7,0.746948604870951
7,0.7468622690661113
7,0.7467759332612718
7,0.746689597456432
7,0.7466032616515924
7,0.7465169258467528
7,0.7464305900419131
7,0.7463442542370735
7,0.7462579184322339
7,0.7461715826273942
7,0.7460852468225546
7,0.745998911017715
7,0.7459125752128752
7,0.7458262394080357
7,0.745739903603196
7,0.7456535677983565
7,0.7455672319935167
7,0.7454808961886772
7,0.7453945603838374
7,0.7453082245789978
7,0.7452218887741582
7,0.7451355529693185
7,0.7450492171644789
7,0.7449628813596393
7,0.7448765455547997
7,0.74479020974996
7,0.7447038739451204
7,0.7446175381402806
7,0.7445312023354411
7,0.7444448665306014
7,0.7443585307257619
7,0.7442721949209221
7,0.7441858591160826
7,0.7440995233112428
7,0.7440131875064032
7,0.7439268517015636
7,0.743840515896724
7,0.7437541800918843
7,0.7436678442870447
7,0.7435815084822051
7,0.7434951726773654
7,0.7434088368725258
7,0.743322501067686
7,0.7432361652628465
7,0.7431498294580068
7,0.7430634936531673
7,0.7429771578483275
7,0.742890822043488
7,0.7428044862386483
7,0.7427181504338086
7,0.742631814628969
7,0.7425454788241294
7,0.7424591430192897
7,0.7423728072144501
7,0.7422864714096105
7,0.7422001356047708
7,0.7421137997999312
7,0.7420274639950915
7,0.7419411281902519
7,0.7418547923854122
7,0.7417684565805727
7,0.7416821207757329
7,0.7415957849708934
7,0.7415094491660537
7,0.741423113361214
7,0.7413367775563744
7,0.7412504417515348
7,0.7411641059466951
7,0.7410777701418555
7,0.7409914343370159
7,0.7409050985321761
7,0.7408187627273366
7,0.7407324269224969
7,0.7406460911176573
7,0.7405597553128176
7,0.7404734195079781
7,0.7403870837031383
7,0.7403007478982988
7,0.7402144120934591
7,0.7401280762886194
7,0.7400417404837798
7,0.7399554046789402
7,0.7398690688741005
7,0.7397827330692609
7,0.7396963972644213
7,0.7396100614595815
7,0.739523725654742
7,0.7394373898499023
7,0.7393510540450627
7,0.739264718240223
7,0.7391783824353835
7,0.7390920466305437
7,0.7390057108257041
7,0.7389193750208645
7,0.7388330392160248
7,0.7387467034111852
7,0.7386603676063456
7,0.7385740318015059
7,0.7384876959966663
7,0.7384013601918267
7,0.7383150243869869
7,0.7382286885821474
7,0.7381423527773077
7,0.7380560169724681
7,0.7379696811676284
7,0.7378833453627889
7,0.7377970095579491
7,0.7377106737531095
7,0.7376243379482699
7,0.7375380021434302
7,0.7374516663385906
7,0.737365330533751
7,0.7372789947289113
7,0.7371926589240717
7,0.7371063231192321
7,0.7370199873143923
7,0.7369336515095528
7,0.7368473157047131
7,0.7367609798998735
7,0.7366746440950338
7,0.7365883082901943
7,0.7365019724853545
7,0.7364156366805149
7,0.7363293008756753
7,0.7362429650708356
7,0.736156629265996
7,0.7360702934611564
7,0.7359839576563167
7,0.7358976218514771
7,0.7358112860466375
7,0.7357249502417977
7,0.7356386144369582
7,0.7355522786321185
7,0.735465942827279
7,0.7353796070224392
7,0.7352932712175997
7,0.7352069354127599
7,0.7351205996079203
7,0.7350342638030807
7,0.734947927998241
7,0.7348615921934014
7,0.7347752563885618
7,0.7346889205837221
7,0.7346025847788825
7,0.7345162489740429
7,0.7344299131692031
7,0.7343435773643636
7,0.7342572415595239
7,0.7341709057546844
7,0.7340845699498446
7,0.7339982341450051
7,0.7339118983401653
7,0.7338255625353257
7,0.7337392267304861
7,0.7336528909256465
7,0.7335665551208068
7,0.7334802193159672
7,0.7333938835111276
7,0.7333075477062879
7,0.7332212119014483
7,0.7331348760966085
7,0.733048540291769
7,0.7329622044869293
7,0.7328758686820898
7,0.73278953287725
7,0.7327031970724105
7,0.7326168612675708
7,0.7325305254627311
7,0.7324441896578915
7,0.7323578538530519
7,0.7322715180482122
7,0.7321851822433726
7,0.732098846438533
7,0.7320125106336932
7,0.7319261748288537
7,0.731839839024014
7,0.7317535032191744
7,0.7316671674143347
7,0.7315808316094952
7,0.7314944958046554
7,0.7314081599998159
7,0.7313218241949762
7,0.7312354883901365
7,0.7311491525852969
7,0.7310628167804573
7,0.7309764809756176
7,0.730890145170778
7,0.7308038093659384
7,0.7307174735610986
7,0.7306311377562591
7,0.7305448019514194
7,0.7304584661465798
7,0.7303721303417401
7,0.7302857945369006
7,0.7301994587320608
7,0.7301131229272212
7,0.7300267871223816
7,0.7299404513175419
7,0.7298541155127023
7,0.7297677797078627
7,0.729681443903023
7,0.7295951080981834
7,0.7295087722933438
7,0.729422436488504
7,0.7293361006836645
7,0.7292497648788248
7,0.7291634290739852
7,0.7290770932691455
7,0.728990757464306
7,0.7289044216594662
7,0.7288180858546266
7,0.728731750049787
7,0.7286454142449473
7,0.7285590784401077
7,0.7284727426352681
7,0.7283864068304284
7,0.7283000710255888
7,0.7282137352207492
7,0.7281273994159094
7,0.7280410636110699
7,0.7279547278062302
7,0.7278683920013906
7,0.7277820561965509
7,0.7276957203917114
7,0.7276093845868716
7,0.727523048782032
7,0.7274367129771924
7,0.7273503771723527
7,0.7272640413675131
7,0.7271777055626735
7,0.7270913697578338
7,0.7270050339529942
7,0.7269186981481546
7,0.7268323623433148
7,0.7267460265384753
7,0.7266596907336356
7,0.726573354928796
7,0.7264870191239563
7,0.7264006833191168
7,0.726314347514277
7,0.7262280117094374
7,0.7261416759045978
7,0.7260553400997581
7,0.7259690042949185
7,0.7258826684900789
7,0.7257963326852392
7,0.7257099968803996
7,0.72562366107556
7,0.7255373252707202
7,0.7254509894658807
7,0.725364653661041
7,0.7252783178562014
7,0.7251919820513617
7,0.7251056462465222
7,0.7250193104416824
7,0.7249329746368428
7,0.7248466388320032
7,0.7247603030271635
7,0.7246739672223239
7,0.7245876314174843
7,0.7245012956126446
7,0.724414959807805
7,0.7243286240029654
7,0.7242422881981256
7,0.7241559523932861
7,0.7240696165884464
7,0.7239832807836069
7,0.7238969449787671
7,0.7238106091739276
7,0.7237242733690878
7,0.7236379375642482
7,0.7235516017594086
7,0.723465265954569
7,0.7233789301497293
7,0.7232925943448897
7,0.72320625854005
7,0.7231199227352103
7,0.7230335869303708
7,0.722947251125531
7,0.7228609153206915
7,0.7227745795158518
7,0.7226882437110123
7,0.7226019079061725
7,0.722515572101333
7,0.7224292362964932
7,0.7223429004916536
7,0.722256564686814
7,0.7221702288819744
7,0.7220838930771347
7,0.7219975572722951
7,0.7219112214674555
7,0.7218248856626157
7,0.7217385498577762
7,0.7216522140529364
7,0.7215658782480969
7,0.7214795424432572
7,0.7213932066384177
7,0.7213068708335779
7,0.7212205350287383
7,0.7211341992238987
7,0.721047863419059
7,0.7209615276142194
7,0.7208751918093798
7,0.7207888560045401
7,0.7207025201997005
7,0.7206161843948609
7,0.7205298485900211
7,0.7204435127851816
7,0.7203571769803419
7,0.7202708411755023
7,0.7201845053706626
7,0.7200981695658231
7,0.7200118337609833
7,0.7199254979561437
7,0.7198391621513041
7,0.7197528263464644
7,0.7196664905416248
7,0.7195801547367852
7,0.7194938189319455
7,0.7194074831271059
7,0.7193211473222663
7,0.7192348115174265
7,0.719148475712587
7,0.7190621399077473
7,0.7189758041029077
7,0.718889468298068
7,0.7188031324932285
7,0.7187167966883887
7,0.7186304608835491
7,0.7185441250787095
7,0.7184577892738698
7,0.7183714534690302
7,0.7182851176641906
7,0.7181987818593509
7,0.7181124460545113
7,0.7180261102496717
7,0.7179397744448319
7,0.7178534386399924
7,0.7177671028351527
7,0.7176807670303131
7,0.7175944312254734
7,0.7175080954206339
7,0.7174217596157941
7,0.7173354238109545
7,0.7172490880061149
7,0.7171627522012752
7,0.7170764163964356
7,0.716990080591596
7,0.7169037447867563
7,0.7168174089819167
7,0.7167310731770771
7,0.7166447373722373
7,0.7165584015673978
7,0.7164720657625581
7,0.7163857299577185
7,0.7162993941528788
7,0.7162130583480393
7,0.7161267225431995
7,0.7160403867383599
7,0.7159540509335203
7,0.7158677151286806
7,0.715781379323841
7,0.7156950435190014
7,0.7156087077141617
7,0.715522371909322
7,0.7154360361044825
7,0.7153497002996427
7,0.7152633644948032
7,0.7151770286899635
7,0.715090692885124
7,0.7150043570802842
7,0.7149180212754447
7,0.7148316854706049
7,0.7147453496657653
7,0.7146590138609257
7,0.714572678056086
7,0.7144863422512464
7,0.7144000064464068
7,0.7143136706415671
7,0.7142273348367274
7,0.7141409990318879
7,0.7140546632270481
7,0.7139683274222086
7,0.7138819916173689
7,0.7137956558125294
7,0.7137093200076896
7,0.71362298420285
7,0.7135366483980103
7,0.7134503125931707
7,0.7133639767883311
7,0.7132776409834914
7,0.7131913051786518
7,0.7131049693738122
7,0.7130186335689725
7,0.7129322977641328
7,0.7128459619592933
7,0.7127596261544535
7,0.712673290349614
7,0.7125869545447743
7,0.7125006187399348
7,0.712414282935095
7,0.7123279471302554
7,0.7122416113254157
7,0.7121552755205761
7,0.7120689397157365
7,0.7119826039108968
7,0.7118962681060572
7,0.7118099323012176
7,0.711723596496378
7,0.7116372606915382
7,0.7115509248866987
7,0.711464589081859
7,0.7113782532770194
7,0.7112919174721797
7,0.7112055816673402
7,0.7111192458625004
7,0.7110329100576608
7,0.7109465742528212
7,0.7108602384479815
7,0.7107739026431419
7,0.7106875668383023
7,0.7106012310334626
7,0.710514895228623
7,0.7104285594237834
7,0.7103422236189436
7,0.7102558878141041
7,0.7101695520092643
7,0.7100832162044248
7,0.7099968803995851
7,0.7099105445947456
7,0.7098242087899058
7,0.7097378729850662
7,0.7096515371802266
7,0.7095652013753869
7,0.7094788655705473
7,0.7093925297657077
7,0.709306193960868
7,0.7092198581560284
7,0.7091335223511888
7,0.709047186546349
7,0.7089608507415095
7,0.7088745149366698
7,0.7087881791318302
7,0.7087018433269905
7,0.708615507522151
7,0.7085291717173112
7,0.7084428359124716
7,0.708356500107632
7,0.7082701643027923
7,0.7081838284979527
7,0.7080974926931131
7,0.7080111568882734
7,0.7079248210834338
7,0.7078384852785942
7,0.7077521494737544
7,0.7076658136689149
7,0.7075794778640752
7,0.7074931420592356
7,0.7074068062543959
7,0.7073204704495564
7,0.7072341346447166
7,0.707147798839877
7,0.7070614630350374
7,0.7069751272301977
7,0.7068887914253581
7,0.7068024556205185
7,0.7067161198156788
7,0.7066297840108391
7,0.7065434482059996
7,0.7064571124011598
7,0.7063707765963203
7,0.7062844407914806
7,0.706198104986641
7,0.7061117691818013
7,0.7060254333769618
7,0.705939097572122
7,0.7058527617672824
7,0.7057664259624428
7,0.7056800901576031
7,0.7055937543527635
7,0.7055074185479239
7,0.7054210827430842
7,0.7053347469382445
7,0.705248411133405
7,0.7051620753285652
7,0.7050757395237257
7,0.704989403718886
7,0.7049030679140464
7,0.7048167321092067
7,0.7047303963043671
7,0.7046440604995274
7,0.7045577246946878
7,0.7044713888898482
7,0.7043850530850085
7,0.7042987172801689
7,0.7042123814753293
7,0.7041260456704896
7,0.7040397098656499
7,0.7039533740608104
7,0.7038670382559706
7,0.7037807024511311
7,0.7036943666462914
7,0.7036080308414518
7,0.7035216950366121
7,0.7034353592317725
7,0.7033490234269328
7,0.7032626876220932
7,0.7031763518172536
7,0.7030900160124139
7,0.7030036802075743
7,0.7029173444027347
7,0.702831008597895
7,0.7027446727930553
7,0.7026583369882158
7,0.702572001183376
7,0.7024856653785365
7,0.7023993295736968
7,0.7023129937688573
7,0.7022266579640175
7,0.7021403221591779
7,0.7020539863543382
7,0.7019676505494986
7,0.701881314744659
7,0.7017949789398193
7,0.7017086431349797
7,0.7016223073301401
7,0.7015359715253005
7,0.7014496357204607
7,0.7013632999156212
7,0.7012769641107814
7,0.7011906283059419
7,0.7011042925011022
7,0.7010179566962627
7,0.7009316208914229
7,0.7008452850865833
7,0.7007589492817436
7,0.700672613476904
7,0.7005862776720644
7,0.7004999418672248
7,0.7004136060623851
7,0.7003272702575455
7,0.7002409344527059
7,0.7001545986478661
7,0.7000682628430266
7,0.6999819270381868
7,0.6998955912333473
7,0.6998092554285076
7,0.6997229196236681
7,0.6996365838188283
7,0.6995502480139887
7,0.699463912209149
7,0.6993775764043094
7,0.6992912405994698
7,0.6992049047946302
7,0.6991185689897905
7,0.6990322331849509
7,0.6989458973801113
7,0.6988595615752715
7,0.698773225770432
7,0.6986868899655923
7,0.6986005541607527
7,0.698514218355913
7,0.6984278825510735
7,0.6983415467462337
7,0.6982552109413941
7,0.6981688751365545
7,0.6980825393317148
7,0.6979962035268752
7,0.6979098677220356
7,0.6978235319171959
7,0.6977371961123562
7,0.6976508603075167
7,0.6975645245026769
7,0.6974781886978374
7,0.6973918528929977
7,0.6973055170881581
7,0.6972191812833184
7,0.6971328454784789
7,0.6970465096736391
7,0.6969601738687995
7,0.6968738380639599
7,0.6967875022591202
7,0.6967011664542806
7,0.696614830649441
7,0.6965284948446013
7,0.6964421590397616
7,0.6963558232349221
7,0.6962694874300823
7,0.6961831516252428
7,0.6960968158204031
7,0.6960104800155635
7,0.6959241442107238
7,0.6958378084058842
7,0.6957514726010445
7,0.6956651367962049
7,0.6955788009913653
7,0.6954924651865256
7,0.695406129381686
7,0.6953197935768464
7,0.6952334577720067
7,0.695147121967167
7,0.6950607861623275
7,0.6949744503574877
7,0.6948881145526482
7,0.6948017787478085
7,0.6947154429429689
7,0.6946291071381292
7,0.6945427713332896
7,0.6944564355284499
7,0.6943700997236103
7,0.6942837639187707
7,0.694197428113931
7,0.6941110923090914
7,0.6940247565042518
7,0.6939384206994121
7,0.6938520848945724
7,0.6937657490897329
7,0.6936794132848931
7,0.6935930774800536
7,0.6935067416752139
7,0.6934204058703743
7,0.6933340700655346
7,0.693247734260695
7,0.6931613984558553
7,0.6930750626510157
7,0.6929887268461761
7,0.6929023910413364
7,0.6928160552364968
7,0.6927297194316572
7,0.6926433836268175
7,0.6925570478219778
7,0.6924707120171383
7,0.6923843762122985
7,0.692298040407459
7,0.6922117046026193
7,0.6921253687977797
7,0.69203903299294
7,0.6919526971881004
7,0.6918663613832607
7,0.6917800255784211
7,0.6916936897735815
7,0.6916073539687418
7,0.6915210181639022
7,0.6914346823590626
7,0.691348346554223
7,0.6912620107493832
7,0.6911756749445437
7,0.6910893391397039
7,0.6910030033348644
7,0.6909166675300247
7,0.6908303317251852
7,0.6907439959203454
7,0.6906576601155058
7,0.6905713243106661
7,0.6904849885058265
7,0.6903986527009869
7,0.6903123168961472
7,0.6902259810913076
7,0.6901396452864679
7,0.6900533094816284
7,0.6899669736767886
7,0.6898806378719491
7,0.6897943020671093
7,0.6897079662622698
7,0.6896216304574301
7,0.6895352946525906
7,0.6894489588477508
7,0.6893626230429112
7,0.6892762872380715
7,0.6891899514332319
7,0.6891036156283923
7,0.6890172798235527
7,0.688930944018713
7,0.6888446082138733
7,0.6887582724090338
7,0.688671936604194
7,0.6885856007993545
7,0.6884992649945147
7,0.6884129291896752
7,0.6883265933848355
7,0.688240257579996
7,0.6881539217751562
7,0.6880675859703166
7,0.687981250165477
7,0.6878949143606373
7,0.6878085785557977
7,0.6877222427509581
7,0.6876359069461184
7,0.6875495711412787
7,0.6874632353364392
7,0.6873768995315994
7,0.6872905637267599
7,0.6872042279219202
7,0.6871178921170806
7,0.6870315563122409
7,0.6869452205074013
7,0.6868588847025616
7,0.686772548897722
7,0.6866862130928824
7,0.6865998772880427
7,0.6865135414832031
7,0.6864272056783635
7,0.6863408698735238
7,0.6862545340686841
7,0.6861681982638446
7,0.6860818624590048
7,0.6859955266541653
7,0.6859091908493256
7,0.685822855044486
7,0.6857365192396463
7,0.6856501834348067
7,0.685563847629967
7,0.6854775118251274
7,0.6853911760202878
7,0.6853048402154481
7,0.6852185044106085
7,0.6851321686057689
7,0.6850458328009292
7,0.6849594969960895
7,0.68487316119125
7,0.6847868253864102
7,0.6847004895815707
7,0.684614153776731
8,0.6845278179718914
8,0.6844414821670517
8,0.6843551463622121
8,0.6842688105573724
8,0.6841824747525328
8,0.6840961389476932
8,0.6840098031428535
8,0.6839234673380139
8,0.6838371315331743
8,0.6837507957283346
8,0.6836644599234949
8,0.6835781241186554
8,0.6834917883138156
8,0.6834054525089761
8,0.6833191167041364
8,0.6832327808992968
8,0.6831464450944571
8,0.6830601092896175
8,0.6829737734847778
8,0.6828874376799382
8,0.6828011018750986
8,0.6827147660702589
8,0.6826284302654193
8,0.6825420944605797
8,0.68245575865574
8,0.6823694228509003
8,0.6822830870460608
8,0.682196751241221
8,0.6821104154363815
8,0.6820240796315418
8,0.6819377438267022
8,0.6818514080218625
8,0.6817650722170229
8,0.6816787364121832
8,0.6815924006073436
8,0.681506064802504
8,0.6814197289976643
8,0.6813333931928247
8,0.681247057387985
8,0.6811607215831454
8,0.6810743857783057
8,0.6809880499734662
8,0.6809017141686264
8,0.6808153783637869
8,0.6807290425589472
8,0.6806427067541077
8,0.6805563709492679
8,0.6804700351444283
8,0.6803836993395886
8,0.680297363534749
8,0.6802110277299094
8,0.6801246919250697
8,0.6800383561202301
8,0.6799520203153904
8,0.6798656845105508
8,0.6797793487057111
8,0.6796930129008716
8,0.6796066770960318
8,0.6795203412911923
8,0.6794340054863526
8,0.679347669681513
8,0.6792613338766733
8,0.6791749980718337
8,0.679088662266994
8,0.6790023264621544
8,0.6789159906573148
8,0.6788296548524752
8,0.6787433190476355
8,0.6786569832427958
8,0.6785706474379563
8,0.6784843116331165
8,0.678397975828277
8,0.6783116400234372
8,0.6782253042185977
8,0.678138968413758
8,0.6780526326089183
8,0.6779662968040787
8,0.6778799609992391
8,0.6777936251943995
8,0.6777072893895598
8,0.6776209535847202
8,0.6775346177798806
8,0.6774482819750409
8,0.6773619461702012
8,0.6772756103653617
8,0.6771892745605219
8,0.6771029387556824
8,0.6770166029508426
8,0.6769302671460031
8,0.6768439313411634
8,0.6767575955363238
8,0.6766712597314841
8,0.6765849239266445
8,0.6764985881218049
8,0.6764122523169652
8,0.6763259165121256
8,0.676239580707286
8,0.6761532449024463
8,0.6760669090976066
8,0.6759805732927671
8,0.6758942374879273
8,0.6758079016830878
8,0.675721565878248
8,0.6756352300734085
8,0.6755488942685688
8,0.6754625584637292
8,0.6753762226588895
8,0.6752898868540499
8,0.6752035510492103
8,0.6751172152443706
8,0.675030879439531
8,0.6749445436346914
8,0.6748582078298517
8,0.674771872025012
8,0.6746855362201725
8,0.6745992004153327
8,0.6745128646104932
8,0.6744265288056535
8,0.6743401930008139
8,0.6742538571959742
8,0.6741675213911346
8,0.6740811855862949
8,0.6739948497814553
8,0.6739085139766157
8,0.673822178171776
8,0.6737358423669364
8,0.6736495065620968
8,0.6735631707572571
8,0.6734768349524174
8,0.6733904991475779
8,0.6733041633427381
8,0.6732178275378986
8,0.6731314917330589
8,0.6730451559282193
8,0.6729588201233796
8,0.67287248431854
8,0.6727861485137003
8,0.6726998127088607
8,0.6726134769040211
8,0.6725271410991814
8,0.6724408052943418
8,0.6723544694895021
8,0.6722681336846625
8,0.6721817978798228
8,0.6720954620749833
8,0.6720091262701435
8,0.671922790465304
8,0.6718364546604643
8,0.6717501188556247
8,0.671663783050785
8,0.6715774472459454
8,0.6714911114411057
8,0.6714047756362661
8,0.6713184398314265
8,0.6712321040265868
8,0.6711457682217472
8,0.6710594324169075
8,0.6709730966120679
8,0.6708867608072282
8,0.6708004250023887
8,0.6707140891975489
8,0.6706277533927094
8,0.6705414175878697
8,0.67045508178303
8,0.6703687459781904
8,0.6702824101733508
8,0.6701960743685111
8,0.6701097385636715
8,0.6700234027588319
8,0.6699370669539922
8,0.6698507311491526
8,0.6697643953443129
8,0.6696780595394733
8,0.6695917237346336
8,0.6695053879297941
8,0.6694190521249543
8,0.6693327163201148
8,0.6692463805152751
8,0.6691600447104354
8,0.6690737089055958
8,0.6689873731007562
8,0.6689010372959165
8,0.6688147014910769
8,0.6687283656862373
8,0.6686420298813976
8,0.668555694076558
8,0.6684693582717183
8,0.6683830224668788
8,0.668296686662039
8,0.6682103508571995
8,0.6681240150523597
8,0.6680376792475202
8,0.6679513434426805
8,0.6678650076378408
8,0.6677786718330012
8,0.6676923360281616
8,0.667606000223322
8,0.6675196644184823
8,0.6674333286136427
8,0.667346992808803
8,0.6672606570039634
8,0.6671743211991237
8,0.6670879853942842
8,0.6670016495894444
8,0.6669153137846049
8,0.6668289779797651
8,0.6667426421749256
8,0.6666563063700859
8,0.6665699705652463
8,0.6664836347604066
8,0.666397298955567
8,0.6663109631507274
8,0.6662246273458877
8,0.6661382915410481
8,0.6660519557362085
8,0.6659656199313688
8,0.6658792841265291
8,0.6657929483216896
8,0.6657066125168498
8,0.6656202767120103
8,0.6655339409071706
8,0.665447605102331
8,0.6653612692974913
8,0.6652749334926517
8,0.665188597687812
8,0.6651022618829724
8,0.6650159260781328
8,0.6649295902732931
8,0.6648432544684535
8,0.6647569186636137
8,0.6646705828587742
8,0.6645842470539345
8,0.664497911249095
8,0.6644115754442552
8,0.6643252396394157
8,0.664238903834576
8,0.6641525680297364
8,0.6640662322248967
8,0.6639798964200571
8,0.6638935606152174
8,0.6638072248103778
8,0.6637208890055382
8,0.6636345532006985
8,0.6635482173958589
8,0.6634618815910192
8,0.6633755457861796
8,0.6632892099813399
8,0.6632028741765004
8,0.6631165383716606
8,0.6630302025668211
8,0.6629438667619814
8,0.6628575309571418
8,0.6627711951523021
8,0.6626848593474625
8,0.6625985235426228
8,0.6625121877377832
8,0.6624258519329436
8,0.6623395161281039
8,0.6622531803232643
8,0.6621668445184246
8,0.662080508713585
8,0.6619941729087453
8,0.6619078371039058
8,0.661821501299066
8,0.6617351654942265
8,0.6616488296893868
8,0.6615624938845471
8,0.6614761580797075
8,0.6613898222748679
8,0.6613034864700282
8,0.6612171506651886
8,0.661130814860349
8,0.6610444790555093
8,0.6609581432506697
8,0.66087180744583
8,0.6607854716409904
8,0.6606991358361507
8,0.6606128000313112
8,0.6605264642264714
8,0.6604401284216319
8,0.6603537926167922
8,0.6602674568119525
8,0.6601811210071129
8,0.6600947852022733
8,0.6600084493974336
8,0.659922113592594
8,0.6598357777877544
8,0.6597494419829147
8,0.6596631061780751
8,0.6595767703732354
8,0.6594904345683958
8,0.6594040987635561
8,0.6593177629587166
8,0.6592314271538768
8,0.6591450913490373
8,0.6590587555441976
8,0.6589724197393579
8,0.6588860839345183
8,0.6587997481296787
8,0.658713412324839
8,0.6586270765199994
8,0.6585407407151598
8,0.6584544049103201
8,0.6583680691054805
8,0.6582817333006408
8,0.6581953974958012
8,0.6581090616909615
8,0.658022725886122
8,0.6579363900812822
8,0.6578500542764427
8,0.657763718471603
8,0.6576773826667633
8,0.6575910468619237
8,0.6575047110570841
8,0.6574183752522444
8,0.6573320394474048
8,0.6572457036425652
8,0.6571593678377255
8,0.6570730320328859
8,0.6569866962280462
8,0.6569003604232067
8,0.6568140246183669
8,0.6567276888135274
8,0.6566413530086876
8,0.6565550172038481
8,0.6564686813990084
8,0.6563823455941687
8,0.6562960097893291
8,0.6562096739844895
8,0.6561233381796499
8,0.6560370023748102
8,0.6559506665699706
8,0.6558643307651308
8,0.6557779949602913
8,0.6556916591554516
8,0.6556053233506121
8,0.6555189875457723
8,0.6554326517409328
8,0.655346315936093
8,0.6552599801312535
8,0.6551736443264138
8,0.6550873085215742
8,0.6550009727167345
8,0.6549146369118949
8,0.6548283011070553
8,0.6547419653022156
8,0.654655629497376
8,0.6545692936925362
8,0.6544829578876967
8,0.654396622082857
8,0.6543102862780175
8,0.6542239504731777
8,0.6541376146683382
8,0.6540512788634985
8,0.6539649430586588
8,0.6538786072538192
8,0.6537922714489796
8,0.6537059356441399
8,0.6536195998393003
8,0.6535332640344607
8,0.653446928229621
8,0.6533605924247814
8,0.6532742566199417
8,0.6531879208151021
8,0.6531015850102624
8,0.6530152492054229
8,0.6529289134005831
8,0.6528425775957436
8,0.6527562417909039
8,0.6526699059860642
8,0.6525835701812246
8,0.652497234376385
8,0.6524108985715453
8,0.6523245627667057
8,0.6522382269618661
8,0.6521518911570264
8,0.6520655553521868
8,0.651979219547347
8,0.6518928837425075
8,0.6518065479376678
8,0.6517202121328283
8,0.6516338763279885
8,0.651547540523149
8,0.6514612047183093
8,0.6513748689134696
8,0.65128853310863
8,0.6512021973037904
8,0.6511158614989507
8,0.6510295256941111
8,0.6509431898892715
8,0.6508568540844318
8,0.6507705182795922
8,0.6506841824747525
8,0.6505978466699129
8,0.6505115108650732
8,0.6504251750602337
8,0.6503388392553939
8,0.6502525034505544
8,0.6501661676457147
8,0.650079831840875
8,0.6499934960360354
8,0.6499071602311958
8,0.6498208244263561
8,0.6497344886215165
8,0.6496481528166769
8,0.6495618170118372
8,0.6494754812069976
8,0.6493891454021579
8,0.6493028095973183
8,0.6492164737924786
8,0.6491301379876391
8,0.6490438021827993
8,0.6489574663779598
8,0.6488711305731201
8,0.6487847947682804
8,0.6486984589634408
8,0.6486121231586012
8,0.6485257873537615
8,0.6484394515489219
8,0.6483531157440823
8,0.6482667799392426
8,0.648180444134403
8,0.6480941083295633
8,0.6480077725247237
8,0.647921436719884
8,0.6478351009150445
8,0.6477487651102047
8,0.6476624293053652
8,0.6475760935005255
8,0.6474897576956858
8,0.6474034218908462
8,0.6473170860860066
8,0.6472307502811669
8,0.6471444144763273
8,0.6470580786714877
8,0.6469717428666479
8,0.6468854070618084
8,0.6467990712569687
8,0.6467127354521292
8,0.6466263996472894
8,0.6465400638424499
8,0.6464537280376101
8,0.6463673922327706
8,0.6462810564279309
8,0.6461947206230912
8,0.6461083848182516
8,0.646022049013412
8,0.6459357132085723
8,0.6458493774037327
8,0.6457630415988931
8,0.6456767057940533
8,0.6455903699892138
8,0.6455040341843741
8,0.6454176983795346
8,0.6453313625746948
8,0.6452450267698553
8,0.6451586909650155
8,0.6450723551601759
8,0.6449860193553363
8,0.6448996835504966
8,0.644813347745657
8,0.6447270119408174
8,0.6446406761359778
8,0.6445543403311381
8,0.6444680045262985
8,0.6443816687214587
8,0.6442953329166192
8,0.6442089971117795
8,0.64412266130694
8,0.6440363255021002
8,0.6439499896972607
8,0.643863653892421
8,0.6437773180875813
8,0.6436909822827417
8,0.643604646477902
8,0.6435183106730624
8,0.6434319748682228
8,0.6433456390633832
8,0.6432593032585435
8,0.6431729674537039
8,0.6430866316488641
8,0.6430002958440246
8,0.6429139600391849
8,0.6428276242343454
8,0.6427412884295056
8,0.6426549526246661
8,0.6425686168198264
8,0.6424822810149867
8,0.6423959452101471
8,0.6423096094053075
8,0.6422232736004678
8,0.6421369377956282
8,0.6420506019907886
8,0.6419642661859489
8,0.6418779303811093
8,0.6417915945762696
8,0.64170525877143
8,0.6416189229665903
8,0.6415325871617508
8,0.641446251356911
8,0.6413599155520715
8,0.6412735797472318
8,0.6411872439423921
8,0.6411009081375525
8,0.6410145723327129
8,0.6409282365278732
8,0.6408419007230336
8,0.640755564918194
8,0.6406692291133543
8,0.6405828933085147
8,0.640496557503675
8,0.6404102216988354
8,0.6403238858939957
8,0.6402375500891562
8,0.6401512142843164
8,0.6400648784794769
8,0.6399785426746372
8,0.6398922068697975
8,0.6398058710649579
8,0.6397195352601183
8,0.6396331994552786
8,0.639546863650439
8,0.6394605278455994
8,0.6393741920407597
8,0.6392878562359201
8,0.6392015204310804
8,0.6391151846262408
8,0.6390288488214011
8,0.6389425130165616
8,0.6388561772117218
8,0.6387698414068823
8,0.6386835056020426
8,0.6385971697972029
8,0.6385108339923633
8,0.6384244981875237
8,0.638338162382684
8,0.6382518265778444
8,0.6381654907730048
8,0.638079154968165
8,0.6379928191633255
8,0.6379064833584858
8,0.6378201475536462
8,0.6377338117488065
8,0.637647475943967
8,0.6375611401391272
8,0.6374748043342877
8,0.637388468529448
8,0.6373021327246083
8,0.6372157969197687
8,0.6371294611149291
8,0.6370431253100894
8,0.6369567895052498
8,0.6368704537004102
8,0.6367841178955704
8,0.6366977820907309
8,0.6366114462858912
8,0.6365251104810516
8,0.6364387746762119
8,0.6363524388713724
8,0.6362661030665326
8,0.636179767261693
8,0.6360934314568534
8,0.6360070956520137
8,0.6359207598471741
8,0.6358344240423345
8,0.6357480882374948
8,0.6356617524326552
8,0.6355754166278156
8,0.6354890808229758
8,0.6354027450181363
8,0.6353164092132966
8,0.635230073408457
8,0.6351437376036173
8,0.6350574017987778
8,0.634971065993938
8,0.6348847301890984
8,0.6347983943842588
8,0.6347120585794191
8,0.6346257227745795
8,0.6345393869697399
8,0.6344530511649003
8,0.6343667153600606
8,0.634280379555221
8,0.6341940437503812
8,0.6341077079455417
8,0.634021372140702
8,0.6339350363358625
8,0.6338487005310227
8,0.6337623647261832
8,0.6336760289213434
8,0.6335896931165038
8,0.6335033573116642
8,0.6334170215068246
8,0.6333306857019849
8,0.6332443498971453
8,0.6331580140923057
8,0.633071678287466
8,0.6329853424826264
8,0.6328990066777866
8,0.6328126708729471
8,0.6327263350681074
8,0.6326399992632679
8,0.6325536634584281
8,0.6324673276535886
8,0.6323809918487489
8,0.6322946560439092
8,0.6322083202390696
8,0.63212198443423
8,0.6320356486293903
8,0.6319493128245507
8,0.6318629770197111
8,0.6317766412148714
8,0.6316903054100318
8,0.631603969605192
8,0.6315176338003525
8,0.6314312979955128
8,0.6313449621906733
8,0.6312586263858335
8,0.631172290580994
8,0.6310859547761543
8,0.6309996189713146
8,0.630913283166475
8,0.6308269473616354
8,0.6307406115567957
8,0.6306542757519561
8,0.6305679399471165
8,0.6304816041422767
8,0.6303952683374372
8,0.6303089325325975
8,0.6302225967277579
8,0.6301362609229182
8,0.6300499251180787
8,0.6299635893132389
8,0.6298772535083994
8,0.6297909177035597
8,0.62970458189872
8,0.6296182460938804
8,0.6295319102890408
8,0.6294455744842011
8,0.6293592386793615
8,0.6292729028745219
8,0.6291865670696821
8,0.6291002312648426
8,0.6290138954600029
8,0.6289275596551633
8,0.6288412238503236
8,0.6287548880454841
8,0.6286685522406443
8,0.6285822164358047
8,0.6284958806309651
8,0.6284095448261254
8,0.6283232090212858
8,0.6282368732164462
8,0.6281505374116065
8,0.6280642016067669
8,0.6279778658019273
8,0.6278915299970875
8,0.627805194192248
8,0.6277188583874083
8,0.6276325225825687
8,0.627546186777729
8,0.6274598509728895
8,0.6273735151680497
8,0.6272871793632101
8,0.6272008435583705
8,0.6271145077535308
8,0.6270281719486912
8,0.6269418361438516
8,0.6268555003390119
8,0.6267691645341723
8,0.6266828287293327
8,0.6265964929244929
8,0.6265101571196534
8,0.6264238213148137
8,0.6263374855099741
8,0.6262511497051344
8,0.6261648139002949
8,0.6260784780954551
8,0.6259921422906155
8,0.6259058064857759
8,0.6258194706809362
8,0.6257331348760966
8,0.625646799071257
8,0.6255604632664173
8,0.6254741274615777
8,0.6253877916567381
8,0.6253014558518983
8,0.6252151200470588
8,0.6251287842422191
8,0.6250424484373795
8,0.6249561126325398
8,0.6248697768277003
8,0.6247834410228605
8,0.6246971052180209
8,0.6246107694131813
8,0.6245244336083416
8,0.624438097803502
8,0.6243517619986624
8,0.6242654261938227
8,0.6241790903889831
8,0.6240927545841435
8,0.6240064187793037
8,0.6239200829744642
8,0.6238337471696245
8,0.623747411364785
8,0.6236610755599452
8,0.6235747397551057
8,0.623488403950266
8,0.6234020681454263
8,0.6233157323405867
8,0.623229396535747
8,0.6231430607309074
8,0.6230567249260678
8,0.6229703891212282
8,0.6228840533163885
8,0.6227977175115489
8,0.6227113817067091
8,0.6226250459018696
8,0.6225387100970299
8,0.6224523742921904
8,0.6223660384873506
8,0.6222797026825111
8,0.6221933668776713
8,0.6221070310728317
8,0.6220206952679921
8,0.6219343594631525
8,0.6218480236583128
8,0.6217616878534732
8,0.6216753520486336
8,0.6215890162437938
8,0.6215026804389543
8,0.6214163446341145
8,0.621330008829275
8,0.6212436730244353
8,0.6211573372195958
9,0.621071001414756
9,0.6209846656099165
9,0.6208983298050768
9,0.6208119940002371
9,0.6207256581953975
9,0.6206393223905579
9,0.6205529865857182
9,0.6204666507808786
9,0.620380314976039
9,0.6202939791711992
9,0.6202076433663597
9,0.62012130756152
9,0.6200349717566804
9,0.6199486359518407
9,0.6198623001470012
9,0.6197759643421614
9,0.6196896285373218
9,0.6196032927324822
9,0.6195169569276425
9,0.6194306211228029
9,0.6193442853179633
9,0.6192579495131236
9,0.619171613708284
9,0.6190852779034444
9,0.6189989420986046
9,0.6189126062937651
9,0.6188262704889254
9,0.6187399346840858
9,0.6186535988792461
9,0.6185672630744066
9,0.6184809272695668
9,0.6183945914647272
9,0.6183082556598876
9,0.6182219198550479
9,0.6181355840502083
9,0.6180492482453687
9,0.617962912440529
9,0.6178765766356894
9,0.6177902408308498
9,0.61770390502601
9,0.6176175692211705
9,0.6175312334163308
9,0.6174448976114912
9,0.6173585618066515
9,0.617272226001812
9,0.6171858901969722
9,0.6170995543921326
9,0.617013218587293
9,0.6169268827824533
9,0.6168405469776137
9,0.6167542111727741
9,0.6166678753679344
9,0.6165815395630948
9,0.6164952037582552
9,0.6164088679534154
9,0.6163225321485759
9,0.6162361963437362
9,0.6161498605388966
9,0.6160635247340569
9,0.6159771889292174
9,0.6158908531243776
9,0.615804517319538
9,0.6157181815146984
9,0.6156318457098587
9,0.6155455099050191
9,0.6154591741001795
9,0.6153728382953398
9,0.6152865024905002
9,0.6152001666856606
9,0.6151138308808208
9,0.6150274950759813
9,0.6149411592711416
9,0.614854823466302
9,0.6147684876614623
9,0.6146821518566228
9,0.614595816051783
9,0.6145094802469434
9,0.6144231444421038
9,0.6143368086372641
9,0.6142504728324245
9,0.6141641370275849
9,0.6140778012227452
9,0.6139914654179056
9,0.613905129613066
9,0.6138187938082262
9,0.6137324580033867
9,0.613646122198547
9,0.6135597863937075
9,0.6134734505888677
9,0.6133871147840282
9,0.6133007789791884
9,0.6132144431743488
9,0.6131281073695092
9,0.6130417715646695
9,0.6129554357598299
9,0.6128690999549903
9,0.6127827641501506
9,0.6126964283453109
9,0.6126100925404714
9,0.6125237567356316
9,0.6124374209307921
9,0.6123510851259524
9,0.6122647493211129
9,0.6121784135162731
9,0.6120920777114336
9,0.6120057419065938
9,0.6119194061017542
9,0.6118330702969146
9,0.611746734492075
9,0.6116603986872353
9,0.6115740628823957
9,0.611487727077556
9,0.6114013912727163
9,0.6113150554678768
9,0.611228719663037
9,0.6111423838581975
9,0.6110560480533578
9,0.6109697122485183
9,0.6108833764436785
9,0.6107970406388389
9,0.6107107048339993
9,0.6106243690291596
9,0.61053803322432
9,0.6104516974194804
9,0.6103653616146407
9,0.6102790258098011
9,0.6101926900049615
9,0.6101063542001217
9,0.6100200183952822
9,0.6099336825904424
9,0.6098473467856029
9,0.6097610109807632
9,0.6096746751759237
9,0.6095883393710839
9,0.6095020035662443
9,0.6094156677614047
9,0.609329331956565
9,0.6092429961517254
9,0.6091566603468858
9,0.6090703245420461
9,0.6089839887372065
9,0.6088976529323669
9,0.6088113171275271
9,0.6087249813226876
9,0.6086386455178479
9,0.6085523097130083
9,0.6084659739081686
9,0.6083796381033291
9,0.6082933022984893
9,0.6082069664936497
9,0.6081206306888101
9,0.6080342948839704
9,0.6079479590791308
9,0.6078616232742912
9,0.6077752874694515
9,0.6076889516646119
9,0.6076026158597723
9,0.6075162800549325
9,0.607429944250093
9,0.6073436084452533
9,0.6072572726404137
9,0.607170936835574
9,0.6070846010307345
9,0.6069982652258947
9,0.6069119294210551
9,0.6068255936162155
9,0.6067392578113758
9,0.6066529220065362
9,0.6065665862016966
9,0.6064802503968569
9,0.6063939145920173
9,0.6063075787871777
9,0.6062212429823379
9,0.6061349071774984
9,0.6060485713726587
9,0.6059622355678191
9,0.6058758997629794
9,0.6057895639581399
9,0.6057032281533001
9,0.6056168923484605
9,0.6055305565436209
9,0.6054442207387812
9,0.6053578849339416
9,0.605271549129102
9,0.6051852133242623
9,0.6050988775194226
9,0.6050125417145831
9,0.6049262059097433
9,0.6048398701049038
9,0.6047535343000641
9,0.6046671984952245
9,0.6045808626903848
9,0.6044945268855453
9,0.6044081910807055
9,0.6043218552758659
9,0.6042355194710263
9,0.6041491836661866
9,0.604062847861347
9,0.6039765120565074
9,0.6038901762516677
9,0.603803840446828
9,0.6037175046419885
9,0.6036311688371487
9,0.6035448330323092
9,0.6034584972274695
9,0.60337216142263
9,0.6032858256177902
9,0.6031994898129506
9,0.6031131540081109
9,0.6030268182032713
9,0.6029404823984317
9,0.602854146593592
9,0.6027678107887524
9,0.6026814749839128
9,0.6025951391790731
9,0.6025088033742334
9,0.6024224675693939
9,0.6023361317645541
9,0.6022497959597146
9,0.6021634601548749
9,0.6020771243500354
9,0.6019907885451956
9,0.601904452740356
9,0.6018181169355163
9,0.6017317811306767
9,0.6016454453258371
9,0.6015591095209974
9,0.6014727737161578
9,0.6013864379113182
9,0.6013001021064786
9,0.6012137663016388
9,0.6011274304967993
9,0.6010410946919595
9,0.60095475888712
9,0.6008684230822803
9,0.6007820872774408
9,0.600695751472601
9,0.6006094156677614
9,0.6005230798629217
9,0.6004367440580821
9,0.6003504082532425
9,0.6002640724484029
9,0.6001777366435632
9,0.6000914008387236
9,0.600005065033884
9,0.5999187292290442
9,0.5998323934242047
9,0.599746057619365
9,0.5996597218145254
9,0.5995733860096857
9,0.5994870502048462
9,0.5994007144000064
9,0.5993143785951668
9,0.5992280427903272
9,0.5991417069854875
9,0.5990553711806479
9,0.5989690353758083
9,0.5988826995709686
9,0.598796363766129
9,0.5987100279612894
9,0.5986236921564496
9,0.5985373563516101
9,0.5984510205467704
9,0.5983646847419308
9,0.5982783489370911
9,0.5981920131322516
9,0.5981056773274118
9,0.5980193415225722
9,0.5979330057177326
9,0.5978466699128929
9,0.5977603341080533
9,0.5976739983032137
9,0.597587662498374
9,0.5975013266935344
9,0.5974149908886948
9,0.597328655083855
9,0.5972423192790155
9,0.5971559834741758
9,0.5970696476693362
9,0.5969833118644965
9,0.596896976059657
9,0.5968106402548172
9,0.5967243044499776
9,0.596637968645138
9,0.5965516328402983
9,0.5964652970354587
9,0.5963789612306191
9,0.5962926254257794
9,0.5962062896209397
9,0.5961199538161002
9,0.5960336180112604
9,0.5959472822064209
9,0.5958609464015812
9,0.5957746105967416
9,0.5956882747919019
9,0.5956019389870624
9,0.5955156031822226
9,0.595429267377383
9,0.5953429315725434
9,0.5952565957677037
9,0.5951702599628641
9,0.5950839241580245
9,0.5949975883531848
9,0.5949112525483451
9,0.5948249167435056
9,0.5947385809386658
9,0.5946522451338263
9,0.5945659093289866
9,0.594479573524147
9,0.5943932377193073
9,0.5943069019144677
9,0.594220566109628
9,0.5941342303047884
9,0.5940478944999488
9,0.5939615586951091
9,0.5938752228902695
9,0.5937888870854299
9,0.5937025512805902
9,0.5936162154757505
9,0.593529879670911
9,0.5934435438660712
9,0.5933572080612317
9,0.593270872256392
9,0.5931845364515524
9,0.5930982006467127
9,0.5930118648418731
9,0.5929255290370334
9,0.5928391932321938
9,0.5927528574273542
9,0.5926665216225145
9,0.5925801858176749
9,0.5924938500128353
9,0.5924075142079956
9,0.5923211784031559
9,0.5922348425983164
9,0.5921485067934766
9,0.5920621709886371
9,0.5919758351837974
9,0.5918894993789579
9,0.5918031635741181
9,0.5917168277692785
9,0.5916304919644388
9,0.5915441561595992
9,0.5914578203547596
9,0.59137148454992
9,0.5912851487450803
9,0.5911988129402407
9,0.591112477135401
9,0.5910261413305613
9,0.5909398055257218
9,0.590853469720882
9,0.5907671339160425
9,0.5906807981112028
9,0.5905944623063633
9,0.5905081265015235
9,0.5904217906966839
9,0.5903354548918442
9,0.5902491190870046
9,0.590162783282165
9,0.5900764474773253
9,0.5899901116724857
9,0.5899037758676461
9,0.5898174400628065
9,0.5897311042579667
9,0.5896447684531272
9,0.5895584326482874
9,0.5894720968434479
9,0.5893857610386082
9,0.5892994252337687
9,0.5892130894289289
9,0.5891267536240893
9,0.5890404178192497
9,0.58895408201441
9,0.5888677462095704
9,0.5887814104047308
9,0.5886950745998911
9,0.5886087387950515
9,0.5885224029902119
9,0.5884360671853721
9,0.5883497313805326
9,0.5882633955756928
9,0.5881770597708533
9,0.5880907239660136
9,0.5880043881611741
9,0.5879180523563343
9,0.5878317165514947
9,0.587745380746655
9,0.5876590449418154
9,0.5875727091369758
9,0.5874863733321362
9,0.5874000375272965
9,0.5873137017224568
9,0.5872273659176173
9,0.5871410301127775
9,0.587054694307938
9,0.5869683585030983
9,0.5868820226982587
9,0.586795686893419
9,0.5867093510885795
9,0.5866230152837397
9,0.5865366794789001
9,0.5864503436740605
9,0.5863640078692208
9,0.5862776720643812
9,0.5861913362595416
9,0.5861050004547019
9,0.5860186646498622
9,0.5859323288450227
9,0.5858459930401829
9,0.5857596572353434
9,0.5856733214305037
9,0.5855869856256641
9,0.5855006498208244
9,0.5854143140159848
9,0.5853279782111451
9,0.5852416424063055
9,0.5851553066014659
9,0.5850689707966262
9,0.5849826349917866
9,0.584896299186947
9,0.5848099633821073
9,0.5847236275772676
9,0.5846372917724281
9,0.5845509559675883
9,0.5844646201627488
9,0.5843782843579091
9,0.5842919485530695
9,0.5842056127482298
9,0.5841192769433902
9,0.5840329411385505
9,0.5839466053337109
9,0.5838602695288713
9,0.5837739337240316
9,0.583687597919192
9,0.5836012621143524
9,0.5835149263095127
9,0.583428590504673
9,0.5833422546998335
9,0.5832559188949937
9,0.5831695830901542
9,0.5830832472853145
9,0.5829969114804749
9,0.5829105756756352
9,0.5828242398707956
9,0.5827379040659559
9,0.5826515682611163
9,0.5825652324562767
9,0.582478896651437
9,0.5823925608465974
9,0.5823062250417578
9,0.5822198892369181
9,0.5821335534320784
9,0.5820472176272389
9,0.5819608818223991
9,0.5818745460175596
9,0.5817882102127199
9,0.5817018744078803
9,0.5816155386030406
9,0.581529202798201
9,0.5814428669933613
9,0.5813565311885217
9,0.5812701953836821
9,0.5811838595788424
9,0.5810975237740028
9,0.5810111879691632
9,0.5809248521643235
9,0.5808385163594838
9,0.5807521805546443
9,0.5806658447498045
9,0.580579508944965
9,0.5804931731401253
9,0.5804068373352858
9,0.580320501530446
9,0.5802341657256064
9,0.5801478299207667
9,0.5800614941159271
9,0.5799751583110875
9,0.5798888225062478
9,0.5798024867014082
9,0.5797161508965685
9,0.579629815091729
9,0.5795434792868892
9,0.5794571434820497
9,0.5793708076772099
9,0.5792844718723704
9,0.5791981360675307
9,0.5791118002626912
9,0.5790254644578514
9,0.5789391286530118
9,0.5788527928481721
9,0.5787664570433325
9,0.5786801212384929
9,0.5785937854336533
9,0.5785074496288136
9,0.5784211138239739
9,0.5783347780191344
9,0.5782484422142946
9,0.5781621064094551
9,0.5780757706046153
9,0.5779894347997758
9,0.5779030989949361
9,0.5778167631900966
9,0.5777304273852568
9,0.5776440915804172
9,0.5775577557755776
9,0.5774714199707379
9,0.5773850841658983
9,0.5772987483610587
9,0.577212412556219
9,0.5771260767513793
9,0.5770397409465398
9,0.5769534051417
9,0.5768670693368605
9,0.5767807335320208
9,0.5766943977271812
9,0.5766080619223415
9,0.5765217261175019
9,0.5764353903126622
9,0.5763490545078226
9,0.576262718702983
9,0.5761763828981433
9,0.5760900470933037
9,0.5760037112884641
9,0.5759173754836244
9,0.5758310396787847
9,0.5757447038739452
9,0.5756583680691054
9,0.5755720322642659
9,0.5754856964594262
9,0.5753993606545866
9,0.5753130248497469
9,0.5752266890449073
9,0.5751403532400676
9,0.575054017435228
9,0.5749676816303884
9,0.5748813458255487
9,0.5747950100207091
9,0.5747086742158695
9,0.5746223384110298
9,0.5745360026061901
9,0.5744496668013506
9,0.5743633309965108
9,0.5742769951916713
9,0.5741906593868316
9,0.574104323581992
9,0.5740179877771523
9,0.5739316519723127
9,0.573845316167473
9,0.5737589803626334
9,0.5736726445577938
9,0.5735863087529541
9,0.5734999729481145
9,0.5734136371432749
9,0.5733273013384352
9,0.5732409655335955
9,0.573154629728756
9,0.5730682939239162
9,0.5729819581190767
9,0.572895622314237
9,0.5728092865093974
9,0.5727229507045577
9,0.5726366148997181
9,0.5725502790948784
9,0.5724639432900388
9,0.5723776074851992
9,0.5722912716803595
9,0.5722049358755199
9,0.5721186000706803
9,0.5720322642658406
9,0.5719459284610009
9,0.5718595926561614
9,0.5717732568513216
9,0.5716869210464821
9,0.5716005852416424
9,0.5715142494368028
9,0.5714279136319631
9,0.5713415778271235
9,0.5712552420222838
9,0.5711689062174442
9,0.5710825704126046
9,0.5709962346077649
9,0.5709098988029253
9,0.5708235629980856
9,0.570737227193246
9,0.5706508913884063
9,0.5705645555835668
9,0.570478219778727
9,0.5703918839738875
9,0.5703055481690478
9,0.5702192123642082
9,0.5701328765593685
9,0.5700465407545289
9,0.5699602049496892
9,0.5698738691448496
9,0.56978753334001
9,0.5697011975351703
9,0.5696148617303307
9,0.569528525925491
9,0.5694421901206514
9,0.5693558543158117
9,0.5692695185109722
9,0.5691831827061324
9,0.5690968469012929
9,0.5690105110964532
10,0.5689241752916135
10,0.5688378394867739
10,0.5687515036819343
10,0.5686651678770946
10,0.568578832072255
10,0.5684924962674154
10,0.5684061604625757
10,0.5683198246577361
10,0.5682334888528964
10,0.5681471530480569
10,0.5680608172432171
10,0.5679744814383776
10,0.5678881456335378
10,0.5678018098286983
10,0.5677154740238586
10,0.567629138219019
10,0.5675428024141793
10,0.5674564666093397
10,0.5673701308045
10,0.5672837949996604
10,0.5671974591948208
10,0.5671111233899812
10,0.5670247875851415
10,0.5669384517803018
10,0.5668521159754623
10,0.5667657801706225
10,0.566679444365783
10,0.5665931085609432
10,0.5665067727561037
10,0.566420436951264
10,0.5663341011464244
10,0.5662477653415847
10,0.5661614295367451
10,0.5660750937319055
10,0.5659887579270658
10,0.5659024221222262
10,0.5658160863173866
10,0.5657297505125469
10,0.5656434147077072
10,0.5655570789028677
10,0.5654707430980279
10,0.5653844072931884
10,0.5652980714883487
10,0.5652117356835091
10,0.5651253998786694
10,0.5650390640738298
10,0.5649527282689901
10,0.5648663924641505
10,0.5647800566593109
10,0.5646937208544712
10,0.5646073850496316
10,0.564521049244792
10,0.5644347134399523
10,0.5643483776351126
10,0.5642620418302731
10,0.5641757060254333
10,0.5640893702205938
10,0.5640030344157541
10,0.5639166986109145
10,0.5638303628060748
10,0.5637440270012352
10,0.5636576911963955
10,0.5635713553915559
10,0.5634850195867163
10,0.5633986837818766
10,0.563312347977037
10,0.5632260121721974
10,0.5631396763673577
10,0.563053340562518
10,0.5629670047576785
10,0.5628806689528387
10,0.5627943331479992
10,0.5627079973431595
10,0.5626216615383199
10,0.5625353257334802
10,0.5624489899286406
10,0.5623626541238009
10,0.5622763183189613
10,0.5621899825141217
10,0.562103646709282
10,0.5620173109044424
10,0.5619309750996027
10,0.5618446392947631
10,0.5617583034899234
10,0.5616719676850839
10,0.5615856318802441
10,0.5614992960754046
10,0.5614129602705649
10,0.5613266244657253
10,0.5612402886608856
10,0.561153952856046
10,0.5610676170512063
10,0.5609812812463667
10,0.5608949454415271
10,0.5608086096366874
10,0.5607222738318478
10,0.5606359380270081
10,0.5605496022221685
10,0.5604632664173288
10,0.5603769306124893
10,0.5602905948076495
10,0.56020425900281
10,0.5601179231979703
10,0.5600315873931306
10,0.559945251588291
10,0.5598589157834514
10,0.5597725799786117
10,0.5596862441737721
10,0.5595999083689325
10,0.5595135725640928
10,0.5594272367592532
10,0.5593409009544135
10,0.559254565149574
10,0.5591682293447342
10,0.5590818935398947
10,0.5589955577350549
10,0.5589092219302154
10,0.5588228861253757
10,0.558736550320536
10,0.5586502145156964
10,0.5585638787108568
10,0.5584775429060171
10,0.5583912071011775
10,0.5583048712963379
10,0.5582185354914982
10,0.5581321996866586
10,0.5580458638818189
10,0.5579595280769793
10,0.5578731922721396
10,0.5577868564673001
10,0.5577005206624603
10,0.5576141848576208
10,0.5575278490527811
10,0.5574415132479414
10,0.5573551774431018
10,0.5572688416382622
10,0.5571825058334225
10,0.5570961700285829
10,0.5570098342237433
10,0.5569234984189037
10,0.556837162614064
10,0.5567508268092243
10,0.5566644910043848
10,0.556578155199545
10,0.5564918193947055
10,0.5564054835898657
10,0.5563191477850262
10,0.5562328119801865
10,0.5561464761753468
10,0.5560601403705072
10,0.5559738045656676
10,0.555887468760828
10,0.5558011329559883
10,0.5557147971511487
10,0.555628461346309
10,0.5555421255414694
10,0.5554557897366297
10,0.5553694539317902
10,0.5552831181269504
10,0.5551967823221109
10,0.5551104465172711
10,0.5550241107124316
10,0.5549377749075919
10,0.5548514391027523
10,0.5547651032979126
10,0.554678767493073
10,0.5545924316882334
10,0.5545060958833937
10,0.5544197600785541
10,0.5543334242737143
10,0.5542470884688748
10,0.5541607526640351
10,0.5540744168591956
10,0.5539880810543558
10,0.5539017452495163
10,0.5538154094446766
10,0.553729073639837
10,0.5536427378349973
10,0.5535564020301577
10,0.553470066225318
10,0.5533837304204784
10,0.5532973946156388
10,0.5532110588107991
10,0.5531247230059595
10,0.5530383872011198
10,0.5529520513962802
10,0.5528657155914405
10,0.552779379786601
10,0.5526930439817612
10,0.5526067081769217
10,0.552520372372082
10,0.5524340365672424
10,0.5523477007624027
10,0.5522613649575631
10,0.5521750291527234
10,0.5520886933478838
10,0.5520023575430442
10,0.5519160217382045
10,0.5518296859333649
10,0.5517433501285252
10,0.5516570143236856
10,0.5515706785188459
10,0.5514843427140064
10,0.5513980069091666
10,0.5513116711043271
10,0.5512253352994874
10,0.5511389994946477
10,0.5510526636898081
10,0.5509663278849685
10,0.5508799920801288
10,0.5507936562752892
10,0.5507073204704496
10,0.5506209846656099
10,0.5505346488607703
10,0.5504483130559306
10,0.550361977251091
10,0.5502756414462513
10,0.5501893056414118
10,0.550102969836572
10,0.5500166340317325
10,0.5499302982268928
10,0.5498439624220531
10,0.5497576266172135
10,0.5496712908123739
10,0.5495849550075342
10,0.5494986192026946
10,0.549412283397855
10,0.5493259475930153
10,0.5492396117881757
10,0.549153275983336
10,0.5490669401784964
10,0.5489806043736567
10,0.5488942685688172
10,0.5488079327639774
10,0.5487215969591379
10,0.5486352611542982
10,0.5485489253494585
10,0.5484625895446189
10,0.5483762537397793
10,0.5482899179349396
10,0.5482035821301
10,0.5481172463252604
10,0.5480309105204207
10,0.5479445747155811
10,0.5478582389107414
10,0.5477719031059018
10,0.5476855673010621
10,0.5475992314962226
10,0.5475128956913828
10,0.5474265598865433
10,0.5473402240817036
10,0.5472538882768639
10,0.5471675524720243
10,0.5470812166671847
10,0.546994880862345
10,0.5469085450575054
10,0.5468222092526658
10,0.5467358734478261
10,0.5466495376429865
10,0.5465632018381468
10,0.5464768660333073
10,0.5463905302284675
10,0.546304194423628
10,0.5462178586187882
10,0.5461315228139487
10,0.546045187009109
10,0.5459588512042693
10,0.5458725153994297
10,0.5457861795945901
10,0.5456998437897504
10,0.5456135079849108
10,0.5455271721800712
10,0.5454408363752314
10,0.5453545005703919
10,0.5452681647655522
10,0.5451818289607127
10,0.5450954931558729
10,0.5450091573510334
10,0.5449228215461936
10,0.5448364857413541
10,0.5447501499365144
10,0.5446638141316748
10,0.5445774783268351
10,0.5444911425219955
10,0.5444048067171559
10,0.5443184709123162
10,0.5442321351074766
10,0.5441457993026368
10,0.5440594634977973
10,0.5439731276929576
10,0.5438867918881181
10,0.5438004560832783
10,0.5437141202784388
10,0.543627784473599
10,0.5435414486687594
10,0.5434551128639198
10,0.5433687770590802
10,0.5432824412542405
10,0.5431961054494009
10,0.5431097696445613
10,0.5430234338397216
10,0.542937098034882
10,0.5428507622300422
10,0.5427644264252027
10,0.542678090620363
10,0.5425917548155235
10,0.5425054190106837
10,0.5424190832058442
10,0.5423327474010045
10,0.5422464115961648
10,0.5421600757913252
10,0.5420737399864856
10,0.5419874041816459
10,0.5419010683768063
10,0.5418147325719667
10,0.541728396767127
10,0.5416420609622874
10,0.5415557251574477
10,0.5414693893526081
10,0.5413830535477684
10,0.5412967177429289
10,0.5412103819380891
10,0.5411240461332496
10,0.5410377103284099
10,0.5409513745235702
10,0.5408650387187306
10,0.540778702913891
10,0.5406923671090513
10,0.5406060313042117
10,0.5405196954993721
10,0.5404333596945324
10,0.5403470238896928
10,0.5402606880848531
10,0.5401743522800135
10,0.5400880164751738
10,0.5400016806703343
10,0.5399153448654945
10,0.539829009060655
10,0.5397426732558153
10,0.5396563374509756
10,0.539570001646136
10,0.5394836658412964
10,0.5393973300364567
10,0.5393109942316171
10,0.5392246584267775
10,0.5391383226219378
10,0.5390519868170982
10,0.5389656510122585
10,0.5388793152074189
10,0.5387929794025792
10,0.5387066435977397
10,0.5386203077928999
10,0.5385339719880604
10,0.5384476361832207
10,0.538361300378381
10,0.5382749645735414
10,0.5381886287687018
10,0.5381022929638621
10,0.5380159571590225
10,0.5379296213541829
10,0.5378432855493432
10,0.5377569497445036
10,0.5376706139396639
10,0.5375842781348243
10,0.5374979423299846
10,0.5374116065251451
10,0.5373252707203053
10,0.5372389349154658
10,0.5371525991106261
10,0.5370662633057864
10,0.5369799275009468
10,0.5368935916961072
10,0.5368072558912675
10,0.5367209200864279
10,0.5366345842815883
10,0.5365482484767485
10,0.536461912671909
10,0.5363755768670693
10,0.5362892410622297
10,0.53620290525739
10,0.5361165694525505
10,0.5360302336477107
10,0.5359438978428712
10,0.5358575620380315
10,0.5357712262331918
10,0.5356848904283522
10,0.5355985546235126
10,0.535512218818673
10,0.5354258830138333
10,0.5353395472089937
10,0.5352532114041539
10,0.5351668755993144
10,0.5350805397944747
10,0.5349942039896352
10,0.5349078681847954
10,0.5348215323799559
10,0.5347351965751161
10,0.5346488607702765
10,0.5345625249654369
10,0.5344761891605972
10,0.5343898533557576
10,0.534303517550918
10,0.5342171817460784
10,0.5341308459412387
10,0.5340445101363991
10,0.5339581743315593
10,0.5338718385267198
10,0.5337855027218801
10,0.5336991669170406
10,0.5336128311122008
10,0.5335264953073613
10,0.5334401595025215
10,0.5333538236976819
10,0.5332674878928423
10,0.5331811520880027
10,0.533094816283163
10,0.5330084804783234
10,0.5329221446734838
10,0.5328358088686441
10,0.5327494730638045
10,0.5326631372589647
10,0.5325768014541252
10,0.5324904656492855
10,0.532404129844446
10,0.5323177940396062
10,0.5322314582347667
10,0.532145122429927
10,0.5320587866250873
10,0.5319724508202477
10,0.5318861150154081
10,0.5317997792105684
10,0.5317134434057288
10,0.5316271076008892
10,0.5315407717960495
10,0.5314544359912099
10,0.5313681001863702
10,0.5312817643815306
10,0.5311954285766909
10,0.5311090927718514
10,0.5310227569670116
10,0.5309364211621721
10,0.5308500853573324
10,0.5307637495524927
10,0.5306774137476531
10,0.5305910779428135
10,0.5305047421379738
10,0.5304184063331342
10,0.5303320705282946
10,0.5302457347234549
10,0.5301593989186153
10,0.5300730631137756
10,0.529986727308936
10,0.5299003915040963
10,0.5298140556992568
10,0.529727719894417
10,0.5296413840895775
10,0.5295550482847378
10,0.5294687124798981
10,0.5293823766750585
10,0.5292960408702189
10,0.5292097050653792
10,0.5291233692605396
10,0.5290370334557
10,0.5289506976508602
10,0.5288643618460207
10,0.528778026041181
10,0.5286916902363414
10,0.5286053544315017
10,0.5285190186266622
10,0.5284326828218224
10,0.5283463470169829
10,0.5282600112121432
10,0.5281736754073035
10,0.5280873396024639
10,0.5280010037976243
10,0.5279146679927846
10,0.527828332187945
10,0.5277419963831054
10,0.5276556605782656
10,0.5275693247734261
10,0.5274829889685864
10,0.5273966531637468
10,0.5273103173589071
10,0.5272239815540676
10,0.5271376457492278
10,0.5270513099443883
10,0.5269649741395486
10,0.5268786383347089
10,0.5267923025298693
10,0.5267059667250297
10,0.52661963092019
10,0.5265332951153504
10,0.5264469593105108
10,0.526360623505671
10,0.5262742877008315
10,0.5261879518959918
10,0.5261016160911522
10,0.5260152802863125
10,0.525928944481473
10,0.5258426086766332
10,0.5257562728717936
10,0.525669937066954
10,0.5255836012621143
10,0.5254972654572747
10,0.5254109296524351
11,0.5253245938475954
11,0.5252382580427558
11,0.5251519222379162
11,0.5250655864330764
11,0.5249792506282369
11,0.5248929148233972
11,0.5248065790185577
11,0.5247202432137179
11,0.5246339074088784
11,0.5245475716040386
11,0.524461235799199
11,0.5243748999943594
11,0.5242885641895197
11,0.5242022283846801
11,0.5241158925798405
11,0.5240295567750008
11,0.5239432209701612
11,0.5238568851653216
11,0.5237705493604818
11,0.5236842135556423
11,0.5235978777508026
11,0.523511541945963
11,0.5234252061411233
11,0.5233388703362838
11,0.523252534531444
11,0.5231661987266044
11,0.5230798629217648
11,0.5229935271169251
11,0.5229071913120855
11,0.5228208555072459
11,0.5227345197024063
11,0.5226481838975666
11,0.522561848092727
11,0.5224755122878872
11,0.5223891764830477
11,0.522302840678208
11,0.5222165048733685
11,0.5221301690685287
11,0.5220438332636892
11,0.5219574974588495
11,0.5218711616540098
11,0.5217848258491702
11,0.5216984900443306
11,0.5216121542394909
11,0.5215258184346513
11,0.5214394826298117
11,0.521353146824972
11,0.5212668110201324
11,0.5211804752152926
11,0.5210941394104531
11,0.5210078036056134
11,0.5209214678007739
11,0.5208351319959341
11,0.5207487961910946
11,0.5206624603862549
11,0.5205761245814152
11,0.5204897887765756
11,0.520403452971736
11,0.5203171171668963
11,0.5202307813620567
11,0.5201444455572171
11,0.5200581097523773
11,0.5199717739475378
11,0.519885438142698
11,0.5197991023378585
11,0.5197127665330188
11,0.5196264307281793
11,0.5195400949233395
11,0.5194537591185
11,0.5193674233136603
11,0.5192810875088206
11,0.519194751703981
11,0.5191084158991414
11,0.5190220800943017
11,0.5189357442894621
11,0.5188494084846225
11,0.5187630726797827
11,0.5186767368749432
11,0.5185904010701035
11,0.5185040652652639
11,0.5184177294604242
11,0.5183313936555847
11,0.5182450578507449
11,0.5181587220459053
11,0.5180723862410657
11,0.517986050436226
11,0.5178997146313864
11,0.5178133788265468
11,0.5177270430217071
11,0.5176407072168675
11,0.5175543714120279
11,0.5174680356071881
11,0.5173816998023486
11,0.5172953639975089
11,0.5172090281926693
11,0.5171226923878296
11,0.5170363565829901
11,0.5169500207781503
11,0.5168636849733107
11,0.5167773491684711
11,0.5166910133636314
11,0.5166046775587918
11,0.5165183417539522
11,0.5164320059491125
11,0.5163456701442729
11,0.5162593343394333
11,0.5161729985345935
11,0.516086662729754
11,0.5160003269249143
11,0.5159139911200747
11,0.515827655315235
11,0.5157413195103955
11,0.5156549837055557
11,0.5155686479007161
11,0.5154823120958765
11,0.5153959762910368
11,0.5153096404861972
11,0.5152233046813576
11,0.5151369688765179
11,0.5150506330716783
11,0.5149642972668387
11,0.5148779614619989
11,0.5147916256571594
11,0.5147052898523197
11,0.5146189540474801
11,0.5145326182426404
11,0.5144462824378009
11,0.5143599466329611
11,0.5142736108281215
11,0.5141872750232819
11,0.5141009392184422
11,0.5140146034136026
11,0.513928267608763
11,0.5138419318039233
11,0.5137555959990837
11,0.5136692601942441
11,0.5135829243894043
11,0.5134965885845648
11,0.5134102527797251
11,0.5133239169748856
11,0.5132375811700458
11,0.5131512453652063
11,0.5130649095603665
11,0.5129785737555269
11,0.5128922379506873
11,0.5128059021458476
11,0.512719566341008
11,0.5126332305361684
11,0.5125468947313288
11,0.5124605589264891
11,0.5123742231216495
11,0.5122878873168097
11,0.5122015515119702
11,0.5121152157071305
11,0.512028879902291
11,0.5119425440974512
11,0.5118562082926117
11,0.511769872487772
11,0.5116835366829323
11,0.5115972008780927
11,0.511510865073253
11,0.5114245292684134
11,0.5113381934635738
11,0.5112518576587342
11,0.5111655218538944
11,0.5110791860490549
11,0.5109928502442151
11,0.5109065144393756
11,0.5108201786345359
11,0.5107338428296964
11,0.5106475070248566
11,0.5105611712200171
11,0.5104748354151774
11,0.5103884996103377
11,0.5103021638054981
11,0.5102158280006585
11,0.5101294921958188
11,0.5100431563909792
11,0.5099568205861396
11,0.5098704847812998
11,0.5097841489764603
11,0.5096978131716206
11,0.509611477366781
11,0.5095251415619413
11,0.5094388057571018
11,0.509352469952262
11,0.5092661341474224
11,0.5091797983425828
11,0.5090934625377431
11,0.5090071267329035
11,0.5089207909280639
11,0.5088344551232242
11,0.5087481193183846
11,0.508661783513545
11,0.5085754477087052
11,0.5084891119038657
11,0.508402776099026
11,0.5083164402941864
11,0.5082301044893467
11,0.5081437686845072
11,0.5080574328796674
11,0.5079710970748278
11,0.5078847612699882
11,0.5077984254651485
11,0.5077120896603089
11,0.5076257538554693
11,0.5075394180506296
11,0.50745308224579
11,0.5073667464409504
11,0.5072804106361106
11,0.5071940748312711
11,0.5071077390264314
11,0.5070214032215918
11,0.5069350674167521
11,0.5068487316119126
11,0.5067623958070728
11,0.5066760600022332
11,0.5065897241973936
11,0.5065033883925539
11,0.5064170525877143
11,0.5063307167828747
11,0.506244380978035
11,0.5061580451731954
11,0.5060717093683558
11,0.505985373563516
11,0.5058990377586765
11,0.5058127019538368
11,0.5057263661489972
11,0.5056400303441575
11,0.505553694539318
11,0.5054673587344782
11,0.5053810229296386
11,0.505294687124799
11,0.5052083513199593
11,0.5051220155151197
11,0.5050356797102801
11,0.5049493439054404
11,0.5048630081006008
11,0.5047766722957612
11,0.5046903364909214
11,0.5046040006860819
11,0.5045176648812422
11,0.5044313290764026
11,0.5043449932715629
11,0.5042586574667234
11,0.5041723216618836
11,0.504085985857044
11,0.5039996500522044
11,0.5039133142473647
11,0.5038269784425251
11,0.5037406426376855
11,0.5036543068328458
11,0.5035679710280062
11,0.5034816352231666
11,0.5033952994183268
11,0.5033089636134873
11,0.5032226278086476
11,0.503136292003808
11,0.5030499561989683
11,0.5029636203941288
11,0.502877284589289
11,0.5027909487844494
11,0.5027046129796098
11,0.5026182771747701
11,0.5025319413699305
11,0.5024456055650909
11,0.5023592697602512
11,0.5022729339554115
11,0.502186598150572
11,0.5021002623457322
11,0.5020139265408927
11,0.501927590736053
11,0.5018412549312135
11,0.5017549191263737
11,0.5016685833215342
11,0.5015822475166944
11,0.5014959117118548
11,0.5014095759070152
11,0.5013232401021755
11,0.5012369042973359
11,0.5011505684924963
11,0.5010642326876567
11,0.5009778968828169
11,0.5008915610779774
11,0.5008052252731376
11,0.5007188894682981
11,0.5006325536634584
11,0.5005462178586189
11,0.5004598820537791
11,0.5003735462489395
11,0.5002872104440999
11,0.5002008746392602
11,0.5001145388344206
11,0.500028203029581
11,0.4999418672247413
11,0.4998555314199017
11,0.49976919561506206
11,0.4996828598102224
11,0.4995965240053828
11,0.49951018820054316
11,0.4994238523957034
11,0.4993375165908638
11,0.49925118078602415
11,0.4991648449811845
11,0.4990785091763449
11,0.49899217337150525
11,0.4989058375666656
11,0.498819501761826
11,0.49873316595698636
11,0.4986468301521467
11,0.4985604943473071
11,0.49847415854246746
11,0.49838782273762783
11,0.4983014869327882
11,0.49821515112794856
11,0.4981288153231088
11,0.4980424795182692
11,0.49795614371342956
11,0.4978698079085899
11,0.4977834721037503
11,0.49769713629891066
11,0.497610800494071
11,0.4975244646892314
11,0.49743812888439176
11,0.49735179307955213
11,0.4972654572747125
11,0.49717912146987286
11,0.49709278566503323
11,0.4970064498601936
11,0.49692011405535397
11,0.4968337782505142
11,0.4967474424456746
11,0.49666110664083496
11,0.4965747708359953
11,0.4964884350311557
11,0.49640209922631606
11,0.49631576342147643
11,0.4962294276166368
11,0.49614309181179717
11,0.49605675600695753
11,0.4959704202021179
11,0.49588408439727827
11,0.49579774859243864
11,0.495711412787599
11,0.49562507698275926
11,0.49553874117791963
11,0.49545240537308
11,0.49536606956824036
11,0.49527973376340073
11,0.4951933979585611
11,0.49510706215372147
11,0.49502072634888183
11,0.4949343905440422
11,0.49484805473920257
11,0.49476171893436294
11,0.4946753831295233
11,0.4945890473246837
11,0.49450271151984404
11,0.4944163757150044
11,0.49433003991016466
11,0.49424370410532503
11,0.4941573683004854
11,0.49407103249564577
11,0.49398469669080614
11,0.4938983608859665
11,0.49381202508112687
11,0.49372568927628724
11,0.4936393534714476
11,0.493553017666608
11,0.49346668186176834
11,0.4933803460569287
11,0.4932940102520891
11,0.49320767444724944
11,0.4931213386424098
11,0.49303500283757007
11,0.49294866703273044
11,0.4928623312278908
11,0.49277599542305117
11,0.49268965961821154
11,0.4926033238133719
11,0.4925169880085323
11,0.49243065220369264
11,0.492344316398853
11,0.4922579805940134
11,0.49217164478917375
11,0.4920853089843341
11,0.4919989731794945
11,0.49191263737465485
11,0.4918263015698152
11,0.4917399657649755
11,0.49165362996013584
11,0.4915672941552962
11,0.4914809583504566
11,0.49139462254561694
11,0.4913082867407773
11,0.4912219509359377
11,0.49113561513109805
11,0.4910492793262584
11,0.4909629435214188
11,0.49087660771657915
11,0.4907902719117395
11,0.4907039361068999
11,0.49061760030206025
11,0.4905312644972205
11,0.4904449286923809
11,0.49035859288754124
11,0.4902722570827016
11,0.490185921277862
11,0.49009958547302235
11,0.4900132496681827
11,0.4899269138633431
11,0.48984057805850345
11,0.4897542422536638
11,0.4896679064488242
11,0.48958157064398455
11,0.4894952348391449
11,0.4894088990343053
11,0.48932256322946566
11,0.4892362274246259
11,0.4891498916197863
11,0.48906355581494665
11,0.488977220010107
11,0.4888908842052674
11,0.48880454840042775
11,0.4887182125955881
11,0.4886318767907485
11,0.48854554098590885
11,0.4884592051810692
11,0.4883728693762296
11,0.48828653357138996
11,0.4882001977665503
11,0.4881138619617107
11,0.48802752615687106
11,0.4879411903520313
12,0.4878548545471917
12,0.48776851874235205
12,0.4876821829375124
12,0.4875958471326728
12,0.48750951132783316
12,0.4874231755229935
12,0.4873368397181539
12,0.48725050391331426
12,0.4871641681084746
12,0.487077832303635
12,0.48699149649879536
12,0.48690516069395573
12,0.4868188248891161
12,0.48673248908427635
12,0.4866461532794367
12,0.4865598174745971
12,0.48647348166975746
12,0.4863871458649178
12,0.4863008100600782
12,0.48621447425523856
12,0.48612813845039893
12,0.4860418026455593
12,0.48595546684071966
12,0.48586913103588003
12,0.4857827952310404
12,0.48569645942620077
12,0.48561012362136113
12,0.4855237878165215
12,0.48543745201168176
12,0.4853511162068421
12,0.4852647804020025
12,0.48517844459716286
12,0.48509210879232323
12,0.4850057729874836
12,0.48491943718264396
12,0.48483310137780433
12,0.4847467655729647
12,0.48466042976812507
12,0.48457409396328543
12,0.4844877581584458
12,0.48440142235360617
12,0.48431508654876654
12,0.4842287507439269
12,0.48414241493908716
12,0.48405607913424753
12,0.4839697433294079
12,0.48388340752456827
12,0.48379707171972863
12,0.483710735914889
12,0.48362440011004937
12,0.48353806430520974
12,0.4834517285003701
12,0.48336539269553047
12,0.48327905689069084
12,0.4831927210858512
12,0.4831063852810116
12,0.48302004947617194
12,0.4829337136713322
12,0.48284737786649257
12,0.48276104206165293
12,0.4826747062568133
12,0.48258837045197367
12,0.48250203464713404
12,0.4824156988422944
12,0.4823293630374548
12,0.48224302723261514
12,0.4821566914277755
12,0.4820703556229359
12,0.48198401981809624
12,0.4818976840132566
12,0.481811348208417
12,0.48172501240357735
12,0.4816386765987376
12,0.48155234079389797
12,0.48146600498905834
12,0.4813796691842187
12,0.4812933333793791
12,0.48120699757453944
12,0.4811206617696998
12,0.4810343259648602
12,0.48094799016002054
12,0.4808616543551809
12,0.4807753185503413
12,0.48068898274550165
12,0.480602646940662
12,0.4805163111358224
12,0.48042997533098275
12,0.480343639526143
12,0.4802573037213034
12,0.48017096791646374
12,0.4800846321116241
12,0.4799982963067845
12,0.47991196050194485
12,0.4798256246971052
12,0.4797392888922656
12,0.47965295308742595
12,0.4795666172825863
12,0.4794802814777467
12,0.47939394567290705
12,0.4793076098680674
12,0.4792212740632278
12,0.47913493825838815
12,0.4790486024535484
12,0.4789622666487088
12,0.47887593084386915
12,0.4787895950390295
12,0.4787032592341899
12,0.47861692342935025
12,0.4785305876245106
12,0.478444251819671
12,0.47835791601483135
12,0.4782715802099917
12,0.4781852444051521
12,0.47809890860031246
12,0.4780125727954728
12,0.4779262369906332
12,0.47783990118579345
12,0.4777535653809538
12,0.4776672295761142
12,0.47758089377127455
12,0.4774945579664349
12,0.4774082221615953
12,0.47732188635675565
12,0.477235550551916
12,0.4771492147470764
12,0.47706287894223676
12,0.4769765431373971
12,0.4768902073325575
12,0.47680387152771786
12,0.4767175357228782
12,0.4766311999180386
12,0.47654486411319885
12,0.4764585283083592
12,0.4763721925035196
12,0.47628585669867995
12,0.4761995208938403
12,0.4761131850890007
12,0.47602684928416106
12,0.4759405134793214
12,0.4758541776744818
12,0.47576784186964216
12,0.47568150606480253
12,0.4755951702599629
12,0.47550883445512326
12,0.47542249865028363
12,0.475336162845444
12,0.47524982704060426
12,0.4751634912357646
12,0.475077155430925
12,0.47499081962608536
12,0.4749044838212457
12,0.4748181480164061
12,0.47473181221156646
12,0.47464547640672683
12,0.4745591406018872
12,0.47447280479704756
12,0.47438646899220793
12,0.4743001331873683
12,0.47421379738252867
12,0.47412746157768904
12,0.4740411257728493
12,0.47395478996800966
12,0.47386845416317
12,0.4737821183583304
12,0.47369578255349076
12,0.47360944674865113
12,0.4735231109438115
12,0.47343677513897187
12,0.47335043933413223
12,0.4732641035292926
12,0.47317776772445297
12,0.47309143191961334
12,0.4730050961147737
12,0.47291876030993407
12,0.47283242450509444
12,0.4727460887002547
12,0.47265975289541506
12,0.47257341709057543
12,0.4724870812857358
12,0.47240074548089617
12,0.47231440967605653
12,0.4722280738712169
12,0.47214173806637727
12,0.47205540226153764
12,0.471969066456698
12,0.4718827306518584
12,0.47179639484701874
12,0.4717100590421791
12,0.4716237232373395
12,0.47153738743249984
12,0.4714510516276601
12,0.47136471582282047
12,0.47127838001798084
12,0.4711920442131412
12,0.47110570840830157
12,0.47101937260346194
12,0.4709330367986223
12,0.4708467009937827
12,0.47076036518894304
12,0.4706740293841034
12,0.4705876935792638
12,0.47050135777442414
12,0.4704150219695845
12,0.4703286861647449
12,0.47024235035990514
12,0.4701560145550655
12,0.47006967875022587
12,0.46998334294538624
12,0.4698970071405466
12,0.469810671335707
12,0.46972433553086734
12,0.4696379997260277
12,0.4695516639211881
12,0.46946532811634845
12,0.4693789923115088
12,0.4692926565066692
12,0.46920632070182955
12,0.4691199848969899
12,0.4690336490921503
12,0.46894731328731054
12,0.4688609774824709
12,0.4687746416776313
12,0.46868830587279164
12,0.468601970067952
12,0.4685156342631124
12,0.46842929845827275
12,0.4683429626534331
12,0.4682566268485935
12,0.46817029104375385
12,0.4680839552389142
12,0.4679976194340746
12,0.46791128362923495
12,0.4678249478243953
12,0.4677386120195557
12,0.46765227621471595
12,0.4675659404098763
12,0.4674796046050367
12,0.46739326880019705
12,0.4673069329953574
12,0.4672205971905178
12,0.46713426138567815
12,0.4670479255808385
12,0.4669615897759989
12,0.46687525397115925
12,0.4667889181663196
12,0.46670258236148
12,0.46661624655664036
12,0.4665299107518007
12,0.4664435749469611
12,0.46635723914212135
12,0.4662709033372817
12,0.4661845675324421
12,0.46609823172760245
12,0.4660118959227628
12,0.4659255601179232
12,0.46583922431308356
12,0.4657528885082439
12,0.4656665527034043
12,0.46558021689856466
12,0.465493881093725
12,0.4654075452888854
12,0.46532120948404576
12,0.46523487367920613
12,0.4651485378743664
12,0.46506220206952675
12,0.4649758662646871
12,0.4648895304598475
12,0.46480319465500786
12,0.4647168588501682
12,0.4646305230453286
12,0.46454418724048896
12,0.4644578514356493
12,0.4643715156308097
12,0.46428517982597006
12,0.46419884402113043
12,0.4641125082162908
12,0.46402617241145117
12,0.46393983660661153
12,0.4638535008017718
12,0.46376716499693216
12,0.4636808291920925
12,0.4635944933872529
12,0.46350815758241326
12,0.46342182177757363
12,0.463335485972734
12,0.46324915016789436
12,0.46316281436305473
12,0.4630764785582151
12,0.46299014275337547
12,0.46290380694853583
12,0.4628174711436962
12,0.46273113533885657
12,0.46264479953401694
12,0.4625584637291772
12,0.46247212792433756
12,0.46238579211949793
12,0.4622994563146583
12,0.46221312050981866
12,0.46212678470497903
12,0.4620404489001394
12,0.46195411309529977
12,0.46186777729046014
12,0.4617814414856205
12,0.46169510568078087
12,0.46160876987594124
12,0.4615224340711016
12,0.461436098266262
12,0.46134976246142223
12,0.4612634266565826
12,0.46117709085174297
12,0.46109075504690333
12,0.4610044192420637
12,0.46091808343722407
12,0.46083174763238444
12,0.4607454118275448
12,0.46065907602270517
12,0.46057274021786554
12,0.4604864044130259
12,0.4604000686081863
12,0.46031373280334664
12,0.460227396998507
12,0.4601410611936674
12,0.46005472538882763
12,0.459968389583988
12,0.45988205377914837
12,0.45979571797430874
12,0.4597093821694691
12,0.4596230463646295
12,0.45953671055978984
12,0.4594503747549502
12,0.4593640389501106
12,0.45927770314527094
12,0.4591913673404313
12,0.4591050315355917
12,0.45901869573075205
12,0.4589323599259124
12,0.4588460241210728
12,0.45875968831623304
12,0.4586733525113934
12,0.4585870167065538
12,0.45850068090171414
12,0.4584143450968745
12,0.4583280092920349
12,0.45824167348719524
12,0.4581553376823556
12,0.458069001877516
12,0.45798266607267635
12,0.4578963302678367
12,0.4578099944629971
12,0.45772365865815745
12,0.4576373228533178
12,0.4575509870484781
12,0.45746465124363844
12,0.4573783154387988
12,0.4572919796339592
12,0.45720564382911955
12,0.4571193080242799
12,0.4570329722194403
12,0.45694663641460065
12,0.456860300609761
12,0.4567739648049214
12,0.45668762900008175
12,0.4566012931952421
12,0.4565149573904025
12,0.45642862158556285
12,0.4563422857807232
12,0.4562559499758835
12,0.45616961417104385
12,0.4560832783662042
12,0.4559969425613646
12,0.45591060675652495
12,0.4558242709516853
13,0.4557379351468457
13,0.45565159934200605
13,0.4555652635371664
13,0.4554789277323268
13,0.45539259192748716
13,0.4553062561226475
13,0.4552199203178079
13,0.45513358451296826
13,0.4550472487081286
13,0.4549609129032889
13,0.45487457709844925
13,0.4547882412936096
13,0.45470190548877
13,0.45461556968393035
13,0.4545292338790907
13,0.4544428980742511
13,0.45435656226941146
13,0.4542702264645718
13,0.4541838906597322
13,0.45409755485489256
13,0.4540112190500529
13,0.4539248832452133
13,0.45383854744037366
13,0.45375221163553403
13,0.4536658758306943
13,0.45357954002585466
13,0.453493204221015
13,0.4534068684161754
13,0.45332053261133576
13,0.4532341968064961
13,0.4531478610016565
13,0.45306152519681686
13,0.45297518939197723
13,0.4528888535871376
13,0.45280251778229796
13,0.45271618197745833
13,0.4526298461726187
13,0.45254351036777907
13,0.4524571745629393
13,0.4523708387580997
13,0.45228450295326006
13,0.4521981671484204
13,0.4521118313435808
13,0.45202549553874116
13,0.45193915973390153
13,0.4518528239290619
13,0.45176648812422227
13,0.45168015231938263
13,0.451593816514543
13,0.45150748070970337
13,0.45142114490486374
13,0.4513348091000241
13,0.45124847329518447
13,0.45116213749034473
13,0.4510758016855051
13,0.45098946588066546
13,0.45090313007582583
13,0.4508167942709862
13,0.45073045846614657
13,0.45064412266130693
13,0.4505577868564673
13,0.45047145105162767
13,0.45038511524678804
13,0.4502987794419484
13,0.4502124436371088
13,0.45012610783226914
13,0.4500397720274295
13,0.4499534362225899
13,0.44986710041775013
13,0.4497807646129105
13,0.44969442880807087
13,0.44960809300323124
13,0.4495217571983916
13,0.44943542139355197
13,0.44934908558871234
13,0.4492627497838727
13,0.4491764139790331
13,0.44909007817419344
13,0.4490037423693538
13,0.4489174065645142
13,0.44883107075967454
13,0.4487447349548349
13,0.44865839914999517
13,0.44857206334515554
13,0.4484857275403159
13,0.44839939173547627
13,0.44831305593063664
13,0.448226720125797
13,0.4481403843209574
13,0.44805404851611774
13,0.4479677127112781
13,0.4478813769064385
13,0.44779504110159885
13,0.4477087052967592
13,0.4476223694919196
13,0.44753603368707995
13,0.4474496978822403
13,0.4473633620774006
13,0.44727702627256094
13,0.4471906904677213
13,0.4471043546628817
13,0.44701801885804204
13,0.4469316830532024
13,0.4468453472483628
13,0.44675901144352315
13,0.4466726756386835
13,0.4465863398338439
13,0.44650000402900425
13,0.4464136682241646
13,0.446327332419325
13,0.44624099661448535
13,0.4461546608096457
13,0.446068325004806
13,0.44598198919996634
13,0.4458956533951267
13,0.4458093175902871
13,0.44572298178544745
13,0.4456366459806078
13,0.4455503101757682
13,0.44546397437092855
13,0.4453776385660889
13,0.4452913027612493
13,0.44520496695640965
13,0.44511863115157
13,0.4450322953467304
13,0.44494595954189076
13,0.444859623737051
13,0.4447732879322114
13,0.44468695212737175
13,0.4446006163225321
13,0.4445142805176925
13,0.44442794471285285
13,0.4443416089080132
13,0.4442552731031736
13,0.44416893729833395
13,0.4440826014934943
13,0.4439962656886547
13,0.44390992988381506
13,0.4438235940789754
13,0.4437372582741358
13,0.44365092246929616
13,0.4435645866644564
13,0.4434782508596168
13,0.44339191505477715
13,0.4433055792499375
13,0.4432192434450979
13,0.44313290764025826
13,0.4430465718354186
13,0.442960236030579
13,0.44287390022573936
13,0.4427875644208997
13,0.4427012286160601
13,0.44261489281122046
13,0.44252855700638083
13,0.4424422212015412
13,0.44235588539670156
13,0.4422695495918618
13,0.4421832137870222
13,0.44209687798218256
13,0.4420105421773429
13,0.4419242063725033
13,0.44183787056766366
13,0.441751534762824
13,0.4416651989579844
13,0.44157886315314476
13,0.44149252734830513
13,0.4414061915434655
13,0.44131985573862587
13,0.44123351993378623
13,0.4411471841289466
13,0.44106084832410697
13,0.4409745125192672
13,0.4408881767144276
13,0.44080184090958796
13,0.44071550510474833
13,0.4406291692999087
13,0.44054283349506906
13,0.44045649769022943
13,0.4403701618853898
13,0.44028382608055017
13,0.44019749027571053
13,0.4401111544708709
13,0.44002481866603127
13,0.43993848286119164
13,0.439852147056352
13,0.43976581125151226
13,0.43967947544667263
13,0.439593139641833
13,0.43950680383699336
13,0.43942046803215373
13,0.4393341322273141
13,0.43924779642247447
13,0.43916146061763484
13,0.4390751248127952
13,0.43898878900795557
13,0.43890245320311594
13,0.4388161173982763
13,0.4387297815934367
13,0.43864344578859704
13,0.4385571099837574
13,0.43847077417891767
13,0.43838443837407803
13,0.4382981025692384
13,0.43821176676439877
13,0.43812543095955914
13,0.4380390951547195
13,0.43795275934987987
13,0.43786642354504024
13,0.4377800877402006
13,0.437693751935361
13,0.43760741613052134
13,0.4375210803256817
13,0.4374347445208421
13,0.43734840871600245
13,0.4372620729111628
13,0.43717573710632307
13,0.43708940130148344
13,0.4370030654966438
13,0.4369167296918042
13,0.43683039388696454
13,0.4367440580821249
13,0.4366577222772853
13,0.43657138647244564
13,0.436485050667606
13,0.4363987148627664
13,0.43631237905792675
13,0.4362260432530871
13,0.4361397074482475
13,0.43605337164340785
13,0.4359670358385681
13,0.4358807000337285
13,0.43579436422888884
13,0.4357080284240492
13,0.4356216926192096
13,0.43553535681436994
13,0.4354490210095303
13,0.4353626852046907
13,0.43527634939985105
13,0.4351900135950114
13,0.4351036777901718
13,0.43501734198533215
13,0.4349310061804925
13,0.4348446703756529
13,0.43475833457081325
13,0.4346719987659735
13,0.4345856629611339
13,0.43449932715629425
13,0.4344129913514546
13,0.434326655546615
13,0.43424031974177535
13,0.4341539839369357
13,0.4340676481320961
13,0.43398131232725645
13,0.4338949765224168
13,0.4338086407175772
13,0.43372230491273756
13,0.4336359691078979
13,0.4335496333030583
13,0.43346329749821866
13,0.4333769616933789
13,0.4332906258885393
13,0.43320429008369965
13,0.43311795427886
13,0.4330316184740204
13,0.43294528266918075
13,0.4328589468643411
13,0.4327726110595015
13,0.43268627525466186
13,0.4325999394498222
13,0.4325136036449826
13,0.43242726784014296
13,0.4323409320353033
13,0.4322545962304637
13,0.43216826042562395
13,0.4320819246207843
13,0.4319955888159447
13,0.43190925301110505
13,0.4318229172062654
13,0.4317365814014258
13,0.43165024559658616
13,0.4315639097917465
13,0.4314775739869069
13,0.43139123818206726
13,0.43130490237722763
13,0.431218566572388
13,0.43113223076754836
13,0.43104589496270873
13,0.4309595591578691
13,0.43087322335302936
13,0.4307868875481897
13,0.4307005517433501
13,0.43061421593851046
13,0.4305278801336708
13,0.4304415443288312
13,0.43035520852399156
13,0.43026887271915193
13,0.4301825369143123
13,0.43009620110947266
13,0.43000986530463303
13,0.4299235294997934
13,0.42983719369495377
13,0.42975085789011414
13,0.4296645220852745
13,0.42957818628043476
13,0.4294918504755951
13,0.4294055146707555
13,0.42931917886591586
13,0.42923284306107623
13,0.4291465072562366
13,0.42906017145139697
13,0.42897383564655733
13,0.4288874998417177
13,0.42880116403687807
13,0.42871482823203844
13,0.4286284924271988
13,0.42854215662235917
13,0.42845582081751954
13,0.4283694850126799
13,0.42828314920784016
13,0.42819681340300053
13,0.4281104775981609
13,0.42802414179332127
13,0.42793780598848163
13,0.427851470183642
13,0.42776513437880237
13,0.42767879857396274
13,0.4275924627691231
13,0.4275061269642835
14,0.42741979115944384
14,0.4273334553546042
14,0.4272471195497646
14,0.42716078374492494
14,0.4270744479400852
14,0.42698811213524557
14,0.42690177633040594
14,0.4268154405255663
14,0.42672910472072667
14,0.42664276891588704
14,0.4265564331110474
14,0.4264700973062078
14,0.42638376150136814
14,0.4262974256965285
14,0.4262110898916889
14,0.42612475408684924
14,0.4260384182820096
14,0.42595208247717
14,0.42586574667233035
14,0.4257794108674906
14,0.42569307506265097
14,0.42560673925781134
14,0.4255204034529717
14,0.4254340676481321
14,0.42534773184329244
14,0.4252613960384528
14,0.4251750602336132
14,0.42508872442877355
14,0.4250023886239339
14,0.4249160528190943
14,0.42482971701425465
14,0.424743381209415
14,0.4246570454045754
14,0.42457070959973575
14,0.424484373794896
14,0.4243980379900564
14,0.42431170218521674
14,0.4242253663803771
14,0.4241390305755375
14,0.42405269477069785
14,0.4239663589658582
14,0.4238800231610186
14,0.42379368735617895
14,0.4237073515513393
14,0.4236210157464997
14,0.42353467994166005
14,0.4234483441368204
14,0.4233620083319808
14,0.42327567252714104
14,0.4231893367223014
14,0.4231030009174618
14,0.42301666511262215
14,0.4229303293077825
14,0.4228439935029429
14,0.42275765769810325
14,0.4226713218932636
14,0.422584986088424
14,0.42249865028358435
14,0.4224123144787447
14,0.4223259786739051
14,0.42223964286906546
14,0.4221533070642258
14,0.4220669712593862
14,0.42198063545454645
14,0.4218942996497068
14,0.4218079638448672
14,0.42172162804002755
14,0.4216352922351879
14,0.4215489564303483
14,0.42146262062550865
14,0.421376284820669
14,0.4212899490158294
14,0.42120361321098976
14,0.4211172774061501
14,0.4210309416013105
14,0.42094460579647086
14,0.42085826999163123
14,0.4207719341867916
14,0.42068559838195185
14,0.4205992625771122
14,0.4205129267722726
14,0.42042659096743296
14,0.4203402551625933
14,0.4202539193577537
14,0.42016758355291406
14,0.4200812477480744
14,0.4199949119432348
14,0.41990857613839516
14,0.41982224033355553
14,0.4197359045287159
14,0.41964956872387627
14,0.41956323291903663
14,0.4194768971141969
14,0.41939056130935726
14,0.4193042255045176
14,0.419217889699678
14,0.41913155389483836
14,0.41904521808999873
14,0.4189588822851591
14,0.41887254648031946
14,0.41878621067547983
14,0.4186998748706402
14,0.41861353906580057
14,0.41852720326096093
14,0.4184408674561213
14,0.41835453165128167
14,0.41826819584644204
14,0.4181818600416023
14,0.41809552423676266
14,0.41800918843192303
14,0.4179228526270834
14,0.41783651682224376
14,0.41775018101740413
14,0.4176638452125645
14,0.41757750940772487
14,0.41749117360288523
14,0.4174048377980456
14,0.41731850199320597
14,0.41723216618836634
14,0.4171458303835267
14,0.4170594945786871
14,0.41697315877384744
14,0.4168868229690077
14,0.41680048716416807
14,0.41671415135932843
14,0.4166278155544888
14,0.41654147974964917
14,0.41645514394480954
14,0.4163688081399699
14,0.41628247233513027
14,0.41619613653029064
14,0.416109800725451
14,0.4160234649206114
14,0.41593712911577174
14,0.4158507933109321
14,0.4157644575060925
14,0.41567812170125285
14,0.4155917858964131
14,0.41550545009157347
14,0.41541911428673384
14,0.4153327784818942
14,0.4152464426770546
14,0.41516010687221494
14,0.4150737710673753
14,0.4149874352625357
14,0.41490109945769604
14,0.4148147636528564
14,0.4147284278480168
14,0.41464209204317715
14,0.4145557562383375
14,0.4144694204334979
14,0.41438308462865814
14,0.4142967488238185
14,0.4142104130189789
14,0.41412407721413924
14,0.4140377414092996
14,0.41395140560446
14,0.41386506979962034
14,0.4137787339947807
14,0.4136923981899411
14,0.41360606238510145
14,0.4135197265802618
14,0.4134333907754222
14,0.41334705497058255
14,0.4132607191657429
14,0.4131743833609033
14,0.41308804755606354
14,0.4130017117512239
14,0.4129153759463843
14,0.41282904014154465
14,0.412742704336705
14,0.4126563685318654
14,0.41257003272702575
14,0.4124836969221861
14,0.4123973611173465
14,0.41231102531250685
14,0.4122246895076672
14,0.4121383537028276
14,0.41205201789798795
14,0.4119656820931483
14,0.4118793462883087
14,0.41179301048346895
14,0.4117066746786293
14,0.4116203388737897
14,0.41153400306895005
14,0.4114476672641104
14,0.4113613314592708
14,0.41127499565443115
14,0.4111886598495915
14,0.4111023240447519
14,0.41101598823991226
14,0.4109296524350726
14,0.410843316630233
14,0.41075698082539336
14,0.4106706450205537
14,0.410584309215714
14,0.41049797341087435
14,0.4104116376060347
14,0.4103253018011951
14,0.41023896599635545
14,0.4101526301915158
14,0.4100662943866762
14,0.40997995858183656
14,0.4098936227769969
14,0.4098072869721573
14,0.40972095116731766
14,0.409634615362478
14,0.4095482795576384
14,0.40946194375279876
14,0.40937560794795913
14,0.4092892721431194
14,0.40920293633827975
14,0.4091166005334401
14,0.4090302647286005
14,0.40894392892376086
14,0.4088575931189212
14,0.4087712573140816
14,0.40868492150924196
14,0.40859858570440233
14,0.4085122498995627
14,0.40842591409472306
14,0.40833957828988343
14,0.4082532424850438
14,0.40816690668020417
14,0.40808057087536453
14,0.4079942350705248
14,0.40790789926568516
14,0.4078215634608455
14,0.4077352276560059
14,0.40764889185116626
14,0.40756255604632663
14,0.407476220241487
14,0.40738988443664736
14,0.40730354863180773
14,0.4072172128269681
14,0.40713087702212847
14,0.40704454121728884
14,0.4069582054124492
14,0.40687186960760957
14,0.4067855338027698
14,0.4066991979979302
14,0.40661286219309056
14,0.40652652638825093
14,0.4064401905834113
14,0.40635385477857167
14,0.40626751897373203
14,0.4061811831688924
14,0.40609484736405277
14,0.40600851155921314
14,0.4059221757543735
14,0.40583583994953387
14,0.40574950414469424
14,0.4056631683398546
14,0.405576832535015
14,0.40549049673017523
14,0.4054041609253356
14,0.40531782512049597
14,0.40523148931565633
14,0.4051451535108167
14,0.40505881770597707
14,0.40497248190113744
14,0.4048861460962978
14,0.4047998102914582
14,0.40471347448661854
14,0.4046271386817789
14,0.4045408028769393
14,0.40445446707209964
14,0.40436813126726
14,0.4042817954624204
14,0.40419545965758064
14,0.404109123852741
14,0.40402278804790137
14,0.40393645224306174
14,0.4038501164382221
14,0.4037637806333825
14,0.40367744482854284
14,0.4035911090237032
14,0.4035047732188636
14,0.40341843741402394
14,0.4033321016091843
14,0.4032457658043447
14,0.40315942999950505
14,0.4030730941946654
14,0.4029867583898258
14,0.40290042258498604
14,0.4028140867801464
14,0.4027277509753068
14,0.40264141517046714
14,0.4025550793656275
14,0.4024687435607879
15,0.40238240775594825
15,0.4022960719511086
15,0.402209736146269
15,0.40212340034142935
15,0.4020370645365897
15,0.4019507287317501
15,0.40186439292691045
15,0.4017780571220708
15,0.4016917213172311
15,0.40160538551239144
15,0.4015190497075518
15,0.4014327139027122
15,0.40134637809787255
15,0.4012600422930329
15,0.4011737064881933
15,0.40108737068335365
15,0.401001034878514
15,0.4009146990736744
15,0.40082836326883475
15,0.4007420274639951
15,0.4006556916591555
15,0.40056935585431586
15,0.4004830200494762
15,0.4003966842446365
15,0.40031034843979685
15,0.4002240126349572
15,0.4001376768301176
15,0.40005134102527795
15,0.3999650052204383
15,0.3998786694155987
15,0.39979233361075905
15,0.3997059978059194
15,0.3996196620010798
15,0.39953332619624016
15,0.3994469903914005
15,0.3993606545865609
15,0.39927431878172126
15,0.39918798297688163
15,0.3991016471720419
15,0.39901531136720225
15,0.3989289755623626
15,0.398842639757523
15,0.39875630395268336
15,0.3986699681478437
15,0.3985836323430041
15,0.39849729653816446
15,0.3984109607333248
15,0.3983246249284852
15,0.39823828912364556
15,0.39815195331880593
15,0.3980656175139663
15,0.39797928170912666
15,0.3978929459042869
15,0.3978066100994473
15,0.39772027429460766
15,0.397633938489768
15,0.3975476026849284
15,0.39746126688008876
15,0.3973749310752491
15,0.3972885952704095
15,0.39720225946556986
15,0.39711592366073023
15,0.3970295878558906
15,0.39694325205105097
15,0.39685691624621133
15,0.3967705804413717
15,0.39668424463653207
15,0.3965979088316923
15,0.3965115730268527
15,0.39642523722201306
15,0.39633890141717343
15,0.3962525656123338
15,0.39616622980749416
15,0.39607989400265453
15,0.3959935581978149
15,0.39590722239297527
15,0.39582088658813563
15,0.395734550783296
15,0.39564821497845637
15,0.39556187917361674
15,0.3954755433687771
15,0.3953892075639375
15,0.39530287175909773
15,0.3952165359542581
15,0.39513020014941846
15,0.39504386434457883
15,0.3949575285397392
15,0.39487119273489957
15,0.39478485693005994
15,0.3946985211252203
15,0.39461218532038067
15,0.39452584951554104
15,0.3944395137107014
15,0.3943531779058618
15,0.39426684210102214
15,0.3941805062961825
15,0.39409417049134277
15,0.39400783468650313
15,0.3939214988816635
15,0.39383516307682387
15,0.39374882727198424
15,0.3936624914671446
15,0.39357615566230497
15,0.39348981985746534
15,0.3934034840526257
15,0.3933171482477861
15,0.39323081244294644
15,0.3931444766381068
15,0.3930581408332672
15,0.39297180502842755
15,0.3928854692235879
15,0.39279913341874817
15,0.39271279761390854
15,0.3926264618090689
15,0.3925401260042293
15,0.39245379019938964
15,0.39236745439455
15,0.3922811185897104
15,0.39219478278487074
15,0.3921084469800311
15,0.3920221111751915
15,0.39193577537035185
15,0.3918494395655122
15,0.3917631037606726
15,0.39167676795583295
15,0.3915904321509933
15,0.3915040963461536
15,0.39141776054131394
15,0.3913314247364743
15,0.3912450889316347
15,0.39115875312679504
15,0.3910724173219554
15,0.3909860815171158
15,0.39089974571227615
15,0.3908134099074365
15,0.3907270741025969
15,0.39064073829775725
15,0.3905544024929176
15,0.390468066688078
15,0.39038173088323835
15,0.3902953950783987
15,0.390209059273559
15,0.39012272346871935
15,0.3900363876638797
15,0.3899500518590401
15,0.38986371605420045
15,0.3897773802493608
15,0.3896910444445212
15,0.38960470863968155
15,0.3895183728348419
15,0.3894320370300023
15,0.38934570122516265
15,0.389259365420323
15,0.3891730296154834
15,0.38908669381064376
15,0.389000358005804
15,0.3889140222009644
15,0.38882768639612475
15,0.3887413505912851
15,0.3886550147864455
15,0.38856867898160585
15,0.3884823431767662
15,0.3883960073719266
15,0.38830967156708696
15,0.3882233357622473
15,0.3881369999574077
15,0.38805066415256806
15,0.3879643283477284
15,0.3878779925428888
15,0.38779165673804916
15,0.3877053209332094
15,0.3876189851283698
15,0.38753264932353015
15,0.3874463135186905
15,0.3873599777138509
15,0.38727364190901126
15,0.3871873061041716
15,0.387100970299332
15,0.38701463449449236
15,0.3869282986896527
15,0.3868419628848131
15,0.38675562707997346
15,0.38666929127513383
15,0.3865829554702942
15,0.38649661966545457
15,0.3864102838606148
15,0.3863239480557752
15,0.38623761225093556
15,0.3861512764460959
15,0.3860649406412563
15,0.38597860483641666
15,0.38589226903157703
15,0.3858059332267374
15,0.38571959742189776
15,0.38563326161705813
15,0.3855469258122185
15,0.38546059000737887
15,0.38537425420253923
15,0.3852879183976996
15,0.38520158259285986
15,0.3851152467880202
15,0.3850289109831806
15,0.38494257517834096
15,0.38485623937350133
15,0.3847699035686617
15,0.38468356776382207
15,0.38459723195898243
15,0.3845108961541428
15,0.38442456034930317
15,0.38433822454446354
15,0.3842518887396239
15,0.38416555293478427
15,0.38407921712994464
15,0.383992881325105
15,0.38390654552026526
15,0.38382020971542563
15,0.383733873910586
15,0.38364753810574637
15,0.38356120230090673
15,0.3834748664960671
15,0.38338853069122747
15,0.38330219488638784
15,0.3832158590815482
15,0.3831295232767086
15,0.38304318747186894
15,0.3829568516670293
15,0.3828705158621897
15,0.38278418005735004
15,0.3826978442525104
15,0.38261150844767067
15,0.38252517264283104
15,0.3824388368379914
15,0.38235250103315177
15,0.38226616522831214
15,0.3821798294234725
15,0.3820934936186329
15,0.38200715781379324
15,0.3819208220089536
15,0.381834486204114
15,0.38174815039927434
15,0.3816618145944347
15,0.3815754787895951
15,0.38148914298475545
15,0.3814028071799157
15,0.38131647137507607
15,0.38123013557023644
15,0.3811437997653968
15,0.3810574639605572
15,0.38097112815571754
15,0.3808847923508779
15,0.3807984565460383
15,0.38071212074119865
15,0.380625784936359
15,0.3805394491315194
15,0.38045311332667975
15,0.3803667775218401
15,0.3802804417170005
15,0.38019410591216085
15,0.3801077701073211
16,0.3800214343024815
16,0.37993509849764184
16,0.3798487626928022
16,0.3797624268879626
16,0.37967609108312295
16,0.3795897552782833
16,0.3795034194734437
16,0.37941708366860405
16,0.3793307478637644
16,0.3792444120589248
16,0.37915807625408515
16,0.3790717404492455
16,0.3789854046444059
16,0.37889906883956626
16,0.3788127330347265
16,0.3787263972298869
16,0.37864006142504725
16,0.3785537256202076
16,0.378467389815368
16,0.37838105401052835
16,0.3782947182056887
16,0.3782083824008491
16,0.37812204659600945
16,0.3780357107911698
16,0.3779493749863302
16,0.37786303918149056
16,0.3777767033766509
16,0.3776903675718113
16,0.37760403176697166
16,0.3775176959621319
16,0.3774313601572923
16,0.37734502435245265
16,0.377258688547613
16,0.3771723527427734
16,0.37708601693793375
16,0.3769996811330941
16,0.3769133453282545
16,0.37682700952341486
16,0.3767406737185752
16,0.3766543379137356
16,0.37656800210889596
16,0.37648166630405633
16,0.3763953304992167
16,0.37630899469437695
16,0.3762226588895373
16,0.3761363230846977
16,0.37604998727985806
16,0.3759636514750184
16,0.3758773156701788
16,0.37579097986533916
16,0.3757046440604995
16,0.3756183082556599
16,0.37553197245082026
16,0.37544563664598063
16,0.375359300841141
16,0.37527296503630136
16,0.37518662923146173
16,0.3751002934266221
16,0.37501395762178236
16,0.3749276218169427
16,0.3748412860121031
16,0.37475495020726346
16,0.3746686144024238
16,0.3745822785975842
16,0.37449594279274456
16,0.37440960698790493
16,0.3743232711830653
16,0.37423693537822567
16,0.37415059957338603
16,0.3740642637685464
16,0.37397792796370677
16,0.37389159215886714
16,0.3738052563540275
16,0.37371892054918776
16,0.37363258474434813
16,0.3735462489395085
16,0.37345991313466886
16,0.37337357732982923
16,0.3732872415249896
16,0.37320090572014997
16,0.37311456991531033
16,0.3730282341104707
16,0.37294189830563107
16,0.37285556250079144
16,0.3727692266959518
16,0.3726828908911122
16,0.37259655508627254
16,0.3725102192814328
16,0.37242388347659316
16,0.37233754767175353
16,0.3722512118669139
16,0.37216487606207427
16,0.37207854025723464
16,0.371992204452395
16,0.37190586864755537
16,0.37181953284271574
16,0.3717331970378761
16,0.3716468612330365
16,0.37156052542819684
16,0.3714741896233572
16,0.3713878538185176
16,0.37130151801367794
16,0.3712151822088382
16,0.37112884640399857
16,0.37104251059915894
16,0.3709561747943193
16,0.37086983898947967
16,0.37078350318464004
16,0.3706971673798004
16,0.3706108315749608
16,0.37052449577012114
16,0.3704381599652815
16,0.3703518241604419
16,0.37026548835560225
16,0.3701791525507626
16,0.370092816745923
16,0.37000648094108335
16,0.3699201451362436
16,0.369833809331404
16,0.36974747352656434
16,0.3696611377217247
16,0.3695748019168851
16,0.36948846611204544
16,0.3694021303072058
16,0.3693157945023662
16,0.36922945869752655
16,0.3691431228926869
16,0.3690567870878473
16,0.36897045128300765
16,0.368884115478168
16,0.3687977796733284
16,0.36871144386848875
16,0.368625108063649
16,0.3685387722588094
16,0.36845243645396974
16,0.3683661006491301
16,0.3682797648442905
16,0.36819342903945085
16,0.3681070932346112
16,0.3680207574297716
16,0.36793442162493195
16,0.3678480858200923
16,0.3677617500152527
16,0.36767541421041305
16,0.3675890784055734
16,0.3675027426007338
16,0.36741640679589405
16,0.3673300709910544
16,0.3672437351862148
16,0.36715739938137515
16,0.3670710635765355
16,0.3669847277716959
16,0.36689839196685625
16,0.3668120561620166
16,0.366725720357177
16,0.36663938455233736
16,0.3665530487474977
16,0.3664667129426581
16,0.36638037713781846
16,0.3662940413329788
16,0.3662077055281392
16,0.36612136972329945
16,0.3660350339184598
16,0.3659486981136202
16,0.36586236230878055
16,0.3657760265039409
16,0.3656896906991013
16,0.36560335489426166
16,0.365517019089422
16,0.3654306832845824
16,0.36534434747974276
16,0.3652580116749031
16,0.3651716758700635
16,0.36508534006522386
16,0.36499900426038423
16,0.3649126684555446
16,0.36482633265070485
16,0.3647399968458652
16,0.3646536610410256
16,0.36456732523618596
16,0.3644809894313463
16,0.3643946536265067
16,0.36430831782166706
16,0.36422198201682743
16,0.3641356462119878
16,0.36404931040714816
16,0.36396297460230853
16,0.3638766387974689
16,0.36379030299262927
16,0.36370396718778963
16,0.3636176313829499
16,0.36353129557811026
16,0.3634449597732706
16,0.363358623968431
16,0.36327228816359136
16,0.36318595235875173
16,0.3630996165539121
16,0.36301328074907246
16,0.36292694494423283
16,0.3628406091393932
16,0.36275427333455357
16,0.36266793752971394
16,0.3625816017248743
16,0.36249526592003467
16,0.36240893011519504
16,0.3623225943103553
16,0.36223625850551566
16,0.36214992270067603
16,0.3620635868958364
16,0.36197725109099677
16,0.36189091528615713
16,0.3618045794813175
16,0.36171824367647787
16,0.36163190787163824
16,0.3615455720667986
16,0.36145923626195897
16,0.36137290045711934
16,0.3612865646522797
16,0.3612002288474401
16,0.36111389304260044
16,0.3610275572377607
16,0.36094122143292107
16,0.36085488562808143
16,0.3607685498232418
16,0.36068221401840217
16,0.36059587821356254
16,0.3605095424087229
16,0.3604232066038833
16,0.36033687079904364
16,0.360250534994204
16,0.3601641991893644
16,0.36007786338452474
16,0.3599915275796851
16,0.3599051917748455
17,0.35981885597000574
17,0.3597325201651661
17,0.35964618436032647
17,0.35955984855548684
17,0.3594735127506472
17,0.3593871769458076
17,0.35930084114096794
17,0.3592145053361283
17,0.3591281695312887
17,0.35904183372644904
17,0.3589554979216094
17,0.3588691621167698
17,0.35878282631193015
17,0.3586964905070905
17,0.3586101547022509
17,0.35852381889741114
17,0.3584374830925715
17,0.3583511472877319
17,0.35826481148289224
17,0.3581784756780526
17,0.358092139873213
17,0.35800580406837335
17,0.3579194682635337
17,0.3578331324586941
17,0.35774679665385445
17,0.3576604608490148
17,0.3575741250441752
17,0.35748778923933555
17,0.3574014534344959
17,0.3573151176296563
17,0.35722878182481654
17,0.3571424460199769
17,0.3570561102151373
17,0.35696977441029765
17,0.356883438605458
17,0.3567971028006184
17,0.35671076699577875
17,0.3566244311909391
17,0.3565380953860995
17,0.35645175958125985
17,0.3563654237764202
17,0.3562790879715806
17,0.35619275216674096
17,0.3561064163619013
17,0.3560200805570617
17,0.35593374475222195
17,0.3558474089473823
17,0.3557610731425427
17,0.35567473733770305
17,0.3555884015328634
17,0.3555020657280238
17,0.35541572992318415
17,0.3553293941183445
17,0.3552430583135049
17,0.35515672250866526
17,0.3550703867038256
17,0.354984050898986
17,0.35489771509414636
17,0.3548113792893067
17,0.354725043484467
17,0.35463870767962735
17,0.3545523718747877
17,0.3544660360699481
17,0.35437970026510845
17,0.3542933644602688
17,0.3542070286554292
17,0.35412069285058956
17,0.3540343570457499
17,0.3539480212409103
17,0.35386168543607066
17,0.35377534963123103
17,0.3536890138263914
17,0.35360267802155176
17,0.35351634221671213
17,0.3534300064118724
17,0.35334367060703276
17,0.3532573348021931
17,0.3531709989973535
17,0.35308466319251386
17,0.3529983273876742
17,0.3529119915828346
17,0.35282565577799496
17,0.35273931997315533
17,0.3526529841683157
17,0.35256664836347607
17,0.35248031255863643
17,0.3523939767537968
17,0.35230764094895717
17,0.35222130514411754
17,0.3521349693392778
17,0.35204863353443816
17,0.35196229772959853
17,0.3518759619247589
17,0.35178962611991926
17,0.35170329031507963
17,0.35161695451024
17,0.35153061870540037
17,0.35144428290056073
17,0.3513579470957211
17,0.35127161129088147
17,0.35118527548604184
17,0.3510989396812022
17,0.35101260387636257
17,0.35092626807152283
17,0.3508399322666832
17,0.35075359646184356
17,0.35066726065700393
17,0.3505809248521643
17,0.35049458904732467
17,0.35040825324248503
17,0.3503219174376454
17,0.35023558163280577
17,0.35014924582796614
17,0.3500629100231265
17,0.3499765742182869
17,0.34989023841344724
17,0.3498039026086076
17,0.349717566803768
17,0.34963123099892823
17,0.3495448951940886
17,0.34945855938924897
17,0.34937222358440934
17,0.3492858877795697
17,0.34919955197473007
17,0.34911321616989044
17,0.3490268803650508
17,0.3489405445602112
17,0.34885420875537154
17,0.3487678729505319
17,0.3486815371456923
17,0.34859520134085265
17,0.348508865536013
17,0.3484225297311734
17,0.34833619392633364
17,0.348249858121494
17,0.3481635223166544
17,0.34807718651181474
17,0.3479908507069751
17,0.3479045149021355
17,0.34781817909729584
17,0.3477318432924562
17,0.3476455074876166
17,0.34755917168277695
17,0.3474728358779373
17,0.3473865000730977
17,0.34730016426825805
17,0.3472138284634184
17,0.3471274926585787
17,0.34704115685373904
17,0.3469548210488994
17,0.3468684852440598
17,0.34678214943922014
17,0.3466958136343805
17,0.3466094778295409
17,0.34652314202470125
17,0.3464368062198616
17,0.346350470415022
17,0.34626413461018235
17,0.3461777988053427
17,0.3460914630005031
17,0.34600512719566345
17,0.3459187913908238
17,0.3458324555859841
17,0.34574611978114445
17,0.3456597839763048
17,0.3455734481714652
17,0.34548711236662555
17,0.3454007765617859
17,0.3453144407569463
17,0.34522810495210665
17,0.345141769147267
17,0.3450554333424274
17,0.34496909753758775
17,0.3448827617327481
17,0.3447964259279085
17,0.34471009012306886
17,0.3446237543182292
17,0.3445374185133895
17,0.34445108270854985
17,0.3443647469037102
17,0.3442784110988706
17,0.34419207529403095
17,0.3441057394891913
17,0.3440194036843517
17,0.34393306787951206
17,0.3438467320746724
17,0.3437603962698328
17,0.34367406046499316
17,0.3435877246601535
17,0.3435013888553139
17,0.34341505305047426
17,0.34332871724563463
17,0.3432423814407949
17,0.34315604563595525
17,0.3430697098311156
17,0.342983374026276
17,0.34289703822143636
17,0.3428107024165967
17,0.3427243666117571
17,0.34263803080691746
17,0.3425516950020778
17,0.3424653591972382
17,0.34237902339239856
17,0.34229268758755893
17,0.3422063517827193
17,0.34212001597787967
17,0.3420336801730399
17,0.3419473443682003
18,0.34186100856336066
18,0.341774672758521
18,0.3416883369536814
18,0.34160200114884176
18,0.34151566534400213
18,0.3414293295391625
18,0.34134299373432286
18,0.34125665792948323
18,0.3411703221246436
18,0.34108398631980397
18,0.34099765051496433
18,0.3409113147101247
18,0.34082497890528507
18,0.3407386431004453
18,0.3406523072956057
18,0.34056597149076606
18,0.34047963568592643
18,0.3403932998810868
18,0.34030696407624716
18,0.34022062827140753
18,0.3401342924665679
18,0.34004795666172827
18,0.33996162085688864
18,0.339875285052049
18,0.33978894924720937
18,0.33970261344236974
18,0.3396162776375301
18,0.3395299418326905
18,0.33944360602785073
18,0.3393572702230111
18,0.33927093441817147
18,0.33918459861333183
18,0.3390982628084922
18,0.33901192700365257
18,0.33892559119881294
18,0.3388392553939733
18,0.33875291958913367
18,0.33866658378429404
18,0.3385802479794544
18,0.3384939121746148
18,0.33840757636977514
18,0.3383212405649355
18,0.33823490476009577
18,0.33814856895525613
18,0.3380622331504165
18,0.33797589734557687
18,0.33788956154073724
18,0.3378032257358976
18,0.337716889931058
18,0.33763055412621834
18,0.3375442183213787
18,0.3374578825165391
18,0.33737154671169944
18,0.3372852109068598
18,0.3371988751020202
18,0.33711253929718055
18,0.3370262034923409
18,0.33693986768750117
18,0.33685353188266154
18,0.3367671960778219
18,0.3366808602729823
18,0.33659452446814264
18,0.336508188663303
18,0.3364218528584634
18,0.33633551705362374
18,0.3362491812487841
18,0.3361628454439445
18,0.33607650963910485
18,0.3359901738342652
18,0.3359038380294256
18,0.33581750222458595
18,0.3357311664197463
18,0.3356448306149066
18,0.33555849481006694
18,0.3354721590052273
18,0.3353858232003877
18,0.33529948739554805
18,0.3352131515907084
18,0.3351268157858688
18,0.33504047998102915
18,0.3349541441761895
18,0.3348678083713499
18,0.33478147256651025
18,0.3346951367616706
18,0.334608800956831
18,0.33452246515199136
18,0.3344361293471516
18,0.334349793542312
18,0.33426345773747235
18,0.3341771219326327
18,0.3340907861277931
18,0.33400445032295345
18,0.3339181145181138
18,0.3338317787132742
18,0.33374544290843455
18,0.3336591071035949
18,0.3335727712987553
18,0.33348643549391566
18,0.333400099689076
18,0.3333137638842364
18,0.33322742807939676
18,0.333141092274557
18,0.3330547564697174
18,0.33296842066487775
18,0.3328820848600381
18,0.3327957490551985
18,0.33270941325035885
18,0.3326230774455192
18,0.3325367416406796
18,0.33245040583583996
18,0.3323640700310003
18,0.3322777342261607
18,0.33219139842132106
18,0.33210506261648143
18,0.3320187268116418
18,0.33193239100680216
18,0.3318460552019624
18,0.3317597193971228
18,0.33167338359228316
18,0.3315870477874435
18,0.3315007119826039
18,0.33141437617776426
18,0.3313280403729246
18,0.331241704568085
18,0.33115536876324536
18,0.33106903295840573
18,0.3309826971535661
18,0.33089636134872646
18,0.33081002554388683
18,0.3307236897390472
18,0.33063735393420757
18,0.3305510181293678
18,0.3304646823245282
18,0.33037834651968856
18,0.3302920107148489
18,0.3302056749100093
18,0.33011933910516966
18,0.33003300330033003
18,0.3299466674954904
18,0.32986033169065077
18,0.32977399588581113
18,0.3296876600809715
18,0.32960132427613187
18,0.32951498847129224
18,0.3294286526664526
18,0.32934231686161286
18,0.32925598105677323
18,0.3291696452519336
18,0.32908330944709396
18,0.32899697364225433
18,0.3289106378374147
18,0.32882430203257507
18,0.32873796622773543
18,0.3286516304228958
18,0.32856529461805617
18,0.32847895881321654
18,0.3283926230083769
18,0.3283062872035373
18,0.32821995139869764
18,0.328133615593858
18,0.32804727978901826
18,0.32796094398417863
18,0.327874608179339
18,0.32778827237449937
18,0.32770193656965974
18,0.3276156007648201
18,0.32752926495998047
18,0.32744292915514084
18,0.3273565933503012
18,0.3272702575454616
18,0.32718392174062194
18,0.3270975859357823
18,0.3270112501309427
18,0.32692491432610304
18,0.3268385785212634
18,0.32675224271642367
18,0.32666590691158404
18,0.3265795711067444
18,0.32649323530190477
18,0.32640689949706514
18,0.3263205636922255
18,0.3262342278873859
18,0.32614789208254624
18,0.3260615562777066
18,0.325975220472867
18,0.32588888466802735
18,0.3258025488631877
18,0.3257162130583481
18,0.32562987725350845
18,0.3255435414486687
19,0.3254572056438291
19,0.32537086983898944
19,0.3252845340341498
19,0.3251981982293102
19,0.32511186242447054
19,0.3250255266196309
19,0.3249391908147913
19,0.32485285500995165
19,0.324766519205112
19,0.3246801834002724
19,0.32459384759543275
19,0.3245075117905931
19,0.3244211759857535
19,0.32433484018091385
19,0.3242485043760741
19,0.3241621685712345
19,0.32407583276639484
19,0.3239894969615552
19,0.3239031611567156
19,0.32381682535187595
19,0.3237304895470363
19,0.3236441537421967
19,0.32355781793735705
19,0.3234714821325174
19,0.3233851463276778
19,0.32329881052283815
19,0.3232124747179985
19,0.3231261389131589
19,0.32303980310831926
19,0.3229534673034795
19,0.3228671314986399
19,0.32278079569380025
19,0.3226944598889606
19,0.322608124084121
19,0.32252178827928135
19,0.3224354524744417
19,0.3223491166696021
19,0.32226278086476245
19,0.3221764450599228
19,0.3220901092550832
19,0.32200377345024356
19,0.3219174376454039
19,0.3218311018405643
19,0.32174476603572455
19,0.3216584302308849
19,0.3215720944260453
19,0.32148575862120565
19,0.321399422816366
19,0.3213130870115264
19,0.32122675120668676
19,0.3211404154018471
19,0.3210540795970075
19,0.32096774379216786
19,0.3208814079873282
19,0.3207950721824886
19,0.32070873637764896
19,0.32062240057280933
19,0.3205360647679697
19,0.32044972896312995
19,0.3203633931582903
19,0.3202770573534507
19,0.32019072154861106
19,0.3201043857437714
19,0.3200180499389318
19,0.31993171413409216
19,0.3198453783292525
19,0.3197590425244129
19,0.31967270671957326
19,0.31958637091473363
19,0.319500035109894
19,0.31941369930505437
19,0.31932736350021473
19,0.3192410276953751
19,0.31915469189053536
19,0.3190683560856957
19,0.3189820202808561
19,0.31889568447601646
19,0.31880934867117683
19,0.3187230128663372
19,0.31863667706149756
19,0.31855034125665793
19,0.3184640054518183
19,0.31837766964697867
19,0.31829133384213903
19,0.3182049980372994
19,0.31811866223245977
19,0.31803232642762014
19,0.3179459906227805
19,0.31785965481794076
19,0.31777331901310113
19,0.3176869832082615
19,0.31760064740342187
19,0.31751431159858223
19,0.3174279757937426
19,0.31734163998890297
19,0.31725530418406334
19,0.3171689683792237
19,0.31708263257438407
19,0.31699629676954444
19,0.3169099609647048
19,0.3168236251598652
19,0.31673728935502554
19,0.3166509535501858
19,0.31656461774534617
19,0.31647828194050653
19,0.3163919461356669
19,0.31630561033082727
19,0.31621927452598764
19,0.316132938721148
19,0.3160466029163084
19,0.31596026711146874
19,0.3158739313066291
19,0.3157875955017895
19,0.31570125969694984
19,0.3156149238921102
19,0.3155285880872706
19,0.31544225228243095
19,0.3153559164775912
19,0.31526958067275157
19,0.31518324486791194
19,0.3150969090630723
19,0.3150105732582327
19,0.31492423745339304
19,0.3148379016485534
19,0.3147515658437138
19,0.31466523003887414
19,0.3145788942340345
19,0.3144925584291949
19,0.31440622262435525
19,0.3143198868195156
19,0.314233551014676
19,0.31414721520983635
19,0.3140608794049966
19,0.313974543600157
19,0.31388820779531734
19,0.3138018719904777
19,0.3137155361856381
19,0.31362920038079845
19,0.3135428645759588
19,0.3134565287711192
19,0.31337019296627955
19,0.3132838571614399
19,0.3131975213566003
19,0.31311118555176065
19,0.313024849746921
19,0.3129385139420814
19,0.31285217813724164
19,0.312765842332402
19,0.3126795065275624
19,0.31259317072272275
19,0.3125068349178831
19,0.3124204991130435
19,0.31233416330820385
19,0.3122478275033642
19,0.3121614916985246
19,0.31207515589368495
19,0.3119888200888453
19,0.3119024842840057
19,0.31181614847916606
19,0.3117298126743264
19,0.3116434768694868
19,0.31155714106464705
19,0.3114708052598074
19,0.3113844694549678
19,0.31129813365012815
19,0.3112117978452885
19,0.3111254620404489
19,0.31103912623560925
19,0.3109527904307696
19,0.31086645462593
19,0.31078011882109036
19,0.3106937830162507
19,0.3106074472114111
19,0.31052111140657146
19,0.3104347756017318
19,0.3103484397968922
20,0.31026210399205245
20,0.3101757681872128
20,0.3100894323823732
20,0.31000309657753355
20,0.3099167607726939
20,0.3098304249678543
20,0.30974408916301466
20,0.309657753358175
20,0.3095714175533354
20,0.30948508174849576
20,0.30939874594365613
20,0.3093124101388165
20,0.30922607433397686
20,0.30913973852913723
20,0.3090534027242975
20,0.30896706691945786
20,0.3088807311146182
20,0.3087943953097786
20,0.30870805950493896
20,0.3086217237000993
20,0.3085353878952597
20,0.30844905209042006
20,0.30836271628558043
20,0.3082763804807408
20,0.30819004467590116
20,0.30810370887106153
20,0.3080173730662219
20,0.30793103726138227
20,0.30784470145654264
20,0.3077583656517029
20,0.30767202984686326
20,0.3075856940420236
20,0.307499358237184
20,0.30741302243234436
20,0.30732668662750473
20,0.3072403508226651
20,0.30715401501782547
20,0.30706767921298583
20,0.3069813434081462
20,0.30689500760330657
20,0.30680867179846694
20,0.3067223359936273
20,0.30663600018878767
20,0.30654966438394804
20,0.3064633285791083
20,0.30637699277426866
20,0.30629065696942903
20,0.3062043211645894
20,0.30611798535974977
20,0.30603164955491013
20,0.3059453137500705
20,0.30585897794523087
20,0.30577264214039124
20,0.3056863063355516
20,0.305599970530712
20,0.30551363472587234
20,0.3054272989210327
20,0.3053409631161931
20,0.30525462731135344
20,0.3051682915065137
20,0.30508195570167407
20,0.30499561989683444
20,0.3049092840919948
20,0.30482294828715517
20,0.30473661248231554
20,0.3046502766774759
20,0.3045639408726363
20,0.30447760506779664
20,0.304391269262957
20,0.3043049334581174
20,0.30421859765327774
20,0.3041322618484381
20,0.3040459260435985
20,0.30395959023875874
20,0.3038732544339191
20,0.30378691862907947
20,0.30370058282423984
20,0.3036142470194002
20,0.3035279112145606
20,0.30344157540972094
20,0.3033552396048813
20,0.3032689038000417
20,0.30318256799520205
20,0.3030962321903624
20,0.3030098963855228
20,0.30292356058068315
20,0.3028372247758435
20,0.3027508889710039
20,0.30266455316616414
20,0.3025782173613245
20,0.3024918815564849
20,0.30240554575164524
20,0.3023192099468056
20,0.302232874141966
20,0.30214653833712635
20,0.3020602025322867
20,0.3019738667274471
20,0.30188753092260745
20,0.3018011951177678
20,0.3017148593129282
20,0.30162852350808855
20,0.3015421877032489
20,0.3014558518984093
20,0.30136951609356954
20,0.3012831802887299
20,0.3011968444838903
20,0.30111050867905065
20,0.301024172874211
20,0.3009378370693714
20,0.30085150126453175
20,0.3007651654596921
20,0.3006788296548525
20,0.30059249385001285
20,0.3005061580451732
20,0.3004198222403336
20,0.30033348643549396
20,0.3002471506306543
20,0.3001608148258146
20,0.30007447902097495
20,0.2999881432161353
20,0.2999018074112957
20,0.29981547160645605
20,0.2997291358016164
20,0.2996427999967768
20,0.29955646419193716
20,0.2994701283870975
20,0.2993837925822579
20,0.29929745677741826
20,0.2992111209725786
20,0.299124785167739
20,0.29903844936289936
20,0.29895211355805973
20,0.29886577775322
20,0.29877944194838035
20,0.2986931061435407
20,0.2986067703387011
20,0.29852043453386146
20,0.2984340987290218
20,0.2983477629241822
20,0.29826142711934256
20,0.2981750913145029
20,0.2980887555096633
20,0.29800241970482366
20,0.29791608389998403
20,0.2978297480951444
20,0.29774341229030477
20,0.29765707648546513
20,0.2975707406806254
20,0.29748440487578576
20,0.2973980690709461
20,0.2973117332661065
20,0.29722539746126686
20,0.29713906165642723
20,0.2970527258515876
20,0.29696639004674796
20,0.29688005424190833
20,0.2967937184370687
20,0.29670738263222907
21,0.29662104682738943
21,0.2965347110225498
21,0.29644837521771017
21,0.2963620394128704
21,0.2962757036080308
21,0.29618936780319116
21,0.29610303199835153
21,0.2960166961935119
21,0.29593036038867226
21,0.29584402458383263
21,0.295757688778993
21,0.29567135297415337
21,0.29558501716931374
21,0.2954986813644741
21,0.29541234555963447
21,0.29532600975479484
21,0.2952396739499552
21,0.2951533381451156
21,0.29506700234027583
21,0.2949806665354362
21,0.29489433073059657
21,0.29480799492575693
21,0.2947216591209173
21,0.29463532331607767
21,0.29454898751123804
21,0.2944626517063984
21,0.29437631590155877
21,0.29428998009671914
21,0.2942036442918795
21,0.2941173084870399
21,0.29403097268220024
21,0.2939446368773606
21,0.293858301072521
21,0.29377196526768123
21,0.2936856294628416
21,0.29359929365800197
21,0.29351295785316234
21,0.2934266220483227
21,0.2933402862434831
21,0.29325395043864344
21,0.2931676146338038
21,0.2930812788289642
21,0.29299494302412454
21,0.2929086072192849
21,0.2928222714144453
21,0.29273593560960565
21,0.292649599804766
21,0.2925632639999264
21,0.29247692819508664
21,0.292390592390247
21,0.2923042565854074
21,0.29221792078056774
21,0.2921315849757281
21,0.2920452491708885
21,0.29195891336604884
21,0.2918725775612092
21,0.2917862417563696
21,0.29169990595152995
21,0.2916135701466903
21,0.2915272343418507
21,0.29144089853701105
21,0.2913545627321714
21,0.2912682269273317
21,0.29118189112249204
21,0.2910955553176524
21,0.2910092195128128
21,0.29092288370797315
21,0.2908365479031335
21,0.2907502120982939
21,0.29066387629345425
21,0.2905775404886146
21,0.290491204683775
21,0.29040486887893535
21,0.2903185330740957
21,0.2902321972692561
21,0.29014586146441645
21,0.2900595256595768
21,0.2899731898547371
21,0.28988685404989745
21,0.2898005182450578
21,0.2897141824402182
21,0.28962784663537855
21,0.2895415108305389
21,0.2894551750256993
21,0.28936883922085965
21,0.28928250341602
21,0.2891961676111804
21,0.28910983180634076
21,0.2890234960015011
21,0.2889371601966615
21,0.28885082439182186
21,0.2887644885869822
21,0.2886781527821425
21,0.28859181697730285
21,0.2885054811724632
21,0.2884191453676236
21,0.28833280956278395
21,0.2882464737579443
21,0.2881601379531047
21,0.28807380214826506
21,0.2879874663434254
21,0.2879011305385858
21,0.28781479473374616
21,0.2877284589289065
21,0.2876421231240669
21,0.28755578731922726
21,0.2874694515143875
21,0.2873831157095479
21,0.28729677990470825
21,0.2872104440998686
21,0.287124108295029
21,0.28703777249018936
21,0.2869514366853497
21,0.2868651008805101
21,0.28677876507567046
21,0.28669242927083083
21,0.2866060934659912
21,0.28651975766115156
21,0.28643342185631193
21,0.2863470860514723
21,0.28626075024663267
21,0.2861744144417929
21,0.2860880786369533
21,0.28600174283211366
21,0.285915407027274
21,0.2858290712224344
21,0.28574273541759476
21,0.28565639961275513
21,0.2855700638079155
21,0.28548372800307587
21,0.28539739219823623
21,0.2853110563933966
21,0.28522472058855697
21,0.28513838478371734
21,0.2850520489788777
21,0.28496571317403807
21,0.28487937736919833
21,0.2847930415643587
21,0.28470670575951906
21,0.28462036995467943
21,0.2845340341498398
21,0.28444769834500017
21,0.28436136254016053
21,0.2842750267353209
21,0.28418869093048127
21,0.28410235512564164
21,0.284016019320802
21,0.28392968351596237
21,0.28384334771112274
22,0.2837570119062831
22,0.28367067610144336
22,0.28358434029660373
22,0.2834980044917641
22,0.28341166868692447
22,0.28332533288208483
22,0.2832389970772452
22,0.28315266127240557
22,0.28306632546756594
22,0.2829799896627263
22,0.2828936538578867
22,0.28280731805304704
22,0.2827209822482074
22,0.2826346464433678
22,0.28254831063852814
22,0.2824619748336885
22,0.28237563902884877
22,0.28228930322400914
22,0.2822029674191695
22,0.28211663161432987
22,0.28203029580949024
22,0.2819439600046506
22,0.281857624199811
22,0.28177128839497134
22,0.2816849525901317
22,0.2815986167852921
22,0.28151228098045245
22,0.2814259451756128
22,0.2813396093707732
22,0.28125327356593355
22,0.2811669377610939
22,0.2810806019562542
22,0.28099426615141454
22,0.2809079303465749
22,0.2808215945417353
22,0.28073525873689564
22,0.280648922932056
22,0.2805625871272164
22,0.28047625132237675
22,0.2803899155175371
22,0.2803035797126975
22,0.28021724390785785
22,0.2801309081030182
22,0.2800445722981786
22,0.27995823649333895
22,0.2798719006884993
22,0.2797855648836596
22,0.27969922907881994
22,0.2796128932739803
22,0.2795265574691407
22,0.27944022166430105
22,0.2793538858594614
22,0.2792675500546218
22,0.27918121424978215
22,0.2790948784449425
22,0.2790085426401029
22,0.27892220683526325
22,0.2788358710304236
22,0.278749535225584
22,0.27866319942074436
22,0.2785768636159046
22,0.278490527811065
22,0.27840419200622535
22,0.2783178562013857
22,0.2782315203965461
22,0.27814518459170645
22,0.2780588487868668
22,0.2779725129820272
22,0.27788617717718755
22,0.2777998413723479
22,0.2777135055675083
22,0.27762716976266866
22,0.277540833957829
22,0.2774544981529894
22,0.27736816234814976
22,0.27728182654331
22,0.2771954907384704
22,0.27710915493363075
22,0.2770228191287911
22,0.2769364833239515
22,0.27685014751911186
22,0.2767638117142722
22,0.2766774759094326
22,0.27659114010459296
22,0.2765048042997533
22,0.2764184684949137
22,0.27633213269007406
22,0.27624579688523443
22,0.2761594610803948
22,0.27607312527555516
22,0.2759867894707154
22,0.2759004536658758
22,0.27581411786103616
22,0.2757277820561965
22,0.2756414462513569
22,0.27555511044651726
22,0.2754687746416776
22,0.275382438836838
22,0.27529610303199836
22,0.27520976722715873
22,0.2751234314223191
22,0.27503709561747947
22,0.27495075981263983
22,0.2748644240078002
22,0.27477808820296046
22,0.2746917523981208
22,0.2746054165932812
22,0.27451908078844156
22,0.27443274498360193
22,0.2743464091787623
22,0.27426007337392266
22,0.27417373756908303
22,0.2740874017642434
22,0.27400106595940377
22,0.27391473015456413
22,0.2738283943497245
22,0.27374205854488487
22,0.27365572274004524
22,0.2735693869352056
22,0.27348305113036586
22,0.27339671532552623
22,0.2733103795206866
22,0.27322404371584696
22,0.27313770791100733
22,0.2730513721061677
22,0.27296503630132807
22,0.27287870049648844
22,0.2727923646916488
22,0.27270602888680917
22,0.27261969308196954
22,0.2725333572771299
22,0.2724470214722903
22,0.27236068566745064
22,0.272274349862611
22,0.27218801405777127
22,0.27210167825293163
22,0.272015342448092
22,0.27192900664325237
23,0.27184267083841274
23,0.2717563350335731
23,0.27166999922873347
23,0.27158366342389384
23,0.2714973276190542
23,0.2714109918142146
23,0.27132465600937494
23,0.2712383202045353
23,0.2711519843996957
23,0.27106564859485605
23,0.2709793127900163
23,0.27089297698517667
23,0.27080664118033704
23,0.2707203053754974
23,0.2706339695706578
23,0.27054763376581814
23,0.2704612979609785
23,0.2703749621561389
23,0.27028862635129924
23,0.2702022905464596
23,0.27011595474162
23,0.27002961893678035
23,0.2699432831319407
23,0.2698569473271011
23,0.26977061152226145
23,0.2696842757174217
23,0.2695979399125821
23,0.26951160410774244
23,0.2694252683029028
23,0.2693389324980632
23,0.26925259669322354
23,0.2691662608883839
23,0.2690799250835443
23,0.26899358927870465
23,0.268907253473865
23,0.2688209176690254
23,0.26873458186418575
23,0.2686482460593461
23,0.2685619102545065
23,0.26847557444966685
23,0.2683892386448271
23,0.2683029028399875
23,0.26821656703514785
23,0.2681302312303082
23,0.2680438954254686
23,0.26795755962062895
23,0.2678712238157893
23,0.2677848880109497
23,0.26769855220611005
23,0.2676122164012704
23,0.2675258805964308
23,0.26743954479159116
23,0.2673532089867515
23,0.2672668731819119
23,0.26718053737707226
23,0.2670942015722325
23,0.2670078657673929
23,0.26692152996255325
23,0.2668351941577136
23,0.266748858352874
23,0.26666252254803435
23,0.2665761867431947
23,0.2664898509383551
23,0.26640351513351546
23,0.2663171793286758
23,0.2662308435238362
23,0.26614450771899656
23,0.2660581719141569
23,0.2659718361093173
23,0.26588550030447755
23,0.2657991644996379
23,0.2657128286947983
23,0.26562649288995865
23,0.265540157085119
23,0.2654538212802794
23,0.26536748547543976
23,0.2652811496706001
23,0.2651948138657605
23,0.26510847806092086
23,0.26502214225608123
23,0.2649358064512416
23,0.26484947064640196
23,0.26476313484156233
23,0.2646767990367227
23,0.26459046323188296
23,0.2645041274270433
23,0.2644177916222037
23,0.26433145581736406
23,0.2642451200125244
23,0.2641587842076848
23,0.26407244840284516
23,0.26398611259800553
23,0.2638997767931659
23,0.26381344098832626
23,0.26372710518348663
23,0.263640769378647
23,0.26355443357380737
23,0.26346809776896774
23,0.2633817619641281
23,0.26329542615928836
23,0.2632090903544487
23,0.2631227545496091
23,0.26303641874476946
23,0.26295008293992983
23,0.2628637471350902
23,0.26277741133025057
23,0.26269107552541093
23,0.2626047397205713
23,0.26251840391573167
23,0.26243206811089204
23,0.2623457323060524
23,0.26225939650121277
23,0.26217306069637314
23,0.2620867248915334
23,0.26200038908669376
23,0.26191405328185413
23,0.2618277174770145
23,0.26174138167217487
23,0.26165504586733523
23,0.2615687100624956
23,0.26148237425765597
23,0.26139603845281634
23,0.2613097026479767
23,0.2612233668431371
23,0.26113703103829744
23,0.2610506952334578
23,0.2609643594286182
23,0.26087802362377854
23,0.2607916878189388
23,0.26070535201409917
24,0.26061901620925954
24,0.2605326804044199
24,0.26044634459958027
24,0.26036000879474064
24,0.260273672989901
24,0.2601873371850614
24,0.26010100138022174
24,0.2600146655753821
24,0.2599283297705425
24,0.25984199396570284
24,0.2597556581608632
24,0.2596693223560236
24,0.25958298655118395
24,0.2594966507463442
24,0.25941031494150457
24,0.25932397913666494
24,0.2592376433318253
24,0.2591513075269857
24,0.25906497172214604
24,0.2589786359173064
24,0.2588923001124668
24,0.25880596430762715
24,0.2587196285027875
24,0.2586332926979479
24,0.25854695689310825
24,0.2584606210882686
24,0.258374285283429
24,0.25828794947858924
24,0.2582016136737496
24,0.25811527786891
24,0.25802894206407034
24,0.2579426062592307
24,0.2578562704543911
24,0.25776993464955145
24,0.2576835988447118
24,0.2575972630398722
24,0.25751092723503255
24,0.2574245914301929
24,0.2573382556253533
24,0.25725191982051365
24,0.257165584015674
24,0.2570792482108344
24,0.25699291240599464
24,0.256906576601155
24,0.2568202407963154
24,0.25673390499147575
24,0.2566475691866361
24,0.2565612333817965
24,0.25647489757695685
24,0.2563885617721172
24,0.2563022259672776
24,0.25621589016243795
24,0.2561295543575983
24,0.2560432185527587
24,0.25595688274791906
24,0.2558705469430794
24,0.2557842111382398
24,0.25569787533340005
24,0.2556115395285604
24,0.2555252037237208
24,0.25543886791888115
24,0.2553525321140415
24,0.2552661963092019
24,0.25517986050436225
24,0.2550935246995226
24,0.255007188894683
24,0.25492085308984336
24,0.2548345172850037
24,0.2547481814801641
24,0.25466184567532446
24,0.25457550987048483
24,0.2544891740656452
24,0.25440283826080545
24,0.2543165024559658
24,0.2542301666511262
24,0.25414383084628656
24,0.2540574950414469
24,0.2539711592366073
24,0.25388482343176766
24,0.253798487626928
24,0.2537121518220884
24,0.25362581601724876
24,0.25353948021240913
24,0.2534531444075695
24,0.25336680860272986
24,0.25328047279789023
24,0.2531941369930505
24,0.25310780118821086
24,0.2530214653833712
24,0.2529351295785316
24,0.25284879377369196
24,0.2527624579688523
24,0.2526761221640127
24,0.25258978635917306
24,0.25250345055433343
24,0.2524171147494938
24,0.25233077894465417
24,0.25224444313981453
24,0.2521581073349749
24,0.25207177153013527
24,0.25198543572529564
24,0.2518990999204559
24,0.25181276411561626
24,0.25172642831077663
24,0.251640092505937
24,0.25155375670109736
24,0.25146742089625773
24,0.2513810850914181
24,0.25129474928657847
24,0.25120841348173883
24,0.2511220776768992
24,0.25103574187205957
24,0.25094940606721994
24,0.2508630702623803
24,0.2507767344575407
24,0.25069039865270104
25,0.2506040628478613
25,0.25051772704302167
25,0.25043139123818203
25,0.2503450554333424
25,0.25025871962850277
25,0.25017238382366314
25,0.2500860480188235
25,0.24999971221398387
25,0.24991337640914424
25,0.2498270406043046
25,0.24974070479946497
25,0.24965436899462534
25,0.2495680331897857
25,0.24948169738494608
25,0.24939536158010633
25,0.2493090257752667
25,0.24922268997042707
25,0.24913635416558744
25,0.2490500183607478
25,0.24896368255590817
25,0.24887734675106854
25,0.2487910109462289
25,0.24870467514138928
25,0.24861833933654964
25,0.24853200353171
25,0.24844566772687038
25,0.24835933192203075
25,0.2482729961171911
25,0.24818666031235148
25,0.24810032450751174
25,0.2480139887026721
25,0.24792765289783247
25,0.24784131709299284
25,0.2477549812881532
25,0.24766864548331358
25,0.24758230967847394
25,0.2474959738736343
25,0.24740963806879468
25,0.24732330226395505
25,0.24723696645911541
25,0.24715063065427578
25,0.24706429484943615
25,0.24697795904459652
25,0.24689162323975689
25,0.24680528743491714
25,0.2467189516300775
25,0.24663261582523788
25,0.24654628002039825
25,0.2464599442155586
25,0.24637360841071898
25,0.24628727260587935
25,0.24620093680103972
25,0.24611460099620008
25,0.24602826519136045
25,0.24594192938652082
25,0.2458555935816812
25,0.24576925777684155
25,0.24568292197200192
25,0.2455965861671623
25,0.24551025036232255
25,0.24542391455748291
25,0.24533757875264328
25,0.24525124294780365
25,0.24516490714296402
25,0.24507857133812438
25,0.24499223553328475
25,0.24490589972844512
25,0.2448195639236055
25,0.24473322811876586
25,0.24464689231392622
25,0.2445605565090866
25,0.24447422070424696
25,0.24438788489940733
25,0.24430154909456758
25,0.24421521328972795
25,0.24412887748488832
25,0.24404254168004869
25,0.24395620587520905
25,0.24386987007036942
25,0.2437835342655298
25,0.24369719846069016
25,0.24361086265585052
25,0.2435245268510109
25,0.24343819104617126
25,0.24335185524133163
25,0.243265519436492
25,0.24317918363165236
25,0.24309284782681273
25,0.243006512021973
25,0.24292017621713335
25,0.24283384041229372
25,0.2427475046074541
25,0.24266116880261446
25,0.24257483299777483
25,0.2424884971929352
25,0.24240216138809556
25,0.24231582558325593
25,0.2422294897784163
25,0.24214315397357666
25,0.24205681816873703
25,0.2419704823638974
25,0.24188414655905777
25,0.24179781075421813
25,0.2417114749493784
25,0.24162513914453876
25,0.24153880333969913
25,0.2414524675348595
25,0.24136613173001986
25,0.24127979592518023
26,0.2411934601203406
26,0.24110712431550096
26,0.24102078851066133
26,0.2409344527058217
26,0.24084811690098207
26,0.24076178109614244
26,0.2406754452913028
26,0.24058910948646317
26,0.24050277368162343
26,0.2404164378767838
26,0.24033010207194416
26,0.24024376626710453
26,0.2401574304622649
26,0.24007109465742527
26,0.23998475885258563
26,0.239898423047746
26,0.23981208724290637
26,0.23972575143806674
26,0.2396394156332271
26,0.23955307982838747
26,0.23946674402354784
26,0.2393804082187082
26,0.23929407241386857
26,0.23920773660902883
26,0.2391214008041892
26,0.23903506499934957
26,0.23894872919450993
26,0.2388623933896703
26,0.23877605758483067
26,0.23868972177999104
26,0.2386033859751514
26,0.23851705017031177
26,0.23843071436547214
26,0.2383443785606325
26,0.23825804275579288
26,0.23817170695095324
26,0.2380853711461136
26,0.23799903534127398
26,0.23791269953643424
26,0.2378263637315946
26,0.23774002792675497
26,0.23765369212191534
26,0.2375673563170757
26,0.23748102051223607
26,0.23739468470739644
26,0.2373083489025568
26,0.23722201309771718
26,0.23713567729287754
26,0.2370493414880379
26,0.23696300568319828
26,0.23687666987835865
26,0.23679033407351902
26,0.23670399826867927
26,0.23661766246383964
26,0.236531326659
26,0.23644499085416038
26,0.23635865504932074
26,0.2362723192444811
26,0.23618598343964148
26,0.23609964763480185
26,0.2360133118299622
26,0.23592697602512258
26,0.23584064022028295
26,0.23575430441544332
26,0.23566796861060368
26,0.23558163280576405
26,0.23549529700092442
26,0.23540896119608468
26,0.23532262539124504
26,0.2352362895864054
26,0.23514995378156578
26,0.23506361797672615
26,0.23497728217188651
26,0.23489094636704688
26,0.23480461056220725
26,0.23471827475736762
26,0.23463193895252799
26,0.23454560314768835
26,0.23445926734284872
26,0.2343729315380091
26,0.23428659573316946
26,0.23420025992832982
26,0.23411392412349008
26,0.23402758831865045
26,0.23394125251381082
26,0.23385491670897118
26,0.23376858090413155
26,0.23368224509929192
26,0.2335959092944523
26,0.23350957348961265
26,0.23342323768477302
26,0.2333369018799334
26,0.23325056607509376
26,0.23316423027025412
26,0.2330778944654145
26,0.23299155866057486
26,0.23290522285573523
26,0.23281888705089548
26,0.23273255124605585
26,0.23264621544121622
26,0.2325598796363766
26,0.23247354383153696
26,0.23238720802669732
27,0.2323008722218577
27,0.23221453641701806
27,0.23212820061217843
27,0.2320418648073388
27,0.23195552900249916
27,0.23186919319765953
27,0.2317828573928199
27,0.23169652158798026
27,0.23161018578314052
27,0.2315238499783009
27,0.23143751417346126
27,0.23135117836862162
27,0.231264842563782
27,0.23117850675894236
27,0.23109217095410273
27,0.2310058351492631
27,0.23091949934442346
27,0.23083316353958383
27,0.2307468277347442
27,0.23066049192990457
27,0.23057415612506493
27,0.2304878203202253
27,0.23040148451538567
27,0.23031514871054592
27,0.2302288129057063
27,0.23014247710086666
27,0.23005614129602703
27,0.2299698054911874
27,0.22988346968634776
27,0.22979713388150813
27,0.2297107980766685
27,0.22962446227182887
27,0.22953812646698923
27,0.2294517906621496
27,0.22936545485730997
27,0.22927911905247034
27,0.2291927832476307
27,0.22910644744279107
27,0.22902011163795133
27,0.2289337758331117
27,0.22884744002827206
27,0.22876110422343243
27,0.2286747684185928
27,0.22858843261375317
27,0.22850209680891354
27,0.2284157610040739
27,0.22832942519923427
27,0.22824308939439464
27,0.228156753589555
27,0.22807041778471537
27,0.22798408197987574
27,0.2278977461750361
27,0.22781141037019637
27,0.22772507456535673
27,0.2276387387605171
27,0.22755240295567747
27,0.22746606715083784
27,0.2273797313459982
27,0.22729339554115857
27,0.22720705973631894
27,0.2271207239314793
27,0.22703438812663967
27,0.22694805232180004
27,0.2268617165169604
27,0.22677538071212078
27,0.22668904490728115
27,0.2266027091024415
27,0.22651637329760177
27,0.22643003749276214
27,0.2263437016879225
27,0.22625736588308287
27,0.22617103007824324
27,0.2260846942734036
27,0.22599835846856398
27,0.22591202266372434
27,0.2258256868588847
27,0.22573935105404508
27,0.22565301524920545
27,0.22556667944436581
27,0.22548034363952618
27,0.22539400783468655
27,0.22530767202984692
27,0.22522133622500717
27,0.22513500042016754
27,0.2250486646153279
27,0.22496232881048828
27,0.22487599300564864
27,0.224789657200809
27,0.22470332139596938
27,0.22461698559112975
27,0.22453064978629012
27,0.22444431398145048
27,0.22435797817661085
27,0.22427164237177122
27,0.22418530656693159
27,0.22409897076209195
27,0.2240126349572522
28,0.22392629915241258
28,0.22383996334757295
28,0.2237536275427333
28,0.22366729173789368
28,0.22358095593305405
28,0.22349462012821442
28,0.22340828432337478
28,0.22332194851853515
28,0.22323561271369552
28,0.2231492769088559
28,0.22306294110401625
28,0.22297660529917662
28,0.222890269494337
28,0.22280393368949736
28,0.22271759788465761
28,0.22263126207981798
28,0.22254492627497835
28,0.22245859047013872
28,0.22237225466529909
28,0.22228591886045945
28,0.22219958305561982
28,0.2221132472507802
28,0.22202691144594056
28,0.22194057564110092
28,0.2218542398362613
28,0.22176790403142166
28,0.22168156822658203
28,0.2215952324217424
28,0.22150889661690276
28,0.22142256081206302
28,0.22133622500722339
28,0.22124988920238375
28,0.22116355339754412
28,0.2210772175927045
28,0.22099088178786486
28,0.22090454598302522
28,0.2208182101781856
28,0.22073187437334596
28,0.22064553856850633
28,0.2205592027636667
28,0.22047286695882706
28,0.22038653115398743
28,0.2203001953491478
28,0.22021385954430817
28,0.22012752373946842
28,0.2200411879346288
28,0.21995485212978916
28,0.21986851632494953
28,0.2197821805201099
28,0.21969584471527026
28,0.21960950891043063
28,0.219523173105591
28,0.21943683730075136
28,0.21935050149591173
28,0.2192641656910721
28,0.21917782988623247
28,0.21909149408139283
28,0.2190051582765532
28,0.21891882247171346
28,0.21883248666687383
28,0.2187461508620342
28,0.21865981505719456
28,0.21857347925235493
28,0.2184871434475153
28,0.21840080764267567
28,0.21831447183783603
28,0.2182281360329964
28,0.21814180022815677
28,0.21805546442331714
28,0.2179691286184775
28,0.21788279281363787
28,0.21779645700879824
28,0.2177101212039586
28,0.21762378539911886
28,0.21753744959427923
28,0.2174511137894396
28,0.21736477798459997
28,0.21727844217976033
28,0.2171921063749207
28,0.21710577057008107
28,0.21701943476524144
28,0.2169330989604018
28,0.21684676315556217
28,0.21676042735072254
28,0.2166740915458829
28,0.21658775574104328
28,0.21650141993620364
28,0.216415084131364
28,0.21632874832652427
28,0.21624241252168463
28,0.216156076716845
29,0.21606974091200537
29,0.21598340510716574
29,0.2158970693023261
29,0.21581073349748647
29,0.21572439769264684
29,0.2156380618878072
29,0.21555172608296758
29,0.21546539027812794
29,0.2153790544732883
29,0.21529271866844868
29,0.21520638286360905
29,0.2151200470587693
29,0.21503371125392967
29,0.21494737544909004
29,0.2148610396442504
29,0.21477470383941077
29,0.21468836803457114
29,0.2146020322297315
29,0.21451569642489188
29,0.21442936062005225
29,0.2143430248152126
29,0.21425668901037298
29,0.21417035320553335
29,0.21408401740069372
29,0.21399768159585408
29,0.21391134579101445
29,0.2138250099861747
29,0.21373867418133508
29,0.21365233837649544
29,0.2135660025716558
29,0.21347966676681618
29,0.21339333096197655
29,0.2133069951571369
29,0.21322065935229728
29,0.21313432354745765
29,0.21304798774261802
29,0.21296165193777838
29,0.21287531613293875
29,0.21278898032809912
29,0.2127026445232595
29,0.21261630871841986
29,0.2125299729135801
29,0.21244363710874048
29,0.21235730130390085
29,0.21227096549906121
29,0.21218462969422158
29,0.21209829388938195
29,0.21201195808454232
29,0.21192562227970269
29,0.21183928647486305
29,0.21175295067002342
29,0.2116666148651838
29,0.21158027906034416
29,0.21149394325550452
29,0.2114076074506649
29,0.21132127164582515
29,0.21123493584098552
29,0.21114860003614588
29,0.21106226423130625
29,0.21097592842646662
29,0.210889592621627
29,0.21080325681678735
29,0.21071692101194772
29,0.2106305852071081
29,0.21054424940226846
29,0.21045791359742883
29,0.2103715777925892
29,0.21028524198774956
29,0.21019890618290993
29,0.2101125703780703
29,0.21002623457323055
29,0.20993989876839092
29,0.2098535629635513
29,0.20976722715871166
29,0.20968089135387202
29,0.2095945555490324
29,0.20950821974419276
29,0.20942188393935313
29,0.2093355481345135
29,0.20924921232967386
29,0.20916287652483423
29,0.2090765407199946
29,0.20899020491515496
29,0.20890386911031533
29,0.2088175333054757
29,0.20873119750063596
30,0.20864486169579632
30,0.2085585258909567
30,0.20847219008611706
30,0.20838585428127743
30,0.2082995184764378
30,0.20821318267159816
30,0.20812684686675853
30,0.2080405110619189
30,0.20795417525707927
30,0.20786783945223963
30,0.2077815036474
30,0.20769516784256037
30,0.20760883203772074
30,0.2075224962328811
30,0.20743616042804136
30,0.20734982462320173
30,0.2072634888183621
30,0.20717715301352246
30,0.20709081720868283
30,0.2070044814038432
30,0.20691814559900357
30,0.20683180979416393
30,0.2067454739893243
30,0.20665913818448467
30,0.20657280237964504
30,0.2064864665748054
30,0.20640013076996577
30,0.20631379496512614
30,0.2062274591602864
30,0.20614112335544676
30,0.20605478755060713
30,0.2059684517457675
30,0.20588211594092787
30,0.20579578013608824
30,0.2057094443312486
30,0.20562310852640897
30,0.20553677272156934
30,0.2054504369167297
30,0.20536410111189007
30,0.20527776530705044
30,0.2051914295022108
30,0.20510509369737118
30,0.20501875789253154
30,0.2049324220876918
30,0.20484608628285217
30,0.20475975047801254
30,0.2046734146731729
30,0.20458707886833327
30,0.20450074306349364
30,0.204414407258654
30,0.20432807145381437
30,0.20424173564897474
30,0.2041553998441351
30,0.20406906403929548
30,0.20398272823445585
30,0.2038963924296162
30,0.20381005662477658
30,0.20372372081993695
30,0.2036373850150972
30,0.20355104921025757
30,0.20346471340541794
30,0.2033783776005783
30,0.20329204179573868
30,0.20320570599089904
30,0.2031193701860594
30,0.20303303438121978
30,0.20294669857638015
30,0.20286036277154051
30,0.20277402696670088
30,0.20268769116186125
30,0.20260135535702162
30,0.20251501955218199
30,0.20242868374734224
30,0.2023423479425026
30,0.20225601213766298
30,0.20216967633282334
30,0.2020833405279837
30,0.20199700472314408
30,0.20191066891830445
31,0.20182433311346482
31,0.20173799730862518
31,0.20165166150378555
31,0.20156532569894592
31,0.2014789898941063
31,0.20139265408926665
31,0.20130631828442702
31,0.2012199824795874
31,0.20113364667474765
31,0.201047310869908
31,0.20096097506506838
31,0.20087463926022875
31,0.20078830345538912
31,0.20070196765054948
31,0.20061563184570985
31,0.20052929604087022
31,0.2004429602360306
31,0.20035662443119095
31,0.20027028862635132
31,0.2001839528215117
31,0.20009761701667206
31,0.20001128121183243
31,0.1999249454069928
31,0.19983860960215305
31,0.19975227379731342
31,0.19966593799247379
31,0.19957960218763415
31,0.19949326638279452
31,0.1994069305779549
31,0.19932059477311526
31,0.19923425896827562
31,0.199147923163436
31,0.19906158735859636
31,0.19897525155375673
31,0.1988889157489171
31,0.19880257994407746
31,0.19871624413923783
31,0.1986299083343981
31,0.19854357252955845
31,0.19845723672471882
31,0.1983709009198792
31,0.19828456511503956
31,0.19819822931019992
31,0.1981118935053603
31,0.19802555770052066
31,0.19793922189568103
31,0.1978528860908414
31,0.19776655028600176
31,0.19768021448116213
31,0.1975938786763225
31,0.19750754287148287
31,0.19742120706664323
31,0.1973348712618035
31,0.19724853545696386
31,0.19716219965212423
31,0.1970758638472846
31,0.19698952804244496
31,0.19690319223760533
31,0.1968168564327657
31,0.19673052062792606
31,0.19664418482308643
31,0.1965578490182468
31,0.19647151321340717
31,0.19638517740856754
31,0.1962988416037279
31,0.19621250579888827
31,0.19612616999404864
31,0.1960398341892089
31,0.19595349838436926
31,0.19586716257952963
31,0.19578082677469
31,0.19569449096985037
31,0.19560815516501073
31,0.1955218193601711
31,0.19543548355533147
32,0.19534914775049184
32,0.1952628119456522
32,0.19517647614081257
32,0.19509014033597294
32,0.1950038045311333
32,0.19491746872629367
32,0.19483113292145404
32,0.1947447971166143
32,0.19465846131177467
32,0.19457212550693503
32,0.1944857897020954
32,0.19439945389725577
32,0.19431311809241614
32,0.1942267822875765
32,0.19414044648273687
32,0.19405411067789724
32,0.1939677748730576
32,0.19388143906821798
32,0.19379510326337834
32,0.1937087674585387
32,0.19362243165369908
32,0.19353609584885934
32,0.1934497600440197
32,0.19336342423918007
32,0.19327708843434044
32,0.1931907526295008
32,0.19310441682466117
32,0.19301808101982154
32,0.1929317452149819
32,0.19284540941014228
32,0.19275907360530264
32,0.192672737800463
32,0.19258640199562338
32,0.19250006619078375
32,0.19241373038594412
32,0.19232739458110448
32,0.19224105877626474
32,0.1921547229714251
32,0.19206838716658547
32,0.19198205136174584
32,0.1918957155569062
32,0.19180937975206658
32,0.19172304394722695
32,0.1916367081423873
32,0.19155037233754768
32,0.19146403653270805
32,0.19137770072786842
32,0.19129136492302878
32,0.19120502911818915
32,0.19111869331334952
32,0.1910323575085099
32,0.19094602170367014
32,0.1908596858988305
32,0.19077335009399088
32,0.19068701428915125
32,0.19060067848431161
32,0.19051434267947198
32,0.19042800687463235
32,0.19034167106979272
32,0.19025533526495308
32,0.19016899946011345
32,0.19008266365527382
32,0.1899963278504342
32,0.18990999204559456
32,0.18982365624075492
32,0.18973732043591518
32,0.18965098463107555
32,0.18956464882623592
32,0.18947831302139628
32,0.18939197721655665
33,0.18930564141171702
33,0.18921930560687739
33,0.18913296980203775
33,0.18904663399719812
33,0.1889602981923585
33,0.18887396238751886
33,0.18878762658267922
33,0.1887012907778396
33,0.18861495497299996
33,0.18852861916816033
33,0.18844228336332058
33,0.18835594755848095
33,0.18826961175364132
33,0.1881832759488017
33,0.18809694014396205
33,0.18801060433912242
33,0.1879242685342828
33,0.18783793272944316
33,0.18775159692460353
33,0.1876652611197639
33,0.18757892531492426
33,0.18749258951008463
33,0.187406253705245
33,0.18731991790040536
33,0.18723358209556573
33,0.187147246290726
33,0.18706091048588636
33,0.18697457468104672
33,0.1868882388762071
33,0.18680190307136746
33,0.18671556726652783
33,0.1866292314616882
33,0.18654289565684856
33,0.18645655985200893
33,0.1863702240471693
33,0.18628388824232966
33,0.18619755243749003
33,0.1861112166326504
33,0.18602488082781077
33,0.18593854502297102
33,0.1858522092181314
33,0.18576587341329176
33,0.18567953760845213
33,0.1855932018036125
33,0.18550686599877286
33,0.18542053019393323
33,0.1853341943890936
33,0.18524785858425397
33,0.18516152277941433
33,0.1850751869745747
33,0.18498885116973507
33,0.18490251536489544
33,0.1848161795600558
33,0.18472984375521617
33,0.18464350795037643
33,0.1845571721455368
33,0.18447083634069716
33,0.18438450053585753
33,0.1842981647310179
33,0.18421182892617827
33,0.18412549312133863
33,0.184039157316499
33,0.18395282151165937
33,0.18386648570681974
33,0.1837801499019801
33,0.18369381409714047
34,0.18360747829230084
34,0.1835211424874612
34,0.18343480668262158
34,0.18334847087778183
34,0.1832621350729422
34,0.18317579926810257
34,0.18308946346326294
34,0.1830031276584233
34,0.18291679185358367
34,0.18283045604874404
34,0.1827441202439044
34,0.18265778443906477
34,0.18257144863422514
34,0.1824851128293855
34,0.18239877702454588
34,0.18231244121970624
34,0.1822261054148666
34,0.18213976961002698
34,0.18205343380518724
34,0.1819670980003476
34,0.18188076219550797
34,0.18179442639066834
34,0.1817080905858287
34,0.18162175478098908
34,0.18153541897614944
34,0.1814490831713098
34,0.18136274736647018
34,0.18127641156163055
34,0.1811900757567909
34,0.18110373995195128
34,0.18101740414711165
34,0.18093106834227202
34,0.18084473253743227
34,0.18075839673259264
34,0.180672060927753
34,0.18058572512291338
34,0.18049938931807374
34,0.1804130535132341
34,0.18032671770839448
34,0.18024038190355485
34,0.18015404609871521
34,0.18006771029387558
34,0.17998137448903595
34,0.17989503868419632
34,0.17980870287935669
34,0.17972236707451705
34,0.17963603126967742
34,0.17954969546483768
34,0.17946335965999805
34,0.1793770238551584
34,0.17929068805031878
34,0.17920435224547915
34,0.17911801644063952
34,0.17903168063579988
34,0.17894534483096025
34,0.17885900902612062
34,0.178772673221281
34,0.17868633741644135
34,0.17860000161160172
34,0.1785136658067621
34,0.17842733000192246
34,0.17834099419708282
34,0.17825465839224308
34,0.17816832258740345
35,0.17808198678256382
35,0.17799565097772418
35,0.17790931517288455
35,0.17782297936804492
35,0.1777366435632053
35,0.17765030775836566
35,0.17756397195352602
35,0.1774776361486864
35,0.17739130034384676
35,0.17730496453900713
35,0.1772186287341675
35,0.17713229292932786
35,0.17704595712448812
35,0.17695962131964849
35,0.17687328551480885
35,0.17678694970996922
35,0.1767006139051296
35,0.17661427810028996
35,0.17652794229545032
35,0.1764416064906107
35,0.17635527068577106
35,0.17626893488093143
35,0.1761825990760918
35,0.17609626327125216
35,0.17600992746641253
35,0.1759235916615729
35,0.17583725585673327
35,0.17575092005189352
35,0.1756645842470539
35,0.17557824844221426
35,0.17549191263737463
35,0.175405576832535
35,0.17531924102769536
35,0.17523290522285573
35,0.1751465694180161
35,0.17506023361317646
35,0.17497389780833683
35,0.1748875620034972
35,0.17480122619865757
35,0.17471489039381793
35,0.1746285545889783
35,0.17454221878413867
35,0.17445588297929893
35,0.1743695471744593
35,0.17428321136961966
35,0.17419687556478003
35,0.1741105397599404
35,0.17402420395510076
35,0.17393786815026113
35,0.1738515323454215
35,0.17376519654058187
35,0.17367886073574224
35,0.1735925249309026
35,0.17350618912606297
35,0.17341985332122334
35,0.1733335175163837
35,0.17324718171154396
35,0.17316084590670433
35,0.1730745101018647
35,0.17298817429702507
35,0.17290183849218543
36,0.1728155026873458
36,0.17272916688250617
36,0.17264283107766654
36,0.1725564952728269
36,0.17247015946798727
36,0.17238382366314764
36,0.172297487858308
36,0.17221115205346837
36,0.17212481624862874
36,0.1720384804437891
36,0.17195214463894937
36,0.17186580883410973
36,0.1717794730292701
36,0.17169313722443047
36,0.17160680141959084
36,0.1715204656147512
36,0.17143412980991157
36,0.17134779400507194
36,0.1712614582002323
36,0.17117512239539268
36,0.17108878659055304
36,0.1710024507857134
36,0.17091611498087378
36,0.17082977917603415
36,0.17074344337119451
36,0.17065710756635477
36,0.17057077176151514
36,0.1704844359566755
36,0.17039810015183587
36,0.17031176434699624
36,0.1702254285421566
36,0.17013909273731698
36,0.17005275693247734
36,0.1699664211276377
36,0.16988008532279808
36,0.16979374951795845
36,0.16970741371311882
36,0.16962107790827918
36,0.16953474210343955
36,0.16944840629859992
36,0.16936207049376018
36,0.16927573468892054
36,0.1691893988840809
36,0.16910306307924128
36,0.16901672727440165
36,0.168930391469562
36,0.16884405566472238
36,0.16875771985988275
36,0.16867138405504312
36,0.16858504825020348
36,0.16849871244536385
36,0.16841237664052422
36,0.1683260408356846
36,0.16823970503084495
36,0.1681533692260052
36,0.16806703342116558
36,0.16798069761632595
36,0.16789436181148631
37,0.16780802600664668
37,0.16772169020180705
37,0.16763535439696742
37,0.16754901859212779
37,0.16746268278728815
37,0.16737634698244852
37,0.1672900111776089
37,0.16720367537276926
37,0.16711733956792962
37,0.16703100376309
37,0.16694466795825036
37,0.16685833215341062
37,0.16677199634857098
37,0.16668566054373135
37,0.16659932473889172
37,0.1665129889340521
37,0.16642665312921245
37,0.16634031732437282
37,0.1662539815195332
37,0.16616764571469356
37,0.16608130990985392
37,0.1659949741050143
37,0.16590863830017466
37,0.16582230249533503
37,0.1657359666904954
37,0.16564963088565576
37,0.16556329508081602
37,0.1654769592759764
37,0.16539062347113676
37,0.16530428766629712
37,0.1652179518614575
37,0.16513161605661786
37,0.16504528025177823
37,0.1649589444469386
37,0.16487260864209896
37,0.16478627283725933
37,0.1646999370324197
37,0.16461360122758006
37,0.16452726542274043
37,0.1644409296179008
37,0.16435459381306106
37,0.16426825800822142
37,0.1641819222033818
37,0.16409558639854216
37,0.16400925059370253
37,0.1639229147888629
37,0.16383657898402326
37,0.16375024317918363
37,0.163663907374344
37,0.16357757156950437
37,0.16349123576466473
37,0.1634048999598251
37,0.16331856415498547
37,0.16323222835014584
37,0.1631458925453062
38,0.16305955674046646
38,0.16297322093562683
38,0.1628868851307872
38,0.16280054932594756
38,0.16271421352110793
38,0.1626278777162683
38,0.16254154191142867
38,0.16245520610658903
38,0.1623688703017494
38,0.16228253449690977
38,0.16219619869207014
38,0.1621098628872305
38,0.16202352708239087
38,0.16193719127755124
38,0.1618508554727116
38,0.16176451966787186
38,0.16167818386303223
38,0.1615918480581926
38,0.16150551225335297
38,0.16141917644851334
38,0.1613328406436737
38,0.16124650483883407
38,0.16116016903399444
38,0.1610738332291548
38,0.16098749742431517
38,0.16090116161947554
38,0.1608148258146359
38,0.16072849000979628
38,0.16064215420495664
38,0.1605558184001169
38,0.16046948259527727
38,0.16038314679043764
38,0.160296810985598
38,0.16021047518075837
38,0.16012413937591874
38,0.1600378035710791
38,0.15995146776623947
38,0.15986513196139984
38,0.1597787961565602
38,0.15969246035172058
38,0.15960612454688095
38,0.1595197887420413
38,0.15943345293720168
38,0.15934711713236205
38,0.1592607813275223
38,0.15917444552268267
38,0.15908810971784304
38,0.1590017739130034
38,0.15891543810816378
38,0.15882910230332414
38,0.1587427664984845
38,0.15865643069364488
39,0.15857009488880525
39,0.15848375908396561
39,0.15839742327912598
39,0.15831108747428635
39,0.15822475166944672
39,0.15813841586460708
39,0.15805208005976745
39,0.1579657442549277
39,0.15787940845008808
39,0.15779307264524844
39,0.1577067368404088
39,0.15762040103556918
39,0.15753406523072955
39,0.15744772942588992
39,0.15736139362105028
39,0.15727505781621065
39,0.15718872201137102
39,0.15710238620653139
39,0.15701605040169175
39,0.15692971459685212
39,0.1568433787920125
39,0.15675704298717286
39,0.1566707071823331
39,0.15658437137749348
39,0.15649803557265385
39,0.15641169976781422
39,0.15632536396297458
39,0.15623902815813495
39,0.15615269235329532
39,0.1560663565484557
39,0.15598002074361605
39,0.15589368493877642
39,0.1558073491339368
39,0.15572101332909716
39,0.15563467752425753
39,0.1555483417194179
39,0.15546200591457815
39,0.15537567010973852
39,0.15528933430489889
39,0.15520299850005925
39,0.15511666269521962
39,0.15503032689038
39,0.15494399108554036
39,0.15485765528070072
39,0.1547713194758611
39,0.15468498367102146
39,0.15459864786618183
39,0.1545123120613422
39,0.15442597625650256
39,0.15433964045166293
40,0.1542533046468233
40,0.15416696884198355
40,0.15408063303714392
40,0.1539942972323043
40,0.15390796142746466
40,0.15382162562262502
40,0.1537352898177854
40,0.15364895401294576
40,0.15356261820810613
40,0.1534762824032665
40,0.15338994659842686
40,0.15330361079358723
40,0.1532172749887476
40,0.15313093918390797
40,0.15304460337906833
40,0.1529582675742287
40,0.15287193176938896
40,0.15278559596454933
40,0.1526992601597097
40,0.15261292435487006
40,0.15252658855003043
40,0.1524402527451908
40,0.15235391694035116
40,0.15226758113551153
40,0.1521812453306719
40,0.15209490952583227
40,0.15200857372099263
40,0.151922237916153
40,0.15183590211131337
40,0.15174956630647374
40,0.151663230501634
40,0.15157689469679436
40,0.15149055889195473
40,0.1514042230871151
40,0.15131788728227547
40,0.15123155147743583
40,0.1511452156725962
40,0.15105887986775657
40,0.15097254406291694
40,0.1508862082580773
40,0.15079987245323767
40,0.15071353664839804
40,0.1506272008435584
40,0.15054086503871877
40,0.15045452923387914
40,0.1503681934290394
40,0.15028185762419977
40,0.15019552181936013
40,0.1501091860145205
41,0.15002285020968087
41,0.14993651440484124
41,0.1498501786000016
41,0.14976384279516197
41,0.14967750699032234
41,0.1495911711854827
41,0.14950483538064308
41,0.14941849957580344
41,0.1493321637709638
41,0.14924582796612418
41,0.14915949216128455
41,0.1490731563564448
41,0.14898682055160517
41,0.14890048474676554
41,0.1488141489419259
41,0.14872781313708627
41,0.14864147733224664
41,0.148555141527407
41,0.14846880572256738
41,0.14838246991772774
41,0.1482961341128881
41,0.14820979830804848
41,0.14812346250320885
41,0.14803712669836921
41,0.14795079089352958
41,0.14786445508868984
41,0.1477781192838502
41,0.14769178347901057
41,0.14760544767417094
41,0.1475191118693313
41,0.14743277606449168
41,0.14734644025965205
41,0.1472601044548124
41,0.14717376864997278
41,0.14708743284513315
41,0.14700109704029352
41,0.14691476123545388
41,0.14682842543061425
41,0.14674208962577462
41,0.146655753820935
41,0.14656941801609524
41,0.1464830822112556
41,0.14639674640641598
41,0.14631041060157635
41,0.1462240747967367
41,0.14613773899189708
41,0.14605140318705745
42,0.14596506738221782
42,0.14587873157737818
42,0.14579239577253855
42,0.14570605996769892
42,0.1456197241628593
42,0.14553338835801966
42,0.14544705255318002
42,0.1453607167483404
42,0.14527438094350065
42,0.14518804513866101
42,0.14510170933382138
42,0.14501537352898175
42,0.14492903772414212
42,0.14484270191930249
42,0.14475636611446285
42,0.14467003030962322
42,0.1445836945047836
42,0.14449735869994396
42,0.14441102289510432
42,0.1443246870902647
42,0.14423835128542506
42,0.14415201548058543
42,0.1440656796757458
42,0.14397934387090605
42,0.14389300806606642
42,0.1438066722612268
42,0.14372033645638715
42,0.14363400065154752
42,0.1435476648467079
42,0.14346132904186826
42,0.14337499323702863
42,0.143288657432189
42,0.14320232162734936
42,0.14311598582250973
42,0.1430296500176701
42,0.14294331421283046
42,0.14285697840799083
42,0.1427706426031511
42,0.14268430679831146
42,0.14259797099347182
42,0.1425116351886322
42,0.14242529938379256
43,0.14233896357895293
43,0.1422526277741133
43,0.14216629196927366
43,0.14207995616443403
43,0.1419936203595944
43,0.14190728455475476
43,0.14182094874991513
43,0.1417346129450755
43,0.14164827714023587
43,0.14156194133539624
43,0.1414756055305565
43,0.14138926972571686
43,0.14130293392087723
43,0.1412165981160376
43,0.14113026231119796
43,0.14104392650635833
43,0.1409575907015187
43,0.14087125489667907
43,0.14078491909183943
43,0.1406985832869998
43,0.14061224748216017
43,0.14052591167732054
43,0.1404395758724809
43,0.14035324006764127
43,0.14026690426280164
43,0.1401805684579619
43,0.14009423265312226
43,0.14000789684828263
43,0.139921561043443
43,0.13983522523860337
43,0.13974888943376373
43,0.1396625536289241
43,0.13957621782408447
43,0.13948988201924484
43,0.1394035462144052
43,0.13931721040956557
43,0.13923087460472594
43,0.1391445387998863
43,0.13905820299504668
43,0.13897186719020693
43,0.1388855313853673
43,0.13879919558052767
44,0.13871285977568804
44,0.1386265239708484
44,0.13854018816600877
44,0.13845385236116914
44,0.1383675165563295
44,0.13828118075148987
44,0.13819484494665024
44,0.1381085091418106
44,0.13802217333697098
44,0.13793583753213134
44,0.1378495017272917
44,0.13776316592245208
44,0.13767683011761234
44,0.1375904943127727
44,0.13750415850793307
44,0.13741782270309344
44,0.1373314868982538
44,0.13724515109341417
44,0.13715881528857454
44,0.1370724794837349
44,0.13698614367889528
44,0.13689980787405565
44,0.136813472069216
44,0.13672713626437638
44,0.13664080045953675
44,0.13655446465469712
44,0.13646812884985748
44,0.13638179304501774
44,0.1362954572401781
44,0.13620912143533848
44,0.13612278563049884
44,0.1360364498256592
44,0.13595011402081958
44,0.13586377821597995
44,0.13577744241114031
44,0.13569110660630068
44,0.13560477080146105
44,0.13551843499662142
44,0.13543209919178179
44,0.13534576338694215
45,0.13525942758210252
45,0.1351730917772629
45,0.13508675597242314
45,0.1350004201675835
45,0.13491408436274388
45,0.13482774855790425
45,0.13474141275306462
45,0.13465507694822498
45,0.13456874114338535
45,0.13448240533854572
45,0.1343960695337061
45,0.13430973372886645
45,0.13422339792402682
45,0.1341370621191872
45,0.13405072631434756
45,0.13396439050950792
45,0.13387805470466818
45,0.13379171889982855
45,0.13370538309498892
45,0.13361904729014928
45,0.13353271148530965
45,0.13344637568047002
45,0.1333600398756304
45,0.13327370407079075
45,0.13318736826595112
45,0.1331010324611115
45,0.13301469665627186
45,0.13292836085143223
45,0.1328420250465926
45,0.13275568924175296
45,0.13266935343691333
45,0.13258301763207359
45,0.13249668182723395
45,0.13241034602239432
45,0.1323240102175547
45,0.13223767441271506
45,0.13215133860787542
45,0.1320650028030358
45,0.13197866699819616
45,0.13189233119335653
46,0.1318059953885169
46,0.13171965958367726
46,0.13163332377883763
46,0.131546987973998
46,0.13146065216915837
46,0.13137431636431873
46,0.131287980559479
46,0.13120164475463936
46,0.13111530894979972
46,0.1310289731449601
46,0.13094263734012046
46,0.13085630153528083
46,0.1307699657304412
46,0.13068362992560156
46,0.13059729412076193
46,0.1305109583159223
46,0.13042462251108267
46,0.13033828670624303
46,0.1302519509014034
46,0.13016561509656377
46,0.13007927929172403
46,0.1299929434868844
46,0.12990660768204476
46,0.12982027187720513
46,0.1297339360723655
46,0.12964760026752586
46,0.12956126446268623
46,0.1294749286578466
46,0.12938859285300697
46,0.12930225704816734
46,0.1292159212433277
46,0.12912958543848807
46,0.12904324963364844
46,0.1289569138288088
46,0.12887057802396917
46,0.12878424221912943
46,0.1286979064142898
47,0.12861157060945017
47,0.12852523480461053
47,0.1284388989997709
47,0.12835256319493127
47,0.12826622739009164
47,0.128179891585252
47,0.12809355578041237
47,0.12800721997557274
47,0.1279208841707331
47,0.12783454836589347
47,0.12774821256105384
47,0.1276618767562142
47,0.12757554095137458
47,0.12748920514653483
47,0.1274028693416952
47,0.12731653353685557
47,0.12723019773201594
47,0.1271438619271763
47,0.12705752612233667
47,0.12697119031749704
47,0.1268848545126574
47,0.12679851870781778
47,0.12671218290297814
47,0.1266258470981385
47,0.12653951129329888
47,0.12645317548845925
47,0.12636683968361961
47,0.12628050387877987
47,0.12619416807394024
47,0.1261078322691006
47,0.12602149646426097
47,0.12593516065942134
47,0.1258488248545817
47,0.12576248904974208
47,0.12567615324490244
48,0.1255898174400628
48,0.12550348163522318
48,0.12541714583038355
48,0.12533081002554392
48,0.12524447422070428
48,0.12515813841586465
48,0.12507180261102502
48,0.12498546680618527
48,0.12489913100134564
48,0.12481279519650601
48,0.12472645939166638
48,0.12464012358682675
48,0.12455378778198711
48,0.12446745197714748
48,0.12438111617230785
48,0.12429478036746822
48,0.12420844456262858
48,0.12412210875778895
48,0.12403577295294932
48,0.12394943714810969
48,0.12386310134327005
48,0.12377676553843042
48,0.12369042973359068
48,0.12360409392875105
48,0.12351775812391141
48,0.12343142231907178
48,0.12334508651423215
48,0.12325875070939252
48,0.12317241490455288
48,0.12308607909971325
48,0.12299974329487362
48,0.12291340749003399
48,0.12282707168519436
49,0.12274073588035472
49,0.12265440007551509
49,0.12256806427067546
49,0.12248172846583583
49,0.12239539266099608
49,0.12230905685615645
49,0.12222272105131682
49,0.12213638524647719
49,0.12205004944163755
49,0.12196371363679792
49,0.12187737783195829
49,0.12179104202711866
49,0.12170470622227902
49,0.12161837041743939
49,0.12153203461259976
49,0.12144569880776013
49,0.1213593630029205
49,0.12127302719808086
49,0.12118669139324112
49,0.12110035558840149
49,0.12101401978356185
49,0.12092768397872222
49,0.12084134817388259
49,0.12075501236904296
49,0.12066867656420333
49,0.1205823407593637
49,0.12049600495452406
49,0.12040966914968443
49,0.1203233333448448
49,0.12023699754000516
49,0.12015066173516553
49,0.1200643259303259
49,0.11997799012548627
50,0.11989165432064652
50,0.11980531851580689
50,0.11971898271096726
50,0.11963264690612763
50,0.119546311101288
50,0.11945997529644836
50,0.11937363949160873
50,0.1192873036867691
50,0.11920096788192946
50,0.11911463207708983
50,0.1190282962722502
50,0.11894196046741057
50,0.11885562466257094
50,0.1187692888577313
50,0.11868295305289167
50,0.11859661724805193
50,0.1185102814432123
50,0.11842394563837266
50,0.11833760983353303
50,0.1182512740286934
50,0.11816493822385377
50,0.11807860241901413
50,0.1179922666141745
50,0.11790593080933487
50,0.11781959500449524
50,0.1177332591996556
50,0.11764692339481597
50,0.11756058758997634
50,0.11747425178513671
50,0.11738791598029696
50,0.11730158017545733
51,0.1172152443706177
51,0.11712890856577807
51,0.11704257276093843
51,0.1169562369560988
51,0.11686990115125917
51,0.11678356534641954
51,0.1166972295415799
51,0.11661089373674027
51,0.11652455793190064
51,0.11643822212706101
51,0.11635188632222138
51,0.11626555051738174
51,0.11617921471254211
51,0.11609287890770237
51,0.11600654310286274
51,0.1159202072980231
51,0.11583387149318347
51,0.11574753568834384
51,0.1156611998835042
51,0.11557486407866457
51,0.11548852827382494
51,0.11540219246898531
51,0.11531585666414568
51,0.11522952085930604
51,0.11514318505446641
51,0.11505684924962678
51,0.11497051344478715
51,0.11488417763994752
51,0.11479784183510777
51,0.11471150603026814
52,0.11462517022542851
52,0.11453883442058888
52,0.11445249861574924
52,0.11436616281090961
52,0.11427982700606998
52,0.11419349120123035
52,0.11410715539639071
52,0.11402081959155108
52,0.11393448378671145
52,0.11384814798187182
52,0.11376181217703218
52,0.11367547637219255
52,0.11358914056735281
52,0.11350280476251318
52,0.11341646895767354
52,0.11333013315283391
52,0.11324379734799428
52,0.11315746154315465
52,0.11307112573831501
52,0.11298478993347538
52,0.11289845412863575
52,0.11281211832379612
52,0.11272578251895649
52,0.11263944671411685
52,0.11255311090927722
52,0.11246677510443759
52,0.11238043929959796
52,0.11229410349475821
52,0.11220776768991858
53,0.11212143188507895
53,0.11203509608023932
53,0.11194876027539968
53,0.11186242447056005
53,0.11177608866572042
53,0.11168975286088079
53,0.11160341705604115
53,0.11151708125120152
53,0.11143074544636189
53,0.11134440964152226
53,0.11125807383668262
53,0.11117173803184299
53,0.11108540222700336
53,0.11099906642216362
53,0.11091273061732398
53,0.11082639481248435
53,0.11074005900764472
53,0.11065372320280509
53,0.11056738739796546
53,0.11048105159312582
53,0.11039471578828619
53,0.11030837998344656
53,0.11022204417860693
53,0.1101357083737673
53,0.11004937256892766
53,0.10996303676408803
53,0.1098767009592484
53,0.10979036515440876
54,0.10970402934956902
54,0.10961769354472939
54,0.10953135773988976
54,0.10944502193505012
54,0.10935868613021049
54,0.10927235032537086
54,0.10918601452053123
54,0.1090996787156916
54,0.10901334291085196
54,0.10892700710601233
54,0.1088406713011727
54,0.10875433549633307
54,0.10866799969149343
54,0.1085816638866538
54,0.10849532808181406
54,0.10840899227697443
54,0.10832265647213479
54,0.10823632066729516
54,0.10814998486245553
54,0.1080636490576159
54,0.10797731325277626
54,0.10789097744793663
54,0.107804641643097
54,0.10771830583825737
54,0.10763197003341773
54,0.1075456342285781
54,0.10745929842373847
55,0.10737296261889884
55,0.1072866268140592
55,0.10720029100921946
55,0.10711395520437983
55,0.1070276193995402
55,0.10694128359470056
55,0.10685494778986093
55,0.1067686119850213
55,0.10668227618018167
55,0.10659594037534204
55,0.1065096045705024
55,0.10642326876566277
55,0.10633693296082314
55,0.1062505971559835
55,0.10616426135114387
55,0.10607792554630424
55,0.10599158974146461
55,0.10590525393662487
55,0.10581891813178523
55,0.1057325823269456
55,0.10564624652210597
55,0.10555991071726634
55,0.1054735749124267
55,0.10538723910758707
55,0.10530090330274744
55,0.10521456749790781
55,0.10512823169306817
56,0.10504189588822854
56,0.10495556008338891
56,0.10486922427854928
56,0.10478288847370965
56,0.1046965526688699
56,0.10461021686403027
56,0.10452388105919064
56,0.104437545254351
56,0.10435120944951137
56,0.10426487364467174
56,0.10417853783983211
56,0.10409220203499248
56,0.10400586623015284
56,0.10391953042531321
56,0.10383319462047358
56,0.10374685881563395
56,0.10366052301079431
56,0.10357418720595468
56,0.10348785140111505
56,0.1034015155962753
56,0.10331517979143567
56,0.10322884398659604
56,0.10314250818175641
56,0.10305617237691678
56,0.10296983657207714
57,0.10288350076723751
57,0.10279716496239788
57,0.10271082915755825
57,0.10262449335271862
57,0.10253815754787898
57,0.10245182174303935
57,0.10236548593819972
57,0.10227915013336009
57,0.10219281432852045
57,0.10210647852368071
57,0.10202014271884108
57,0.10193380691400145
57,0.10184747110916181
57,0.10176113530432218
57,0.10167479949948255
57,0.10158846369464292
57,0.10150212788980328
57,0.10141579208496365
57,0.10132945628012402
57,0.10124312047528439
57,0.10115678467044475
57,0.10107044886560512
57,0.10098411306076549
57,0.10089777725592575
57,0.10081144145108611
58,0.10072510564624648
58,0.10063876984140685
58,0.10055243403656722
58,0.10046609823172759
58,0.10037976242688795
58,0.10029342662204832
58,0.10020709081720869
58,0.10012075501236906
58,0.10003441920752942
58,0.09994808340268979
58,0.09986174759785016
58,0.09977541179301053
58,0.0996890759881709
58,0.09960274018333115
58,0.09951640437849152
58,0.09943006857365189
58,0.09934373276881225
58,0.09925739696397262
58,0.09917106115913299
58,0.09908472535429336
58,0.09899838954945372
58,0.09891205374461409
58,0.09882571793977446
58,0.09873938213493483
59,0.0986530463300952
59,0.09856671052525556
59,0.09848037472041593
59,0.0983940389155763
59,0.09830770311073656
59,0.09822136730589692
59,0.09813503150105729
59,0.09804869569621766
59,0.09796235989137803
59,0.0978760240865384
59,0.09778968828169876
59,0.09770335247685913
59,0.0976170166720195
59,0.09753068086717986
59,0.09744434506234023
59,0.0973580092575006
59,0.09727167345266097
59,0.09718533764782133
59,0.0970990018429817
59,0.09701266603814196
59,0.09692633023330233
59,0.0968399944284627
59,0.09675365862362306
60,0.09666732281878343
60,0.0965809870139438
60,0.09649465120910417
60,0.09640831540426453
60,0.0963219795994249
60,0.09623564379458527
60,0.09614930798974564
60,0.096062972184906
60,0.09597663638006637
60,0.09589030057522674
60,0.095803964770387
60,0.09571762896554736
60,0.09563129316070773
60,0.0955449573558681
60,0.09545862155102847
60,0.09537228574618883
60,0.0952859499413492
60,0.09519961413650957
60,0.09511327833166994
60,0.0950269425268303
60,0.09494060672199067
60,0.09485427091715104
60,0.09476793511231141
61,0.09468159930747178
61,0.09459526350263214
61,0.0945089276977924
61,0.09442259189295277
61,0.09433625608811314
61,0.0942499202832735
61,0.09416358447843387
61,0.09407724867359424
61,0.0939909128687546
61,0.09390457706391497
61,0.09381824125907534
61,0.09373190545423571
61,0.09364556964939608
61,0.09355923384455644
61,0.09347289803971681
61,0.09338656223487718
61,0.09330022643003755
61,0.0932138906251978
61,0.09312755482035817
61,0.09304121901551854
61,0.0929548832106789
61,0.09286854740583927
61,0.09278221160099964
62,0.09269587579616001
62,0.09260953999132038
62,0.09252320418648075
62,0.09243686838164111
62,0.09235053257680148
62,0.09226419677196185
62,0.09217786096712222
62,0.09209152516228258
62,0.09200518935744284
62,0.09191885355260321
62,0.09183251774776358
62,0.09174618194292394
62,0.09165984613808431
62,0.09157351033324468
62,0.09148717452840505
62,0.09140083872356541
62,0.09131450291872578
62,0.09122816711388615
62,0.09114183130904652
62,0.09105549550420688
63,0.09096915969936725
63,0.09088282389452762
63,0.09079648808968799
63,0.09071015228484824
63,0.09062381648000861
63,0.09053748067516898
63,0.09045114487032935
63,0.09036480906548972
63,0.09027847326065008
63,0.09019213745581045
63,0.09010580165097082
63,0.09001946584613119
63,0.08993313004129155
63,0.08984679423645192
63,0.08976045843161229
63,0.08967412262677266
63,0.08958778682193302
63,0.08950145101709339
63,0.08941511521225365
63,0.08932877940741402
64,0.08924244360257438
64,0.08915610779773475
64,0.08906977199289512
64,0.08898343618805549
64,0.08889710038321585
64,0.08881076457837622
64,0.08872442877353659
64,0.08863809296869696
64,0.08855175716385733
64,0.08846542135901769
64,0.08837908555417806
64,0.08829274974933843
64,0.08820641394449868
64,0.08812007813965905
64,0.08803374233481942
64,0.08794740652997979
64,0.08786107072514016
64,0.08777473492030052
64,0.08768839911546089
65,0.08760206331062126
65,0.08751572750578163
65,0.087429391700942
65,0.08734305589610236
65,0.08725672009126273
65,0.0871703842864231
65,0.08708404848158346
65,0.08699771267674383
65,0.08691137687190409
65,0.08682504106706446
65,0.08673870526222482
65,0.08665236945738519
65,0.08656603365254556
65,0.08647969784770593
65,0.0863933620428663
65,0.08630702623802666
65,0.08622069043318703
65,0.0861343546283474
65,0.08604801882350777
66,0.08596168301866813
66,0.0858753472138285
66,0.08578901140898887
66,0.08570267560414924
66,0.0856163397993095
66,0.08553000399446986
66,0.08544366818963023
66,0.0853573323847906
66,0.08527099657995096
66,0.08518466077511133
66,0.0850983249702717
66,0.08501198916543207
66,0.08492565336059243
66,0.0848393175557528
66,0.08475298175091317
66,0.08466664594607354
66,0.0845803101412339
66,0.08449397433639427
66,0.08440763853155464
67,0.0843213027267149
67,0.08423496692187527
67,0.08414863111703563
67,0.084062295312196
67,0.08397595950735637
67,0.08388962370251674
67,0.0838032878976771
67,0.08371695209283747
67,0.08363061628799784
67,0.0835442804831582
67,0.08345794467831857
67,0.08337160887347894
67,0.08328527306863931
67,0.08319893726379968
67,0.08311260145895993
67,0.0830262656541203
67,0.08293992984928067
67,0.08285359404444104
68,0.0827672582396014
68,0.08268092243476177
68,0.08259458662992214
68,0.08250825082508251
68,0.08242191502024288
68,0.08233557921540324
68,0.08224924341056361
68,0.08216290760572398
68,0.08207657180088435
68,0.08199023599604471
68,0.08190390019120508
68,0.08181756438636534
68,0.0817312285815257
68,0.08164489277668607
68,0.08155855697184644
68,0.08147222116700681
68,0.08138588536216718
69,0.08129954955732754
69,0.08121321375248791
69,0.08112687794764828
69,0.08104054214280865
69,0.08095420633796901
69,0.08086787053312938
69,0.08078153472828975
69,0.08069519892345012
69,0.08060886311861049
69,0.08052252731377074
69,0.08043619150893111
69,0.08034985570409148
69,0.08026351989925185
69,0.08017718409441221
69,0.08009084828957258
69,0.08000451248473295
69,0.07991817667989332
70,0.07983184087505368
70,0.07974550507021405
70,0.07965916926537442
70,0.07957283346053479
70,0.07948649765569515
70,0.07940016185085552
70,0.07931382604601578
70,0.07922749024117615
70,0.07914115443633651
70,0.07905481863149688
70,0.07896848282665725
70,0.07888214702181762
70,0.07879581121697798
70,0.07870947541213835
70,0.07862313960729872
70,0.07853680380245909
71,0.07845046799761946
71,0.07836413219277982
71,0.07827779638794019
71,0.07819146058310056
71,0.07810512477826093
71,0.07801878897342118
71,0.07793245316858155
71,0.07784611736374192
71,0.07775978155890229
71,0.07767344575406265
71,0.07758710994922302
71,0.07750077414438339
71,0.07741443833954376
71,0.07732810253470412
71,0.07724176672986449
71,0.07715543092502486
71,0.07706909512018523
72,0.0769827593153456
72,0.07689642351050596
72,0.07681008770566633
72,0.07672375190082659
72,0.07663741609598695
72,0.07655108029114732
72,0.07646474448630769
72,0.07637840868146806
72,0.07629207287662843
72,0.07620573707178879
72,0.07611940126694916
72,0.07603306546210953
72,0.0759467296572699
72,0.07586039385243026
72,0.07577405804759063
73,0.075687722242751
73,0.07560138643791137
73,0.07551505063307162
73,0.07542871482823199
73,0.07534237902339236
73,0.07525604321855273
73,0.0751697074137131
73,0.07508337160887346
73,0.07499703580403383
73,0.0749106999991942
73,0.07482436419435456
73,0.07473802838951493
73,0.0746516925846753
73,0.07456535677983567
73,0.07447902097499604
74,0.0743926851701564
74,0.07430634936531677
74,0.07422001356047703
74,0.0741336777556374
74,0.07404734195079776
74,0.07396100614595813
74,0.0738746703411185
74,0.07378833453627887
74,0.07370199873143923
74,0.0736156629265996
74,0.07352932712175997
74,0.07344299131692034
74,0.0733566555120807
74,0.07327031970724107
75,0.07318398390240144
75,0.07309764809756181
75,0.07301131229272217
75,0.07292497648788243
75,0.0728386406830428
75,0.07275230487820317
75,0.07266596907336353
75,0.0725796332685239
75,0.07249329746368427
75,0.07240696165884464
75,0.072320625854005
75,0.07223429004916537
75,0.07214795424432574
75,0.07206161843948611
76,0.07197528263464648
76,0.07188894682980684
76,0.07180261102496721
76,0.07171627522012758
76,0.07162993941528784
76,0.0715436036104482
76,0.07145726780560857
76,0.07137093200076894
76,0.0712845961959293
76,0.07119826039108967
76,0.07111192458625004
76,0.07102558878141041
76,0.07093925297657078
76,0.07085291717173114
76,0.07076658136689151
77,0.07068024556205188
77,0.07059390975721225
77,0.07050757395237262
77,0.07042123814753287
77,0.07033490234269324
77,0.07024856653785361
77,0.07016223073301397
77,0.07007589492817434
77,0.06998955912333471
77,0.06990322331849508
77,0.06981688751365545
77,0.06973055170881581
77,0.06964421590397618
77,0.06955788009913655
78,0.06947154429429692
78,0.06938520848945728
78,0.06929887268461765
78,0.06921253687977802
78,0.06912620107493828
78,0.06903986527009864
78,0.06895352946525901
78,0.06886719366041938
78,0.06878085785557975
78,0.06869452205074011
78,0.06860818624590048
78,0.06852185044106085
78,0.06843551463622122
79,0.06834917883138159
79,0.06826284302654195
79,0.06817650722170232
79,0.06809017141686269
79,0.06800383561202306
79,0.06791749980718342
79,0.06783116400234368
79,0.06774482819750405
79,0.06765849239266442
79,0.06757215658782478
79,0.06748582078298515
79,0.06739948497814552
79,0.06731314917330589
80,0.06722681336846625
80,0.06714047756362662
80,0.06705414175878699
80,0.06696780595394736
80,0.06688147014910772
80,0.06679513434426809
80,0.06670879853942846
80,0.06662246273458872
80,0.06653612692974908
80,0.06644979112490945
80,0.06636345532006982
80,0.06627711951523019
80,0.06619078371039055
81,0.06610444790555092
81,0.06601811210071129
81,0.06593177629587166
81,0.06584544049103203
81,0.0657591046861924
81,0.06567276888135276
81,0.06558643307651313
81,0.0655000972716735
81,0.06541376146683386
81,0.06532742566199412
81,0.06524108985715449
81,0.06515475405231486
82,0.06506841824747522
82,0.06498208244263559
82,0.06489574663779596
82,0.06480941083295633
82,0.0647230750281167
82,0.06463673922327706
82,0.06455040341843743
82,0.0644640676135978
82,0.06437773180875817
82,0.06429139600391853
82,0.0642050601990789
83,0.06411872439423927
83,0.06403238858939952
83,0.06394605278455989
83,0.06385971697972026
83,0.06377338117488063
83,0.063687045370041
83,0.06360070956520136
83,0.06351437376036173
83,0.0634280379555221
83,0.06334170215068247
83,0.06325536634584283
83,0.0631690305410032
84,0.06308269473616357
84,0.06299635893132394
84,0.0629100231264843
84,0.06282368732164456
84,0.06273735151680493
84,0.0626510157119653
84,0.06256467990712566
84,0.06247834410228603
84,0.0623920082974464
84,0.06230567249260677
84,0.062219336687767135
84,0.0621330008829275
85,0.06204666507808787
85,0.06196032927324824
85,0.061873993468408606
85,0.06178765766356897
85,0.06170132185872934
85,0.06161498605388971
85,0.061528650249049965
85,0.06144231444421033
85,0.0613559786393707
85,0.06126964283453107
86,0.061183307029691436
86,0.061096971224851804
86,0.06101063542001217
86,0.06092429961517254
86,0.06083796381033291
86,0.060751628005493274
86,0.06066529220065364
86,0.06057895639581401
86,0.06049262059097438
86,0.060406284786134745
86,0.06031994898129511
87,0.06023361317645537
87,0.06014727737161574
87,0.060060941566776105
87,0.05997460576193647
87,0.05988826995709684
87,0.05980193415225721
87,0.059715598347417576
87,0.05962926254257794
87,0.05954292673773831
87,0.05945659093289868
87,0.059370255128059046
88,0.059283919323219414
88,0.05919758351837978
88,0.05911124771354015
88,0.05902491190870052
88,0.058938576103860774
88,0.05885224029902114
88,0.05876590449418151
88,0.05867956868934188
88,0.058593232884502244
88,0.05850689707966261
89,0.05842056127482298
89,0.05833422546998335
89,0.058247889665143715
89,0.05816155386030408
89,0.05807521805546445
89,0.05798888225062482
89,0.057902546445785186
89,0.05781621064094555
89,0.05772987483610581
89,0.05764353903126618
90,0.057557203226426545
90,0.05747086742158691
90,0.05738453161674728
90,0.05729819581190765
90,0.057211860007068016
90,0.057125524202228384
90,0.05703918839738875
90,0.05695285259254912
90,0.05686651678770949
90,0.056780180982869854
91,0.05669384517803022
91,0.05660750937319059
91,0.05652117356835096
91,0.056434837763511214
91,0.05634850195867158
91,0.05626216615383195
91,0.05617583034899232
91,0.056089494544152685
91,0.05600315873931305
91,0.05591682293447342
92,0.05583048712963379
92,0.055744151324794156
92,0.05565781551995452
92,0.05557147971511489
92,0.05548514391027526
92,0.055398808105435626
92,0.055312472300595994
92,0.05522613649575636
92,0.05513980069091662
93,0.055053464886076986
93,0.054967129081237354
93,0.05488079327639772
93,0.05479445747155809
93,0.05470812166671846
93,0.054621785861878824
93,0.05453545005703919
93,0.05444911425219956
93,0.05436277844735993
93,0.054276442642520295
94,0.05419010683768066
94,0.05410377103284103
94,0.0540174352280014
94,0.053931099423161655
94,0.05384476361832202
94,0.05375842781348239
94,0.05367209200864276
94,0.053585756203803125
94,0.05349942039896349
95,0.05341308459412386
95,0.05332674878928423
95,0.053240412984444596
95,0.053154077179604964
95,0.05306774137476533
95,0.0529814055699257
95,0.05289506976508607
95,0.052808733960246435
95,0.0527223981554068
96,0.05263606235056706
96,0.052549726545727427
96,0.052463390740887794
96,0.05237705493604816
96,0.05229071913120853
96,0.0522043833263689
96,0.052118047521529265
96,0.05203171171668963
97,0.05194537591185
97,0.05185904010701037
97,0.051772704302170736
97,0.0516863684973311
97,0.05160003269249147
97,0.05151369688765184
97,0.051427361082812206
97,0.05134102527797246
98,0.05125468947313283
98,0.0511683536682932
98,0.051082017863453566
98,0.050995682058613934
98,0.0509093462537743
98,0.05082301044893467
98,0.05073667464409504
98,0.050650338839255404
99,0.05056400303441577
99,0.05047766722957614
99,0.05039133142473651
99,0.050304995619896875
99,0.05021865981505724
99,0.0501323240102175
99,0.05004598820537787
99,0.049959652400538235
100,0.0498733165956986
100,0.04978698079085897
100,0.04970064498601934
100,0.049614309181179705
100,0.04952797337634007
100,0.04944163757150044
100,0.04935530176666081
100,0.049268965961821176
100,0.049182630156981544
101,0.04909629435214191
101,0.04900995854730228
101,0.04892362274246265
101,0.048837286937622904
101,0.04875095113278327
101,0.04866461532794364
101,0.04857827952310401
101,0.048491943718264374
102,0.04840560791342474
102,0.04831927210858511
102,0.04823293630374548
102,0.048146600498905845
102,0.04806026469406621
102,0.04797392888922658
102,0.04788759308438695
102,0.047801257279547316
103,0.04771492147470768
103,0.04762858566986805
103,0.04754224986502831
103,0.047455914060188675
103,0.04736957825534904
103,0.04728324245050941
103,0.04719690664566978
104,0.047110570840830146
104,0.047024235035990514
104,0.04693789923115088
104,0.04685156342631125
104,0.04676522762147162
104,0.046678891816631984
104,0.04659255601179235
105,0.04650622020695272
105,0.04641988440211309
105,0.046333548597273455
105,0.04624721279243371
105,0.04616087698759408
105,0.04607454118275445
105,0.045988205377914815
106,0.04590186957307518
106,0.04581553376823555
106,0.04572919796339592
106,0.045642862158556285
106,0.04555652635371665
106,0.04547019054887702
106,0.04538385474403739
107,0.045297518939197756
107,0.045211183134358124
107,0.04512484732951849
107,0.04503851152467875
107,0.044952175719839116
107,0.044865839914999484
107,0.04477950411015985
108,0.04469316830532022
108,0.04460683250048059
108,0.044520496695640954
108,0.04443416089080132
108,0.04434782508596169
108,0.04426148928112206
109,0.044175153476282425
109,0.04408881767144279
109,0.04400248186660316
109,0.04391614606176353
109,0.043829810256923896
109,0.04374347445208415
110,0.04365713864724452
110,0.04357080284240489
110,0.043484467037565255
110,0.04339813123272562
110,0.04331179542788599
110,0.04322545962304636
110,0.043139123818206726
111,0.043052788013367094
111,0.04296645220852746
111,0.04288011640368783
111,0.0427937805988482
111,0.042707444794008564
111,0.04262110898916893
112,0.0425347731843293
112,0.042448437379489556
112,0.042362101574649924
112,0.04227576576981029
112,0.04218942996497066
112,0.04210309416013103
113,0.042016758355291395
113,0.04193042255045176
113,0.04184408674561213
113,0.0417577509407725
113,0.041671415135932866
113,0.04158507933109323
114,0.0414987435262536
114,0.04141240772141397
114,0.041326071916574336
114,0.04123973611173459
114,0.04115340030689496
114,0.04106706450205533
115,0.040980728697215696
115,0.040894392892376064
115,0.04080805708753643
115,0.0407217212826968
115,0.04063538547785717
115,0.040549049673017534
116,0.0404627138681779
116,0.04037637806333827
116,0.04029004225849864
116,0.040203706453659005
116,0.04011737064881937
117,0.04003103484397974
117,0.03994469903914
117,0.039858363234300365
117,0.03977202742946073
117,0.0396856916246211
117,0.03959935581978147
118,0.039513020014941835
118,0.0394266842101022
118,0.03934034840526257
118,0.03925401260042294
118,0.039167676795583306
118,0.039081340990743674
119,0.03899500518590404
119,0.03890866938106441
119,0.03882233357622478
119,0.038735997771385144
119,0.0386496619665454
120,0.03856332616170577
120,0.038476990356866136
120,0.038390654552026504
120,0.03830431874718687
120,0.03821798294234724
121,0.03813164713750761
121,0.038045311332667975
121,0.03795897552782834
121,0.03787263972298871
121,0.03778630391814908
122,0.037699968113309446
122,0.03761363230846981
122,0.03752729650363018
122,0.03744096069879044
122,0.037354624893950805
122,0.03726828908911117
123,0.03718195328427154
123,0.03709561747943191
123,0.037009281674592276
123,0.036922945869752644
123,0.03683661006491301
124,0.03675027426007338
124,0.03666393845523375
124,0.036577602650394114
124,0.03649126684555448
124,0.03640493104071485
125,0.03631859523587522
125,0.036232259431035585
125,0.03614592362619584
125,0.03605958782135621
125,0.03597325201651658
126,0.035886916211676945
126,0.03580058040683731
126,0.03571424460199768
126,0.03562790879715805
126,0.035541572992318415
127,0.03545523718747878
127,0.03536890138263915
127,0.03528256557779952
127,0.035196229772959886
128,0.035109893968120254
128,0.03502355816328062
128,0.03493722235844099
128,0.034850886553601246
128,0.03476455074876161
129,0.03467821494392198
129,0.03459187913908235
129,0.034505543334242716
129,0.034419207529403084
129,0.03433287172456345
130,0.03424653591972382
130,0.03416020011488419
130,0.034073864310044555
130,0.03398752850520492
130,0.03390119270036529
131,0.03381485689552566
131,0.033728521090686026
131,0.03364218528584639
131,0.03355584948100665
131,0.03346951367616702
132,0.033383177871327385
132,0.03329684206648775
132,0.03321050626164812
132,0.03312417045680849
133,0.033037834651968856
133,0.032951498847129224
133,0.03286516304228959
133,0.03277882723744996
134,0.03269249143261033
134,0.032606155627770694
134,0.03251981982293106
134,0.03243348401809143
135,0.032347148213251686
135,0.032260812408412054
135,0.03217447660357242
135,0.03208814079873279
136,0.03200180499389316
136,0.031915469189053525
136,0.03182913338421389
136,0.03174279757937426
137,0.03165646177453463
137,0.031570125969694995
137,0.03148379016485536
137,0.03139745436001573
138,0.0313111185551761
138,0.031224782750336466
138,0.031138446945496834
138,0.03105211114065709
139,0.030965775335817458
139,0.030879439530977826
139,0.030793103726138193
139,0.03070676792129856
140,0.03062043211645893
140,0.030534096311619296
140,0.030447760506779664
141,0.030361424701940032
141,0.0302750888971004
141,0.030188753092260767
141,0.030102417287421135
142,0.030016081482581503
142,0.02992974567774187
142,0.029843409872902238
142,0.029757074068062495
143,0.029670738263222862
143,0.02958440245838323
143,0.029498066653543598
144,0.029411730848703965
144,0.029325395043864333
144,0.0292390592390247
144,0.02915272343418507
145,0.029066387629345436
145,0.028980051824505804
145,0.02889371601966617
146,0.02880738021482654
146,0.028721044409986907
146,0.028634708605147274
147,0.02854837280030753
147,0.0284620369954679
147,0.028375701190628266
147,0.028289365385788634
148,0.028203029580949
148,0.02811669377610937
148,0.028030357971269737
149,0.027944022166430105
149,0.027857686361590472
149,0.02777135055675084
150,0.027685014751911208
150,0.027598678947071575
150,0.027512343142231943
151,0.02742600733739231
151,0.02733967153255268
151,0.027253335727712935
152,0.027166999922873303
152,0.02708066411803367
152,0.026994328313194038
152,0.026907992508354406
153,0.026821656703514773
153,0.02673532089867514
153,0.02664898509383551
154,0.026562649288995877
154,0.026476313484156244
155,0.026389977679316612
155,0.02630364187447698
155,0.026217306069637347
156,0.026130970264797715
156,0.026044634459958083
156,0.02595829865511834
156,0.025871962850278707
157,0.025785627045439075
157,0.025699291240599442
158,0.02561295543575981
158,0.025526619630920178
158,0.025440283826080545
159,0.025353948021240913
159,0.02526761221640128
159,0.02518127641156165
160,0.025094940606722016
160,0.025008604801882384
160,0.02492226899704275
161,0.02483593319220312
161,0.024749597387363376
162,0.024663261582523743
162,0.02457692577768411
162,0.02449058997284448
163,0.024404254168004846
163,0.024317918363165214
164,0.02423158255832558
164,0.02414524675348595
164,0.024058910948646317
165,0.023972575143806685
165,0.023886239338967052
165,0.02379990353412742
166,0.023713567729287788
166,0.023627231924448155
166,0.023540896119608523
167,0.02345456031476878
167,0.023368224509929147
168,0.023281888705089515
168,0.023195552900249883
169,0.02310921709541025
169,0.023022881290570618
170,0.022936545485730986
170,0.022850209680891354
170,0.02276387387605172
171,0.02267753807121209
171,0.022591202266372457
171,0.022504866461532824
172,0.022418530656693192
172,0.02233219485185356
173,0.022245859047013927
173,0.022159523242174184
174,0.02207318743733455
174,0.02198685163249492
175,0.021900515827655287
175,0.021814180022815655
176,0.021727844217976022
176,0.02164150841313639
177,0.021555172608296758
177,0.021468836803457125
178,0.021382500998617493
178,0.02129616519377786
179,0.02120982938893823
179,0.021123493584098596
180,0.021037157779258964
180,0.02095082197441933
181,0.020864486169579588
181,0.020778150364739956
182,0.020691814559900323
182,0.02060547875506069
182,0.02051914295022106
183,0.020432807145381426
183,0.020346471340541794
184,0.020260135535702162
184,0.02017379973086253
185,0.020087463926022897
186,0.020001128121183265
186,0.019914792316343632
186,0.019828456511504
187,0.019742120706664368
188,0.019655784901824624
188,0.019569449096984992
189,0.01948311329214536
189,0.019396777487305727
190,0.019310441682466095
190,0.019224105877626463
191,0.01913777007278683
191,0.019051434267947198
192,0.018965098463107566
193,0.018878762658267934
193,0.0187924268534283
194,0.01870609104858867
194,0.018619755243749037
195,0.018533419438909404
195,0.018447083634069772
196,0.01836074782923003
196,0.018274412024390396
197,0.018188076219550764
198,0.01810174041471113
198,0.0180154046098715
199,0.017929068805031867
199,0.017842733000192235
200,0.017756397195352602
201,0.01767006139051297
201,0.017583725585673338
202,0.017497389780833705
203,0.017411053975994073
203,0.01732471817115444
204,0.01723838236631481
204,0.017152046561475176
205,0.017065710756635433
206,0.0169793749517958
206,0.016893039146956168
207,0.016806703342116536
208,0.016720367537276903
208,0.01663403173243727
209,0.01654769592759764
210,0.016461360122758006
210,0.016375024317918374
211,0.016288688513078742
212,0.01620235270823911
212,0.016116016903399477
213,0.016029681098559845
214,0.015943345293720212
215,0.01585700948888047
215,0.015770673684040837
216,0.015684337879201204
217,0.015598002074361572
218,0.01551166626952194
218,0.015425330464682308
219,0.015338994659842675
220,0.015252658855003043
221,0.01516632305016341
221,0.015079987245323778
222,0.014993651440484146
223,0.014907315635644514
224,0.014820979830804881
225,0.014734644025965249
226,0.014648308221125617
227,0.014561972416285873
228,0.014475636611446241
229,0.014389300806606609
230,0.014302965001766976
231,0.014216629196927344
232,0.014130293392087712
233,0.01404395758724808
234,0.013957621782408447
235,0.013871285977568815
236,0.013784950172729182
237,0.01369861436788955
237,0.013612278563049918
238,0.013525942758210285
239,0.013439606953370653
240,0.01335327114853102
241,0.013266935343691277
242,0.013180599538851645
243,0.013094263734012013
244,0.01300792792917238
245,0.012921592124332748
246,0.012835256319493116
247,0.012748920514653483
248,0.012662584709813851
249,0.012576248904974219
250,0.012489913100134586
251,0.012403577295294954
253,0.012317241490455322
254,0.01223090568561569
255,0.012144569880776057
256,0.012058234075936425
257,0.011971898271096681
259,0.01188556246625705
260,0.011799226661417417
261,0.011712890856577785
262,0.011626555051738152
263,0.01154021924689852
264,0.011453883442058888
266,0.011367547637219255
267,0.011281211832379623
268,0.01119487602753999
270,0.011108540222700358
271,0.011022204417860726
272,0.010935868613021094
274,0.010849532808181461
275,0.010763197003341718
276,0.010676861198502086
278,0.010590525393662453
279,0.010504189588822821
281,0.010417853783983189
282,0.010331517979143556
284,0.010245182174303924
285,0.010158846369464292
287,0.01007251056462466
289,0.009986174759785027
290,0.009899838954945395
292,0.009813503150105762
294,0.00972716734526613
296,0.009640831540426498
297,0.009554495735586865
299,0.009468159930747122
301,0.00938182412590749
303,0.009295488321067857
305,0.009209152516228225
306,0.009122816711388593
308,0.00903648090654896
310,0.008950145101709328
312,0.008863809296869696
314,0.008777473492030063
316,0.008691137687190431
318,0.008604801882350799
320,0.008518466077511166
322,0.008432130272671534
324,0.008345794467831902
326,0.00825945866299227
328,0.008173122858152526
330,0.008086787053312894
333,0.008000451248473262
335,0.00791411544363363
337,0.007827779638793997
339,0.0077414438339543645
341,0.007655108029114732
344,0.0075687722242751
346,0.0074824364194354676
349,0.007396100614595835
352,0.007309764809756203
354,0.007223429004916571
356,0.007137093200076938
359,0.007050757395237306
362,0.006964421590397563
365,0.00687808578555793
368,0.006791749980718298
371,0.006705414175878666
374,0.006619078371039033
377,0.006532742566199401
380,0.006446406761359769
384,0.006360070956520136
388,0.006273735151680504
391,0.006187399346840872
394,0.006101063542001239
398,0.006014727737161607
401,0.005928391932321975
405,0.005842056127482342
408,0.00575572032264271
412,0.005669384517802967
416,0.005583048712963334
420,0.005496712908123702
423,0.00541037710328407
427,0.005324041298444437
431,0.005237705493604805
436,0.005151369688765173
441,0.0050650338839255404
445,0.004978698079085908
450,0.004892362274246276
454,0.0048060264694066435
460,0.004719690664567011
464,0.004633354859727379
469,0.0045470190548877465
476,0.004460683250048114
482,0.004374347445208371
487,0.0042880116403687385
494,0.004201675835529106
501,0.004115340030689474
507,0.0040290042258498415
513,0.003942668421010209
521,0.003856332616170577
528,0.0037699968113309446
536,0.0036836610064913122
543,0.00359732520165168
550,0.0035109893968120476
558,0.0034246535919724153
567,0.003338317787132783
576,0.0032519819822931506
586,0.0031656461774534073
596,0.003079310372613775
605,0.0029929745677741426
616,0.0029066387629345103
628,0.002820302958094878
640,0.0027339671532552456
653,0.0026476313484156133
666,0.002561295543575981
679,0.0024749597387363487
697,0.0023886239338967163
714,0.002302288129057084
730,0.0022159523242174517
746,0.0021296165193778194
764,0.002043280714538187
785,0.0019569449096985547
809,0.0018706091048588114
831,0.001784273300019179
855,0.0016979374951795467
883,0.0016116016903399144
910,0.001525265885500282
942,0.0014389300806606498
975,0.0013525942758210174
1012,0.0012662584709813851
1053,0.0011799226661417528
1093,0.0010935868613021205
1137,0.0010072510564624881
1192,0.0009209152516228558
1247,0.0008345794467832235
1331,0.0007482436419435912
1450,0.0006619078371039588
1603,0.0005755720322642155
1728,0.0004892362274245832
1906,0.00040290042258495085
2208,0.0003165646177453185
2592,0.0002302288129056862
3181,0.00014389300806605387
4666,5.755720322642155e-05


==> csv_data/correlation_lagged_density.csv <==
correlation,origin
0.44403983559231897,twitter
0.5633024004041316,truth_social
0.46233031994486334,twitter
-0.512781520253403,truth_social
0.40027278898189084,twitter
0.548588509476069,twitter
-0.3971933723727562,twitter
0.8362608310188253,twitter
0.5452711480047407,twitter
0.5564464364583893,twitter
0.4064062347203268,twitter
0.45836957125980043,twitter
0.5494844557886245,truth_social
0.7112147433140956,twitter
0.4565335257802966,truth_social
-0.5928010828910981,truth_social
0.4451896686840911,twitter
0.49828234767472707,twitter
0.5637093418740267,twitter
0.4149995512507505,truth_social
0.447522630248974,twitter
0.451915095834337,twitter
0.536806233835825,twitter
0.44244015378219664,twitter
0.4889571311875187,twitter
0.6606982047437199,twitter
0.4342840774462747,twitter
0.5293863034813614,twitter
0.5861406023824961,twitter
0.4231703027666907,twitter
0.47160896888867393,twitter
-0.42787474738554876,twitter
-0.44210639848378186,twitter
-0.7783117824941562,twitter
0.5661779678592225,twitter
0.405490460254,twitter
0.6332204655083236,twitter
0.4345056736966015,twitter
0.8481032558757625,twitter
0.7267570604091802,twitter
-0.8944271909999157,twitter
0.5366164691340699,twitter
0.4496492829600484,twitter
0.9053930938411314,twitter
0.6331231638632822,truth_social
0.4810143828387335,truth_social
-0.6851720139927887,twitter
0.49980900811471524,twitter
0.5719856095448683,twitter
0.8338867943901194,twitter
0.5485932308590102,twitter
0.4429057089283842,twitter
0.6994233578239077,twitter
0.509070830153057,twitter
0.4981039306463771,truth_social
0.8153706812507406,twitter
0.4154652832607629,twitter
0.5480618167742741,twitter
0.9509699773154697,twitter
0.5224026202060874,twitter
0.41847991136279505,twitter
0.5992701422518596,twitter
0.452408408146331,truth_social
0.5369478588406774,twitter
0.47951164508651795,twitter
-0.4347887605274542,twitter
0.5484920605200342,twitter
0.42380463776758504,twitter
0.6380488742626456,twitter
0.5260749411088528,twitter
0.4117481398447789,truth_social
0.7024738574183425,twitter
0.48630980361103476,twitter
0.5010986654166141,twitter
0.5716958028163397,twitter
0.5395540515035443,truth_social
0.574361495251138,twitter
-0.45694685364615306,twitter
0.739160514271049,twitter
0.6473318698415462,twitter
0.59756676441044,twitter
0.49841602355666326,truth_social
0.519700900333664,twitter
0.5584999651386037,twitter
0.772048646977956,twitter
0.5065108636998542,twitter
0.48175470344334476,twitter
0.6264865127938843,twitter
-0.4826240145684435,twitter
0.6867336246627231,truth_social
0.9739286391058829,twitter
-0.46263192311332124,twitter
0.6145024332076466,truth_social
0.52377168495793,twitter
0.6100341976932254,truth_social
0.5751263731052212,twitter
0.4636595123659625,truth_social
0.8846927381461539,twitter
0.5316611806701118,twitter
0.7437060570615509,twitter
0.7655739675589762,twitter
0.579858455619685,twitter
0.6095463138133318,twitter
0.5221717683130181,twitter
0.7916616136955729,twitter
0.5831494233399795,twitter
0.5145404970541007,twitter
0.5042806311114497,twitter
0.554019772673622,twitter
0.7748602337113243,twitter
0.47408577810340047,truth_social
-0.455912739131965,twitter
0.8904252776290534,twitter
0.5528079553955171,twitter
-0.4769260267636326,twitter
0.4696783440669113,truth_social
0.45350043251654126,twitter
0.6026481054603653,twitter
0.9185586535436915,twitter
0.573313583890643,twitter
0.8738138801870986,twitter
0.4722537182134373,truth_social
0.5586554159902473,twitter
0.7657792551915004,twitter
0.6769793521364416,twitter
0.5209681043122223,twitter
0.761174232868587,twitter
0.5740358423438021,twitter
0.5899107867579771,twitter
0.8289936899626691,twitter
0.810266319625115,truth_social
0.7977240352174658,twitter
0.5161878272136072,truth_social
0.5154614273559055,truth_social
0.7141151878266924,twitter
1.0,truth_social
0.6736632126669375,twitter
0.49940477762665514,truth_social
0.5371821609033699,twitter
0.5084622297106379,twitter
0.6232423208985161,twitter
0.7659300654456243,truth_social
0.4541949898491937,twitter
0.950082957618442,twitter
-0.5701192238043044,twitter
0.7761083389590653,twitter
0.633493647091422,truth_social
0.8703859062557479,twitter
0.615081545820461,twitter
0.9628072099345479,twitter
0.9658392052111867,twitter
0.7246242934767523,twitter
0.8457687893272213,twitter
0.5501459031638638,twitter
0.5398461162322326,twitter
0.5641057495010904,twitter
0.8424707499821275,twitter
0.6039116145246238,twitter
1.0,truth_social
0.5589451190070697,twitter
0.5192897980906552,twitter
0.6338058773171092,twitter
0.836061452723045,truth_social
0.5346091198220821,twitter
0.7394221422509314,twitter
0.5189299081568483,twitter
0.7594308517123924,twitter
0.7619670611153186,twitter
0.6314061099586804,truth_social
0.5304543952358953,twitter
0.9086365111185412,twitter
0.999711709397087,truth_social
0.6139852247820405,twitter
0.6212756525430856,truth_social
0.6827146196554174,twitter
0.5899527896221669,twitter
0.6567533541283408,truth_social
0.666088117494881,twitter
0.93841690364358,twitter
0.7187432978825756,twitter
0.6215927517071749,twitter
0.7891095328936235,twitter
0.6093262799945515,twitter
0.5895934660571323,twitter
0.523244633288916,twitter
0.610076082635519,twitter
0.6512011632594732,truth_social
0.6134287024862004,twitter
0.5555131489787137,truth_social
0.882397681002119,twitter
0.6311384888630007,twitter
0.6240797729287568,twitter
0.6193966642051546,twitter
1.0,truth_social
0.5414186176476231,twitter
0.5426855166281253,twitter
0.8992647871497379,twitter
0.6996557814017343,twitter
0.5626491036203136,twitter
0.7404683878274935,twitter
0.7436264775345532,truth_social
0.8039316260588499,twitter
0.9031547985818527,truth_social
0.8951836701625445,truth_social
0.8716145456529518,twitter
0.6508106344186617,twitter
0.9877606843001223,twitter
0.7767856100893689,twitter
0.6889543625184177,twitter
0.709061793574075,twitter
0.7786518342372251,twitter
-0.6148888580408952,twitter
0.6060471142189019,twitter
0.6267588748048509,truth_social
0.8419922267701296,twitter
0.6951222051224166,twitter
0.7992428359670659,twitter
0.9007896044148774,truth_social
0.7166555667966051,twitter
0.9976289237530077,truth_social
0.822989079198082,twitter
0.8335494515081981,truth_social
0.9916256187752719,truth_social
0.9340569278509065,twitter
0.8156507987845305,twitter
0.7715200418102004,twitter
0.9938079899999065,twitter
0.8236135985735598,twitter
0.9028830535129956,twitter
0.8921541830280328,twitter
0.7775767354762554,twitter
0.9416467141927161,twitter
0.983117924993311,twitter
0.8886215652191971,twitter
-1.0,truth_social
0.960402562191496,twitter
0.9544267412146759,twitter
0.955808029680185,twitter


==> csv_data/correlation_truth_social.csv <==
correlation
0.5633024004041316
-0.512781520253403
0.5494844557886245
0.4565335257802966
-0.5928010828910981
0.4149995512507505
0.6331231638632822
0.4810143828387335
0.4981039306463771
0.452408408146331
0.4117481398447789
0.5395540515035443
0.49841602355666326
0.6867336246627231
0.6145024332076466
0.6100341976932254
0.4636595123659625
0.47408577810340047
0.4696783440669113
0.4722537182134373
0.810266319625115
0.5161878272136072
0.5154614273559055
1.0
0.49940477762665514
0.7659300654456243
0.633493647091422
1.0
0.836061452723045
0.6314061099586804
0.999711709397087
0.6212756525430856
0.6567533541283408
0.6512011632594732
0.5555131489787137
1.0
0.7436264775345532
0.9031547985818527
0.8951836701625445
0.6267588748048509
0.9007896044148774
0.9976289237530077
0.8335494515081981
0.9916256187752719
-1.0


==> csv_data/correlation_truth_social_clean.csv <==
correlation
0.5633024004041316
-0.512781520253403
0.5494844557886245
0.4565335257802966
-0.5928010828910981
0.4149995512507505
0.6331231638632822
0.4810143828387335
0.4981039306463771
0.452408408146331
0.4117481398447789
0.5395540515035443
0.49841602355666326
0.6867336246627231
0.6145024332076466
0.6100341976932254
0.4636595123659625
0.47408577810340047
0.4696783440669113
0.4722537182134373
0.810266319625115
0.5161878272136072
0.5154614273559055
1.0
0.49940477762665514
0.7659300654456243
0.633493647091422
1.0
0.836061452723045
0.6314061099586804
0.999711709397087
0.6212756525430856
0.6567533541283408
0.6512011632594732
0.5555131489787137
1.0
0.7436264775345532
0.9031547985818527
0.8951836701625445
0.6267588748048509
0.9007896044148774
0.9976289237530077
0.8335494515081981
0.9916256187752719
-1.0


==> csv_data/correlation_twitter.csv <==
correlation
0.44403983559231897
0.46233031994486334
0.40027278898189084
0.548588509476069
-0.3971933723727562
0.8362608310188253
0.5452711480047407
0.5564464364583893
0.4064062347203268
0.45836957125980043
0.7112147433140956
0.4451896686840911
0.49828234767472707
0.5637093418740267
0.447522630248974
0.451915095834337
0.536806233835825
0.44244015378219664
0.4889571311875187
0.6606982047437199
0.4342840774462747
0.5293863034813614
0.5861406023824961
0.4231703027666907
0.47160896888867393
-0.42787474738554876
-0.44210639848378186
-0.7783117824941562
0.5661779678592225
0.405490460254
0.6332204655083236
0.4345056736966015
0.8481032558757625
0.7267570604091802
-0.8944271909999157
0.5366164691340699
0.4496492829600484
0.9053930938411314
-0.6851720139927887
0.49980900811471524
0.5719856095448683
0.8338867943901194
0.5485932308590102
0.4429057089283842
0.6994233578239077
0.509070830153057
0.8153706812507406
0.4154652832607629
0.5480618167742741
0.9509699773154697
0.5224026202060874
0.41847991136279505
0.5992701422518596
0.5369478588406774
0.47951164508651795
-0.4347887605274542
0.5484920605200342
0.42380463776758504
0.6380488742626456
0.5260749411088528
0.7024738574183425
0.48630980361103476
0.5010986654166141
0.5716958028163397
0.574361495251138
-0.45694685364615306
0.739160514271049
0.6473318698415462
0.59756676441044
0.519700900333664
0.5584999651386037
0.772048646977956
0.5065108636998542
0.48175470344334476
0.6264865127938843
-0.4826240145684435
0.9739286391058829
-0.46263192311332124
0.52377168495793
0.5751263731052212
0.8846927381461539
0.5316611806701118
0.7437060570615509
0.7655739675589762
0.579858455619685
0.6095463138133318
0.5221717683130181
0.7916616136955729
0.5831494233399795
0.5145404970541007
0.5042806311114497
0.554019772673622
0.7748602337113243
-0.455912739131965
0.8904252776290534
0.5528079553955171
-0.4769260267636326
0.45350043251654126
0.6026481054603653
0.9185586535436915
0.573313583890643
0.8738138801870986
0.5586554159902473
0.7657792551915004
0.6769793521364416
0.5209681043122223
0.761174232868587
0.5740358423438021
0.5899107867579771
0.8289936899626691
0.7977240352174658
0.7141151878266924
0.6736632126669375
0.5371821609033699
0.5084622297106379
0.6232423208985161
0.4541949898491937
0.950082957618442
-0.5701192238043044
0.7761083389590653
0.8703859062557479
0.615081545820461
0.9628072099345479
0.9658392052111867
0.7246242934767523
0.8457687893272213
0.5501459031638638
0.5398461162322326
0.5641057495010904
0.8424707499821275
0.6039116145246238
0.5589451190070697
0.5192897980906552
0.6338058773171092
0.5346091198220821
0.7394221422509314
0.5189299081568483
0.7594308517123924
0.7619670611153186
0.5304543952358953
0.9086365111185412
0.6139852247820405
0.6827146196554174
0.5899527896221669
0.666088117494881
0.93841690364358
0.7187432978825756
0.6215927517071749
0.7891095328936235
0.6093262799945515
0.5895934660571323
0.523244633288916
0.610076082635519
0.6134287024862004
0.882397681002119
0.6311384888630007
0.6240797729287568
0.6193966642051546
0.5414186176476231
0.5426855166281253
0.8992647871497379
0.6996557814017343
0.5626491036203136
0.7404683878274935
0.8039316260588499
0.8716145456529518
0.6508106344186617
0.9877606843001223
0.7767856100893689
0.6889543625184177
0.709061793574075
0.7786518342372251
-0.6148888580408952
0.6060471142189019
0.8419922267701296
0.6951222051224166
0.7992428359670659
0.7166555667966051
0.822989079198082
0.9340569278509065
0.8156507987845305
0.7715200418102004
0.9938079899999065
0.8236135985735598
0.9028830535129956
0.8921541830280328
0.7775767354762554
0.9416467141927161
0.983117924993311
0.8886215652191971
0.960402562191496
0.9544267412146759
0.955808029680185


==> csv_data/correlation_twitter_clean.csv <==
correlation
0.44403983559231897
0.46233031994486334
0.40027278898189084
0.548588509476069
-0.3971933723727562
0.8362608310188253
0.5452711480047407
0.5564464364583893
0.4064062347203268
0.45836957125980043
0.7112147433140956
0.4451896686840911
0.49828234767472707
0.5637093418740267
0.447522630248974
0.451915095834337
0.536806233835825
0.44244015378219664
0.4889571311875187
0.6606982047437199
0.4342840774462747
0.5293863034813614
0.5861406023824961
0.4231703027666907
0.47160896888867393
-0.42787474738554876
-0.44210639848378186
-0.7783117824941562
0.5661779678592225
0.405490460254
0.6332204655083236
0.4345056736966015
0.8481032558757625
0.7267570604091802
-0.8944271909999157
0.5366164691340699
0.4496492829600484
0.9053930938411314
-0.6851720139927887
0.49980900811471524
0.5719856095448683
0.8338867943901194
0.5485932308590102
0.4429057089283842
0.6994233578239077
0.509070830153057
0.8153706812507406
0.4154652832607629
0.5480618167742741
0.9509699773154697
0.5224026202060874
0.41847991136279505
0.5992701422518596
0.5369478588406774
0.47951164508651795
-0.4347887605274542
0.5484920605200342
0.42380463776758504
0.6380488742626456
0.5260749411088528
0.7024738574183425
0.48630980361103476
0.5010986654166141
0.5716958028163397
0.574361495251138
-0.45694685364615306
0.739160514271049
0.6473318698415462
0.59756676441044
0.519700900333664
0.5584999651386037
0.772048646977956
0.5065108636998542
0.48175470344334476
0.6264865127938843
-0.4826240145684435
0.9739286391058829
-0.46263192311332124
0.52377168495793
0.5751263731052212
0.8846927381461539
0.5316611806701118
0.7437060570615509
0.7655739675589762
0.579858455619685
0.6095463138133318
0.5221717683130181
0.7916616136955729
0.5831494233399795
0.5145404970541007
0.5042806311114497
0.554019772673622
0.7748602337113243
-0.455912739131965
0.8904252776290534
0.5528079553955171
-0.4769260267636326
0.45350043251654126
0.6026481054603653
0.9185586535436915
0.573313583890643
0.8738138801870986
0.5586554159902473
0.7657792551915004
0.6769793521364416
0.5209681043122223
0.761174232868587
0.5740358423438021
0.5899107867579771
0.8289936899626691
0.7977240352174658
0.7141151878266924
0.6736632126669375
0.5371821609033699
0.5084622297106379
0.6232423208985161
0.4541949898491937
0.950082957618442
-0.5701192238043044
0.7761083389590653
0.8703859062557479
0.615081545820461
0.9628072099345479
0.9658392052111867
0.7246242934767523
0.8457687893272213
0.5501459031638638
0.5398461162322326
0.5641057495010904
0.8424707499821275
0.6039116145246238
0.5589451190070697
0.5192897980906552
0.6338058773171092
0.5346091198220821
0.7394221422509314
0.5189299081568483
0.7594308517123924
0.7619670611153186
0.5304543952358953
0.9086365111185412
0.6139852247820405
0.6827146196554174
0.5899527896221669
0.666088117494881
0.93841690364358
0.7187432978825756
0.6215927517071749
0.7891095328936235
0.6093262799945515
0.5895934660571323
0.523244633288916
0.610076082635519
0.6134287024862004
0.882397681002119
0.6311384888630007
0.6240797729287568
0.6193966642051546
0.5414186176476231
0.5426855166281253
0.8992647871497379
0.6996557814017343
0.5626491036203136
0.7404683878274935
0.8039316260588499
0.8716145456529518
0.6508106344186617
0.9877606843001223
0.7767856100893689
0.6889543625184177
0.709061793574075
0.7786518342372251
-0.6148888580408952
0.6060471142189019
0.8419922267701296
0.6951222051224166
0.7992428359670659
0.7166555667966051
0.822989079198082
0.9340569278509065
0.8156507987845305
0.7715200418102004
0.9938079899999065
0.8236135985735598
0.9028830535129956
0.8921541830280328
0.7775767354762554
0.9416467141927161
0.983117924993311
0.8886215652191971
0.960402562191496
0.9544267412146759
0.955808029680185


==> csv_data/deg-fused-graph-china.csv <==
percent,distance_from_peak
5,0.8712839
10,0.931289739
15,0.951290831

==> csv_data/deg-knn-china.csv <==
percent,distance_from_peak
5,0.90190283
10,0.910981231
15,0.960123912
,

==> csv_data/deg-text-sim-china.csv <==
percent,distance_from_peak
5,0.9112839
10,0.954238922

==> csv_data/deg.csv <==
method,percent,distance_from_peak
decay,5,0.049258
decay,5,0.047058
cap,5,0.16628
cap,10,0.158942
cap,10,0.153437
cap,15,0.163926
cap,20,0.14594
cap,20,0.099186
co-retweet,5,0.206629
co-retweet,10,0.188151
co-retweet,10,0.167722
co-retweet,15,0.147434
co-retweet,20,0.111322
co-retweet,20,0.084355
co-retweet,25,0.075844
co-retweet,30,0.071121
co-retweet,30,0.067656
co-retweet,35,0.068891
co-retweet,40,0.064873
co-retweet,40,0.052788
co-fast-retweet,5,0.127501
co-fast-retweet,10,0.124153
co-fast-retweet,10,0.112275
co-fast-retweet,15,0.099426
co-fast-retweet,20,0.084537
co-fast-retweet,20,0.073859
co-fast-retweet,25,0.07127
co-fast-retweet,30,0.069482
co-fast-retweet,30,0.063542
co-fast-retweet,35,0.059585
co-fast-retweet,40,0.052589
co-fast-retweet,40,0.039897
co-url,10,0.139196
co-url,15,0.157166
co-url,20,0.202622
co-url,25,0.271707
co-url,30,0.307451
co-url,35,0.31069
co-url,40,0.312699
co-url,45,0.318104
co-url,50,0.319073
co-url,55,0.318301
co-url,60,0.323504
co-url,65,0.32765
co-url,70,0.327006
co-url,75,0.326506
co-url,80,0.32504
co-url,85,0.323443
co-url,90,0.321998
co-url,95,0.319083
co-url,100,0.31818
t-cap,5,0.046573
t-cap,10,0.043457


==> csv_data/deg_cane-china.csv <==
percent,distance_from_peak
5,0.95138

==> csv_data/deg_co-fast-retweet-china.csv <==
percent,distance_from_peak
5,0.80021
10,0.805456
10,0.824069
15,0.844202
20,0.867533
20,0.884265
25,0.888322
30,0.891124
30,0.900431
35,0.906633
40,0.937483
45,0.951892398

==> csv_data/deg_co-hashtag-china.csv <==
percent,distance_from_peak
5,0.812378126
10,0.881982378
15,0.932819
20,0.95891892

==> csv_data/deg_co-retweet-china.csv <==
percent,distance_from_peak
5,0.760943
10,0.782321
10,0.805956
15,0.829429
20,0.871208
20,0.902406
25,0.912253
30,0.917718
30,0.921726
35,0.920298
40,0.9524946

==> csv_data/deg_co-url-china.csv <==
percent,distance_from_peak
5,0.864088
10,0.96219

==> csv_data/deg_t-cane-china.csv <==
percent,distance_from_peak
5,0.961289

==> csv_data/matched_metrics_boxplot.csv <==
group,metric,value
mixed,total_users,39429
mixed,total_users,22302
mixed,total_users,20806
mixed,total_users,15524
mixed,total_users,331069
mixed,total_users,61597
mixed,total_users,32658
mixed,total_users,67605
mixed,total_users,39083
mixed,total_users,3631
mixed,total_users,1268
mixed,total_users,420
mixed,total_users,8720
mixed,total_users,11733
mixed,total_users,69621
mixed,total_users,72
mixed,total_users,395
mixed,total_users,21662
mixed,total_users,33007
mixed,total_users,4364
mixed,total_users,483
mixed,total_users,1861
mixed,total_users,8
mixed,total_users,17932
mixed,total_users,368
mixed,total_users,6
mixed,total_users,382
mixed,total_users,2333
mixed,total_users,3264
mixed,total_users,4
mixed,total_users,2558
mixed,total_users,314
mixed,total_users,14289
mixed,total_users,251
mixed,total_users,50
mixed,total_users,1563
mixed,total_users,14
mixed,total_users,7151
mixed,total_users,348
mixed,total_users,670
mixed,total_users,34450
mixed,total_users,50
mixed,total_users,27
mixed,total_users,870
mixed,total_users,53
mixed,total_users,220
mixed,total_users,19205
mixed,total_users,315
mixed,total_users,772
mixed,total_users,112
mixed,total_users,1119
mixed,total_users,19
mixed,total_users,4730
mixed,total_users,14425
mixed,total_users,38
mixed,total_users,1481
mixed,total_users,5065
mixed,total_users,480
mixed,total_users,5
mixed,total_users,3187
mixed,total_users,4
mixed,total_users,53
mixed,total_users,572
mixed,total_users,226
mixed,total_users,12
mixed,total_users,1200
mixed,total_users,11
mixed,total_users,3493
mixed,total_users,119545
mixed,total_users,11
mixed,total_users,811
mixed,total_users,1305
mixed,total_users,172
mixed,total_users,29227
mixed,total_users,14
mixed,total_users,16716
mixed,total_users,46803
mixed,total_users,52
mixed,total_users,59
mixed,total_users,4709
mixed,total_users,9
mixed,total_users,17765
mixed,total_users,57
mixed,total_users,3149
mixed,total_users,1464
mixed,total_users,35905
mixed,total_users,107
mixed,total_users,15
mixed,total_users,998
mixed,total_users,11
mixed,total_users,208
mixed,total_users,5752
mixed,total_users,36299
mixed,total_users,9
mixed,total_users,51
mixed,total_users,253
mixed,total_users,334
mixed,total_users,22303
mixed,total_users,19
mixed,total_users,9155
mixed,total_users,755
mixed,total_users,7674
mixed,total_users,1186
mixed,total_users,5303
mixed,total_users,3540
mixed,total_users,105
mixed,total_users,5366
mixed,total_users,794
mixed,total_users,19372
mixed,total_users,9
mixed,total_users,5925
mixed,total_users,101
mixed,total_users,7725
mixed,total_users,5
mixed,total_users,77
mixed,total_users,65
mixed,total_users,912
mixed,total_users,1488
mixed,total_users,29
mixed,total_users,34184
mixed,total_users,15811
mixed,total_users,8
mixed,total_users,4726
mixed,total_users,1339
mixed,total_users,6
mixed,total_users,1195
mixed,total_users,60
mixed,total_users,8830
mixed,total_users,2633
mixed,total_users,28
mixed,total_users,36
mixed,total_users,8801
mixed,total_users,5846
mixed,total_users,13860
mixed,total_users,120
mixed,total_users,519
mixed,total_users,129
mixed,total_users,5658
mixed,total_users,5186
mixed,total_users,11544
mixed,total_users,130
mixed,total_users,11394
mixed,total_users,548
mixed,total_users,8737
mixed,total_users,31279
mixed,total_users,4724
mixed,total_users,1111
mixed,total_users,6358
mixed,total_users,496
mixed,total_users,60
mixed,total_users,10
mixed,total_users,17398
mixed,total_users,238
mixed,total_users,2701
mixed,total_users,319
mixed,total_users,8
mixed,total_users,2963
mixed,total_users,558
mixed,total_users,7038
mixed,total_users,1846
mixed,total_users,4310
mixed,total_users,93141
mixed,total_users,29
mixed,total_users,8149
mixed,total_users,483
mixed,total_users,3107
mixed,total_users,248
mixed,total_users,40627
mixed,total_users,854
mixed,total_users,78
mixed,total_users,130
mixed,total_users,1234
mixed,total_users,1512
mixed,total_users,5877
mixed,total_users,815
mixed,total_users,6053
mixed,total_users,12568
mixed,total_users,5024
mixed,total_users,769
mixed,total_users,7650
mixed,total_users,4462
mixed,total_users,2478
mixed,total_users,4626
mixed,total_users,90
mixed,total_users,1222
mixed,total_users,4867
mixed,total_users,53
mixed,total_users,1912
mixed,total_users,6710
mixed,total_users,861
mixed,total_users,3
mixed,total_users,2846
mixed,total_users,35
mixed,total_users,6921
mixed,total_users,18724
mixed,total_users,283
mixed,total_users,48134
mixed,total_users,2534
mixed,total_users,4315
mixed,total_users,44
mixed,total_users,73
mixed,total_users,3
mixed,total_users,1327
mixed,total_users,223
mixed,total_users,117
mixed,total_users,1738
mixed,total_users,21965
mixed,total_users,7173
mixed,total_users,732
mixed,total_users,6
mixed,total_users,9262
mixed,total_users,4557
mixed,total_users,6873
mixed,total_users,34688
mixed,total_users,1164
mixed,total_users,4103
mixed,total_users,142307
mixed,total_users,7131
mixed,total_users,526
mixed,total_users,211
mixed,total_users,2585
mixed,total_users,11576
mixed,total_users,5414
mixed,total_users,396
mixed,total_users,4232
mixed,total_users,17200
mixed,total_users,2421
mixed,total_users,7329
mixed,total_users,3927
mixed,total_users,2837
mixed,total_users,4317
mixed,total_users,2242
mixed,total_users,6049
mixed,total_users,391
mixed,total_users,4334
mixed,total_users,5602
mixed,total_users,3236
mixed,total_users,11
mixed,total_users,1132
mixed,total_users,32212
mixed,total_users,4696
mixed,total_users,23423
mixed,total_users,18251
mixed,total_users,191
mixed,total_users,4626
mixed,total_users,2582
mixed,total_users,278
mixed,total_users,311763
mixed,total_users,3767
mixed,total_users,6012
mixed,total_users,4997
mixed,total_users,5698
mixed,total_users,3582
mixed,total_users,6387
mixed,total_users,16100
mixed,total_users,21434
mixed,total_users,12612
mixed,total_users,66143
mixed,total_users,381
mixed,total_users,7409
mixed,total_users,164
mixed,total_users,13616
mixed,total_users,19
mixed,total_users,4046
mixed,total_users,1673
mixed,total_users,3313
mixed,total_users,14437
mixed,total_users,12575
mixed,total_users,15907
mixed,total_users,4030
mixed,total_users,114057
mixed,total_users,32522
mixed,total_users,49478
mixed,total_users,4954
mixed,total_users,12431
mixed,total_users,22475
mixed,total_users,11577
mixed,total_users,3467
mixed,total_users,16524
mixed,total_users,12253
mixed,total_users,1468
mixed,total_users,51
mixed,total_users,82259
mixed,total_users,893
mixed,total_users,10
mixed,total_users,190
mixed,total_users,171
mixed,total_users,70
mixed,total_users,59
mixed,total_users,58
mixed,total_users,7367
mixed,total_users,51
mixed,total_users,33
mixed,total_users,33
mixed,total_users,1376
mixed,total_users,19306
mixed,total_users,37
mixed,total_users,3153
mixed,total_users,1292
mixed,total_users,7704
mixed,total_users,2586
mixed,total_users,3843
mixed,total_users,526
mixed,total_users,641
mixed,total_users,947
mixed,total_users,829
mixed,total_users,57225
mixed,total_users,2
mixed,total_users,2321
mixed,total_users,13802
mixed,total_users,9307
mixed,total_users,836
mixed,total_users,14610
mixed,total_users,1138
mixed,total_users,71005
mixed,total_users,1560
mixed,total_users,719
mixed,total_users,1458
mixed,total_users,203
mixed,total_users,5603
mixed,total_users,4845
mixed,total_users,2906
mixed,total_users,2958
mixed,total_users,51
mixed,total_users,832
mixed,total_users,3
mixed,total_users,2347
mixed,total_users,1262
mixed,total_users,1346
mixed,total_users,3310
mixed,total_users,561
mixed,total_users,1296
mixed,total_users,114
mixed,total_users,4284
mixed,total_users,7218
mixed,total_users,4187
mixed,total_users,25
mixed,total_users,50465
mixed,total_users,16948
mixed,total_users,4059
mixed,total_users,4648
mixed,total_users,1263
mixed,total_users,166
mixed,total_users,1169
mixed,total_users,1275
mixed,total_users,474
mixed,total_users,19
mixed,total_users,8
mixed,total_users,2051
mixed,total_users,3153
mixed,total_users,278
mixed,total_users,3265
mixed,total_users,14174
mixed,total_users,14694
mixed,total_users,8628
mixed,total_users,323
mixed,total_users,4273
mixed,total_users,79753
mixed,total_users,2643
mixed,total_users,895
mixed,total_users,4537
mixed,total_users,797
mixed,total_users,187
mixed,total_users,1979
mixed,total_users,70
mixed,total_users,622
mixed,total_users,31316
mixed,total_users,7983
mixed,total_users,367
mixed,total_users,5731
mixed,total_users,1530
mixed,total_users,339
mixed,total_users,36180
mixed,total_users,6519
mixed,total_users,11525
mixed,total_users,8113
mixed,total_users,1634
mixed,total_users,3917
mixed,total_users,3300
mixed,total_users,6455
mixed,total_users,37
mixed,total_users,1481
mixed,total_users,110
mixed,total_users,4282
mixed,total_users,3237
mixed,total_users,1629
mixed,total_users,362
mixed,total_users,63766
mixed,total_users,2250
mixed,total_users,336
mixed,total_users,2080
mixed,total_users,71348
mixed,total_users,2814
mixed,total_users,5659
mixed,total_users,96661
mixed,total_users,78131
mixed,total_users,315
mixed,total_users,324
mixed,total_users,640
mixed,total_users,104
mixed,total_users,1690
mixed,total_users,496
mixed,total_users,2410
mixed,total_users,5182
mixed,total_users,891
mixed,total_users,3119
mixed,total_users,2575
mixed,total_users,33890
mixed,total_users,3303
mixed,total_users,19
mixed,total_users,2987
mixed,total_users,5164
mixed,total_users,5694
mixed,total_users,2192
mixed,total_users,866
mixed,total_users,1581
mixed,total_users,6658
mixed,total_users,1234
mixed,total_users,7670
mixed,total_users,42
mixed,total_users,25198
mixed,total_users,7945
mixed,total_users,1693
mixed,total_users,56
mixed,total_users,1415
mixed,total_users,4322
mixed,total_users,4
mixed,total_users,76860
mixed,total_users,8628
mixed,total_users,1096
mixed,total_users,16150
mixed,total_users,674
mixed,total_users,1526
mixed,total_users,6142
mixed,total_users,9247
mixed,total_users,390
mixed,total_users,6762
mixed,total_users,3972
mixed,total_users,6292
mixed,total_users,1673
mixed,total_users,533
mixed,total_users,2655
mixed,total_users,5
mixed,total_users,25542
mixed,total_users,54
mixed,total_users,12142
mixed,total_users,5657
mixed,total_users,11301
mixed,total_users,2568
mixed,total_users,7348
mixed,total_users,12991
mixed,total_users,10684
mixed,total_users,9145
mixed,total_users,54440
mixed,total_users,28
mixed,total_users,5451
mixed,total_users,91
mixed,total_users,21907
mixed,total_users,13400
mixed,total_users,260
mixed,total_users,1102
mixed,total_users,1788
mixed,total_users,474
mixed,total_users,233
mixed,total_users,672
mixed,total_users,2834
mixed,total_users,883
mixed,total_users,17129
mixed,total_users,6183
mixed,total_users,254
mixed,total_users,1655
mixed,total_users,13945
mixed,total_users,626
mixed,total_users,2354
mixed,total_users,4556
mixed,total_users,26831
mixed,total_users,27497
mixed,total_users,958
mixed,total_users,121
mixed,total_users,4863
mixed,total_users,1411
mixed,total_users,5139
mixed,total_users,5692
mixed,total_users,894
mixed,total_users,13104
mixed,total_users,47331
mixed,total_users,44233
mixed,total_users,11665
mixed,total_users,7362
mixed,total_users,7387
mixed,total_users,16103
mixed,total_users,29871
mixed,total_users,79436
mixed,total_users,89
mixed,total_users,49043
mixed,total_users,4807
mixed,total_users,18
mixed,total_users,2750
mixed,total_users,10078
mixed,total_users,328
mixed,total_users,11850
mixed,total_users,6112
mixed,total_users,2755
mixed,total_users,71797
mixed,total_users,4668
mixed,total_users,94
mixed,total_users,113
mixed,total_users,3078
mixed,total_users,10122
mixed,total_users,34498
mixed,total_users,1010
mixed,total_users,1564
mixed,total_users,4781
mixed,total_users,3354
mixed,total_users,741
mixed,total_users,256
mixed,total_users,3504
mixed,total_users,564
mixed,total_users,42096
mixed,total_users,3
mixed,total_users,1366
mixed,total_users,1494
mixed,total_users,4137
mixed,total_users,16348
mixed,total_users,3011
mixed,total_users,75857
mixed,total_users,297
mixed,total_users,4887
mixed,total_users,795
mixed,total_users,23816
mixed,total_users,113190
mixed,total_users,2109
mixed,total_users,60128
mixed,total_users,4787
mixed,total_users,5508
mixed,total_users,19490
mixed,total_users,17265
mixed,total_users,4496
mixed,total_users,19751
mixed,total_users,33455
mixed,total_users,9013
mixed,total_users,4730
mixed,total_users,1395
mixed,total_users,565
mixed,total_users,159
mixed,total_users,138
mixed,total_users,915
mixed,total_users,1337
mixed,total_users,3596
mixed,total_users,20006
mixed,total_users,25
mixed,total_users,4981
mixed,total_users,17303
mixed,total_users,505
mixed,total_users,4918
mixed,total_users,1845
mixed,total_users,4535
mixed,total_users,3691
mixed,total_users,10803
mixed,total_users,412
mixed,total_users,1816
mixed,total_users,8563
mixed,total_users,1267
mixed,total_users,5485
mixed,total_users,1979
mixed,total_users,12947
mixed,total_users,3199
mixed,total_users,100436
mixed,total_users,787
mixed,total_users,1429
mixed,total_users,4739
mixed,total_users,836
mixed,total_users,141
mixed,total_users,34927
mixed,total_users,6133
mixed,total_users,26246
mixed,total_users,325
mixed,total_users,584
mixed,total_users,7364
mixed,total_users,845
mixed,total_users,3343
mixed,total_users,9047
mixed,total_users,1570
mixed,total_users,165
mixed,total_users,6
mixed,total_users,5196
mixed,total_users,5294
mixed,total_users,4887
mixed,total_users,1704
mixed,total_users,5014
mixed,total_users,185
mixed,total_users,12496
mixed,total_users,764
mixed,total_users,9046
mixed,total_users,500
mixed,total_users,64
mixed,total_users,11423
mixed,total_users,13477
mixed,total_users,455
mixed,total_users,3404
mixed,total_users,24973
mixed,total_users,2880
mixed,total_users,7468
mixed,total_users,9912
mixed,total_users,2125
mixed,total_users,3096
mixed,total_users,1219
mixed,total_users,363
mixed,total_users,666
mixed,total_users,56756
mixed,total_users,16309
mixed,total_users,5060
mixed,total_users,603
mixed,total_users,607
mixed,total_users,54
mixed,total_users,3088
mixed,total_users,6694
mixed,total_users,3025
mixed,total_users,29221
mixed,total_users,3682
mixed,total_users,2125
mixed,total_users,348
mixed,total_users,970
mixed,total_users,31545
mixed,total_users,1386
mixed,total_users,16116
mixed,total_users,11892
mixed,total_users,55
mixed,total_users,13585
mixed,total_users,4930
mixed,total_users,252
mixed,total_users,31414
mixed,total_users,30161
mixed,total_users,7076
mixed,total_users,33
mixed,total_users,25803
mixed,total_users,2373
mixed,total_users,33816
mixed,total_users,17
mixed,total_users,34784
mixed,total_users,2452
mixed,total_users,464
mixed,total_users,15616
mixed,total_users,703
mixed,total_users,7735
mixed,total_users,6887
mixed,total_users,1023
mixed,total_users,626
mixed,total_users,1146
mixed,total_users,17
mixed,total_users,1334
mixed,total_users,217
mixed,total_users,3812
mixed,total_users,11676
mixed,total_users,1299
mixed,total_users,2279
mixed,total_users,6372
mixed,total_users,2140
mixed,total_users,3486
mixed,total_users,844
mixed,total_users,13453
mixed,total_users,199
mixed,total_users,148
mixed,total_users,844
mixed,total_users,4608
mixed,total_users,2294
mixed,total_users,1884
mixed,total_users,552
mixed,total_users,213
mixed,total_users,5168
mixed,total_users,1262
mixed,total_users,3282
mixed,total_users,23073
mixed,total_users,2196
mixed,total_users,123
mixed,total_users,5320
mixed,total_users,50
mixed,total_users,1583
mixed,total_users,208
mixed,total_users,4355
mixed,total_users,18323
mixed,total_users,4369
mixed,total_users,3626
mixed,total_users,1233
mixed,total_users,555
mixed,total_users,1305
mixed,total_users,656
mixed,total_users,9973
mixed,total_users,10821
mixed,total_users,57547
mixed,total_users,98
mixed,total_users,1024
mixed,total_users,4369
mixed,total_users,4790
mixed,total_users,2272
mixed,total_users,92
mixed,total_users,11657
mixed,total_users,2114
mixed,total_users,1156
mixed,total_users,1361
mixed,total_users,17239
mixed,total_users,266
mixed,total_users,189
mixed,total_users,10364
mixed,total_users,4103
mixed,total_users,3797
mixed,total_users,73
mixed,total_users,386
mixed,total_users,11064
mixed,total_users,637
mixed,total_users,9441
mixed,total_users,135
mixed,total_users,713
mixed,total_users,11159
mixed,total_users,174
mixed,total_users,26598
mixed,total_users,16860
mixed,total_users,12180
mixed,total_users,1233
mixed,total_users,1214
mixed,total_users,37166
mixed,total_users,749
mixed,total_users,2127
mixed,total_users,2565
mixed,total_users,4700
mixed,total_users,701
mixed,total_users,4456
mixed,total_users,1875
mixed,total_users,2243
mixed,total_users,2751
mixed,total_users,4259
mixed,total_users,18359
mixed,total_users,14821
mixed,total_users,10215
mixed,total_users,939
mixed,total_users,8748
mixed,total_users,15
mixed,total_users,5961
mixed,total_users,1539
mixed,total_users,7931
mixed,total_users,2221
mixed,total_users,931
mixed,total_users,13171
mixed,total_users,2649
mixed,total_users,24072
mixed,total_users,1284
mixed,total_users,221
mixed,total_users,5891
mixed,total_users,1769
mixed,total_users,3416
mixed,total_users,245
mixed,total_users,551
mixed,total_users,35
mixed,total_users,832
mixed,total_users,405
mixed,total_users,21443
mixed,total_users,7145
mixed,total_users,5057
mixed,total_users,18760
mixed,total_users,1570
mixed,total_users,12
mixed,total_users,2371
mixed,total_users,10974
mixed,total_users,1494
mixed,total_users,6645
mixed,total_users,225
mixed,total_users,4251
mixed,total_users,2728
mixed,total_users,3456
mixed,total_users,120
mixed,total_users,9182
mixed,total_users,83215
mixed,total_users,1444
mixed,total_users,274
mixed,total_users,951
mixed,total_users,9111
mixed,total_users,40660
mixed,total_users,2779
mixed,total_users,3315
mixed,total_users,69
mixed,total_users,81
mixed,total_users,19527
mixed,total_users,193
mixed,total_users,1186
mixed,total_users,21084
mixed,total_users,65054
mixed,total_users,157
mixed,total_users,815
mixed,total_users,20500
mixed,total_users,15849
mixed,total_users,367
mixed,total_users,3703
mixed,total_users,4446
mixed,total_users,79
mixed,total_users,1844
mixed,total_users,7
mixed,total_users,376
mixed,total_users,3913
mixed,total_users,43369
mixed,total_users,132
mixed,total_users,30626
mixed,total_users,6279
mixed,total_users,10
mixed,total_users,2819
mixed,total_users,5507
mixed,total_users,20
mixed,total_users,8999
mixed,total_users,8345
mixed,total_users,5953
mixed,total_users,4886
mixed,total_users,2423
mixed,total_users,57
mixed,total_users,20978
mixed,total_users,13687
mixed,total_users,3280
mixed,total_users,745
mixed,total_users,1653
mixed,total_users,9995
mixed,total_users,2911
mixed,total_users,631
mixed,total_users,1769
mixed,total_users,2407
mixed,total_users,11
mixed,total_users,1201
mixed,total_users,64
mixed,total_users,9539
mixed,total_users,2069
mixed,total_users,1088
mixed,total_users,86
mixed,total_users,1526
mixed,total_users,6
mixed,total_users,5
mixed,total_users,120
mixed,total_users,1884
mixed,total_users,1459
mixed,total_users,6690
mixed,total_users,8524
mixed,total_users,431
mixed,total_users,591
mixed,total_users,3164
mixed,total_users,6
mixed,total_users,8144
mixed,total_users,4813
mixed,total_users,627
mixed,total_users,1524
mixed,total_users,8887
mixed,total_users,541
mixed,total_users,298
mixed,total_users,2120
mixed,total_users,7359
mixed,total_users,4495
mixed,total_users,1858
mixed,total_users,236
mixed,total_users,79
mixed,total_users,32
mixed,total_users,1197
mixed,total_users,134
mixed,total_users,1662
mixed,total_users,4357
mixed,total_users,1153
mixed,total_users,2683
mixed,total_users,5270
mixed,total_users,2030
mixed,total_users,154
mixed,total_users,363
mixed,total_users,638
mixed,total_users,4102
mixed,total_users,317
mixed,total_users,5568
mixed,total_users,638
mixed,total_users,34
mixed,total_users,2
mixed,total_users,4632
mixed,total_users,57
mixed,total_users,3496
mixed,total_users,1572
mixed,total_users,898
mixed,total_users,505
mixed,total_users,822
mixed,total_users,66
mixed,total_users,519
mixed,total_users,2
mixed,total_users,330
mixed,total_users,266
mixed,total_users,695
mixed,total_users,4166
mixed,total_users,2587
mixed,total_users,640
mixed,total_users,4563
mixed,total_users,3007
mixed,total_users,2221
mixed,total_users,16
mixed,total_users,874
mixed,total_users,14
mixed,total_users,397
mixed,total_users,828
mixed,total_users,182
mixed,total_users,533
mixed,total_users,2690
mixed,total_users,419
mixed,total_users,6628
mixed,total_users,2919
mixed,total_users,11413
mixed,total_users,2108
mixed,total_users,18
mixed,total_users,15186
mixed,total_users,82
mixed,total_users,149
mixed,total_users,167
mixed,total_users,1224
mixed,total_users,665
mixed,total_users,570
mixed,total_users,4374
mixed,total_users,9
mixed,total_users,15
mixed,total_users,2769
mixed,total_users,369
mixed,total_users,670
mixed,total_users,879
mixed,total_users,8962
mixed,total_users,973
mixed,total_users,16
mixed,total_users,1052
mixed,total_users,4279
mixed,total_users,9669
mixed,total_users,13341
mixed,total_users,12541
mixed,total_users,889
mixed,total_users,10848
mixed,total_users,242
mixed,total_users,19
mixed,total_users,5355
mixed,total_users,312
mixed,total_users,5
mixed,total_users,549
mixed,total_users,1302
mixed,total_users,111
mixed,total_users,203
mixed,total_users,662
mixed,total_users,317
mixed,total_users,1374
mixed,total_users,17372
mixed,total_users,1794
mixed,total_users,48457
mixed,total_users,599
mixed,total_users,1817
mixed,total_users,266
mixed,total_users,12163
mixed,total_users,356
mixed,total_users,2357
mixed,total_users,1034
mixed,total_users,1866
mixed,total_users,2434
mixed,total_users,11693
mixed,total_users,12121
mixed,total_users,135
mixed,total_users,6949
mixed,total_users,6569
mixed,total_users,5255
mixed,total_users,2081
mixed,total_users,4134
mixed,total_users,93519
mixed,total_users,2825
mixed,total_users,4385
mixed,total_users,4988
mixed,total_users,3910
mixed,total_users,219
mixed,total_users,867
mixed,total_users,9497
mixed,total_users,57
mixed,total_users,30908
mixed,total_users,322
mixed,total_users,690
mixed,total_users,1619
mixed,total_users,7954
mixed,total_users,2544
mixed,total_users,1130
mixed,total_users,2379
mixed,total_users,733
mixed,total_users,43813
mixed,total_users,2017
mixed,total_users,1265
mixed,total_users,36
mixed,total_users,4751
mixed,total_users,2405
mixed,total_users,18089
mixed,total_users,3218
mixed,total_users,2971
mixed,total_users,14629
mixed,total_users,7349
mixed,total_users,4332
mixed,total_users,1526
mixed,total_users,16297
mixed,total_users,474
mixed,total_users,4717
mixed,total_users,10633
mixed,total_users,154
mixed,total_users,3309
mixed,total_users,85
mixed,total_users,16562
mixed,total_users,1377
mixed,total_users,743
mixed,total_users,3547
mixed,total_users,745
mixed,total_users,40909
mixed,total_users,6943
mixed,total_users,8042
mixed,total_users,910
mixed,total_users,104
mixed,total_users,47323
mixed,total_users,433
mixed,total_users,6571
mixed,total_users,5151
mixed,total_users,2469
mixed,total_users,34965
mixed,total_users,8003
mixed,total_users,559
mixed,total_users,216
mixed,total_users,638
mixed,total_users,4921
mixed,total_users,4909
mixed,total_users,3246
mixed,total_users,4409
mixed,total_users,4957
mixed,total_users,1100
mixed,total_users,2458
mixed,total_users,634
mixed,total_users,308
mixed,total_users,360
mixed,total_users,1177
mixed,total_users,2379
mixed,total_users,2971
mixed,total_users,901
mixed,total_users,1811
mixed,total_users,3182
mixed,total_users,4171
mixed,total_users,21966
mixed,total_users,6107
mixed,total_users,193
mixed,total_users,1010
mixed,total_users,1112
mixed,total_users,864
mixed,total_users,2650
mixed,total_users,1507
mixed,total_users,6553
mixed,total_users,273
mixed,total_users,5063
mixed,total_users,938
mixed,total_users,1288
mixed,total_users,781
mixed,total_users,621
mixed,total_users,3005
mixed,total_users,24220
mixed,total_users,3700
mixed,total_users,1543
mixed,total_users,27735
mixed,total_users,33
mixed,total_users,18
mixed,total_users,729
mixed,total_users,27063
mixed,total_users,1431
mixed,total_users,6847
mixed,total_users,10081
mixed,total_users,196
mixed,total_users,68
mixed,total_users,247
mixed,total_users,3362
mixed,total_users,11435
mixed,total_users,42
mixed,total_users,1606
mixed,total_users,326
mixed,total_users,30716
mixed,total_users,5962
mixed,total_users,31
mixed,total_users,72
mixed,total_users,29784
mixed,total_users,316
mixed,total_users,6520
mixed,total_users,5113
mixed,total_users,815
mixed,total_users,842
mixed,total_users,14631
mixed,total_users,1508
mixed,total_users,510
mixed,total_users,542
mixed,total_users,515
mixed,total_users,346
mixed,total_users,729
mixed,total_users,73
mixed,total_users,2350
mixed,total_users,2649
mixed,total_users,1081
mixed,total_users,4171
mixed,total_users,11763
mixed,total_users,23623
mixed,total_users,4601
mixed,total_users,1328
mixed,total_users,3729
mixed,total_users,56
mixed,total_users,822
mixed,total_users,2511
mixed,total_users,249
mixed,total_users,23993
mixed,total_users,1019
mixed,total_users,3198
mixed,total_users,284
mixed,total_users,20014
mixed,total_users,408
mixed,total_users,3151
mixed,total_users,599
mixed,total_users,32
mixed,total_users,455
mixed,total_users,370
mixed,total_users,4338
mixed,total_users,1076
mixed,total_users,6449
mixed,total_users,1261
mixed,total_users,2915
mixed,total_users,519
mixed,total_users,4593
mixed,total_users,270
mixed,total_users,3709
mixed,total_users,102
mixed,total_users,15660
mixed,total_users,1776
mixed,total_users,5217
mixed,total_users,1726
mixed,total_users,398
mixed,total_users,1610
mixed,total_users,137
mixed,total_users,3227
mixed,total_users,10662
mixed,total_users,770
mixed,total_users,981
mixed,total_users,364
mixed,total_users,119
mixed,total_users,6173
mixed,total_users,4585
mixed,total_users,14054
mixed,total_users,256
mixed,total_users,1979
mixed,total_users,177
mixed,total_users,907
mixed,total_users,3528
mixed,total_users,2086
mixed,total_users,277
mixed,total_users,404
mixed,total_users,3844
mixed,total_users,280
mixed,total_users,3377
mixed,total_users,21
mixed,total_users,2923
mixed,total_users,7871
mixed,total_users,722
mixed,total_users,2650
mixed,total_users,267
mixed,total_users,150
mixed,total_users,806
mixed,total_users,2296
mixed,total_users,212
mixed,total_users,2699
mixed,total_users,1293
mixed,total_users,1914
mixed,total_users,2543
mixed,total_users,26038
mixed,total_users,773
mixed,total_users,40105
mixed,total_users,9527
mixed,total_users,7236
mixed,total_users,502
mixed,total_users,1567
mixed,total_users,4
mixed,total_users,601
mixed,total_users,190
mixed,total_users,1851
mixed,total_users,5
mixed,total_users,30853
mixed,total_users,433
mixed,total_users,3547
mixed,total_users,443
mixed,total_users,417
mixed,total_users,4136
mixed,total_users,19126
mixed,total_users,494
mixed,total_users,16847
mixed,total_users,1508
mixed,total_users,1405
mixed,total_users,27
mixed,total_users,33
mixed,total_users,495
mixed,total_users,2
mixed,total_users,3509
mixed,total_users,326
mixed,total_users,5456
mixed,total_users,2
mixed,total_users,887
mixed,total_users,2242
mixed,total_users,1021
mixed,total_users,3
mixed,total_users,652
mixed,total_users,3354
mixed,total_users,5418
mixed,total_users,49
mixed,total_users,4015
mixed,total_users,452
mixed,total_users,9121
mixed,total_users,2
mixed,total_users,10287
mixed,total_users,393
mixed,total_users,18864
mixed,total_users,3544
mixed,total_users,13527
mixed,total_users,106
mixed,total_users,357
mixed,total_users,6938
mixed,total_users,36
mixed,total_users,2
mixed,total_users,12
mixed,total_users,136
mixed,total_users,156
mixed,total_users,6
mixed,total_users,366
mixed,total_users,442
mixed,total_users,4562
mixed,total_users,3225
mixed,total_users,4047
mixed,total_users,1222
mixed,total_users,169
mixed,total_users,4705
mixed,total_users,239
mixed,total_users,219
mixed,total_users,2116
mixed,total_users,771
mixed,total_users,140
mixed,total_users,550
mixed,total_users,326
mixed,total_users,6
mixed,total_users,545
mixed,total_users,3551
mixed,total_users,804
mixed,total_users,766
mixed,total_users,118
mixed,total_users,141
mixed,total_users,2790
mixed,total_users,2508
mixed,total_users,3804
mixed,total_users,183
mixed,total_users,23224
mixed,total_users,13114
mixed,total_users,879
mixed,total_users,10619
mixed,total_users,605
mixed,total_users,1598
mixed,total_users,5522
mixed,total_users,1966
mixed,total_users,419
mixed,total_users,1553
mixed,total_users,5095
mixed,total_users,225
mixed,total_users,20
mixed,total_users,18052
mixed,total_users,2479
mixed,total_users,38234
mixed,total_users,3535
mixed,total_users,1433
mixed,total_users,162
mixed,total_users,1760
mixed,total_users,18780
mixed,total_users,816
mixed,total_users,2232
mixed,total_users,623
mixed,total_users,9393
mixed,total_users,2740
mixed,total_users,6959
mixed,total_users,895
mixed,total_users,1814
mixed,total_users,4139
mixed,total_users,1525
mixed,total_users,1698
mixed,total_users,9181
mixed,total_users,13
mixed,total_users,6410
mixed,total_users,15258
mixed,total_users,42
mixed,total_users,4730
mixed,total_users,1247
mixed,total_users,3130
mixed,total_users,685
mixed,total_users,903
mixed,total_users,2096
mixed,total_users,25
mixed,total_users,83616
mixed,total_users,13163
mixed,total_users,442
mixed,total_users,5827
mixed,total_users,8939
mixed,total_users,3046
mixed,total_users,399
mixed,total_users,14
mixed,total_users,11109
mixed,total_users,34
mixed,total_users,8
mixed,total_users,297
mixed,total_users,198
mixed,total_users,545
mixed,total_users,16
mixed,total_users,65
mixed,total_users,39
mixed,total_users,626
mixed,total_users,2161
mixed,total_users,115
mixed,total_users,1788
mixed,total_users,5467
mixed,total_users,939
mixed,total_users,11653
mixed,total_users,178
mixed,total_users,1747
mixed,total_users,9036
mixed,total_users,9
mixed,total_users,56
mixed,total_users,30
mixed,total_users,12442
mixed,total_users,1857
mixed,total_users,678
mixed,total_users,1341
mixed,total_users,7
mixed,total_users,62
mixed,total_users,20
mixed,total_users,216
mixed,total_users,928
mixed,total_users,1248
mixed,total_users,3529
mixed,total_users,1206
mixed,total_users,514
mixed,total_users,13974
mixed,total_users,284
mixed,total_users,2750
mixed,total_users,259
mixed,total_users,197
mixed,total_users,13
mixed,total_users,6811
mixed,total_users,1607
mixed,total_users,14842
mixed,total_users,1557
mixed,total_users,1398
mixed,total_users,400
mixed,total_users,50
mixed,total_users,58883
mixed,total_users,3389
mixed,total_users,206477
mixed,total_users,761
mixed,total_users,1034
mixed,total_users,363
mixed,total_users,952
mixed,total_users,10165
mixed,total_users,7422
mixed,total_users,222
mixed,total_users,445
mixed,total_users,79844
mixed,total_users,7754
mixed,total_users,3096
mixed,total_users,197
mixed,total_users,17730
mixed,total_users,2984
mixed,total_users,3005
mixed,total_users,1526
mixed,total_users,478
mixed,total_users,937
mixed,total_users,308
mixed,total_users,253
mixed,total_users,304
mixed,total_users,10
mixed,total_users,21
mixed,total_users,944
mixed,total_users,6870
mixed,total_users,178514
mixed,total_users,2525
mixed,total_users,447
mixed,total_users,879
mixed,total_users,4731
mixed,total_users,2598
mixed,total_users,198
mixed,total_users,227
mixed,total_users,1323
mixed,total_users,3147
mixed,total_users,28
mixed,total_users,121
mixed,total_users,19790
mixed,total_users,2923
mixed,total_users,2
mixed,total_users,182349
mixed,total_users,1458
mixed,total_users,1238
mixed,total_users,1043
mixed,total_users,345
mixed,total_users,19687
mixed,total_users,941
mixed,total_users,354
mixed,total_users,631
mixed,total_users,6035
mixed,total_users,509
mixed,total_users,47
mixed,total_users,3895
mixed,total_users,219
mixed,total_users,77006
mixed,total_users,35
mixed,total_users,7760
mixed,total_users,3862
mixed,total_users,32930
mixed,total_users,8497
mixed,total_users,377
mixed,total_users,451
mixed,total_users,551
mixed,total_users,36
mixed,total_users,753
mixed,total_users,9
mixed,total_users,3686
mixed,total_users,4255
mixed,total_users,1159
mixed,total_users,618
mixed,total_users,640
mixed,total_users,3565
mixed,total_users,648
mixed,total_users,1135
mixed,total_users,226
mixed,total_users,2162
mixed,total_users,6862
mixed,total_users,3362
mixed,total_users,511
mixed,total_users,2577
mixed,total_users,5322
mixed,total_users,384
mixed,total_users,1903
mixed,total_users,4217
mixed,total_users,2821
mixed,total_users,1915
mixed,total_users,2307
mixed,total_users,195
mixed,total_users,395
mixed,total_users,43
mixed,total_users,720
mixed,total_users,626
mixed,total_users,5280
mixed,total_users,441
mixed,total_users,67
mixed,total_users,194
mixed,total_users,20547
mixed,total_users,65
mixed,total_users,1337
mixed,total_users,1204
mixed,total_users,75400
mixed,total_users,5246
mixed,total_users,22625
mixed,total_users,1343
mixed,total_users,1182
mixed,total_users,1395
mixed,total_users,2214
mixed,total_users,278
mixed,total_users,535
mixed,total_users,114
mixed,total_users,38786
mixed,total_users,2061
mixed,total_users,374
mixed,total_users,3308
mixed,total_users,694
mixed,total_users,29132
mixed,total_users,2912
mixed,total_users,55
mixed,total_users,285
mixed,total_users,884
mixed,total_users,14535
mixed,total_users,4812
mixed,total_users,303
mixed,total_users,1382
mixed,total_users,967
mixed,total_users,222
mixed,total_users,16
mixed,total_users,660
mixed,total_users,50
mixed,total_users,700
mixed,total_users,3972
mixed,total_users,4635
mixed,total_users,29398
mixed,total_users,40622
mixed,total_users,605
mixed,total_users,453
mixed,total_users,3171
mixed,total_users,4322
mixed,total_users,114189
mixed,total_users,18961
mixed,total_users,169
mixed,total_users,1226
mixed,total_users,132
mixed,total_users,617
mixed,total_users,1122
mixed,total_users,711
mixed,total_users,2669
mixed,total_users,3103
mixed,total_users,3015
mixed,total_users,3864
mixed,total_users,2473
mixed,total_users,2097
mixed,total_users,11
mixed,total_users,17507
mixed,total_users,2685
mixed,total_users,2572
mixed,total_users,599
mixed,total_users,748
mixed,total_users,5295
mixed,total_users,1320
mixed,total_users,14
mixed,total_users,2894
mixed,total_users,1866
mixed,total_users,5
mixed,total_users,31
mixed,total_users,2639
mixed,total_users,6336
mixed,total_users,566
mixed,total_users,11550
mixed,total_users,119
mixed,total_users,2121
mixed,total_users,1805
mixed,total_users,8
mixed,total_users,25
mixed,total_users,1925
mixed,total_users,65479
mixed,total_users,69
mixed,total_users,478
mixed,total_users,1171
mixed,total_users,108
mixed,total_users,1364
mixed,total_users,5141
mixed,total_users,834
mixed,total_users,624
mixed,total_users,485
mixed,total_users,874
mixed,total_users,3575
mixed,total_users,3
mixed,total_users,533
mixed,total_users,4602
mixed,total_users,141
mixed,total_users,717
mixed,total_users,201
mixed,total_users,3263
mixed,total_users,3969
mixed,total_users,263
mixed,total_users,1225
mixed,total_users,8828
mixed,total_users,9373
mixed,total_users,5685
mixed,total_users,1092
mixed,total_users,31527
mixed,total_users,8607
mixed,total_users,36455
mixed,total_users,23
mixed,total_users,1602
mixed,total_users,125
mixed,total_users,989
mixed,total_users,2544
mixed,total_users,817
mixed,total_users,3
mixed,total_users,1281
mixed,total_users,7184
mixed,total_users,19902
mixed,total_users,1646
mixed,total_users,579
mixed,total_users,1328
mixed,total_users,143
mixed,total_users,189
mixed,total_users,2560
mixed,total_users,2409
mixed,total_users,11
mixed,total_users,7
mixed,total_users,3582
mixed,total_users,5603
mixed,total_users,512
mixed,total_users,16
mixed,total_users,401
mixed,total_users,15893
mixed,total_users,1837
mixed,total_users,76
mixed,total_users,1485
mixed,total_users,32
mixed,total_users,1522
mixed,total_users,1600
mixed,total_users,3412
mixed,total_users,1097
mixed,total_users,541
mixed,total_users,47
mixed,total_users,1399
mixed,total_users,4913
mixed,total_users,387
mixed,total_users,162
mixed,total_users,643
mixed,total_users,282
mixed,total_users,750
mixed,total_users,1014
mixed,total_users,357
mixed,total_users,2
mixed,total_users,1266
mixed,total_users,4140
mixed,total_users,936
mixed,total_users,3
mixed,total_users,10
mixed,total_users,3854
mixed,total_users,1299
mixed,total_users,157
mixed,total_users,2033
mixed,total_users,2530
mixed,total_users,1047
mixed,total_users,5904
mixed,total_users,646
mixed,total_users,1350
mixed,total_users,15613
mixed,total_users,1801
mixed,total_users,1002
mixed,total_users,4088
mixed,total_users,17
mixed,total_users,6
mixed,total_users,76
mixed,total_users,385
mixed,total_users,354
mixed,total_users,3232
mixed,total_users,941
mixed,total_users,717
mixed,total_users,140
mixed,total_users,7
mixed,total_users,235
mixed,total_users,330
mixed,total_users,47
mixed,total_users,2733
mixed,total_users,1202
mixed,total_users,55
mixed,total_users,218
mixed,total_users,273
mixed,total_users,1390
mixed,total_users,108
mixed,total_users,486
mixed,total_users,2740
mixed,total_users,5540
mixed,total_users,177
mixed,total_users,460
mixed,total_users,154
mixed,total_users,3593
mixed,total_users,6996
mixed,total_users,15
mixed,total_users,1874
mixed,total_users,895
mixed,total_users,1982
mixed,total_users,32
mixed,total_users,1592
mixed,total_users,286
mixed,total_users,2467
mixed,total_users,1620
mixed,total_users,11565
mixed,total_users,2045
mixed,total_users,394
mixed,total_users,4838
mixed,total_users,1628
mixed,total_users,2716
mixed,total_users,414
mixed,total_users,4148
mixed,total_users,1854
mixed,total_users,101
mixed,total_users,937
mixed,total_users,16
mixed,total_users,506
mixed,total_users,11
mixed,total_users,262
mixed,total_users,477
mixed,total_users,741
mixed,total_users,12327
mixed,total_users,1223
mixed,total_users,222
mixed,total_users,1104
mixed,total_users,145
mixed,total_users,73
mixed,total_users,347
mixed,total_users,664
mixed,total_users,20
mixed,total_users,3627
mixed,total_users,2634
mixed,total_users,171
mixed,total_users,2039
mixed,total_users,72
mixed,total_users,36
mixed,total_users,1908
mixed,total_users,2871
mixed,total_users,69
mixed,total_users,2703
mixed,total_users,1005
mixed,total_users,574
mixed,total_users,19
mixed,total_users,521
mixed,total_users,1077
mixed,total_users,20741
mixed,total_users,826
mixed,total_users,1501
mixed,total_users,2295
mixed,total_users,13
mixed,total_users,1104
mixed,total_users,7001
mixed,total_users,495
mixed,total_users,2287
mixed,total_users,409
mixed,total_users,616
mixed,total_users,1006
mixed,total_users,1852
mixed,total_users,1961
mixed,total_users,4
mixed,total_users,3
mixed,total_users,12583
mixed,total_users,3971
mixed,total_users,563
mixed,total_users,737
mixed,total_users,1186
mixed,total_users,180
mixed,total_users,123
mixed,total_users,3289
mixed,total_users,3893
mixed,total_users,628
mixed,total_users,16912
mixed,total_users,90
mixed,total_users,547
mixed,total_users,631
mixed,total_users,1096
mixed,total_users,973
mixed,total_users,7286
mixed,total_users,27
mixed,total_users,448
mixed,total_users,9565
mixed,total_users,792
mixed,total_users,74
mixed,total_users,951
mixed,total_users,3730
mixed,total_users,695
mixed,total_users,2431
mixed,total_users,382
mixed,total_users,458
mixed,total_users,186
mixed,total_users,12617
mixed,total_users,21400
mixed,total_users,3700
mixed,total_users,4035
mixed,total_users,2350
mixed,total_users,13
mixed,total_users,380
mixed,total_users,155
mixed,total_users,80
mixed,total_users,360
mixed,total_users,78
mixed,total_users,2761
mixed,total_users,962
mixed,total_users,38567
mixed,total_users,288
mixed,total_users,1120
mixed,total_users,25389
mixed,total_users,553
mixed,total_users,43
mixed,total_users,1640
mixed,total_users,938
mixed,total_users,1057
mixed,total_users,13155
mixed,total_users,548
mixed,total_users,482
mixed,total_users,851
mixed,total_users,2493
mixed,total_users,501
mixed,total_users,34
mixed,total_users,3499
mixed,total_users,2543
mixed,total_users,118
mixed,total_users,191
mixed,total_users,205
mixed,total_users,3308
mixed,total_users,156
mixed,total_users,7118
mixed,total_users,641
mixed,total_users,735
mixed,total_users,204
mixed,total_users,8
mixed,total_users,1100
mixed,total_users,4563
mixed,total_users,620
mixed,total_users,939
mixed,total_users,5555
mixed,total_users,542
mixed,total_users,2009
mixed,total_users,4695
mixed,total_users,4415
mixed,total_users,389
mixed,total_users,194
mixed,total_users,2316
mixed,total_users,18301
mixed,total_users,8
mixed,total_users,1766
mixed,total_users,6887
mixed,total_users,16
mixed,total_users,3
mixed,total_users,541
mixed,total_users,4964
mixed,total_users,729
mixed,total_users,538
mixed,total_users,6683
mixed,total_users,1979
mixed,total_users,1334
mixed,total_users,8
mixed,total_users,22581
mixed,total_users,582
mixed,total_users,222
mixed,total_users,29
mixed,total_users,219
mixed,total_users,277
mixed,total_users,1848
mixed,total_users,695
mixed,total_users,104
mixed,total_users,1217
mixed,total_users,2232
mixed,total_users,12
mixed,total_users,1172
mixed,total_users,1900
mixed,total_users,1552
mixed,total_users,11
mixed,total_users,22673
mixed,total_users,5635
mixed,total_users,272
mixed,total_users,1649
mixed,total_users,766
mixed,total_users,3574
mixed,total_users,8158
mixed,total_users,934
mixed,total_users,5258
mixed,total_users,871
mixed,total_users,3130
mixed,total_users,37
mixed,total_users,1014
mixed,total_users,7776
mixed,total_users,7
mixed,total_users,6946
mixed,total_users,1836
mixed,total_users,318
mixed,total_users,2281
mixed,total_users,2056
mixed,total_users,63913
mixed,total_users,48142
mixed,total_users,629
mixed,total_users,17
mixed,total_users,5
mixed,total_users,2087
mixed,total_users,71987
mixed,total_users,1648
mixed,total_users,1191
mixed,total_users,5581
mixed,total_users,1792
mixed,total_users,2303
mixed,total_users,666
mixed,total_users,1548
mixed,total_users,688
mixed,total_users,2064
mixed,total_users,15373
mixed,total_users,35144
mixed,total_users,785
mixed,total_users,3847
mixed,total_users,81
mixed,total_users,4929
mixed,total_users,9475
mixed,total_users,489
mixed,total_users,3625
mixed,total_users,669
mixed,total_users,12361
mixed,total_users,912
mixed,total_users,150100
mixed,total_users,161
mixed,total_users,36
mixed,total_users,480
mixed,total_users,712
mixed,total_users,1011
mixed,total_users,3531
mixed,total_users,22
mixed,total_users,562
mixed,total_users,712
mixed,total_users,523
mixed,total_users,89
mixed,total_users,1017
mixed,total_users,1924
mixed,total_users,1627
mixed,total_users,212
mixed,total_users,544
mixed,total_users,692
mixed,total_users,3922
mixed,total_users,357
mixed,total_users,464
mixed,total_users,47
mixed,total_users,1405
mixed,total_users,2643
mixed,total_users,14
mixed,total_users,1172
mixed,total_users,3324
mixed,total_users,51
mixed,total_users,520
mixed,total_users,302
mixed,total_users,47
mixed,total_users,621
mixed,total_users,510
mixed,total_users,118
mixed,total_users,658
mixed,total_users,90
mixed,total_users,34071
mixed,total_users,53
mixed,total_users,381
mixed,total_users,19
mixed,total_users,246
mixed,total_users,765
mixed,total_users,263
mixed,total_users,5996
mixed,total_users,908
mixed,total_users,633
mixed,total_users,3705
mixed,total_users,411
mixed,total_users,11144
mixed,total_users,6321
mixed,total_users,310
mixed,total_users,183
mixed,total_users,6
mixed,total_users,3685
mixed,total_users,28
mixed,total_users,233
mixed,total_users,36
mixed,total_users,2928
mixed,total_users,350
mixed,total_users,12861
mixed,total_users,25593
mixed,total_users,293
mixed,total_users,1746
mixed,total_users,1104
mixed,total_users,2280
mixed,total_users,667
mixed,total_users,176
mixed,total_users,52
mixed,total_users,12273
mixed,total_users,1989
mixed,total_users,355
mixed,total_users,332
mixed,total_users,806
mixed,total_users,2096
mixed,total_users,2495
mixed,total_users,146
mixed,total_users,26
mixed,total_users,5155
mixed,total_users,2148
mixed,total_users,2651
mixed,total_users,2051
mixed,total_users,17
mixed,total_users,1374
mixed,total_users,3457
mixed,total_users,1130
mixed,total_users,2677
mixed,total_users,50
mixed,total_users,88
mixed,total_users,825
mixed,total_users,404
mixed,total_users,714
mixed,total_users,7404
mixed,total_users,1129
mixed,total_users,393
mixed,total_users,1326
mixed,total_users,836
mixed,total_users,6293
mixed,total_users,201
mixed,total_users,254
mixed,total_users,4156
mixed,total_users,56
mixed,total_users,1628
mixed,total_users,616
mixed,total_users,596
mixed,total_users,856
mixed,total_users,3570
mixed,total_users,1803
mixed,total_users,735
mixed,total_users,7418
mixed,total_users,199
mixed,total_users,995
mixed,total_users,258
mixed,total_users,1123
mixed,total_users,1629
mixed,total_users,69
mixed,total_users,2157
mixed,total_users,54047
mixed,total_users,779
mixed,total_users,1850
mixed,total_users,46558
mixed,total_users,88
mixed,total_users,9520
mixed,total_users,389
mixed,total_users,2851
mixed,total_users,374
mixed,total_users,475
mixed,total_users,363
mixed,total_users,32
mixed,total_users,1841
mixed,total_users,1366
mixed,total_users,311
mixed,total_users,4545
mixed,total_users,1965
mixed,total_users,78
mixed,total_users,3582
mixed,total_users,1696
mixed,total_users,632
mixed,total_users,302
mixed,total_users,1578
mixed,total_users,3
mixed,total_users,50
mixed,total_users,796
mixed,total_users,357
mixed,total_users,1920
mixed,total_users,211
mixed,total_users,1039
mixed,total_users,649
mixed,total_users,2459
mixed,total_users,1311
mixed,total_users,2420
mixed,total_users,442
mixed,total_users,102
mixed,total_users,1064
mixed,total_users,96
mixed,total_users,43
mixed,total_users,3747
mixed,total_users,852
mixed,total_users,209
mixed,total_users,3933
mixed,total_users,439
mixed,total_users,1530
mixed,total_users,699
mixed,total_users,505
mixed,total_users,821
mixed,total_users,922
mixed,total_users,36
mixed,total_users,822
mixed,total_users,2967
mixed,total_users,1310
mixed,total_users,6584
mixed,total_users,695
mixed,total_users,210
mixed,total_users,83
mixed,total_users,4260
mixed,total_users,408
mixed,total_users,2909
mixed,total_users,3942
mixed,total_users,7
mixed,total_users,10393
mixed,total_users,3
mixed,total_users,701
mixed,total_users,199
mixed,total_users,17135
mixed,total_users,634
mixed,total_users,1856
mixed,total_users,1462
mixed,total_users,348
mixed,total_users,498
mixed,total_users,282
mixed,total_users,3297
mixed,total_users,82
mixed,total_users,7
mixed,total_users,234
mixed,total_users,16909
mixed,total_users,1679
mixed,total_users,9
mixed,total_users,1380
mixed,total_users,503
mixed,total_users,10
mixed,total_users,1558
mixed,total_users,1942
mixed,total_users,1622
mixed,total_users,117
mixed,total_users,1674
mixed,total_users,1000
mixed,total_users,6746
mixed,total_users,123
mixed,total_users,26
mixed,total_users,47981
mixed,total_users,56
mixed,total_users,22900
mixed,total_users,2319
mixed,total_users,683
mixed,total_users,1148
mixed,total_users,6
mixed,total_users,2990
mixed,total_users,2176
mixed,total_users,558
mixed,total_users,565
mixed,total_users,389
mixed,total_users,15301
mixed,total_users,25
mixed,total_users,1655
mixed,total_users,379
mixed,total_users,4123
mixed,total_users,673
mixed,total_users,113
mixed,total_users,1019
mixed,total_users,181
mixed,total_users,184
mixed,total_users,8003
mixed,total_users,293
mixed,total_users,22
mixed,total_users,729
mixed,total_users,152
mixed,total_users,146
mixed,total_users,791
mixed,total_users,191
mixed,total_users,50740
mixed,total_users,2655
mixed,total_users,654
mixed,total_users,179
mixed,total_users,859
mixed,total_users,584
mixed,total_users,3563
mixed,total_users,2371
mixed,total_users,257
mixed,total_users,116
mixed,total_users,8218
mixed,total_users,24782
mixed,total_users,338
mixed,total_users,533
mixed,total_users,690
mixed,total_users,360
mixed,total_users,353
mixed,total_users,672
mixed,total_users,488
mixed,total_users,2216
mixed,total_users,1305
mixed,total_users,2149
mixed,total_users,546
mixed,total_users,7039
mixed,total_users,6776
mixed,total_users,309
mixed,total_users,7
mixed,total_users,471
mixed,total_users,2715
mixed,total_users,566
mixed,total_users,62
mixed,total_users,2971
mixed,total_users,10334
mixed,total_users,285
mixed,total_users,1119
mixed,total_users,980
mixed,total_users,256
mixed,total_users,187
mixed,total_users,142
mixed,total_users,2366
mixed,total_users,3193
mixed,total_users,34
mixed,total_users,39
mixed,total_users,362
mixed,total_users,2866
mixed,total_users,1759
mixed,total_users,3241
mixed,total_users,6
mixed,total_users,2168
mixed,total_users,2129
mixed,total_users,11
mixed,total_users,217
mixed,total_users,1373
mixed,total_users,362
mixed,total_users,846
mixed,total_users,276
mixed,total_users,1797
mixed,total_users,251
mixed,total_users,219
mixed,total_users,746
mixed,total_users,372
mixed,total_users,1166
mixed,total_users,778
mixed,total_users,6223
mixed,total_users,357
mixed,total_users,328
mixed,total_users,780
mixed,total_users,41
mixed,total_users,2346
mixed,total_users,10863
mixed,total_users,749
mixed,total_users,168
mixed,total_users,21992
mixed,total_users,5696
mixed,total_users,12656
mixed,total_users,3
mixed,total_users,226
mixed,total_users,6951
mixed,total_users,6392
mixed,total_users,4122
mixed,total_users,8
mixed,total_users,6229
mixed,total_users,3045
mixed,total_users,18
mixed,total_users,2617
mixed,total_users,24
mixed,total_users,7
mixed,total_users,335
mixed,total_users,3615
mixed,total_users,2850
mixed,total_users,10691
mixed,total_users,992
mixed,total_users,2238
mixed,total_users,1111
mixed,total_users,258
mixed,total_users,688
mixed,total_users,50705
mixed,total_users,460
mixed,total_users,2058
mixed,total_users,4608
mixed,total_users,839
mixed,total_users,265
mixed,total_users,116
mixed,total_users,639
mixed,total_users,93
mixed,total_users,269
mixed,total_users,14783
mixed,total_users,168664
mixed,total_users,2864
mixed,total_users,325
mixed,total_users,411
mixed,total_users,1248
mixed,total_users,185
mixed,total_users,406
mixed,total_users,629
mixed,total_users,288
mixed,total_users,196
mixed,total_users,7164
mixed,total_users,1111
mixed,total_users,1534
mixed,total_users,979
mixed,total_users,4418
mixed,total_users,1303
mixed,total_users,94
mixed,total_users,224
mixed,total_users,163
mixed,total_users,1713
mixed,total_users,1654
mixed,total_users,1235
mixed,total_users,6
mixed,total_users,36000
mixed,total_users,336
mixed,total_users,3888
mixed,total_users,6126
mixed,total_users,4509
mixed,total_users,177
mixed,total_users,1269
mixed,total_users,2538
mixed,total_users,318
mixed,total_users,169
mixed,total_users,58
mixed,total_users,2896
mixed,total_users,389
mixed,total_users,13979
mixed,total_users,2825
mixed,total_users,1115
mixed,total_users,234
mixed,total_users,154
mixed,total_users,62
mixed,total_users,1015
mixed,total_users,197
mixed,total_users,456
mixed,total_users,2501
mixed,total_users,413
mixed,total_users,317
mixed,total_users,11468
mixed,total_users,5063
mixed,total_users,357
mixed,total_users,73
mixed,total_users,988
mixed,total_users,305
mixed,total_users,677
mixed,total_users,45
mixed,total_users,330
mixed,total_users,19
mixed,total_users,827
mixed,total_users,3535
mixed,total_users,19
mixed,total_users,306
mixed,total_users,1630
mixed,total_users,82
mixed,total_users,1660
mixed,total_users,673
mixed,total_users,2071
mixed,total_users,1527
mixed,total_users,26279
mixed,total_users,636
mixed,total_users,168
mixed,total_users,1236
mixed,total_users,431
mixed,total_users,18
mixed,total_users,536
mixed,total_users,39
mixed,total_users,160
mixed,total_users,18173
mixed,total_users,4028
mixed,total_users,25041
mixed,total_users,71
mixed,total_users,343
mixed,total_users,360
mixed,total_users,1057
mixed,total_users,1743
mixed,total_users,842
mixed,total_users,1033
mixed,total_users,18
mixed,total_users,1679
mixed,total_users,340
mixed,total_users,68
mixed,total_users,2981
mixed,total_users,94
mixed,total_users,135
mixed,total_users,29
mixed,total_users,476
mixed,total_users,85
mixed,total_users,24
mixed,total_users,2259
mixed,total_users,477
mixed,total_users,6110
mixed,total_users,16
mixed,total_users,129
mixed,total_users,685
mixed,total_users,652
mixed,total_users,31645
mixed,total_users,271
mixed,total_users,772
mixed,total_users,559
mixed,total_users,77
mixed,total_users,18
mixed,total_users,307
mixed,total_users,3898
mixed,total_users,167
mixed,total_users,745
mixed,total_users,1802
mixed,total_users,1738
mixed,total_users,8894
mixed,total_users,260
mixed,total_users,384
mixed,total_users,2092
mixed,total_users,353
mixed,total_users,1894
mixed,total_users,476
mixed,total_users,2
mixed,total_users,1145
mixed,total_users,3553
mixed,total_users,26
mixed,total_users,65
mixed,total_users,3931
mixed,total_users,134
mixed,total_users,170
mixed,total_users,121
mixed,total_users,81
mixed,total_users,1019
mixed,total_users,137
mixed,total_users,1621
mixed,total_users,166
mixed,total_users,663
mixed,total_users,881
mixed,total_users,397
mixed,total_users,1374
mixed,total_users,180
mixed,total_users,11
mixed,total_users,713
mixed,total_users,966
mixed,total_users,746
mixed,total_users,43
mixed,total_users,15233
mixed,total_users,2292
mixed,total_users,361
mixed,total_users,3368
mixed,total_users,454
mixed,total_users,257
mixed,total_users,2310
mixed,total_users,2055
mixed,total_users,231
mixed,total_users,4923
mixed,total_users,212
mixed,total_users,6532
mixed,total_users,300
mixed,total_users,118
mixed,total_users,1222
mixed,total_users,258
mixed,total_users,17
mixed,total_users,3696
mixed,total_users,1230
mixed,total_users,541
mixed,total_users,3191
mixed,total_users,366
mixed,total_users,378
mixed,total_users,1067
mixed,total_users,18
mixed,total_users,82
mixed,total_users,76
mixed,total_users,1707
mixed,total_users,4463
mixed,total_users,96
mixed,total_users,76559
mixed,total_users,57
mixed,total_users,743
mixed,total_users,68
mixed,total_users,71
mixed,total_users,234
mixed,total_users,606
mixed,total_users,111
mixed,total_users,47
mixed,total_users,190
mixed,total_users,33
mixed,total_users,2088
mixed,total_users,323
mixed,total_users,1129
mixed,total_users,1623
mixed,total_users,1248
mixed,total_users,282
mixed,total_users,675
mixed,total_users,19
mixed,total_users,171
mixed,total_users,1264
mixed,total_users,79
mixed,total_users,79
mixed,total_users,211
mixed,total_users,2787
mixed,total_users,2724
mixed,total_users,37
mixed,total_users,62
mixed,total_users,140
mixed,total_users,256
mixed,total_users,202
mixed,total_users,16
mixed,total_users,8
mixed,total_users,4086
mixed,total_users,205
mixed,total_users,639
mixed,total_users,824
mixed,total_users,1496
mixed,total_users,45
mixed,total_users,561
mixed,total_users,120
mixed,total_users,407
mixed,total_users,1261
mixed,total_users,161
mixed,total_users,18
mixed,total_users,8381
mixed,total_users,1588
mixed,total_users,389
mixed,total_users,17
mixed,total_users,136
mixed,total_users,312
mixed,total_users,451
mixed,total_users,2490
mixed,total_users,16
mixed,total_users,4295
mixed,total_users,4608
mixed,total_users,212
mixed,total_users,449
mixed,total_users,4212
mixed,total_users,88
mixed,total_users,383
mixed,total_users,356
mixed,total_users,14
mixed,total_users,9
mixed,total_users,169
mixed,total_users,9609
mixed,total_users,6117
mixed,total_users,174
mixed,total_users,2465
mixed,total_users,173
mixed,total_users,152
mixed,total_users,10026
mixed,total_users,1223
mixed,total_users,406
mixed,total_users,363
mixed,total_users,3707
mixed,total_users,313
mixed,total_users,75
mixed,total_users,130
mixed,total_users,1431
mixed,total_users,738
mixed,total_users,984
mixed,total_users,4289
mixed,total_users,137
mixed,total_users,255
mixed,total_users,186
mixed,total_users,315
mixed,total_users,1557
mixed,total_users,545
mixed,total_users,180
mixed,total_users,190
mixed,total_users,594
mixed,total_users,639
mixed,total_users,512
mixed,total_users,351
mixed,total_users,440
mixed,total_users,326
mixed,total_users,172
mixed,total_users,3553
mixed,total_users,686
mixed,total_users,1082
mixed,total_users,5
mixed,total_users,1689
mixed,total_users,5294
mixed,total_users,31
mixed,total_users,4958
mixed,total_users,2372
mixed,total_users,6151
mixed,total_users,5
mixed,total_users,240
mixed,total_users,241
mixed,total_users,1886
mixed,total_users,167
mixed,total_users,300
mixed,total_users,220
mixed,total_users,13
mixed,total_users,66
mixed,total_users,2031
mixed,total_users,348
mixed,total_users,164
mixed,total_users,267
mixed,total_users,14
mixed,total_users,183
mixed,total_users,1454
mixed,total_users,2341
mixed,total_users,100
mixed,total_users,3727
mixed,total_users,3
mixed,total_users,1548
mixed,total_users,251
mixed,total_users,108
mixed,total_users,19452
mixed,total_users,8055
mixed,total_users,339
mixed,total_users,162
mixed,total_users,479
mixed,total_users,7132
mixed,total_users,1066
mixed,total_users,390
mixed,total_users,1340
mixed,total_users,425
mixed,total_users,16
mixed,total_users,271
mixed,total_users,6767
mixed,total_users,30
mixed,total_users,1781
mixed,total_users,1533
mixed,total_users,4658
mixed,total_users,42
mixed,total_users,8
mixed,total_users,3862
mixed,total_users,1470
mixed,total_users,400
mixed,total_users,291
mixed,total_users,5606
mixed,total_users,157
mixed,total_users,128
mixed,total_users,591
mixed,total_users,96
mixed,total_users,36
mixed,total_users,265
mixed,total_users,142
mixed,total_users,136
mixed,total_users,13715
mixed,total_users,599
mixed,total_users,861
mixed,total_users,1073
mixed,total_users,36
mixed,total_users,54
mixed,total_users,1735
mixed,total_users,77
mixed,total_users,59
mixed,total_users,72
mixed,total_users,2466
mixed,total_users,698
mixed,total_users,323
mixed,total_users,86
mixed,total_users,68
mixed,total_users,4520
mixed,total_users,898
mixed,total_users,544
mixed,total_users,1602
mixed,total_users,717
mixed,total_users,307
mixed,total_users,49
mixed,total_users,29
mixed,total_users,1447
mixed,total_users,54
mixed,total_users,3487
mixed,total_users,54
mixed,total_users,3
mixed,total_users,55
mixed,total_users,1704
mixed,total_users,6189
mixed,total_users,75
mixed,total_users,512
mixed,total_users,8884
mixed,total_users,9
mixed,total_users,52
mixed,total_users,229
mixed,total_users,37
mixed,total_users,905
mixed,total_users,52
mixed,total_users,18
mixed,total_users,189
mixed,total_users,7
mixed,total_users,4
mixed,total_users,8
mixed,total_users,592
mixed,total_users,311
mixed,total_users,11884
mixed,total_users,32953
mixed,total_users,7
mixed,total_users,27
mixed,total_users,2934
mixed,total_users,401
mixed,total_users,1642
mixed,total_users,983
mixed,total_users,495
mixed,total_users,25
mixed,total_users,658
mixed,total_users,136
mixed,total_users,3
mixed,total_users,102
mixed,total_users,20
mixed,total_users,333
mixed,total_users,140
mixed,total_users,7
mixed,total_users,2244
mixed,total_users,553
mixed,total_users,6932
mixed,total_users,403
mixed,total_users,93
mixed,total_users,2129
mixed,total_users,862
mixed,total_users,52
mixed,total_users,199
mixed,total_users,43
mixed,total_users,35
mixed,total_users,41
mixed,total_users,251
mixed,total_users,854
mixed,total_users,1864
mixed,total_users,9127
mixed,total_users,92
mixed,total_users,484
mixed,total_users,408
mixed,total_users,4386
mixed,total_users,1947
mixed,total_users,31
mixed,total_users,609
mixed,total_users,723
mixed,total_users,8
mixed,total_users,5
mixed,total_users,416
mixed,total_users,22
mixed,total_users,115
mixed,total_users,22756
mixed,total_users,11
mixed,total_users,718
mixed,total_users,1107
mixed,total_users,14
mixed,total_users,273
mixed,total_users,8
mixed,total_users,4
mixed,total_users,1031
mixed,total_users,105
mixed,total_users,5
mixed,total_users,90
mixed,total_users,6718
mixed,total_users,666
mixed,total_users,1087
mixed,total_users,6599
mixed,total_users,1459
mixed,total_users,2957
mixed,total_users,546
mixed,total_users,1144
mixed,total_users,1543
mixed,total_users,18343
mixed,total_users,291
mixed,total_users,406
mixed,total_users,431
mixed,total_users,123
mixed,total_users,842
mixed,total_users,291
mixed,total_users,159
mixed,total_users,510
mixed,total_users,280
mixed,total_users,168
mixed,total_users,178
mixed,total_users,59
mixed,total_users,3358
mixed,total_users,4170
mixed,total_users,4723
mixed,total_users,87
mixed,total_users,41
mixed,total_users,610
mixed,total_users,1510
mixed,total_users,169
mixed,total_users,4043
mixed,total_users,223
mixed,total_users,85
mixed,total_users,969
mixed,total_users,1254
mixed,total_users,365
mixed,total_users,209
mixed,total_users,503
mixed,total_users,2248
mixed,total_users,6189
mixed,total_users,505
mixed,total_users,609
mixed,total_users,1152
mixed,total_users,30383
mixed,total_users,82
mixed,total_users,34634
mixed,total_users,651
mixed,total_users,118556
mixed,total_users,1223
mixed,total_users,59
mixed,total_users,1510
mixed,total_users,16
mixed,total_users,9178
mixed,total_users,889
mixed,total_users,76
mixed,total_users,26
mixed,total_users,280
mixed,total_users,282
mixed,total_users,721
mixed,total_users,5429
mixed,total_users,106
mixed,total_users,138
mixed,total_users,82
mixed,total_users,80
mixed,total_users,1089
mixed,total_users,407
mixed,total_users,31
mixed,total_users,593
mixed,total_users,142
mixed,total_users,445
mixed,total_users,125
mixed,total_users,2
mixed,total_users,142115
mixed,total_users,55
mixed,total_users,17
mixed,total_users,33
mixed,total_users,7177
mixed,total_users,3
mixed,total_users,159
mixed,total_users,1651
mixed,total_users,75095
mixed,total_users,23
mixed,total_users,34
mixed,total_users,122
mixed,total_users,364
mixed,total_users,14602
mixed,total_users,563
mixed,total_users,41
mixed,total_users,388
mixed,total_users,20264
mixed,total_users,497
mixed,total_users,53
mixed,total_users,30286
mixed,total_users,132
mixed,total_users,463
mixed,total_users,109
mixed,total_users,189
mixed,total_users,136
mixed,total_users,1815
mixed,total_users,1772
mixed,total_users,1984
mixed,total_users,96
mixed,total_users,305
mixed,total_users,142
mixed,total_users,1219
mixed,total_users,198
mixed,total_users,86
mixed,total_users,14683
mixed,total_users,1343
mixed,total_users,907
mixed,total_users,266
mixed,total_users,311
mixed,total_users,360
mixed,total_users,1384
mixed,total_users,157
mixed,total_users,2950
mixed,total_users,143
mixed,total_users,511
mixed,total_users,1021
mixed,total_users,172
mixed,total_users,186
mixed,total_users,216
mixed,total_users,1481
mixed,total_users,8938
mixed,total_users,172
mixed,total_users,579
mixed,total_users,451
mixed,total_users,1008
mixed,total_users,5472
mixed,total_users,732
mixed,total_users,39
mixed,total_users,2156
mixed,total_users,189
mixed,total_users,67
mixed,total_users,4062
mixed,total_users,1474
mixed,total_users,546
mixed,total_users,363
mixed,total_users,161
mixed,total_users,794
mixed,total_users,111
mixed,total_users,1115
mixed,total_users,2603
mixed,total_users,196
mixed,total_users,25
mixed,total_users,101
mixed,total_users,327
mixed,total_users,2724
mixed,total_users,1541
mixed,total_users,1614
mixed,total_users,3
mixed,total_users,723
mixed,total_users,2
mixed,total_users,4007
mixed,total_users,105
mixed,total_users,1011
mixed,total_users,451
mixed,total_users,1627
mixed,total_users,203
mixed,total_users,702
mixed,total_users,499
mixed,total_users,2123
mixed,total_users,915
mixed,total_users,505
mixed,total_users,222
mixed,total_users,2
mixed,total_users,141
mixed,total_users,678
mixed,total_users,144
mixed,total_users,109
mixed,total_users,60
mixed,total_users,51
mixed,total_users,365
mixed,total_users,1073
mixed,total_users,192
mixed,total_users,19
mixed,total_users,925
mixed,total_users,82
mixed,total_users,45
mixed,total_users,1010
mixed,total_users,201
mixed,total_users,45
mixed,total_users,216
mixed,total_users,29
mixed,total_users,2563
mixed,total_users,13
mixed,total_users,4979
mixed,total_users,626
mixed,total_users,2
mixed,total_users,372
mixed,total_users,2063
mixed,total_users,12
mixed,total_users,98
mixed,total_users,632
mixed,total_users,51
mixed,total_users,645
mixed,total_users,191
mixed,total_users,5761
mixed,total_users,2255
mixed,total_users,537
mixed,total_users,117
mixed,total_users,238
mixed,total_users,622
mixed,total_users,965
mixed,total_users,2489
mixed,total_users,486
mixed,total_users,28
mixed,total_users,90
mixed,total_users,5868
mixed,total_users,146
mixed,total_users,31
mixed,total_users,43
mixed,total_users,570
mixed,total_users,619
mixed,total_users,87
mixed,total_users,190
mixed,total_users,180
mixed,total_users,202
mixed,total_users,7679
mixed,total_users,370
mixed,total_users,315
mixed,total_users,537
mixed,total_users,45
mixed,total_users,9204
mixed,total_users,238
mixed,total_users,579
mixed,total_users,737
mixed,total_users,50
mixed,total_users,60
mixed,total_users,124
mixed,total_users,85
mixed,total_users,438
mixed,total_users,4609
mixed,total_users,270
mixed,total_users,73
mixed,total_users,331
mixed,total_users,382
mixed,total_users,1558
mixed,total_users,25
mixed,total_users,169
mixed,total_users,940
mixed,total_users,7
mixed,total_users,1072
mixed,total_users,4688
mixed,total_users,10854
mixed,total_users,35
mixed,total_users,1469
mixed,total_users,704
mixed,total_users,16023
mixed,total_users,40
mixed,total_users,3
mixed,total_users,360
mixed,total_users,2
mixed,total_users,3510
mixed,total_users,29
mixed,total_users,585
mixed,total_users,1350
mixed,total_users,126
mixed,total_users,279
mixed,total_users,492
mixed,total_users,950
mixed,total_users,2042
mixed,total_users,375
mixed,total_users,1998
mixed,total_users,715
mixed,total_users,322
mixed,total_users,48
mixed,total_users,286
mixed,total_users,547
mixed,total_users,796
mixed,total_users,39
mixed,total_users,17
mixed,total_users,11648
mixed,total_users,249
mixed,total_users,947
mixed,total_users,3117
mixed,total_users,1652
mixed,total_users,188
mixed,total_users,47
mixed,total_users,1458
mixed,total_users,16
mixed,total_users,3193
mixed,total_users,10181
mixed,total_users,123
mixed,total_users,486
mixed,total_users,16509
mixed,total_users,309
mixed,total_users,18124
mixed,total_users,10
mixed,total_users,1034
mixed,total_users,6678
mixed,total_users,28
mixed,total_users,808
mixed,total_users,208
mixed,total_users,69
mixed,total_users,12
mixed,total_users,351
mixed,total_users,409
mixed,total_users,55
mixed,total_users,8728
mixed,total_users,1531
mixed,total_users,2062
mixed,total_users,93
mixed,total_users,673
mixed,total_users,603
mixed,total_users,447
mixed,total_users,118
mixed,total_users,104
mixed,total_users,3000
mixed,total_users,225
mixed,total_users,2911
mixed,total_users,476
mixed,total_users,1326
mixed,total_users,1182
mixed,total_users,649
mixed,total_users,8
mixed,total_users,133
mixed,total_users,3557
mixed,total_users,520
mixed,total_users,444
mixed,total_users,731
mixed,total_users,177
mixed,total_users,95
mixed,total_users,43
mixed,total_users,102
mixed,total_users,8568
mixed,total_users,366
mixed,total_users,14
mixed,total_users,94767
mixed,total_users,291
mixed,total_users,5
mixed,total_users,5440
mixed,total_users,1536
mixed,total_users,2955
mixed,total_users,442
mixed,total_users,1647
mixed,total_users,24
mixed,total_users,18460
mixed,total_users,1215
mixed,total_users,564
mixed,total_users,43
mixed,total_users,163
mixed,total_users,1837
mixed,total_users,277
mixed,total_users,426
mixed,total_users,1956
mixed,total_users,8104
mixed,total_users,2927
mixed,total_users,170
mixed,total_users,7126
mixed,total_users,4100
mixed,total_users,117
mixed,total_users,6066
mixed,total_users,449
mixed,total_users,2482
mixed,total_users,287
mixed,total_users,21
mixed,total_users,94
mixed,total_users,213
mixed,total_users,17
mixed,total_users,535
mixed,total_users,18
mixed,total_users,5280
mixed,total_users,2096
mixed,total_users,29
mixed,total_users,690
mixed,total_users,1567
mixed,total_users,61
mixed,total_users,1864
mixed,total_users,143
mixed,total_users,1022
mixed,total_users,3270
mixed,total_users,520
mixed,total_users,3233
mixed,total_users,11250
mixed,total_users,612
mixed,total_users,219
mixed,total_users,834
mixed,total_users,205
mixed,total_users,52
mixed,total_users,105
mixed,total_users,4423
mixed,total_users,575
mixed,total_users,71
mixed,total_users,185
mixed,total_users,139
mixed,total_users,36
mixed,total_users,5513
mixed,total_users,6486
mixed,total_users,79
mixed,total_users,30
mixed,total_users,61
mixed,total_users,205
mixed,total_users,97
mixed,total_users,96
mixed,total_users,470
mixed,total_users,6769
mixed,total_users,708
mixed,total_users,23830
mixed,total_users,2682
mixed,total_users,7958
mixed,total_users,130
mixed,total_users,3441
mixed,total_users,104
mixed,total_users,503
mixed,total_users,8
mixed,total_users,124
mixed,total_users,132
mixed,total_users,88
mixed,total_users,788
mixed,total_users,1483
mixed,total_users,1309
mixed,total_users,344
mixed,total_users,85
mixed,total_users,48
mixed,total_users,48
mixed,total_users,244
mixed,total_users,1446
mixed,total_users,183
mixed,total_users,113
mixed,total_users,94
mixed,total_users,54
mixed,total_users,2341
mixed,total_users,2392
mixed,total_users,69
mixed,total_users,11422
mixed,total_users,4187
mixed,total_users,33
mixed,total_users,286
mixed,total_users,2745
mixed,total_users,4100
mixed,total_users,1941
mixed,total_users,313
mixed,total_users,501
mixed,total_users,116
mixed,total_users,121
mixed,total_users,27
mixed,total_users,50
mixed,total_users,172
mixed,total_users,96
mixed,total_users,27
mixed,total_users,336
mixed,total_users,68
mixed,total_users,3
mixed,total_users,778
mixed,total_users,326
mixed,total_users,96
mixed,total_users,6
mixed,total_users,111
mixed,total_users,134
mixed,total_users,186
mixed,total_users,89
mixed,total_users,927
mixed,total_users,1829
mixed,total_users,1491
mixed,total_users,1021
mixed,total_users,94
mixed,total_users,107
mixed,total_users,141
mixed,total_users,235
mixed,total_users,72
mixed,total_users,129
mixed,total_users,1183
mixed,total_users,57000
mixed,total_users,450
mixed,total_users,48
mixed,total_users,2
mixed,total_users,24
mixed,total_users,30
mixed,total_users,5857
mixed,total_users,61
mixed,total_users,265
mixed,total_users,40
mixed,total_users,599
mixed,total_users,255
mixed,total_users,656
mixed,total_users,552
mixed,total_users,4716
mixed,total_users,255
mixed,total_users,117
mixed,total_users,269
mixed,total_users,20
mixed,total_users,870
mixed,total_users,49
mixed,total_users,27
mixed,total_users,24
mixed,total_users,243
mixed,total_users,618
mixed,total_users,10
mixed,total_users,5
mixed,total_users,10
mixed,total_users,12
mixed,total_users,511
mixed,total_users,1392
mixed,total_users,149
mixed,total_users,453
mixed,total_users,29
mixed,total_users,10
mixed,total_users,74
mixed,total_users,6641
mixed,total_users,482
mixed,total_users,207
mixed,total_users,354
mixed,total_users,98
mixed,total_users,615
mixed,total_users,40
mixed,total_users,7
mixed,total_users,12
mixed,total_users,4
mixed,total_users,71
mixed,total_users,152
mixed,total_users,48
mixed,total_users,443
mixed,total_users,18
mixed,total_users,75
mixed,total_users,2269
mixed,total_users,30093
mixed,total_users,26
mixed,total_users,294
mixed,total_users,484
mixed,total_users,970
mixed,total_users,1163
mixed,total_users,519
mixed,total_users,768
mixed,total_users,1616
mixed,total_users,398
mixed,total_users,607
mixed,total_users,95
mixed,total_users,29
mixed,total_users,369
mixed,total_users,51
mixed,total_users,5044
mixed,total_users,53
mixed,total_users,2391
mixed,total_users,30
mixed,total_users,4160
mixed,total_users,50
mixed,total_users,47
mixed,total_users,695
mixed,total_users,212
mixed,total_users,325
mixed,total_users,86
mixed,total_users,2665
mixed,total_users,3
mixed,total_users,205
mixed,total_users,2537
mixed,total_users,22
mixed,total_users,753
mixed,total_users,284
mixed,total_users,259
mixed,total_users,30
mixed,total_users,242
mixed,total_users,68
mixed,total_users,7
mixed,total_users,150
mixed,total_users,828
mixed,total_users,1024
mixed,total_users,235
mixed,total_users,858
mixed,total_users,13
mixed,total_users,63
mixed,total_users,868
mixed,total_users,3
mixed,total_users,163
mixed,total_users,40
mixed,total_users,57
mixed,total_users,30
mixed,total_users,165
mixed,total_users,2
mixed,total_users,26238
mixed,total_users,238
mixed,total_users,375
mixed,total_users,1083
mixed,total_users,26
mixed,total_users,160
mixed,total_users,32
mixed,total_users,288
mixed,total_users,172
mixed,total_users,251
mixed,total_users,4
mixed,total_users,31
mixed,total_users,3409
mixed,total_users,13909
mixed,total_users,966
mixed,total_users,599
mixed,total_users,181106
mixed,total_users,27
mixed,total_users,22
mixed,total_users,45750
mixed,total_users,324
mixed,total_users,2292
mixed,total_users,381
mixed,total_users,1221
mixed,total_users,10
mixed,total_users,192
mixed,total_users,4621
mixed,total_users,6
mixed,total_users,179
mixed,total_users,1642
mixed,total_users,605
mixed,total_users,27
mixed,total_users,59
mixed,total_users,2411
mixed,total_users,34
mixed,total_users,1474
mixed,total_users,830
mixed,total_users,2288
mixed,total_users,60
mixed,total_users,4
mixed,total_users,3706
mixed,total_users,857
mixed,total_users,177
mixed,total_users,12
mixed,total_users,19
mixed,total_users,358
mixed,total_users,16
mixed,total_users,2302
mixed,total_users,26
mixed,total_users,2268
mixed,total_users,11041
mixed,total_users,347
mixed,total_users,27881
mixed,total_users,797
mixed,total_users,494
mixed,total_users,79
mixed,total_users,491
mixed,total_users,22
mixed,total_users,152
mixed,total_users,7128
mixed,total_users,289
mixed,total_users,684
mixed,total_users,52883
mixed,total_users,25
mixed,total_users,568
mixed,total_users,241
mixed,total_users,138
mixed,total_users,3
mixed,total_users,196
mixed,total_users,362
mixed,total_users,12
mixed,total_users,421
mixed,total_users,1690
mixed,total_users,360
mixed,total_users,9400
mixed,total_users,15
mixed,total_users,302
mixed,total_users,160
mixed,total_users,179
mixed,total_users,203
mixed,total_users,322
mixed,total_users,33200
mixed,total_users,1584
mixed,total_users,2756
mixed,total_users,1685
mixed,total_users,483
mixed,total_users,559
mixed,total_users,390
mixed,total_users,365
mixed,total_users,108831
mixed,total_users,1655
mixed,total_users,1967
mixed,total_users,11550
mixed,total_users,561
mixed,total_users,679
mixed,total_users,1380
mixed,total_users,33
mixed,total_users,121
mixed,total_users,461
mixed,total_users,437
mixed,total_users,448
mixed,total_users,690
mixed,total_users,993
mixed,total_users,427
mixed,total_users,236
mixed,total_users,128
mixed,total_users,158
mixed,total_users,135
mixed,total_users,66
mixed,total_users,909
mixed,total_users,20
mixed,total_users,188
mixed,total_users,206
mixed,total_users,35
mixed,total_users,110
mixed,total_users,67
mixed,total_users,1252
mixed,total_users,1463
mixed,total_users,510
mixed,total_users,26
mixed,total_users,72
mixed,total_users,65
mixed,total_users,464
mixed,total_users,605
mixed,total_users,190
mixed,total_users,35
mixed,total_users,17
mixed,total_users,33
mixed,total_users,464
mixed,total_users,3
mixed,total_users,6
mixed,total_users,756
mixed,total_users,782
mixed,total_users,45
mixed,total_users,16
mixed,total_users,36
mixed,total_users,41
mixed,total_users,336
mixed,total_users,27
mixed,total_users,188
mixed,total_users,75
mixed,total_users,235
mixed,total_users,372
mixed,total_users,5788
mixed,total_users,136
mixed,total_users,344
mixed,total_users,426
mixed,total_users,62
mixed,total_users,417
mixed,total_users,51
mixed,total_users,138
mixed,total_users,7492
mixed,total_users,291
mixed,total_users,6276
mixed,total_users,3093
mixed,total_users,97
mixed,total_users,318
mixed,total_users,72
mixed,total_users,186
mixed,total_users,1059
mixed,total_users,2
mixed,total_users,400
mixed,total_users,8
mixed,total_users,6
mixed,total_users,1132
mixed,total_users,2261
mixed,total_users,9
mixed,total_users,19
mixed,total_users,304
mixed,total_users,262
mixed,total_users,460
mixed,total_users,5223
mixed,total_users,94
mixed,total_users,4
mixed,total_users,2115
mixed,total_users,197
mixed,total_users,179
mixed,total_users,773
mixed,total_users,2069
mixed,total_users,21
mixed,total_users,138
mixed,total_users,73
mixed,total_users,191
mixed,total_users,14
mixed,total_users,3210
mixed,total_users,1819
mixed,total_users,66224
mixed,total_users,552
mixed,total_users,1603
mixed,total_users,20
mixed,total_users,838
mixed,total_users,727
mixed,total_users,3
mixed,total_users,14193
mixed,total_users,97
mixed,total_users,205
mixed,total_users,184
mixed,total_users,1565
mixed,total_users,5
mixed,total_users,13
mixed,total_users,10
mixed,total_users,12
mixed,total_users,44
mixed,total_users,208
mixed,total_users,142
mixed,total_users,11
mixed,total_users,15619
mixed,total_users,126
mixed,total_users,86
mixed,total_users,36
mixed,total_users,49
mixed,total_users,67
mixed,total_users,13
mixed,total_users,136
mixed,total_users,699
mixed,total_users,150
mixed,total_users,12
mixed,total_users,1114
mixed,total_users,116
mixed,total_users,4
mixed,total_users,22
mixed,total_users,13
mixed,total_users,56
mixed,total_users,398
mixed,total_users,12
mixed,total_users,309
mixed,total_users,3228
mixed,total_users,265
mixed,total_users,3221
mixed,total_users,94
mixed,total_users,128
mixed,total_users,19
mixed,total_users,9356
mixed,total_users,28
mixed,total_users,5
mixed,total_users,3151
mixed,total_users,10
mixed,total_users,108
mixed,total_users,57
mixed,total_users,75
mixed,total_users,16
mixed,total_users,140
mixed,total_users,11
mixed,total_users,99
mixed,total_users,75
mixed,total_users,98
mixed,total_users,8
mixed,total_users,55
mixed,total_users,5489
mixed,total_users,115
mixed,total_users,13
mixed,total_users,667
mixed,total_users,4338
mixed,total_users,94
mixed,total_users,142
mixed,total_users,316
mixed,total_users,112
mixed,total_users,146
mixed,total_users,26
mixed,total_users,7
mixed,total_users,90
mixed,total_users,35
mixed,total_users,483
mixed,total_users,17
mixed,total_users,118
mixed,total_users,112
mixed,total_users,921
mixed,total_users,663
mixed,total_users,413
mixed,total_users,43
mixed,total_users,72
mixed,total_users,5
mixed,total_users,26
mixed,total_users,45
mixed,total_users,185
mixed,total_users,29
mixed,total_users,66
mixed,total_users,73
mixed,total_users,4615
mixed,total_users,46
mixed,total_users,41
mixed,total_users,107
mixed,total_users,106
mixed,total_users,272
mixed,total_users,2724
mixed,total_users,2
mixed,total_users,76
mixed,total_users,44
mixed,total_users,47
mixed,total_users,9387
mixed,total_users,309
mixed,total_users,15
mixed,total_users,42
mixed,total_users,559
mixed,total_users,67
mixed,total_users,21437
mixed,total_users,114
mixed,total_users,9
mixed,total_users,37
mixed,total_users,159
mixed,total_users,5
mixed,total_users,8
mixed,total_users,8
mixed,total_users,257
mixed,total_users,586
mixed,total_users,92
mixed,total_users,321
mixed,total_users,120
mixed,total_users,177
mixed,total_users,181
mixed,total_users,143
mixed,total_users,60
mixed,total_users,4428
mixed,total_users,665
mixed,total_users,269
mixed,total_users,3
mixed,total_users,132
mixed,total_users,183
mixed,total_users,774
mixed,total_users,566
mixed,total_users,42
mixed,total_users,214
mixed,total_users,557
mixed,total_users,297
mixed,total_users,179
mixed,total_users,98
mixed,total_users,42
mixed,total_users,34
mixed,total_users,20
mixed,total_users,2
mixed,total_users,370
mixed,total_users,129
mixed,total_users,2
mixed,total_users,125
mixed,total_users,18
mixed,total_users,97
mixed,total_users,26
mixed,total_users,172
mixed,total_users,17
mixed,total_users,6
mixed,total_users,2
mixed,total_users,216
mixed,total_users,249
mixed,total_users,23
mixed,total_users,253
mixed,total_users,43
mixed,total_users,74
mixed,total_users,67
mixed,total_users,1539
mixed,total_users,37
mixed,total_users,36
mixed,total_users,1206
mixed,total_users,93
mixed,total_users,52
mixed,total_users,28
mixed,total_users,34
mixed,total_users,31
mixed,total_users,9
mixed,total_users,375
mixed,total_users,42
mixed,total_users,177
mixed,total_users,284
mixed,total_users,75
mixed,total_users,18
mixed,total_users,136
mixed,total_users,268
mixed,total_users,47
mixed,total_users,4
mixed,total_users,3
mixed,total_users,119
mixed,total_users,12
mixed,total_users,18
mixed,total_users,2
mixed,total_users,21
mixed,total_users,342
mixed,total_users,2
mixed,total_users,2
mixed,total_users,7
mixed,total_users,75
mixed,total_users,149
mixed,total_users,36
mixed,total_users,27
mixed,total_users,20
mixed,total_users,71
mixed,total_users,23
mixed,total_users,2
mixed,total_users,42
mixed,total_users,16
mixed,total_users,4
mixed,total_users,34
mixed,total_users,285
mixed,total_users,80
mixed,total_users,251
mixed,total_users,31
mixed,total_users,337
mixed,total_users,63
mixed,total_users,365
mixed,total_users,2
mixed,total_users,549
mixed,total_users,72
mixed,total_users,582
mixed,total_users,84
mixed,total_users,281
mixed,total_users,38
mixed,total_users,15
mixed,total_users,317
mixed,total_users,185
mixed,total_users,250
mixed,total_users,570
mixed,total_users,30
mixed,total_users,32
mixed,total_users,12
mixed,total_users,146
mixed,total_users,84
mixed,total_users,57
mixed,total_users,167
mixed,total_users,9
mixed,total_users,1243
mixed,total_users,140
mixed,total_users,2
mixed,total_users,7
mixed,total_users,120
mixed,total_users,48
mixed,total_users,7
mixed,total_users,6
mixed,total_users,34
mixed,total_users,118
mixed,total_users,165
mixed,total_users,467
mixed,total_users,65
mixed,total_users,33
mixed,total_users,467
mixed,total_users,4
mixed,total_users,4
mixed,total_users,1604
mixed,total_users,99
mixed,total_users,375
mixed,total_users,4
mixed,total_users,279
mixed,total_users,65
mixed,total_users,235
mixed,total_users,101
mixed,total_users,12
mixed,total_users,62
mixed,total_users,8
mixed,total_users,68
mixed,total_users,11
mixed,total_users,180
mixed,total_users,6
mixed,total_users,13
mixed,total_users,2
mixed,total_users,138
mixed,total_users,288
mixed,total_users,69
mixed,total_users,103
mixed,total_users,6
mixed,total_users,12
mixed,total_users,771
mixed,total_users,1051
mixed,total_users,49
mixed,total_users,283
mixed,total_users,40
mixed,total_users,5
mixed,total_users,52
mixed,total_users,9
mixed,total_users,101
mixed,total_users,4
mixed,total_users,34
mixed,total_users,64
mixed,total_users,15
mixed,total_users,5
mixed,total_users,13
mixed,total_users,6
mixed,total_users,98
mixed,total_users,131
mixed,total_users,61
mixed,total_users,35
mixed,total_users,12
mixed,total_users,4
mixed,total_users,3
mixed,total_users,5
mixed,total_users,617
mixed,total_users,13
mixed,total_users,79
mixed,total_users,126
mixed,total_users,25
mixed,total_users,8
mixed,total_users,15858
mixed,total_users,8
mixed,total_users,8
mixed,total_users,2
mixed,total_users,30
mixed,total_users,25
mixed,total_users,5
mixed,total_users,38
mixed,total_users,36
mixed,total_users,27
mixed,total_users,10
mixed,total_users,460
mixed,total_users,12
mixed,total_users,34
mixed,total_users,222
mixed,total_users,16
mixed,total_users,3
mixed,total_users,3
mixed,total_users,4
mixed,total_users,208
mixed,total_users,3
mixed,total_users,4
mixed,total_users,53
mixed,total_users,6
mixed,total_users,2
mixed,total_users,11
mixed,total_users,18
mixed,total_users,6
mixed,total_users,7
mixed,total_users,7
mixed,total_users,4
mixed,total_users,3
mixed,total_users,5
mixed,total_users,23
mixed,total_users,59
mixed,total_users,2
mixed,total_users,67
mixed,total_users,23
mixed,total_users,2
mixed,total_users,76
mixed,total_users,10
mixed,total_users,22
mixed,total_users,7
mixed,total_users,37
mixed,total_users,2
mixed,total_users,5
mixed,total_users,20
mixed,total_users,69
mixed,total_users,19
mixed,total_users,126
mixed,total_users,8
mixed,total_users,6
mixed,total_users,59
mixed,total_users,14
mixed,total_users,24
mixed,total_users,19
mixed,total_users,8
mixed,total_users,4
mixed,total_users,17
mixed,total_users,8
mixed,total_users,94
mixed,total_users,76
mixed,total_users,14
mixed,total_users,56
mixed,total_users,11
mixed,total_users,3
mixed,total_users,9
mixed,total_users,659
mixed,total_users,7
mixed,total_users,2
mixed,total_users,8
mixed,total_users,6
mixed,total_users,512
mixed,total_users,8
mixed,total_users,25
mixed,total_users,7
mixed,total_users,8
mixed,total_users,8
mixed,total_users,2
mixed,total_users,30
mixed,total_users,39
mixed,total_users,12
mixed,total_users,8
mixed,total_users,7
mixed,total_users,8
mixed,total_users,255
mixed,total_users,41
mixed,total_users,80
mixed,total_users,20
mixed,total_users,3
mixed,total_users,15
mixed,total_users,12
mixed,total_users,7
mixed,total_users,9
mixed,total_users,770
mixed,total_users,4
mixed,total_users,49
mixed,total_users,9
mixed,total_users,2
twitter,total_users,107
twitter,total_users,36
twitter,total_users,32
twitter,total_users,88
twitter,total_users,169
twitter,total_users,36
twitter,total_users,40
twitter,total_users,30
twitter,total_users,736
twitter,total_users,396
twitter,total_users,136
twitter,total_users,116
twitter,total_users,27
twitter,total_users,299
twitter,total_users,63
twitter,total_users,751
twitter,total_users,339
twitter,total_users,52
twitter,total_users,185
twitter,total_users,113
twitter,total_users,77
twitter,total_users,425
twitter,total_users,247
twitter,total_users,28
twitter,total_users,331
twitter,total_users,5
twitter,total_users,428
twitter,total_users,114
twitter,total_users,241
twitter,total_users,263
twitter,total_users,58
twitter,total_users,235
twitter,total_users,79
twitter,total_users,161
twitter,total_users,78
twitter,total_users,8
twitter,total_users,178
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,139
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,131
mixed,total_communities,99
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,48
mixed,total_communities,102
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,97
mixed,total_communities,137
mixed,total_communities,6
mixed,total_communities,138
mixed,total_communities,101
mixed,total_communities,4
mixed,total_communities,102
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,2
mixed,total_communities,134
mixed,total_communities,96
mixed,total_communities,138
mixed,total_communities,81
mixed,total_communities,28
mixed,total_communities,133
mixed,total_communities,8
mixed,total_communities,138
mixed,total_communities,88
mixed,total_communities,112
mixed,total_communities,138
mixed,total_communities,31
mixed,total_communities,15
mixed,total_communities,119
mixed,total_communities,28
mixed,total_communities,67
mixed,total_communities,138
mixed,total_communities,89
mixed,total_communities,118
mixed,total_communities,55
mixed,total_communities,131
mixed,total_communities,8
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,25
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,93
mixed,total_communities,4
mixed,total_communities,138
mixed,total_communities,2
mixed,total_communities,31
mixed,total_communities,111
mixed,total_communities,82
mixed,total_communities,6
mixed,total_communities,129
mixed,total_communities,6
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,6
mixed,total_communities,118
mixed,total_communities,127
mixed,total_communities,61
mixed,total_communities,138
mixed,total_communities,11
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,33
mixed,total_communities,37
mixed,total_communities,138
mixed,total_communities,5
mixed,total_communities,138
mixed,total_communities,28
mixed,total_communities,136
mixed,total_communities,130
mixed,total_communities,138
mixed,total_communities,46
mixed,total_communities,15
mixed,total_communities,128
mixed,total_communities,8
mixed,total_communities,77
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,7
mixed,total_communities,18
mixed,total_communities,85
mixed,total_communities,92
mixed,total_communities,138
mixed,total_communities,17
mixed,total_communities,138
mixed,total_communities,125
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,45
mixed,total_communities,138
mixed,total_communities,112
mixed,total_communities,138
mixed,total_communities,5
mixed,total_communities,138
mixed,total_communities,36
mixed,total_communities,138
mixed,total_communities,5
mixed,total_communities,45
mixed,total_communities,37
mixed,total_communities,108
mixed,total_communities,135
mixed,total_communities,15
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,5
mixed,total_communities,137
mixed,total_communities,134
mixed,total_communities,4
mixed,total_communities,128
mixed,total_communities,28
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,17
mixed,total_communities,21
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,53
mixed,total_communities,107
mixed,total_communities,60
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,61
mixed,total_communities,138
mixed,total_communities,105
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,129
mixed,total_communities,137
mixed,total_communities,109
mixed,total_communities,25
mixed,total_communities,6
mixed,total_communities,138
mixed,total_communities,77
mixed,total_communities,138
mixed,total_communities,97
mixed,total_communities,7
mixed,total_communities,137
mixed,total_communities,101
mixed,total_communities,138
mixed,total_communities,131
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,18
mixed,total_communities,138
mixed,total_communities,109
mixed,total_communities,137
mixed,total_communities,75
mixed,total_communities,138
mixed,total_communities,123
mixed,total_communities,32
mixed,total_communities,55
mixed,total_communities,131
mixed,total_communities,128
mixed,total_communities,138
mixed,total_communities,126
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,117
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,42
mixed,total_communities,129
mixed,total_communities,138
mixed,total_communities,32
mixed,total_communities,134
mixed,total_communities,138
mixed,total_communities,127
mixed,total_communities,3
mixed,total_communities,136
mixed,total_communities,19
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,89
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,22
mixed,total_communities,39
mixed,total_communities,2
mixed,total_communities,129
mixed,total_communities,82
mixed,total_communities,49
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,119
mixed,total_communities,3
mixed,total_communities,138
mixed,total_communities,139
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,129
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,93
mixed,total_communities,67
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,88
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,88
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,7
mixed,total_communities,129
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,64
mixed,total_communities,136
mixed,total_communities,137
mixed,total_communities,91
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,101
mixed,total_communities,138
mixed,total_communities,65
mixed,total_communities,138
mixed,total_communities,12
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,134
mixed,total_communities,23
mixed,total_communities,138
mixed,total_communities,126
mixed,total_communities,8
mixed,total_communities,75
mixed,total_communities,70
mixed,total_communities,37
mixed,total_communities,27
mixed,total_communities,36
mixed,total_communities,138
mixed,total_communities,28
mixed,total_communities,13
mixed,total_communities,20
mixed,total_communities,133
mixed,total_communities,138
mixed,total_communities,22
mixed,total_communities,138
mixed,total_communities,126
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,105
mixed,total_communities,117
mixed,total_communities,125
mixed,total_communities,123
mixed,total_communities,138
mixed,total_communities,2
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,122
mixed,total_communities,138
mixed,total_communities,128
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,115
mixed,total_communities,135
mixed,total_communities,69
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,137
mixed,total_communities,29
mixed,total_communities,121
mixed,total_communities,3
mixed,total_communities,136
mixed,total_communities,131
mixed,total_communities,131
mixed,total_communities,138
mixed,total_communities,116
mixed,total_communities,130
mixed,total_communities,56
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,19
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,134
mixed,total_communities,71
mixed,total_communities,133
mixed,total_communities,135
mixed,total_communities,113
mixed,total_communities,8
mixed,total_communities,5
mixed,total_communities,137
mixed,total_communities,136
mixed,total_communities,85
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,93
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,124
mixed,total_communities,137
mixed,total_communities,122
mixed,total_communities,55
mixed,total_communities,137
mixed,total_communities,27
mixed,total_communities,122
mixed,total_communities,138
mixed,total_communities,139
mixed,total_communities,101
mixed,total_communities,138
mixed,total_communities,134
mixed,total_communities,92
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,128
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,22
mixed,total_communities,134
mixed,total_communities,44
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,134
mixed,total_communities,93
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,91
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,100
mixed,total_communities,97
mixed,total_communities,122
mixed,total_communities,53
mixed,total_communities,136
mixed,total_communities,103
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,116
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,10
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,126
mixed,total_communities,128
mixed,total_communities,139
mixed,total_communities,132
mixed,total_communities,138
mixed,total_communities,17
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,30
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,3
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,132
mixed,total_communities,138
mixed,total_communities,90
mixed,total_communities,129
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,93
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,105
mixed,total_communities,132
mixed,total_communities,4
mixed,total_communities,138
mixed,total_communities,29
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,16
mixed,total_communities,138
mixed,total_communities,48
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,81
mixed,total_communities,122
mixed,total_communities,133
mixed,total_communities,87
mixed,total_communities,79
mixed,total_communities,102
mixed,total_communities,137
mixed,total_communities,128
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,79
mixed,total_communities,131
mixed,total_communities,138
mixed,total_communities,111
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,109
mixed,total_communities,58
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,125
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,44
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,13
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,100
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,48
mixed,total_communities,46
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,126
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,83
mixed,total_communities,85
mixed,total_communities,137
mixed,total_communities,118
mixed,total_communities,138
mixed,total_communities,2
mixed,total_communities,130
mixed,total_communities,133
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,70
mixed,total_communities,137
mixed,total_communities,108
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,125
mixed,total_communities,105
mixed,total_communities,56
mixed,total_communities,47
mixed,total_communities,128
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,16
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,109
mixed,total_communities,138
mixed,total_communities,132
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,87
mixed,total_communities,134
mixed,total_communities,138
mixed,total_communities,130
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,103
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,121
mixed,total_communities,60
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,93
mixed,total_communities,116
mixed,total_communities,138
mixed,total_communities,127
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,129
mixed,total_communities,67
mixed,total_communities,6
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,132
mixed,total_communities,138
mixed,total_communities,68
mixed,total_communities,138
mixed,total_communities,116
mixed,total_communities,138
mixed,total_communities,110
mixed,total_communities,33
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,106
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,95
mixed,total_communities,120
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,114
mixed,total_communities,111
mixed,total_communities,37
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,94
mixed,total_communities,100
mixed,total_communities,138
mixed,total_communities,130
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,34
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,56
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,23
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,14
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,109
mixed,total_communities,138
mixed,total_communities,118
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,132
mixed,total_communities,117
mixed,total_communities,128
mixed,total_communities,10
mixed,total_communities,130
mixed,total_communities,85
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,132
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,115
mixed,total_communities,138
mixed,total_communities,69
mixed,total_communities,61
mixed,total_communities,123
mixed,total_communities,136
mixed,total_communities,136
mixed,total_communities,137
mixed,total_communities,108
mixed,total_communities,80
mixed,total_communities,138
mixed,total_communities,130
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,63
mixed,total_communities,138
mixed,total_communities,34
mixed,total_communities,132
mixed,total_communities,79
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,129
mixed,total_communities,109
mixed,total_communities,132
mixed,total_communities,116
mixed,total_communities,137
mixed,total_communities,139
mixed,total_communities,138
mixed,total_communities,45
mixed,total_communities,129
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,39
mixed,total_communities,138
mixed,total_communities,134
mixed,total_communities,133
mixed,total_communities,132
mixed,total_communities,138
mixed,total_communities,87
mixed,total_communities,75
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,39
mixed,total_communities,108
mixed,total_communities,138
mixed,total_communities,110
mixed,total_communities,138
mixed,total_communities,65
mixed,total_communities,107
mixed,total_communities,138
mixed,total_communities,67
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,128
mixed,total_communities,127
mixed,total_communities,138
mixed,total_communities,120
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,116
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,118
mixed,total_communities,138
mixed,total_communities,10
mixed,total_communities,137
mixed,total_communities,133
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,116
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,132
mixed,total_communities,73
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,137
mixed,total_communities,85
mixed,total_communities,115
mixed,total_communities,22
mixed,total_communities,123
mixed,total_communities,102
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,7
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,138
mixed,total_communities,62
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,57
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,86
mixed,total_communities,102
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,137
mixed,total_communities,29
mixed,total_communities,44
mixed,total_communities,138
mixed,total_communities,67
mixed,total_communities,130
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,64
mixed,total_communities,116
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,76
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,37
mixed,total_communities,129
mixed,total_communities,6
mixed,total_communities,103
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,58
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,6
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,9
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,133
mixed,total_communities,30
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,123
mixed,total_communities,133
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,107
mixed,total_communities,137
mixed,total_communities,135
mixed,total_communities,6
mixed,total_communities,133
mixed,total_communities,35
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,130
mixed,total_communities,46
mixed,total_communities,136
mixed,total_communities,6
mixed,total_communities,3
mixed,total_communities,53
mixed,total_communities,135
mixed,total_communities,133
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,105
mixed,total_communities,116
mixed,total_communities,137
mixed,total_communities,5
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,114
mixed,total_communities,134
mixed,total_communities,138
mixed,total_communities,114
mixed,total_communities,78
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,81
mixed,total_communities,45
mixed,total_communities,18
mixed,total_communities,131
mixed,total_communities,62
mixed,total_communities,136
mixed,total_communities,137
mixed,total_communities,128
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,124
mixed,total_communities,58
mixed,total_communities,99
mixed,total_communities,125
mixed,total_communities,138
mixed,total_communities,96
mixed,total_communities,138
mixed,total_communities,113
mixed,total_communities,14
mixed,total_communities,2
mixed,total_communities,138
mixed,total_communities,37
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,124
mixed,total_communities,114
mixed,total_communities,123
mixed,total_communities,30
mixed,total_communities,113
mixed,total_communities,2
mixed,total_communities,95
mixed,total_communities,84
mixed,total_communities,115
mixed,total_communities,139
mixed,total_communities,136
mixed,total_communities,112
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,10
mixed,total_communities,128
mixed,total_communities,10
mixed,total_communities,102
mixed,total_communities,117
mixed,total_communities,65
mixed,total_communities,107
mixed,total_communities,137
mixed,total_communities,100
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,12
mixed,total_communities,138
mixed,total_communities,49
mixed,total_communities,68
mixed,total_communities,71
mixed,total_communities,131
mixed,total_communities,112
mixed,total_communities,112
mixed,total_communities,138
mixed,total_communities,5
mixed,total_communities,13
mixed,total_communities,137
mixed,total_communities,100
mixed,total_communities,114
mixed,total_communities,123
mixed,total_communities,138
mixed,total_communities,116
mixed,total_communities,13
mixed,total_communities,129
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,122
mixed,total_communities,138
mixed,total_communities,68
mixed,total_communities,13
mixed,total_communities,138
mixed,total_communities,87
mixed,total_communities,5
mixed,total_communities,101
mixed,total_communities,132
mixed,total_communities,52
mixed,total_communities,61
mixed,total_communities,113
mixed,total_communities,101
mixed,total_communities,131
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,112
mixed,total_communities,136
mixed,total_communities,75
mixed,total_communities,138
mixed,total_communities,95
mixed,total_communities,137
mixed,total_communities,133
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,63
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,134
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,82
mixed,total_communities,128
mixed,total_communities,138
mixed,total_communities,19
mixed,total_communities,138
mixed,total_communities,103
mixed,total_communities,126
mixed,total_communities,134
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,114
mixed,total_communities,137
mixed,total_communities,116
mixed,total_communities,138
mixed,total_communities,134
mixed,total_communities,128
mixed,total_communities,24
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,128
mixed,total_communities,138
mixed,total_communities,109
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,65
mixed,total_communities,137
mixed,total_communities,43
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,122
mixed,total_communities,137
mixed,total_communities,118
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,126
mixed,total_communities,47
mixed,total_communities,138
mixed,total_communities,100
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,122
mixed,total_communities,72
mixed,total_communities,118
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,125
mixed,total_communities,138
mixed,total_communities,116
mixed,total_communities,82
mixed,total_communities,82
mixed,total_communities,129
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,122
mixed,total_communities,131
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,78
mixed,total_communities,132
mixed,total_communities,127
mixed,total_communities,125
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,138
mixed,total_communities,83
mixed,total_communities,138
mixed,total_communities,126
mixed,total_communities,132
mixed,total_communities,112
mixed,total_communities,102
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,24
mixed,total_communities,15
mixed,total_communities,122
mixed,total_communities,138
mixed,total_communities,129
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,69
mixed,total_communities,36
mixed,total_communities,89
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,23
mixed,total_communities,133
mixed,total_communities,88
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,22
mixed,total_communities,40
mixed,total_communities,138
mixed,total_communities,99
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,108
mixed,total_communities,123
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,103
mixed,total_communities,112
mixed,total_communities,110
mixed,total_communities,83
mixed,total_communities,125
mixed,total_communities,39
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,126
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,129
mixed,total_communities,138
mixed,total_communities,30
mixed,total_communities,115
mixed,total_communities,138
mixed,total_communities,81
mixed,total_communities,138
mixed,total_communities,121
mixed,total_communities,138
mixed,total_communities,81
mixed,total_communities,138
mixed,total_communities,109
mixed,total_communities,138
mixed,total_communities,114
mixed,total_communities,12
mixed,total_communities,104
mixed,total_communities,95
mixed,total_communities,138
mixed,total_communities,131
mixed,total_communities,138
mixed,total_communities,132
mixed,total_communities,138
mixed,total_communities,116
mixed,total_communities,138
mixed,total_communities,90
mixed,total_communities,138
mixed,total_communities,45
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,102
mixed,total_communities,135
mixed,total_communities,55
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,126
mixed,total_communities,126
mixed,total_communities,96
mixed,total_communities,57
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,82
mixed,total_communities,137
mixed,total_communities,67
mixed,total_communities,126
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,88
mixed,total_communities,101
mixed,total_communities,137
mixed,total_communities,90
mixed,total_communities,137
mixed,total_communities,13
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,122
mixed,total_communities,136
mixed,total_communities,77
mixed,total_communities,60
mixed,total_communities,105
mixed,total_communities,134
mixed,total_communities,80
mixed,total_communities,136
mixed,total_communities,129
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,124
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,112
mixed,total_communities,136
mixed,total_communities,3
mixed,total_communities,116
mixed,total_communities,73
mixed,total_communities,135
mixed,total_communities,4
mixed,total_communities,138
mixed,total_communities,94
mixed,total_communities,138
mixed,total_communities,112
mixed,total_communities,97
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,109
mixed,total_communities,138
mixed,total_communities,129
mixed,total_communities,135
mixed,total_communities,18
mixed,total_communities,21
mixed,total_communities,100
mixed,total_communities,2
mixed,total_communities,138
mixed,total_communities,94
mixed,total_communities,138
mixed,total_communities,1
mixed,total_communities,123
mixed,total_communities,134
mixed,total_communities,126
mixed,total_communities,2
mixed,total_communities,105
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,28
mixed,total_communities,138
mixed,total_communities,110
mixed,total_communities,138
mixed,total_communities,2
mixed,total_communities,138
mixed,total_communities,100
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,49
mixed,total_communities,98
mixed,total_communities,138
mixed,total_communities,22
mixed,total_communities,2
mixed,total_communities,9
mixed,total_communities,65
mixed,total_communities,65
mixed,total_communities,5
mixed,total_communities,96
mixed,total_communities,108
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,60
mixed,total_communities,138
mixed,total_communities,79
mixed,total_communities,70
mixed,total_communities,138
mixed,total_communities,125
mixed,total_communities,57
mixed,total_communities,106
mixed,total_communities,93
mixed,total_communities,5
mixed,total_communities,103
mixed,total_communities,137
mixed,total_communities,125
mixed,total_communities,126
mixed,total_communities,53
mixed,total_communities,58
mixed,total_communities,134
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,75
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,119
mixed,total_communities,138
mixed,total_communities,115
mixed,total_communities,134
mixed,total_communities,138
mixed,total_communities,134
mixed,total_communities,101
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,86
mixed,total_communities,11
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,133
mixed,total_communities,64
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,126
mixed,total_communities,137
mixed,total_communities,110
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,137
mixed,total_communities,126
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,132
mixed,total_communities,133
mixed,total_communities,138
mixed,total_communities,8
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,29
mixed,total_communities,137
mixed,total_communities,127
mixed,total_communities,137
mixed,total_communities,122
mixed,total_communities,120
mixed,total_communities,137
mixed,total_communities,17
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,111
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,94
mixed,total_communities,7
mixed,total_communities,138
mixed,total_communities,24
mixed,total_communities,6
mixed,total_communities,79
mixed,total_communities,76
mixed,total_communities,112
mixed,total_communities,9
mixed,total_communities,30
mixed,total_communities,21
mixed,total_communities,102
mixed,total_communities,133
mixed,total_communities,59
mixed,total_communities,132
mixed,total_communities,138
mixed,total_communities,128
mixed,total_communities,138
mixed,total_communities,66
mixed,total_communities,133
mixed,total_communities,138
mixed,total_communities,6
mixed,total_communities,38
mixed,total_communities,22
mixed,total_communities,138
mixed,total_communities,131
mixed,total_communities,121
mixed,total_communities,133
mixed,total_communities,5
mixed,total_communities,34
mixed,total_communities,11
mixed,total_communities,81
mixed,total_communities,123
mixed,total_communities,131
mixed,total_communities,137
mixed,total_communities,130
mixed,total_communities,111
mixed,total_communities,138
mixed,total_communities,92
mixed,total_communities,138
mixed,total_communities,84
mixed,total_communities,66
mixed,total_communities,8
mixed,total_communities,138
mixed,total_communities,132
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,134
mixed,total_communities,107
mixed,total_communities,28
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,122
mixed,total_communities,120
mixed,total_communities,89
mixed,total_communities,127
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,85
mixed,total_communities,109
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,77
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,109
mixed,total_communities,125
mixed,total_communities,75
mixed,total_communities,82
mixed,total_communities,93
mixed,total_communities,8
mixed,total_communities,13
mixed,total_communities,130
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,113
mixed,total_communities,128
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,74
mixed,total_communities,76
mixed,total_communities,130
mixed,total_communities,137
mixed,total_communities,13
mixed,total_communities,51
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,2
mixed,total_communities,138
mixed,total_communities,130
mixed,total_communities,132
mixed,total_communities,131
mixed,total_communities,99
mixed,total_communities,138
mixed,total_communities,125
mixed,total_communities,93
mixed,total_communities,112
mixed,total_communities,138
mixed,total_communities,103
mixed,total_communities,33
mixed,total_communities,138
mixed,total_communities,85
mixed,total_communities,138
mixed,total_communities,16
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,91
mixed,total_communities,98
mixed,total_communities,111
mixed,total_communities,28
mixed,total_communities,120
mixed,total_communities,6
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,129
mixed,total_communities,114
mixed,total_communities,103
mixed,total_communities,138
mixed,total_communities,116
mixed,total_communities,131
mixed,total_communities,77
mixed,total_communities,134
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,111
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,105
mixed,total_communities,134
mixed,total_communities,137
mixed,total_communities,137
mixed,total_communities,131
mixed,total_communities,137
mixed,total_communities,71
mixed,total_communities,93
mixed,total_communities,24
mixed,total_communities,117
mixed,total_communities,118
mixed,total_communities,138
mixed,total_communities,88
mixed,total_communities,42
mixed,total_communities,59
mixed,total_communities,138
mixed,total_communities,38
mixed,total_communities,136
mixed,total_communities,126
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,132
mixed,total_communities,130
mixed,total_communities,127
mixed,total_communities,137
mixed,total_communities,91
mixed,total_communities,118
mixed,total_communities,52
mixed,total_communities,138
mixed,total_communities,132
mixed,total_communities,109
mixed,total_communities,138
mixed,total_communities,116
mixed,total_communities,138
mixed,total_communities,134
mixed,total_communities,30
mixed,total_communities,87
mixed,total_communities,117
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,91
mixed,total_communities,131
mixed,total_communities,129
mixed,total_communities,77
mixed,total_communities,13
mixed,total_communities,114
mixed,total_communities,25
mixed,total_communities,116
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,108
mixed,total_communities,112
mixed,total_communities,136
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,58
mixed,total_communities,131
mixed,total_communities,55
mixed,total_communities,109
mixed,total_communities,128
mixed,total_communities,121
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,137
mixed,total_communities,136
mixed,total_communities,137
mixed,total_communities,9
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,136
mixed,total_communities,116
mixed,total_communities,117
mixed,total_communities,138
mixed,total_communities,132
mixed,total_communities,6
mixed,total_communities,138
mixed,total_communities,132
mixed,total_communities,3
mixed,total_communities,20
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,115
mixed,total_communities,138
mixed,total_communities,51
mixed,total_communities,135
mixed,total_communities,134
mixed,total_communities,5
mixed,total_communities,10
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,35
mixed,total_communities,104
mixed,total_communities,125
mixed,total_communities,58
mixed,total_communities,130
mixed,total_communities,138
mixed,total_communities,114
mixed,total_communities,111
mixed,total_communities,105
mixed,total_communities,117
mixed,total_communities,138
mixed,total_communities,2
mixed,total_communities,103
mixed,total_communities,138
mixed,total_communities,60
mixed,total_communities,125
mixed,total_communities,80
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,89
mixed,total_communities,133
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,119
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,6
mixed,total_communities,133
mixed,total_communities,38
mixed,total_communities,129
mixed,total_communities,138
mixed,total_communities,125
mixed,total_communities,2
mixed,total_communities,130
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,118
mixed,total_communities,131
mixed,total_communities,56
mixed,total_communities,67
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,9
mixed,total_communities,5
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,111
mixed,total_communities,13
mixed,total_communities,96
mixed,total_communities,138
mixed,total_communities,134
mixed,total_communities,40
mixed,total_communities,135
mixed,total_communities,22
mixed,total_communities,135
mixed,total_communities,132
mixed,total_communities,136
mixed,total_communities,126
mixed,total_communities,109
mixed,total_communities,32
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,87
mixed,total_communities,53
mixed,total_communities,112
mixed,total_communities,87
mixed,total_communities,124
mixed,total_communities,111
mixed,total_communities,100
mixed,total_communities,2
mixed,total_communities,131
mixed,total_communities,138
mixed,total_communities,124
mixed,total_communities,2
mixed,total_communities,9
mixed,total_communities,138
mixed,total_communities,120
mixed,total_communities,61
mixed,total_communities,137
mixed,total_communities,136
mixed,total_communities,128
mixed,total_communities,138
mixed,total_communities,116
mixed,total_communities,132
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,128
mixed,total_communities,138
mixed,total_communities,13
mixed,total_communities,5
mixed,total_communities,42
mixed,total_communities,105
mixed,total_communities,93
mixed,total_communities,138
mixed,total_communities,132
mixed,total_communities,122
mixed,total_communities,70
mixed,total_communities,5
mixed,total_communities,84
mixed,total_communities,96
mixed,total_communities,27
mixed,total_communities,135
mixed,total_communities,131
mixed,total_communities,33
mixed,total_communities,81
mixed,total_communities,86
mixed,total_communities,131
mixed,total_communities,58
mixed,total_communities,113
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,69
mixed,total_communities,92
mixed,total_communities,61
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,12
mixed,total_communities,135
mixed,total_communities,132
mixed,total_communities,137
mixed,total_communities,25
mixed,total_communities,134
mixed,total_communities,85
mixed,total_communities,138
mixed,total_communities,131
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,103
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,106
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,45
mixed,total_communities,126
mixed,total_communities,13
mixed,total_communities,108
mixed,total_communities,7
mixed,total_communities,88
mixed,total_communities,111
mixed,total_communities,97
mixed,total_communities,138
mixed,total_communities,130
mixed,total_communities,72
mixed,total_communities,132
mixed,total_communities,58
mixed,total_communities,40
mixed,total_communities,102
mixed,total_communities,119
mixed,total_communities,16
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,61
mixed,total_communities,135
mixed,total_communities,40
mixed,total_communities,25
mixed,total_communities,135
mixed,total_communities,137
mixed,total_communities,38
mixed,total_communities,137
mixed,total_communities,128
mixed,total_communities,118
mixed,total_communities,6
mixed,total_communities,102
mixed,total_communities,127
mixed,total_communities,138
mixed,total_communities,116
mixed,total_communities,132
mixed,total_communities,137
mixed,total_communities,7
mixed,total_communities,130
mixed,total_communities,138
mixed,total_communities,113
mixed,total_communities,136
mixed,total_communities,97
mixed,total_communities,109
mixed,total_communities,131
mixed,total_communities,134
mixed,total_communities,136
mixed,total_communities,4
mixed,total_communities,2
mixed,total_communities,138
mixed,total_communities,139
mixed,total_communities,119
mixed,total_communities,121
mixed,total_communities,132
mixed,total_communities,76
mixed,total_communities,59
mixed,total_communities,137
mixed,total_communities,137
mixed,total_communities,109
mixed,total_communities,138
mixed,total_communities,47
mixed,total_communities,107
mixed,total_communities,116
mixed,total_communities,130
mixed,total_communities,125
mixed,total_communities,138
mixed,total_communities,6
mixed,total_communities,102
mixed,total_communities,138
mixed,total_communities,122
mixed,total_communities,38
mixed,total_communities,126
mixed,total_communities,138
mixed,total_communities,116
mixed,total_communities,137
mixed,total_communities,103
mixed,total_communities,102
mixed,total_communities,64
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,6
mixed,total_communities,97
mixed,total_communities,61
mixed,total_communities,27
mixed,total_communities,97
mixed,total_communities,42
mixed,total_communities,137
mixed,total_communities,119
mixed,total_communities,138
mixed,total_communities,77
mixed,total_communities,128
mixed,total_communities,138
mixed,total_communities,116
mixed,total_communities,15
mixed,total_communities,135
mixed,total_communities,126
mixed,total_communities,133
mixed,total_communities,138
mixed,total_communities,102
mixed,total_communities,115
mixed,total_communities,121
mixed,total_communities,126
mixed,total_communities,95
mixed,total_communities,22
mixed,total_communities,134
mixed,total_communities,137
mixed,total_communities,51
mixed,total_communities,73
mixed,total_communities,72
mixed,total_communities,137
mixed,total_communities,66
mixed,total_communities,138
mixed,total_communities,117
mixed,total_communities,119
mixed,total_communities,74
mixed,total_communities,4
mixed,total_communities,126
mixed,total_communities,138
mixed,total_communities,115
mixed,total_communities,129
mixed,total_communities,138
mixed,total_communities,105
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,98
mixed,total_communities,74
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,8
mixed,total_communities,134
mixed,total_communities,138
mixed,total_communities,11
mixed,total_communities,3
mixed,total_communities,113
mixed,total_communities,138
mixed,total_communities,115
mixed,total_communities,114
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,132
mixed,total_communities,7
mixed,total_communities,138
mixed,total_communities,91
mixed,total_communities,78
mixed,total_communities,17
mixed,total_communities,80
mixed,total_communities,66
mixed,total_communities,135
mixed,total_communities,117
mixed,total_communities,54
mixed,total_communities,132
mixed,total_communities,136
mixed,total_communities,8
mixed,total_communities,135
mixed,total_communities,135
mixed,total_communities,135
mixed,total_communities,4
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,83
mixed,total_communities,125
mixed,total_communities,120
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,129
mixed,total_communities,138
mixed,total_communities,121
mixed,total_communities,138
mixed,total_communities,15
mixed,total_communities,128
mixed,total_communities,138
mixed,total_communities,4
mixed,total_communities,138
mixed,total_communities,126
mixed,total_communities,92
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,120
mixed,total_communities,10
mixed,total_communities,3
mixed,total_communities,134
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,129
mixed,total_communities,138
mixed,total_communities,131
mixed,total_communities,135
mixed,total_communities,111
mixed,total_communities,128
mixed,total_communities,124
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,128
mixed,total_communities,137
mixed,total_communities,38
mixed,total_communities,138
mixed,total_communities,139
mixed,total_communities,97
mixed,total_communities,137
mixed,total_communities,116
mixed,total_communities,138
mixed,total_communities,112
mixed,total_communities,138
mixed,total_communities,75
mixed,total_communities,27
mixed,total_communities,105
mixed,total_communities,122
mixed,total_communities,129
mixed,total_communities,138
mixed,total_communities,17
mixed,total_communities,110
mixed,total_communities,122
mixed,total_communities,103
mixed,total_communities,44
mixed,total_communities,125
mixed,total_communities,136
mixed,total_communities,134
mixed,total_communities,52
mixed,total_communities,113
mixed,total_communities,118
mixed,total_communities,138
mixed,total_communities,92
mixed,total_communities,97
mixed,total_communities,30
mixed,total_communities,133
mixed,total_communities,137
mixed,total_communities,7
mixed,total_communities,133
mixed,total_communities,136
mixed,total_communities,32
mixed,total_communities,115
mixed,total_communities,86
mixed,total_communities,19
mixed,total_communities,117
mixed,total_communities,113
mixed,total_communities,48
mixed,total_communities,115
mixed,total_communities,46
mixed,total_communities,138
mixed,total_communities,31
mixed,total_communities,101
mixed,total_communities,17
mixed,total_communities,79
mixed,total_communities,125
mixed,total_communities,84
mixed,total_communities,138
mixed,total_communities,121
mixed,total_communities,113
mixed,total_communities,138
mixed,total_communities,98
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,93
mixed,total_communities,63
mixed,total_communities,2
mixed,total_communities,138
mixed,total_communities,13
mixed,total_communities,90
mixed,total_communities,21
mixed,total_communities,134
mixed,total_communities,93
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,87
mixed,total_communities,134
mixed,total_communities,130
mixed,total_communities,135
mixed,total_communities,114
mixed,total_communities,69
mixed,total_communities,29
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,102
mixed,total_communities,88
mixed,total_communities,128
mixed,total_communities,135
mixed,total_communities,137
mixed,total_communities,67
mixed,total_communities,18
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,136
mixed,total_communities,127
mixed,total_communities,6
mixed,total_communities,128
mixed,total_communities,138
mixed,total_communities,132
mixed,total_communities,136
mixed,total_communities,24
mixed,total_communities,42
mixed,total_communities,124
mixed,total_communities,96
mixed,total_communities,117
mixed,total_communities,138
mixed,total_communities,131
mixed,total_communities,96
mixed,total_communities,129
mixed,total_communities,116
mixed,total_communities,138
mixed,total_communities,70
mixed,total_communities,76
mixed,total_communities,138
mixed,total_communities,31
mixed,total_communities,114
mixed,total_communities,104
mixed,total_communities,102
mixed,total_communities,127
mixed,total_communities,137
mixed,total_communities,137
mixed,total_communities,117
mixed,total_communities,138
mixed,total_communities,67
mixed,total_communities,127
mixed,total_communities,94
mixed,total_communities,128
mixed,total_communities,129
mixed,total_communities,32
mixed,total_communities,131
mixed,total_communities,138
mixed,total_communities,123
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,41
mixed,total_communities,138
mixed,total_communities,98
mixed,total_communities,138
mixed,total_communities,99
mixed,total_communities,109
mixed,total_communities,85
mixed,total_communities,13
mixed,total_communities,137
mixed,total_communities,134
mixed,total_communities,85
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,45
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,114
mixed,total_communities,89
mixed,total_communities,133
mixed,total_communities,3
mixed,total_communities,34
mixed,total_communities,125
mixed,total_communities,106
mixed,total_communities,131
mixed,total_communities,75
mixed,total_communities,126
mixed,total_communities,114
mixed,total_communities,135
mixed,total_communities,130
mixed,total_communities,135
mixed,total_communities,99
mixed,total_communities,46
mixed,total_communities,126
mixed,total_communities,43
mixed,total_communities,24
mixed,total_communities,138
mixed,total_communities,121
mixed,total_communities,68
mixed,total_communities,138
mixed,total_communities,107
mixed,total_communities,127
mixed,total_communities,123
mixed,total_communities,93
mixed,total_communities,128
mixed,total_communities,125
mixed,total_communities,18
mixed,total_communities,126
mixed,total_communities,138
mixed,total_communities,130
mixed,total_communities,138
mixed,total_communities,122
mixed,total_communities,87
mixed,total_communities,49
mixed,total_communities,138
mixed,total_communities,99
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,6
mixed,total_communities,138
mixed,total_communities,3
mixed,total_communities,98
mixed,total_communities,71
mixed,total_communities,138
mixed,total_communities,111
mixed,total_communities,132
mixed,total_communities,136
mixed,total_communities,96
mixed,total_communities,100
mixed,total_communities,86
mixed,total_communities,138
mixed,total_communities,35
mixed,total_communities,5
mixed,total_communities,80
mixed,total_communities,138
mixed,total_communities,134
mixed,total_communities,6
mixed,total_communities,133
mixed,total_communities,113
mixed,total_communities,3
mixed,total_communities,128
mixed,total_communities,132
mixed,total_communities,129
mixed,total_communities,51
mixed,total_communities,134
mixed,total_communities,121
mixed,total_communities,138
mixed,total_communities,39
mixed,total_communities,15
mixed,total_communities,138
mixed,total_communities,21
mixed,total_communities,138
mixed,total_communities,134
mixed,total_communities,123
mixed,total_communities,128
mixed,total_communities,4
mixed,total_communities,135
mixed,total_communities,136
mixed,total_communities,94
mixed,total_communities,111
mixed,total_communities,96
mixed,total_communities,138
mixed,total_communities,18
mixed,total_communities,135
mixed,total_communities,90
mixed,total_communities,138
mixed,total_communities,106
mixed,total_communities,50
mixed,total_communities,118
mixed,total_communities,68
mixed,total_communities,77
mixed,total_communities,138
mixed,total_communities,73
mixed,total_communities,12
mixed,total_communities,123
mixed,total_communities,59
mixed,total_communities,59
mixed,total_communities,121
mixed,total_communities,72
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,102
mixed,total_communities,76
mixed,total_communities,124
mixed,total_communities,115
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,81
mixed,total_communities,51
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,95
mixed,total_communities,107
mixed,total_communities,122
mixed,total_communities,95
mixed,total_communities,99
mixed,total_communities,124
mixed,total_communities,96
mixed,total_communities,138
mixed,total_communities,128
mixed,total_communities,137
mixed,total_communities,107
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,81
mixed,total_communities,3
mixed,total_communities,106
mixed,total_communities,137
mixed,total_communities,95
mixed,total_communities,33
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,76
mixed,total_communities,132
mixed,total_communities,130
mixed,total_communities,81
mixed,total_communities,71
mixed,total_communities,68
mixed,total_communities,136
mixed,total_communities,136
mixed,total_communities,25
mixed,total_communities,24
mixed,total_communities,75
mixed,total_communities,139
mixed,total_communities,135
mixed,total_communities,137
mixed,total_communities,5
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,7
mixed,total_communities,72
mixed,total_communities,133
mixed,total_communities,92
mixed,total_communities,123
mixed,total_communities,88
mixed,total_communities,136
mixed,total_communities,79
mixed,total_communities,70
mixed,total_communities,122
mixed,total_communities,100
mixed,total_communities,129
mixed,total_communities,91
mixed,total_communities,138
mixed,total_communities,96
mixed,total_communities,101
mixed,total_communities,122
mixed,total_communities,24
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,120
mixed,total_communities,64
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,2
mixed,total_communities,81
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,5
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,8
mixed,total_communities,137
mixed,total_communities,15
mixed,total_communities,7
mixed,total_communities,91
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,137
mixed,total_communities,132
mixed,total_communities,85
mixed,total_communities,111
mixed,total_communities,138
mixed,total_communities,102
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,126
mixed,total_communities,84
mixed,total_communities,46
mixed,total_communities,116
mixed,total_communities,48
mixed,total_communities,74
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,82
mixed,total_communities,50
mixed,total_communities,133
mixed,total_communities,76
mixed,total_communities,98
mixed,total_communities,121
mixed,total_communities,87
mixed,total_communities,73
mixed,total_communities,138
mixed,total_communities,123
mixed,total_communities,134
mixed,total_communities,126
mixed,total_communities,138
mixed,total_communities,132
mixed,total_communities,51
mixed,total_communities,76
mixed,total_communities,61
mixed,total_communities,133
mixed,total_communities,131
mixed,total_communities,127
mixed,total_communities,5
mixed,total_communities,138
mixed,total_communities,94
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,71
mixed,total_communities,126
mixed,total_communities,137
mixed,total_communities,89
mixed,total_communities,72
mixed,total_communities,29
mixed,total_communities,136
mixed,total_communities,97
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,128
mixed,total_communities,66
mixed,total_communities,68
mixed,total_communities,34
mixed,total_communities,127
mixed,total_communities,62
mixed,total_communities,112
mixed,total_communities,137
mixed,total_communities,99
mixed,total_communities,95
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,103
mixed,total_communities,33
mixed,total_communities,127
mixed,total_communities,99
mixed,total_communities,99
mixed,total_communities,20
mixed,total_communities,86
mixed,total_communities,5
mixed,total_communities,122
mixed,total_communities,138
mixed,total_communities,15
mixed,total_communities,93
mixed,total_communities,132
mixed,total_communities,47
mixed,total_communities,134
mixed,total_communities,121
mixed,total_communities,137
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,114
mixed,total_communities,71
mixed,total_communities,132
mixed,total_communities,99
mixed,total_communities,12
mixed,total_communities,109
mixed,total_communities,20
mixed,total_communities,56
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,39
mixed,total_communities,73
mixed,total_communities,94
mixed,total_communities,124
mixed,total_communities,132
mixed,total_communities,127
mixed,total_communities,124
mixed,total_communities,16
mixed,total_communities,137
mixed,total_communities,89
mixed,total_communities,35
mixed,total_communities,136
mixed,total_communities,49
mixed,total_communities,54
mixed,total_communities,21
mixed,total_communities,106
mixed,total_communities,46
mixed,total_communities,19
mixed,total_communities,136
mixed,total_communities,109
mixed,total_communities,138
mixed,total_communities,14
mixed,total_communities,61
mixed,total_communities,123
mixed,total_communities,115
mixed,total_communities,138
mixed,total_communities,91
mixed,total_communities,122
mixed,total_communities,114
mixed,total_communities,41
mixed,total_communities,11
mixed,total_communities,90
mixed,total_communities,137
mixed,total_communities,68
mixed,total_communities,118
mixed,total_communities,137
mixed,total_communities,134
mixed,total_communities,138
mixed,total_communities,83
mixed,total_communities,94
mixed,total_communities,136
mixed,total_communities,89
mixed,total_communities,134
mixed,total_communities,111
mixed,total_communities,2
mixed,total_communities,133
mixed,total_communities,138
mixed,total_communities,18
mixed,total_communities,37
mixed,total_communities,137
mixed,total_communities,58
mixed,total_communities,67
mixed,total_communities,60
mixed,total_communities,42
mixed,total_communities,124
mixed,total_communities,47
mixed,total_communities,133
mixed,total_communities,68
mixed,total_communities,116
mixed,total_communities,122
mixed,total_communities,82
mixed,total_communities,134
mixed,total_communities,74
mixed,total_communities,3
mixed,total_communities,117
mixed,total_communities,127
mixed,total_communities,115
mixed,total_communities,29
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,100
mixed,total_communities,137
mixed,total_communities,105
mixed,total_communities,92
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,79
mixed,total_communities,138
mixed,total_communities,74
mixed,total_communities,138
mixed,total_communities,93
mixed,total_communities,60
mixed,total_communities,126
mixed,total_communities,83
mixed,total_communities,11
mixed,total_communities,137
mixed,total_communities,131
mixed,total_communities,116
mixed,total_communities,138
mixed,total_communities,88
mixed,total_communities,99
mixed,total_communities,128
mixed,total_communities,14
mixed,total_communities,43
mixed,total_communities,43
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,52
mixed,total_communities,138
mixed,total_communities,20
mixed,total_communities,115
mixed,total_communities,33
mixed,total_communities,36
mixed,total_communities,71
mixed,total_communities,115
mixed,total_communities,49
mixed,total_communities,26
mixed,total_communities,73
mixed,total_communities,23
mixed,total_communities,136
mixed,total_communities,88
mixed,total_communities,125
mixed,total_communities,135
mixed,total_communities,132
mixed,total_communities,86
mixed,total_communities,124
mixed,total_communities,8
mixed,total_communities,70
mixed,total_communities,131
mixed,total_communities,43
mixed,total_communities,43
mixed,total_communities,68
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,22
mixed,total_communities,28
mixed,total_communities,66
mixed,total_communities,67
mixed,total_communities,83
mixed,total_communities,9
mixed,total_communities,7
mixed,total_communities,137
mixed,total_communities,72
mixed,total_communities,120
mixed,total_communities,123
mixed,total_communities,128
mixed,total_communities,29
mixed,total_communities,88
mixed,total_communities,58
mixed,total_communities,94
mixed,total_communities,127
mixed,total_communities,62
mixed,total_communities,15
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,94
mixed,total_communities,10
mixed,total_communities,60
mixed,total_communities,74
mixed,total_communities,96
mixed,total_communities,136
mixed,total_communities,12
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,71
mixed,total_communities,104
mixed,total_communities,138
mixed,total_communities,42
mixed,total_communities,98
mixed,total_communities,96
mixed,total_communities,11
mixed,total_communities,6
mixed,total_communities,62
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,66
mixed,total_communities,136
mixed,total_communities,73
mixed,total_communities,71
mixed,total_communities,138
mixed,total_communities,125
mixed,total_communities,95
mixed,total_communities,79
mixed,total_communities,137
mixed,total_communities,91
mixed,total_communities,41
mixed,total_communities,47
mixed,total_communities,133
mixed,total_communities,103
mixed,total_communities,112
mixed,total_communities,137
mixed,total_communities,68
mixed,total_communities,85
mixed,total_communities,57
mixed,total_communities,91
mixed,total_communities,131
mixed,total_communities,105
mixed,total_communities,72
mixed,total_communities,69
mixed,total_communities,111
mixed,total_communities,116
mixed,total_communities,113
mixed,total_communities,98
mixed,total_communities,105
mixed,total_communities,91
mixed,total_communities,68
mixed,total_communities,134
mixed,total_communities,116
mixed,total_communities,131
mixed,total_communities,4
mixed,total_communities,134
mixed,total_communities,138
mixed,total_communities,16
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,3
mixed,total_communities,79
mixed,total_communities,85
mixed,total_communities,136
mixed,total_communities,59
mixed,total_communities,95
mixed,total_communities,82
mixed,total_communities,7
mixed,total_communities,35
mixed,total_communities,131
mixed,total_communities,97
mixed,total_communities,62
mixed,total_communities,88
mixed,total_communities,14
mixed,total_communities,73
mixed,total_communities,134
mixed,total_communities,134
mixed,total_communities,38
mixed,total_communities,138
mixed,total_communities,2
mixed,total_communities,132
mixed,total_communities,76
mixed,total_communities,49
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,83
mixed,total_communities,54
mixed,total_communities,104
mixed,total_communities,138
mixed,total_communities,93
mixed,total_communities,99
mixed,total_communities,133
mixed,total_communities,102
mixed,total_communities,13
mixed,total_communities,82
mixed,total_communities,137
mixed,total_communities,16
mixed,total_communities,135
mixed,total_communities,132
mixed,total_communities,138
mixed,total_communities,26
mixed,total_communities,7
mixed,total_communities,138
mixed,total_communities,130
mixed,total_communities,97
mixed,total_communities,90
mixed,total_communities,138
mixed,total_communities,62
mixed,total_communities,52
mixed,total_communities,111
mixed,total_communities,45
mixed,total_communities,18
mixed,total_communities,89
mixed,total_communities,55
mixed,total_communities,62
mixed,total_communities,138
mixed,total_communities,111
mixed,total_communities,118
mixed,total_communities,131
mixed,total_communities,18
mixed,total_communities,22
mixed,total_communities,137
mixed,total_communities,44
mixed,total_communities,35
mixed,total_communities,35
mixed,total_communities,136
mixed,total_communities,117
mixed,total_communities,90
mixed,total_communities,42
mixed,total_communities,37
mixed,total_communities,138
mixed,total_communities,119
mixed,total_communities,116
mixed,total_communities,131
mixed,total_communities,107
mixed,total_communities,93
mixed,total_communities,30
mixed,total_communities,23
mixed,total_communities,133
mixed,total_communities,25
mixed,total_communities,137
mixed,total_communities,24
mixed,total_communities,3
mixed,total_communities,30
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,41
mixed,total_communities,114
mixed,total_communities,138
mixed,total_communities,5
mixed,total_communities,31
mixed,total_communities,77
mixed,total_communities,20
mixed,total_communities,127
mixed,total_communities,21
mixed,total_communities,9
mixed,total_communities,68
mixed,total_communities,5
mixed,total_communities,4
mixed,total_communities,4
mixed,total_communities,104
mixed,total_communities,98
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,6
mixed,total_communities,18
mixed,total_communities,138
mixed,total_communities,73
mixed,total_communities,136
mixed,total_communities,120
mixed,total_communities,111
mixed,total_communities,17
mixed,total_communities,121
mixed,total_communities,62
mixed,total_communities,2
mixed,total_communities,57
mixed,total_communities,13
mixed,total_communities,94
mixed,total_communities,53
mixed,total_communities,3
mixed,total_communities,138
mixed,total_communities,100
mixed,total_communities,138
mixed,total_communities,98
mixed,total_communities,41
mixed,total_communities,135
mixed,total_communities,130
mixed,total_communities,22
mixed,total_communities,83
mixed,total_communities,23
mixed,total_communities,19
mixed,total_communities,20
mixed,total_communities,85
mixed,total_communities,122
mixed,total_communities,133
mixed,total_communities,138
mixed,total_communities,42
mixed,total_communities,107
mixed,total_communities,104
mixed,total_communities,138
mixed,total_communities,134
mixed,total_communities,22
mixed,total_communities,112
mixed,total_communities,122
mixed,total_communities,2
mixed,total_communities,4
mixed,total_communities,99
mixed,total_communities,19
mixed,total_communities,56
mixed,total_communities,138
mixed,total_communities,6
mixed,total_communities,116
mixed,total_communities,131
mixed,total_communities,10
mixed,total_communities,89
mixed,total_communities,4
mixed,total_communities,3
mixed,total_communities,128
mixed,total_communities,34
mixed,total_communities,5
mixed,total_communities,45
mixed,total_communities,138
mixed,total_communities,114
mixed,total_communities,129
mixed,total_communities,138
mixed,total_communities,130
mixed,total_communities,136
mixed,total_communities,107
mixed,total_communities,129
mixed,total_communities,134
mixed,total_communities,138
mixed,total_communities,74
mixed,total_communities,95
mixed,total_communities,87
mixed,total_communities,44
mixed,total_communities,127
mixed,total_communities,91
mixed,total_communities,70
mixed,total_communities,106
mixed,total_communities,86
mixed,total_communities,71
mixed,total_communities,66
mixed,total_communities,35
mixed,total_communities,137
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,36
mixed,total_communities,26
mixed,total_communities,123
mixed,total_communities,134
mixed,total_communities,67
mixed,total_communities,138
mixed,total_communities,80
mixed,total_communities,33
mixed,total_communities,125
mixed,total_communities,129
mixed,total_communities,95
mixed,total_communities,69
mixed,total_communities,113
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,107
mixed,total_communities,118
mixed,total_communities,129
mixed,total_communities,138
mixed,total_communities,36
mixed,total_communities,138
mixed,total_communities,114
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,34
mixed,total_communities,134
mixed,total_communities,7
mixed,total_communities,138
mixed,total_communities,124
mixed,total_communities,44
mixed,total_communities,18
mixed,total_communities,79
mixed,total_communities,64
mixed,total_communities,123
mixed,total_communities,138
mixed,total_communities,52
mixed,total_communities,66
mixed,total_communities,42
mixed,total_communities,34
mixed,total_communities,127
mixed,total_communities,107
mixed,total_communities,16
mixed,total_communities,119
mixed,total_communities,53
mixed,total_communities,103
mixed,total_communities,62
mixed,total_communities,2
mixed,total_communities,138
mixed,total_communities,31
mixed,total_communities,10
mixed,total_communities,22
mixed,total_communities,138
mixed,total_communities,2
mixed,total_communities,57
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,11
mixed,total_communities,22
mixed,total_communities,57
mixed,total_communities,96
mixed,total_communities,138
mixed,total_communities,110
mixed,total_communities,25
mixed,total_communities,100
mixed,total_communities,138
mixed,total_communities,103
mixed,total_communities,32
mixed,total_communities,138
mixed,total_communities,56
mixed,total_communities,114
mixed,total_communities,52
mixed,total_communities,63
mixed,total_communities,61
mixed,total_communities,126
mixed,total_communities,134
mixed,total_communities,135
mixed,total_communities,49
mixed,total_communities,80
mixed,total_communities,56
mixed,total_communities,133
mixed,total_communities,75
mixed,total_communities,43
mixed,total_communities,138
mixed,total_communities,130
mixed,total_communities,117
mixed,total_communities,89
mixed,total_communities,97
mixed,total_communities,106
mixed,total_communities,132
mixed,total_communities,54
mixed,total_communities,137
mixed,total_communities,60
mixed,total_communities,104
mixed,total_communities,126
mixed,total_communities,56
mixed,total_communities,68
mixed,total_communities,83
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,68
mixed,total_communities,113
mixed,total_communities,100
mixed,total_communities,128
mixed,total_communities,138
mixed,total_communities,120
mixed,total_communities,24
mixed,total_communities,132
mixed,total_communities,68
mixed,total_communities,44
mixed,total_communities,138
mixed,total_communities,129
mixed,total_communities,111
mixed,total_communities,104
mixed,total_communities,52
mixed,total_communities,122
mixed,total_communities,51
mixed,total_communities,130
mixed,total_communities,136
mixed,total_communities,70
mixed,total_communities,18
mixed,total_communities,41
mixed,total_communities,93
mixed,total_communities,137
mixed,total_communities,133
mixed,total_communities,127
mixed,total_communities,2
mixed,total_communities,116
mixed,total_communities,2
mixed,total_communities,138
mixed,total_communities,50
mixed,total_communities,124
mixed,total_communities,102
mixed,total_communities,130
mixed,total_communities,72
mixed,total_communities,117
mixed,total_communities,111
mixed,total_communities,135
mixed,total_communities,130
mixed,total_communities,104
mixed,total_communities,72
mixed,total_communities,2
mixed,total_communities,59
mixed,total_communities,119
mixed,total_communities,66
mixed,total_communities,51
mixed,total_communities,27
mixed,total_communities,32
mixed,total_communities,75
mixed,total_communities,127
mixed,total_communities,70
mixed,total_communities,14
mixed,total_communities,120
mixed,total_communities,42
mixed,total_communities,20
mixed,total_communities,120
mixed,total_communities,71
mixed,total_communities,25
mixed,total_communities,72
mixed,total_communities,20
mixed,total_communities,137
mixed,total_communities,9
mixed,total_communities,137
mixed,total_communities,117
mixed,total_communities,2
mixed,total_communities,98
mixed,total_communities,135
mixed,total_communities,9
mixed,total_communities,52
mixed,total_communities,122
mixed,total_communities,36
mixed,total_communities,116
mixed,total_communities,71
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,102
mixed,total_communities,55
mixed,total_communities,62
mixed,total_communities,123
mixed,total_communities,123
mixed,total_communities,138
mixed,total_communities,112
mixed,total_communities,18
mixed,total_communities,54
mixed,total_communities,138
mixed,total_communities,60
mixed,total_communities,22
mixed,total_communities,23
mixed,total_communities,114
mixed,total_communities,105
mixed,total_communities,40
mixed,total_communities,81
mixed,total_communities,65
mixed,total_communities,76
mixed,total_communities,138
mixed,total_communities,98
mixed,total_communities,101
mixed,total_communities,106
mixed,total_communities,28
mixed,total_communities,138
mixed,total_communities,73
mixed,total_communities,115
mixed,total_communities,118
mixed,total_communities,32
mixed,total_communities,33
mixed,total_communities,58
mixed,total_communities,48
mixed,total_communities,91
mixed,total_communities,137
mixed,total_communities,87
mixed,total_communities,30
mixed,total_communities,93
mixed,total_communities,88
mixed,total_communities,133
mixed,total_communities,13
mixed,total_communities,64
mixed,total_communities,124
mixed,total_communities,5
mixed,total_communities,127
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,22
mixed,total_communities,134
mixed,total_communities,120
mixed,total_communities,138
mixed,total_communities,27
mixed,total_communities,3
mixed,total_communities,96
mixed,total_communities,2
mixed,total_communities,138
mixed,total_communities,17
mixed,total_communities,113
mixed,total_communities,134
mixed,total_communities,60
mixed,total_communities,82
mixed,total_communities,108
mixed,total_communities,126
mixed,total_communities,135
mixed,total_communities,91
mixed,total_communities,136
mixed,total_communities,111
mixed,total_communities,94
mixed,total_communities,31
mixed,total_communities,83
mixed,total_communities,119
mixed,total_communities,120
mixed,total_communities,25
mixed,total_communities,7
mixed,total_communities,138
mixed,total_communities,81
mixed,total_communities,122
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,63
mixed,total_communities,22
mixed,total_communities,133
mixed,total_communities,12
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,64
mixed,total_communities,103
mixed,total_communities,138
mixed,total_communities,90
mixed,total_communities,138
mixed,total_communities,9
mixed,total_communities,122
mixed,total_communities,138
mixed,total_communities,18
mixed,total_communities,102
mixed,total_communities,75
mixed,total_communities,35
mixed,total_communities,8
mixed,total_communities,95
mixed,total_communities,93
mixed,total_communities,29
mixed,total_communities,138
mixed,total_communities,136
mixed,total_communities,136
mixed,total_communities,44
mixed,total_communities,112
mixed,total_communities,86
mixed,total_communities,110
mixed,total_communities,44
mixed,total_communities,51
mixed,total_communities,137
mixed,total_communities,85
mixed,total_communities,137
mixed,total_communities,85
mixed,total_communities,134
mixed,total_communities,132
mixed,total_communities,116
mixed,total_communities,4
mixed,total_communities,58
mixed,total_communities,136
mixed,total_communities,75
mixed,total_communities,107
mixed,total_communities,100
mixed,total_communities,74
mixed,total_communities,43
mixed,total_communities,26
mixed,total_communities,47
mixed,total_communities,138
mixed,total_communities,93
mixed,total_communities,12
mixed,total_communities,138
mixed,total_communities,91
mixed,total_communities,4
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,137
mixed,total_communities,114
mixed,total_communities,131
mixed,total_communities,10
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,118
mixed,total_communities,26
mixed,total_communities,66
mixed,total_communities,136
mixed,total_communities,92
mixed,total_communities,103
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,135
mixed,total_communities,67
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,54
mixed,total_communities,138
mixed,total_communities,109
mixed,total_communities,138
mixed,total_communities,93
mixed,total_communities,7
mixed,total_communities,50
mixed,total_communities,65
mixed,total_communities,9
mixed,total_communities,113
mixed,total_communities,10
mixed,total_communities,137
mixed,total_communities,133
mixed,total_communities,20
mixed,total_communities,119
mixed,total_communities,133
mixed,total_communities,28
mixed,total_communities,135
mixed,total_communities,67
mixed,total_communities,115
mixed,total_communities,135
mixed,total_communities,109
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,119
mixed,total_communities,71
mixed,total_communities,121
mixed,total_communities,74
mixed,total_communities,34
mixed,total_communities,46
mixed,total_communities,138
mixed,total_communities,115
mixed,total_communities,42
mixed,total_communities,64
mixed,total_communities,54
mixed,total_communities,13
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,51
mixed,total_communities,19
mixed,total_communities,32
mixed,total_communities,84
mixed,total_communities,44
mixed,total_communities,46
mixed,total_communities,102
mixed,total_communities,138
mixed,total_communities,123
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,67
mixed,total_communities,137
mixed,total_communities,55
mixed,total_communities,109
mixed,total_communities,7
mixed,total_communities,48
mixed,total_communities,55
mixed,total_communities,44
mixed,total_communities,122
mixed,total_communities,136
mixed,total_communities,134
mixed,total_communities,93
mixed,total_communities,43
mixed,total_communities,30
mixed,total_communities,26
mixed,total_communities,80
mixed,total_communities,134
mixed,total_communities,76
mixed,total_communities,50
mixed,total_communities,47
mixed,total_communities,35
mixed,total_communities,134
mixed,total_communities,137
mixed,total_communities,20
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,19
mixed,total_communities,97
mixed,total_communities,137
mixed,total_communities,137
mixed,total_communities,130
mixed,total_communities,93
mixed,total_communities,109
mixed,total_communities,55
mixed,total_communities,56
mixed,total_communities,8
mixed,total_communities,24
mixed,total_communities,73
mixed,total_communities,52
mixed,total_communities,21
mixed,total_communities,90
mixed,total_communities,36
mixed,total_communities,3
mixed,total_communities,124
mixed,total_communities,68
mixed,total_communities,49
mixed,total_communities,5
mixed,total_communities,52
mixed,total_communities,53
mixed,total_communities,69
mixed,total_communities,41
mixed,total_communities,128
mixed,total_communities,136
mixed,total_communities,133
mixed,total_communities,120
mixed,total_communities,46
mixed,total_communities,34
mixed,total_communities,57
mixed,total_communities,80
mixed,total_communities,39
mixed,total_communities,53
mixed,total_communities,131
mixed,total_communities,138
mixed,total_communities,95
mixed,total_communities,32
mixed,total_communities,2
mixed,total_communities,15
mixed,total_communities,21
mixed,total_communities,137
mixed,total_communities,39
mixed,total_communities,94
mixed,total_communities,25
mixed,total_communities,106
mixed,total_communities,77
mixed,total_communities,115
mixed,total_communities,95
mixed,total_communities,138
mixed,total_communities,86
mixed,total_communities,48
mixed,total_communities,83
mixed,total_communities,10
mixed,total_communities,122
mixed,total_communities,32
mixed,total_communities,16
mixed,total_communities,8
mixed,total_communities,83
mixed,total_communities,120
mixed,total_communities,8
mixed,total_communities,3
mixed,total_communities,3
mixed,total_communities,10
mixed,total_communities,106
mixed,total_communities,134
mixed,total_communities,61
mixed,total_communities,111
mixed,total_communities,17
mixed,total_communities,6
mixed,total_communities,39
mixed,total_communities,138
mixed,total_communities,103
mixed,total_communities,63
mixed,total_communities,96
mixed,total_communities,43
mixed,total_communities,112
mixed,total_communities,21
mixed,total_communities,3
mixed,total_communities,8
mixed,total_communities,3
mixed,total_communities,28
mixed,total_communities,61
mixed,total_communities,33
mixed,total_communities,107
mixed,total_communities,3
mixed,total_communities,38
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,20
mixed,total_communities,50
mixed,total_communities,113
mixed,total_communities,117
mixed,total_communities,130
mixed,total_communities,111
mixed,total_communities,123
mixed,total_communities,121
mixed,total_communities,93
mixed,total_communities,122
mixed,total_communities,47
mixed,total_communities,14
mixed,total_communities,91
mixed,total_communities,33
mixed,total_communities,138
mixed,total_communities,31
mixed,total_communities,136
mixed,total_communities,20
mixed,total_communities,137
mixed,total_communities,27
mixed,total_communities,27
mixed,total_communities,111
mixed,total_communities,76
mixed,total_communities,86
mixed,total_communities,46
mixed,total_communities,136
mixed,total_communities,2
mixed,total_communities,71
mixed,total_communities,135
mixed,total_communities,15
mixed,total_communities,107
mixed,total_communities,91
mixed,total_communities,84
mixed,total_communities,19
mixed,total_communities,82
mixed,total_communities,38
mixed,total_communities,2
mixed,total_communities,69
mixed,total_communities,122
mixed,total_communities,133
mixed,total_communities,77
mixed,total_communities,127
mixed,total_communities,7
mixed,total_communities,34
mixed,total_communities,127
mixed,total_communities,2
mixed,total_communities,62
mixed,total_communities,21
mixed,total_communities,27
mixed,total_communities,19
mixed,total_communities,66
mixed,total_communities,2
mixed,total_communities,138
mixed,total_communities,78
mixed,total_communities,100
mixed,total_communities,129
mixed,total_communities,18
mixed,total_communities,71
mixed,total_communities,17
mixed,total_communities,95
mixed,total_communities,62
mixed,total_communities,83
mixed,total_communities,4
mixed,total_communities,19
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,123
mixed,total_communities,88
mixed,total_communities,138
mixed,total_communities,21
mixed,total_communities,19
mixed,total_communities,138
mixed,total_communities,95
mixed,total_communities,137
mixed,total_communities,90
mixed,total_communities,128
mixed,total_communities,8
mixed,total_communities,78
mixed,total_communities,138
mixed,total_communities,3
mixed,total_communities,65
mixed,total_communities,132
mixed,total_communities,116
mixed,total_communities,21
mixed,total_communities,32
mixed,total_communities,137
mixed,total_communities,23
mixed,total_communities,133
mixed,total_communities,121
mixed,total_communities,137
mixed,total_communities,25
mixed,total_communities,3
mixed,total_communities,138
mixed,total_communities,127
mixed,total_communities,66
mixed,total_communities,8
mixed,total_communities,13
mixed,total_communities,96
mixed,total_communities,13
mixed,total_communities,136
mixed,total_communities,15
mixed,total_communities,136
mixed,total_communities,138
mixed,total_communities,94
mixed,total_communities,138
mixed,total_communities,119
mixed,total_communities,112
mixed,total_communities,37
mixed,total_communities,106
mixed,total_communities,18
mixed,total_communities,51
mixed,total_communities,138
mixed,total_communities,93
mixed,total_communities,119
mixed,total_communities,138
mixed,total_communities,10
mixed,total_communities,112
mixed,total_communities,76
mixed,total_communities,60
mixed,total_communities,3
mixed,total_communities,66
mixed,total_communities,68
mixed,total_communities,12
mixed,total_communities,106
mixed,total_communities,137
mixed,total_communities,103
mixed,total_communities,138
mixed,total_communities,14
mixed,total_communities,89
mixed,total_communities,61
mixed,total_communities,63
mixed,total_communities,78
mixed,total_communities,90
mixed,total_communities,138
mixed,total_communities,137
mixed,total_communities,138
mixed,total_communities,134
mixed,total_communities,106
mixed,total_communities,116
mixed,total_communities,93
mixed,total_communities,97
mixed,total_communities,138
mixed,total_communities,133
mixed,total_communities,133
mixed,total_communities,138
mixed,total_communities,104
mixed,total_communities,110
mixed,total_communities,133
mixed,total_communities,21
mixed,total_communities,38
mixed,total_communities,104
mixed,total_communities,111
mixed,total_communities,106
mixed,total_communities,117
mixed,total_communities,126
mixed,total_communities,113
mixed,total_communities,82
mixed,total_communities,53
mixed,total_communities,55
mixed,total_communities,62
mixed,total_communities,35
mixed,total_communities,123
mixed,total_communities,14
mixed,total_communities,76
mixed,total_communities,75
mixed,total_communities,25
mixed,total_communities,59
mixed,total_communities,30
mixed,total_communities,124
mixed,total_communities,132
mixed,total_communities,113
mixed,total_communities,12
mixed,total_communities,43
mixed,total_communities,35
mixed,total_communities,108
mixed,total_communities,119
mixed,total_communities,66
mixed,total_communities,20
mixed,total_communities,13
mixed,total_communities,21
mixed,total_communities,113
mixed,total_communities,3
mixed,total_communities,6
mixed,total_communities,119
mixed,total_communities,117
mixed,total_communities,28
mixed,total_communities,14
mixed,total_communities,24
mixed,total_communities,26
mixed,total_communities,94
mixed,total_communities,21
mixed,total_communities,72
mixed,total_communities,42
mixed,total_communities,56
mixed,total_communities,96
mixed,total_communities,138
mixed,total_communities,50
mixed,total_communities,89
mixed,total_communities,103
mixed,total_communities,36
mixed,total_communities,101
mixed,total_communities,30
mixed,total_communities,55
mixed,total_communities,138
mixed,total_communities,93
mixed,total_communities,138
mixed,total_communities,138
mixed,total_communities,45
mixed,total_communities,85
mixed,total_communities,39
mixed,total_communities,67
mixed,total_communities,118
mixed,total_communities,2
mixed,total_communities,105
mixed,total_communities,6
mixed,total_communities,5
mixed,total_communities,133
mixed,total_communities,136
mixed,total_communities,4
mixed,total_communities,14
mixed,total_communities,89
mixed,total_communities,91
mixed,total_communities,78
mixed,total_communities,138
mixed,total_communities,44
mixed,total_communities,3
mixed,total_communities,135
mixed,total_communities,75
mixed,total_communities,65
mixed,total_communities,122
mixed,total_communities,137
mixed,total_communities,17
mixed,total_communities,60
mixed,total_communities,37
mixed,total_communities,75
mixed,total_communities,11
mixed,total_communities,137
mixed,total_communities,135
mixed,total_communities,138
mixed,total_communities,113
mixed,total_communities,134
mixed,total_communities,17
mixed,total_communities,121
mixed,total_communities,120
mixed,total_communities,3
mixed,total_communities,138
mixed,total_communities,47
mixed,total_communities,71
mixed,total_communities,79
mixed,total_communities,133
mixed,total_communities,3
mixed,total_communities,10
mixed,total_communities,7
mixed,total_communities,9
mixed,total_communities,26
mixed,total_communities,72
mixed,total_communities,64
mixed,total_communities,7
mixed,total_communities,138
mixed,total_communities,48
mixed,total_communities,45
mixed,total_communities,21
mixed,total_communities,26
mixed,total_communities,37
mixed,total_communities,9
mixed,total_communities,58
mixed,total_communities,116
mixed,total_communities,65
mixed,total_communities,11
mixed,total_communities,134
mixed,total_communities,58
mixed,total_communities,3
mixed,total_communities,18
mixed,total_communities,12
mixed,total_communities,39
mixed,total_communities,106
mixed,total_communities,9
mixed,total_communities,93
mixed,total_communities,133
mixed,total_communities,87
mixed,total_communities,138
mixed,total_communities,36
mixed,total_communities,46
mixed,total_communities,10
mixed,total_communities,138
mixed,total_communities,24
mixed,total_communities,3
mixed,total_communities,135
mixed,total_communities,10
mixed,total_communities,53
mixed,total_communities,38
mixed,total_communities,35
mixed,total_communities,12
mixed,total_communities,47
mixed,total_communities,7
mixed,total_communities,51
mixed,total_communities,38
mixed,total_communities,42
mixed,total_communities,8
mixed,total_communities,24
mixed,total_communities,138
mixed,total_communities,54
mixed,total_communities,3
mixed,total_communities,117
mixed,total_communities,137
mixed,total_communities,41
mixed,total_communities,63
mixed,total_communities,92
mixed,total_communities,54
mixed,total_communities,57
mixed,total_communities,19
mixed,total_communities,6
mixed,total_communities,34
mixed,total_communities,28
mixed,total_communities,105
mixed,total_communities,10
mixed,total_communities,53
mixed,total_communities,50
mixed,total_communities,128
mixed,total_communities,114
mixed,total_communities,109
mixed,total_communities,25
mixed,total_communities,42
mixed,total_communities,5
mixed,total_communities,17
mixed,total_communities,30
mixed,total_communities,80
mixed,total_communities,22
mixed,total_communities,24
mixed,total_communities,39
mixed,total_communities,136
mixed,total_communities,23
mixed,total_communities,22
mixed,total_communities,41
mixed,total_communities,50
mixed,total_communities,73
mixed,total_communities,138
mixed,total_communities,2
mixed,total_communities,46
mixed,total_communities,28
mixed,total_communities,32
mixed,total_communities,138
mixed,total_communities,87
mixed,total_communities,10
mixed,total_communities,20
mixed,total_communities,114
mixed,total_communities,35
mixed,total_communities,138
mixed,total_communities,56
mixed,total_communities,7
mixed,total_communities,25
mixed,total_communities,62
mixed,total_communities,4
mixed,total_communities,3
mixed,total_communities,7
mixed,total_communities,87
mixed,total_communities,105
mixed,total_communities,42
mixed,total_communities,95
mixed,total_communities,56
mixed,total_communities,65
mixed,total_communities,67
mixed,total_communities,61
mixed,total_communities,36
mixed,total_communities,138
mixed,total_communities,121
mixed,total_communities,79
mixed,total_communities,2
mixed,total_communities,50
mixed,total_communities,74
mixed,total_communities,119
mixed,total_communities,99
mixed,total_communities,31
mixed,total_communities,85
mixed,total_communities,110
mixed,total_communities,90
mixed,total_communities,68
mixed,total_communities,33
mixed,total_communities,20
mixed,total_communities,24
mixed,total_communities,15
mixed,total_communities,2
mixed,total_communities,96
mixed,total_communities,41
mixed,total_communities,2
mixed,total_communities,59
mixed,total_communities,13
mixed,total_communities,51
mixed,total_communities,12
mixed,total_communities,57
mixed,total_communities,9
mixed,total_communities,3
mixed,total_communities,2
mixed,total_communities,82
mixed,total_communities,80
mixed,total_communities,15
mixed,total_communities,81
mixed,total_communities,31
mixed,total_communities,33
mixed,total_communities,39
mixed,total_communities,132
mixed,total_communities,19
mixed,total_communities,23
mixed,total_communities,134
mixed,total_communities,44
mixed,total_communities,29
mixed,total_communities,16
mixed,total_communities,15
mixed,total_communities,21
mixed,total_communities,5
mixed,total_communities,88
mixed,total_communities,26
mixed,total_communities,69
mixed,total_communities,91
mixed,total_communities,36
mixed,total_communities,12
mixed,total_communities,50
mixed,total_communities,59
mixed,total_communities,29
mixed,total_communities,3
mixed,total_communities,2
mixed,total_communities,35
mixed,total_communities,9
mixed,total_communities,11
mixed,total_communities,2
mixed,total_communities,15
mixed,total_communities,85
mixed,total_communities,2
mixed,total_communities,2
mixed,total_communities,5
mixed,total_communities,44
mixed,total_communities,59
mixed,total_communities,17
mixed,total_communities,15
mixed,total_communities,12
mixed,total_communities,25
mixed,total_communities,8
mixed,total_communities,2
mixed,total_communities,28
mixed,total_communities,14
mixed,total_communities,4
mixed,total_communities,18
mixed,total_communities,90
mixed,total_communities,44
mixed,total_communities,76
mixed,total_communities,17
mixed,total_communities,97
mixed,total_communities,34
mixed,total_communities,107
mixed,total_communities,2
mixed,total_communities,112
mixed,total_communities,38
mixed,total_communities,108
mixed,total_communities,46
mixed,total_communities,84
mixed,total_communities,26
mixed,total_communities,14
mixed,total_communities,84
mixed,total_communities,70
mixed,total_communities,85
mixed,total_communities,96
mixed,total_communities,20
mixed,total_communities,19
mixed,total_communities,7
mixed,total_communities,59
mixed,total_communities,44
mixed,total_communities,33
mixed,total_communities,66
mixed,total_communities,8
mixed,total_communities,135
mixed,total_communities,62
mixed,total_communities,2
mixed,total_communities,5
mixed,total_communities,51
mixed,total_communities,28
mixed,total_communities,4
mixed,total_communities,2
mixed,total_communities,17
mixed,total_communities,42
mixed,total_communities,66
mixed,total_communities,117
mixed,total_communities,43
mixed,total_communities,16
mixed,total_communities,98
mixed,total_communities,4
mixed,total_communities,4
mixed,total_communities,134
mixed,total_communities,44
mixed,total_communities,86
mixed,total_communities,4
mixed,total_communities,84
mixed,total_communities,39
mixed,total_communities,74
mixed,total_communities,42
mixed,total_communities,8
mixed,total_communities,35
mixed,total_communities,5
mixed,total_communities,29
mixed,total_communities,9
mixed,total_communities,74
mixed,total_communities,5
mixed,total_communities,10
mixed,total_communities,2
mixed,total_communities,57
mixed,total_communities,81
mixed,total_communities,39
mixed,total_communities,37
mixed,total_communities,4
mixed,total_communities,10
mixed,total_communities,115
mixed,total_communities,130
mixed,total_communities,28
mixed,total_communities,72
mixed,total_communities,23
mixed,total_communities,5
mixed,total_communities,31
mixed,total_communities,7
mixed,total_communities,50
mixed,total_communities,3
mixed,total_communities,22
mixed,total_communities,29
mixed,total_communities,9
mixed,total_communities,4
mixed,total_communities,6
mixed,total_communities,6
mixed,total_communities,46
mixed,total_communities,59
mixed,total_communities,37
mixed,total_communities,21
mixed,total_communities,7
mixed,total_communities,3
mixed,total_communities,2
mixed,total_communities,5
mixed,total_communities,111
mixed,total_communities,7
mixed,total_communities,37
mixed,total_communities,50
mixed,total_communities,18
mixed,total_communities,5
mixed,total_communities,138
mixed,total_communities,3
mixed,total_communities,6
mixed,total_communities,2
mixed,total_communities,22
mixed,total_communities,19
mixed,total_communities,3
mixed,total_communities,20
mixed,total_communities,21
mixed,total_communities,22
mixed,total_communities,4
mixed,total_communities,108
mixed,total_communities,8
mixed,total_communities,20
mixed,total_communities,72
mixed,total_communities,7
mixed,total_communities,2
mixed,total_communities,2
mixed,total_communities,3
mixed,total_communities,74
mixed,total_communities,3
mixed,total_communities,2
mixed,total_communities,35
mixed,total_communities,5
mixed,total_communities,2
mixed,total_communities,5
mixed,total_communities,13
mixed,total_communities,5
mixed,total_communities,5
mixed,total_communities,3
mixed,total_communities,4
mixed,total_communities,2
mixed,total_communities,3
mixed,total_communities,14
mixed,total_communities,27
mixed,total_communities,2
mixed,total_communities,43
mixed,total_communities,15
mixed,total_communities,2
mixed,total_communities,34
mixed,total_communities,8
mixed,total_communities,12
mixed,total_communities,3
mixed,total_communities,13
mixed,total_communities,2
mixed,total_communities,3
mixed,total_communities,11
mixed,total_communities,37
mixed,total_communities,11
mixed,total_communities,54
mixed,total_communities,3
mixed,total_communities,4
mixed,total_communities,33
mixed,total_communities,10
mixed,total_communities,4
mixed,total_communities,12
mixed,total_communities,5
mixed,total_communities,3
mixed,total_communities,10
mixed,total_communities,4
mixed,total_communities,51
mixed,total_communities,36
mixed,total_communities,5
mixed,total_communities,37
mixed,total_communities,2
mixed,total_communities,2
mixed,total_communities,5
mixed,total_communities,117
mixed,total_communities,5
mixed,total_communities,2
mixed,total_communities,5
mixed,total_communities,4
mixed,total_communities,99
mixed,total_communities,7
mixed,total_communities,13
mixed,total_communities,5
mixed,total_communities,3
mixed,total_communities,6
mixed,total_communities,2
mixed,total_communities,18
mixed,total_communities,20
mixed,total_communities,11
mixed,total_communities,6
mixed,total_communities,4
mixed,total_communities,5
mixed,total_communities,66
mixed,total_communities,23
mixed,total_communities,45
mixed,total_communities,13
mixed,total_communities,2
mixed,total_communities,12
mixed,total_communities,5
mixed,total_communities,6
mixed,total_communities,4
mixed,total_communities,114
mixed,total_communities,4
mixed,total_communities,34
mixed,total_communities,3
mixed,total_communities,2
twitter,total_communities,45
twitter,total_communities,18
twitter,total_communities,18
twitter,total_communities,48
twitter,total_communities,71
twitter,total_communities,24
twitter,total_communities,22
twitter,total_communities,19
twitter,total_communities,106
twitter,total_communities,87
twitter,total_communities,55
twitter,total_communities,62
twitter,total_communities,15
twitter,total_communities,89
twitter,total_communities,35
twitter,total_communities,122
twitter,total_communities,90
twitter,total_communities,28
twitter,total_communities,60
twitter,total_communities,51
twitter,total_communities,42
twitter,total_communities,82
twitter,total_communities,84
twitter,total_communities,19
twitter,total_communities,57
twitter,total_communities,3
twitter,total_communities,100
twitter,total_communities,56
twitter,total_communities,79
twitter,total_communities,90
twitter,total_communities,29
twitter,total_communities,86
twitter,total_communities,43
twitter,total_communities,74
twitter,total_communities,40
twitter,total_communities,4
twitter,total_communities,64
mixed,spread_duration,199
mixed,spread_duration,202
mixed,spread_duration,203
mixed,spread_duration,203
mixed,spread_duration,203
mixed,spread_duration,203
mixed,spread_duration,202
mixed,spread_duration,203
mixed,spread_duration,202
mixed,spread_duration,192
mixed,spread_duration,195
mixed,spread_duration,191
mixed,spread_duration,192
mixed,spread_duration,192
mixed,spread_duration,192
mixed,spread_duration,188
mixed,spread_duration,191
mixed,spread_duration,191
mixed,spread_duration,191
mixed,spread_duration,192
mixed,spread_duration,188
mixed,spread_duration,190
mixed,spread_duration,28
mixed,spread_duration,192
mixed,spread_duration,186
mixed,spread_duration,87
mixed,spread_duration,189
mixed,spread_duration,191
mixed,spread_duration,192
mixed,spread_duration,164
mixed,spread_duration,191
mixed,spread_duration,191
mixed,spread_duration,192
mixed,spread_duration,188
mixed,spread_duration,175
mixed,spread_duration,191
mixed,spread_duration,186
mixed,spread_duration,191
mixed,spread_duration,191
mixed,spread_duration,186
mixed,spread_duration,192
mixed,spread_duration,160
mixed,spread_duration,176
mixed,spread_duration,188
mixed,spread_duration,169
mixed,spread_duration,80
mixed,spread_duration,192
mixed,spread_duration,190
mixed,spread_duration,189
mixed,spread_duration,189
mixed,spread_duration,191
mixed,spread_duration,163
mixed,spread_duration,191
mixed,spread_duration,192
mixed,spread_duration,184
mixed,spread_duration,191
mixed,spread_duration,192
mixed,spread_duration,190
mixed,spread_duration,158
mixed,spread_duration,190
mixed,spread_duration,89
mixed,spread_duration,183
mixed,spread_duration,192
mixed,spread_duration,189
mixed,spread_duration,120
mixed,spread_duration,189
mixed,spread_duration,185
mixed,spread_duration,192
mixed,spread_duration,192
mixed,spread_duration,174
mixed,spread_duration,191
mixed,spread_duration,192
mixed,spread_duration,188
mixed,spread_duration,192
mixed,spread_duration,164
mixed,spread_duration,192
mixed,spread_duration,192
mixed,spread_duration,176
mixed,spread_duration,190
mixed,spread_duration,190
mixed,spread_duration,188
mixed,spread_duration,192
mixed,spread_duration,187
mixed,spread_duration,192
mixed,spread_duration,191
mixed,spread_duration,192
mixed,spread_duration,188
mixed,spread_duration,154
mixed,spread_duration,189
mixed,spread_duration,172
mixed,spread_duration,190
mixed,spread_duration,189
mixed,spread_duration,192
mixed,spread_duration,185
mixed,spread_duration,187
mixed,spread_duration,185
mixed,spread_duration,188
mixed,spread_duration,192
mixed,spread_duration,183
mixed,spread_duration,191
mixed,spread_duration,189
mixed,spread_duration,191
mixed,spread_duration,189
mixed,spread_duration,192
mixed,spread_duration,192
mixed,spread_duration,190
mixed,spread_duration,191
mixed,spread_duration,188
mixed,spread_duration,192
mixed,spread_duration,178
mixed,spread_duration,191
mixed,spread_duration,191
mixed,spread_duration,192
mixed,spread_duration,90
mixed,spread_duration,182
mixed,spread_duration,190
mixed,spread_duration,189
mixed,spread_duration,191
mixed,spread_duration,185
mixed,spread_duration,192
mixed,spread_duration,192
mixed,spread_duration,116
mixed,spread_duration,189
mixed,spread_duration,191
mixed,spread_duration,120
mixed,spread_duration,190
mixed,spread_duration,189
mixed,spread_duration,191
mixed,spread_duration,190
mixed,spread_duration,187
mixed,spread_duration,188
mixed,spread_duration,191
mixed,spread_duration,189
mixed,spread_duration,189
mixed,spread_duration,187
mixed,spread_duration,190
mixed,spread_duration,186
mixed,spread_duration,189
mixed,spread_duration,191
mixed,spread_duration,192
mixed,spread_duration,186
mixed,spread_duration,192
mixed,spread_duration,189
mixed,spread_duration,188
mixed,spread_duration,189
mixed,spread_duration,190
mixed,spread_duration,189
mixed,spread_duration,191
mixed,spread_duration,188
mixed,spread_duration,189
mixed,spread_duration,186
mixed,spread_duration,192
mixed,spread_duration,187
mixed,spread_duration,189
mixed,spread_duration,188
mixed,spread_duration,144
mixed,spread_duration,188
mixed,spread_duration,192
mixed,spread_duration,191
mixed,spread_duration,189
mixed,spread_duration,192
mixed,spread_duration,192
mixed,spread_duration,185
mixed,spread_duration,192
mixed,spread_duration,189
mixed,spread_duration,188
mixed,spread_duration,190
mixed,spread_duration,192
mixed,spread_duration,191
mixed,spread_duration,179
mixed,spread_duration,189
mixed,spread_duration,190
mixed,spread_duration,188
mixed,spread_duration,188
mixed,spread_duration,191
mixed,spread_duration,191
mixed,spread_duration,189
mixed,spread_duration,192
mixed,spread_duration,190
mixed,spread_duration,192
mixed,spread_duration,192
mixed,spread_duration,191
mixed,spread_duration,191
mixed,spread_duration,183
mixed,spread_duration,191
mixed,spread_duration,191
mixed,spread_duration,189
mixed,spread_duration,189
mixed,spread_duration,188
mixed,spread_duration,190
mixed,spread_duration,108
mixed,spread_duration,190
mixed,spread_duration,187
mixed,spread_duration,191
mixed,spread_duration,189
mixed,spread_duration,192
mixed,spread_duration,191
mixed,spread_duration,192
mixed,spread_duration,190
mixed,spread_duration,187
mixed,spread_duration,183
mixed,spread_duration,139
mixed,spread_duration,188
mixed,spread_duration,187
mixed,spread_duration,190
mixed,spread_duration,188
mixed,spread_duration,192
mixed,spread_duration,190
mixed,spread_duration,191
mixed,spread_duration,178
mixed,spread_duration,191
mixed,spread_duration,190
mixed,spread_duration,190
mixed,spread_duration,191
mixed,spread_duration,190
mixed,spread_duration,192
mixed,spread_duration,188
mixed,spread_duration,192
mixed,spread_duration,191
mixed,spread_duration,188
mixed,spread_duration,189
mixed,spread_duration,191
mixed,spread_duration,185
mixed,spread_duration,182
mixed,spread_duration,188
mixed,spread_duration,192
mixed,spread_duration,191
mixed,spread_duration,190
mixed,spread_duration,183
mixed,spread_duration,187
mixed,spread_duration,189
mixed,spread_duration,188
mixed,spread_duration,190
mixed,spread_duration,190
mixed,spread_duration,191
mixed,spread_duration,191
mixed,spread_duration,190
mixed,spread_duration,176
mixed,spread_duration,189
mixed,spread_duration,191
mixed,spread_duration,190
mixed,spread_duration,192
mixed,spread_duration,191
mixed,spread_duration,175
mixed,spread_duration,192
mixed,spread_duration,191
mixed,spread_duration,187
mixed,spread_duration,192
mixed,spread_duration,190
mixed,spread_duration,191
mixed,spread_duration,191
mixed,spread_duration,192
mixed,spread_duration,189
mixed,spread_duration,190
mixed,spread_duration,191
mixed,spread_duration,188
mixed,spread_duration,188
mixed,spread_duration,192
mixed,spread_duration,189
mixed,spread_duration,191
mixed,spread_duration,190
mixed,spread_duration,189
mixed,spread_duration,183
mixed,spread_duration,190
mixed,spread_duration,184
mixed,spread_duration,190
mixed,spread_duration,192
mixed,spread_duration,191
mixed,spread_duration,192
mixed,spread_duration,189
mixed,spread_duration,189
mixed,spread_duration,190
mixed,spread_duration,190
mixed,spread_duration,191
mixed,spread_duration,192
mixed,spread_duration,191
mixed,spread_duration,192
mixed,spread_duration,191
mixed,spread_duration,190
mixed,spread_duration,192
mixed,spread_duration,189
mixed,spread_duration,184
mixed,spread_duration,191
mixed,spread_duration,185
mixed,spread_duration,183
mixed,spread_duration,182
mixed,spread_duration,185
mixed,spread_duration,173
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,186
mixed,spread_duration,188
mixed,spread_duration,185
mixed,spread_duration,181
mixed,spread_duration,187
mixed,spread_duration,188
mixed,spread_duration,180
mixed,spread_duration,185
mixed,spread_duration,188
mixed,spread_duration,184
mixed,spread_duration,188
mixed,spread_duration,188
mixed,spread_duration,187
mixed,spread_duration,185
mixed,spread_duration,185
mixed,spread_duration,186
mixed,spread_duration,185
mixed,spread_duration,181
mixed,spread_duration,188
mixed,spread_duration,188
mixed,spread_duration,186
mixed,spread_duration,188
mixed,spread_duration,186
mixed,spread_duration,185
mixed,spread_duration,188
mixed,spread_duration,187
mixed,spread_duration,185
mixed,spread_duration,183
mixed,spread_duration,185
mixed,spread_duration,183
mixed,spread_duration,185
mixed,spread_duration,188
mixed,spread_duration,185
mixed,spread_duration,184
mixed,spread_duration,184
mixed,spread_duration,106
mixed,spread_duration,187
mixed,spread_duration,187
mixed,spread_duration,184
mixed,spread_duration,185
mixed,spread_duration,185
mixed,spread_duration,185
mixed,spread_duration,184
mixed,spread_duration,183
mixed,spread_duration,187
mixed,spread_duration,185
mixed,spread_duration,156
mixed,spread_duration,186
mixed,spread_duration,186
mixed,spread_duration,187
mixed,spread_duration,188
mixed,spread_duration,188
mixed,spread_duration,182
mixed,spread_duration,186
mixed,spread_duration,185
mixed,spread_duration,187
mixed,spread_duration,166
mixed,spread_duration,182
mixed,spread_duration,183
mixed,spread_duration,187
mixed,spread_duration,186
mixed,spread_duration,187
mixed,spread_duration,187
mixed,spread_duration,188
mixed,spread_duration,186
mixed,spread_duration,186
mixed,spread_duration,186
mixed,spread_duration,188
mixed,spread_duration,188
mixed,spread_duration,185
mixed,spread_duration,187
mixed,spread_duration,186
mixed,spread_duration,187
mixed,spread_duration,187
mixed,spread_duration,185
mixed,spread_duration,185
mixed,spread_duration,188
mixed,spread_duration,188
mixed,spread_duration,188
mixed,spread_duration,186
mixed,spread_duration,186
mixed,spread_duration,185
mixed,spread_duration,186
mixed,spread_duration,188
mixed,spread_duration,186
mixed,spread_duration,187
mixed,spread_duration,185
mixed,spread_duration,186
mixed,spread_duration,188
mixed,spread_duration,186
mixed,spread_duration,179
mixed,spread_duration,188
mixed,spread_duration,179
mixed,spread_duration,187
mixed,spread_duration,188
mixed,spread_duration,185
mixed,spread_duration,184
mixed,spread_duration,183
mixed,spread_duration,186
mixed,spread_duration,186
mixed,spread_duration,184
mixed,spread_duration,185
mixed,spread_duration,184
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,184
mixed,spread_duration,180
mixed,spread_duration,182
mixed,spread_duration,183
mixed,spread_duration,181
mixed,spread_duration,184
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,184
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,185
mixed,spread_duration,185
mixed,spread_duration,150
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,184
mixed,spread_duration,182
mixed,spread_duration,183
mixed,spread_duration,184
mixed,spread_duration,184
mixed,spread_duration,184
mixed,spread_duration,184
mixed,spread_duration,183
mixed,spread_duration,184
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,178
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,113
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,182
mixed,spread_duration,184
mixed,spread_duration,184
mixed,spread_duration,184
mixed,spread_duration,183
mixed,spread_duration,184
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,182
mixed,spread_duration,184
mixed,spread_duration,178
mixed,spread_duration,131
mixed,spread_duration,185
mixed,spread_duration,184
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,184
mixed,spread_duration,184
mixed,spread_duration,183
mixed,spread_duration,172
mixed,spread_duration,183
mixed,spread_duration,184
mixed,spread_duration,184
mixed,spread_duration,181
mixed,spread_duration,183
mixed,spread_duration,179
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,179
mixed,spread_duration,183
mixed,spread_duration,171
mixed,spread_duration,183
mixed,spread_duration,182
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,180
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,180
mixed,spread_duration,181
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,174
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,179
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,180
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,182
mixed,spread_duration,176
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,182
mixed,spread_duration,183
mixed,spread_duration,113
mixed,spread_duration,183
mixed,spread_duration,182
mixed,spread_duration,183
mixed,spread_duration,182
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,182
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,181
mixed,spread_duration,182
mixed,spread_duration,180
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,180
mixed,spread_duration,183
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,180
mixed,spread_duration,182
mixed,spread_duration,181
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,180
mixed,spread_duration,182
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,183
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,180
mixed,spread_duration,182
mixed,spread_duration,183
mixed,spread_duration,182
mixed,spread_duration,183
mixed,spread_duration,181
mixed,spread_duration,180
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,183
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,183
mixed,spread_duration,161
mixed,spread_duration,183
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,180
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,179
mixed,spread_duration,182
mixed,spread_duration,180
mixed,spread_duration,180
mixed,spread_duration,179
mixed,spread_duration,183
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,183
mixed,spread_duration,182
mixed,spread_duration,181
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,181
mixed,spread_duration,175
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,180
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,128
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,177
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,182
mixed,spread_duration,179
mixed,spread_duration,172
mixed,spread_duration,181
mixed,spread_duration,179
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,181
mixed,spread_duration,182
mixed,spread_duration,181
mixed,spread_duration,182
mixed,spread_duration,180
mixed,spread_duration,182
mixed,spread_duration,179
mixed,spread_duration,180
mixed,spread_duration,182
mixed,spread_duration,178
mixed,spread_duration,182
mixed,spread_duration,179
mixed,spread_duration,179
mixed,spread_duration,179
mixed,spread_duration,182
mixed,spread_duration,180
mixed,spread_duration,180
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,179
mixed,spread_duration,181
mixed,spread_duration,176
mixed,spread_duration,180
mixed,spread_duration,179
mixed,spread_duration,181
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,181
mixed,spread_duration,182
mixed,spread_duration,181
mixed,spread_duration,179
mixed,spread_duration,182
mixed,spread_duration,182
mixed,spread_duration,181
mixed,spread_duration,182
mixed,spread_duration,181
mixed,spread_duration,182
mixed,spread_duration,181
mixed,spread_duration,176
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,182
mixed,spread_duration,179
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,182
mixed,spread_duration,181
mixed,spread_duration,179
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,179
mixed,spread_duration,181
mixed,spread_duration,175
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,182
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,180
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,171
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,178
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,178
mixed,spread_duration,181
mixed,spread_duration,180
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,179
mixed,spread_duration,180
mixed,spread_duration,175
mixed,spread_duration,180
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,180
mixed,spread_duration,178
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,178
mixed,spread_duration,179
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,175
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,178
mixed,spread_duration,180
mixed,spread_duration,179
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,180
mixed,spread_duration,180
mixed,spread_duration,174
mixed,spread_duration,181
mixed,spread_duration,180
mixed,spread_duration,180
mixed,spread_duration,180
mixed,spread_duration,181
mixed,spread_duration,175
mixed,spread_duration,178
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,180
mixed,spread_duration,180
mixed,spread_duration,178
mixed,spread_duration,166
mixed,spread_duration,180
mixed,spread_duration,177
mixed,spread_duration,179
mixed,spread_duration,179
mixed,spread_duration,181
mixed,spread_duration,178
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,177
mixed,spread_duration,179
mixed,spread_duration,181
mixed,spread_duration,177
mixed,spread_duration,180
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,178
mixed,spread_duration,180
mixed,spread_duration,178
mixed,spread_duration,181
mixed,spread_duration,181
mixed,spread_duration,180
mixed,spread_duration,178
mixed,spread_duration,180
mixed,spread_duration,181
mixed,spread_duration,180
mixed,spread_duration,168
mixed,spread_duration,180
mixed,spread_duration,177
mixed,spread_duration,155
mixed,spread_duration,179
mixed,spread_duration,177
mixed,spread_duration,180
mixed,spread_duration,176
mixed,spread_duration,179
mixed,spread_duration,177
mixed,spread_duration,180
mixed,spread_duration,161
mixed,spread_duration,159
mixed,spread_duration,177
mixed,spread_duration,180
mixed,spread_duration,180
mixed,spread_duration,180
mixed,spread_duration,180
mixed,spread_duration,179
mixed,spread_duration,178
mixed,spread_duration,180
mixed,spread_duration,132
mixed,spread_duration,179
mixed,spread_duration,180
mixed,spread_duration,180
mixed,spread_duration,180
mixed,spread_duration,180
mixed,spread_duration,177
mixed,spread_duration,179
mixed,spread_duration,179
mixed,spread_duration,177
mixed,spread_duration,179
mixed,spread_duration,179
mixed,spread_duration,179
mixed,spread_duration,177
mixed,spread_duration,178
mixed,spread_duration,179
mixed,spread_duration,177
mixed,spread_duration,179
mixed,spread_duration,173
mixed,spread_duration,179
mixed,spread_duration,179
mixed,spread_duration,179
mixed,spread_duration,178
mixed,spread_duration,176
mixed,spread_duration,176
mixed,spread_duration,178
mixed,spread_duration,179
mixed,spread_duration,177
mixed,spread_duration,179
mixed,spread_duration,179
mixed,spread_duration,141
mixed,spread_duration,73
mixed,spread_duration,179
mixed,spread_duration,175
mixed,spread_duration,178
mixed,spread_duration,177
mixed,spread_duration,174
mixed,spread_duration,173
mixed,spread_duration,176
mixed,spread_duration,172
mixed,spread_duration,176
mixed,spread_duration,129
mixed,spread_duration,176
mixed,spread_duration,174
mixed,spread_duration,174
mixed,spread_duration,179
mixed,spread_duration,178
mixed,spread_duration,176
mixed,spread_duration,177
mixed,spread_duration,175
mixed,spread_duration,177
mixed,spread_duration,156
mixed,spread_duration,178
mixed,spread_duration,135
mixed,spread_duration,177
mixed,spread_duration,172
mixed,spread_duration,176
mixed,spread_duration,174
mixed,spread_duration,176
mixed,spread_duration,176
mixed,spread_duration,179
mixed,spread_duration,175
mixed,spread_duration,179
mixed,spread_duration,177
mixed,spread_duration,125
mixed,spread_duration,176
mixed,spread_duration,175
mixed,spread_duration,172
mixed,spread_duration,162
mixed,spread_duration,176
mixed,spread_duration,176
mixed,spread_duration,173
mixed,spread_duration,175
mixed,spread_duration,174
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,175
mixed,spread_duration,176
mixed,spread_duration,176
mixed,spread_duration,161
mixed,spread_duration,174
mixed,spread_duration,175
mixed,spread_duration,176
mixed,spread_duration,176
mixed,spread_duration,176
mixed,spread_duration,176
mixed,spread_duration,175
mixed,spread_duration,176
mixed,spread_duration,173
mixed,spread_duration,176
mixed,spread_duration,176
mixed,spread_duration,168
mixed,spread_duration,175
mixed,spread_duration,176
mixed,spread_duration,172
mixed,spread_duration,170
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,176
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,174
mixed,spread_duration,176
mixed,spread_duration,173
mixed,spread_duration,176
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,173
mixed,spread_duration,170
mixed,spread_duration,176
mixed,spread_duration,176
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,176
mixed,spread_duration,175
mixed,spread_duration,176
mixed,spread_duration,176
mixed,spread_duration,174
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,173
mixed,spread_duration,176
mixed,spread_duration,173
mixed,spread_duration,175
mixed,spread_duration,173
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,176
mixed,spread_duration,175
mixed,spread_duration,173
mixed,spread_duration,176
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,176
mixed,spread_duration,175
mixed,spread_duration,176
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,176
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,174
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,176
mixed,spread_duration,174
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,173
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,171
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,176
mixed,spread_duration,175
mixed,spread_duration,174
mixed,spread_duration,174
mixed,spread_duration,175
mixed,spread_duration,174
mixed,spread_duration,174
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,172
mixed,spread_duration,175
mixed,spread_duration,174
mixed,spread_duration,159
mixed,spread_duration,172
mixed,spread_duration,175
mixed,spread_duration,172
mixed,spread_duration,174
mixed,spread_duration,175
mixed,spread_duration,175
mixed,spread_duration,174
mixed,spread_duration,171
mixed,spread_duration,174
mixed,spread_duration,172
mixed,spread_duration,173
mixed,spread_duration,175
mixed,spread_duration,172
mixed,spread_duration,174
mixed,spread_duration,172
mixed,spread_duration,175
mixed,spread_duration,174
mixed,spread_duration,174
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,174
mixed,spread_duration,175
mixed,spread_duration,174
mixed,spread_duration,174
mixed,spread_duration,175
mixed,spread_duration,147
mixed,spread_duration,172
mixed,spread_duration,172
mixed,spread_duration,174
mixed,spread_duration,175
mixed,spread_duration,174
mixed,spread_duration,175
mixed,spread_duration,174
mixed,spread_duration,175
mixed,spread_duration,172
mixed,spread_duration,174
mixed,spread_duration,170
mixed,spread_duration,171
mixed,spread_duration,171
mixed,spread_duration,173
mixed,spread_duration,174
mixed,spread_duration,174
mixed,spread_duration,169
mixed,spread_duration,172
mixed,spread_duration,174
mixed,spread_duration,173
mixed,spread_duration,174
mixed,spread_duration,171
mixed,spread_duration,174
mixed,spread_duration,174
mixed,spread_duration,174
mixed,spread_duration,173
mixed,spread_duration,174
mixed,spread_duration,173
mixed,spread_duration,172
mixed,spread_duration,171
mixed,spread_duration,174
mixed,spread_duration,168
mixed,spread_duration,174
mixed,spread_duration,174
mixed,spread_duration,174
mixed,spread_duration,173
mixed,spread_duration,174
mixed,spread_duration,174
mixed,spread_duration,174
mixed,spread_duration,171
mixed,spread_duration,174
mixed,spread_duration,173
mixed,spread_duration,174
mixed,spread_duration,174
mixed,spread_duration,174
mixed,spread_duration,174
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,174
mixed,spread_duration,173
mixed,spread_duration,171
mixed,spread_duration,173
mixed,spread_duration,172
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,174
mixed,spread_duration,171
mixed,spread_duration,174
mixed,spread_duration,171
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,171
mixed,spread_duration,173
mixed,spread_duration,171
mixed,spread_duration,173
mixed,spread_duration,174
mixed,spread_duration,127
mixed,spread_duration,171
mixed,spread_duration,173
mixed,spread_duration,172
mixed,spread_duration,173
mixed,spread_duration,172
mixed,spread_duration,174
mixed,spread_duration,170
mixed,spread_duration,173
mixed,spread_duration,171
mixed,spread_duration,171
mixed,spread_duration,174
mixed,spread_duration,173
mixed,spread_duration,174
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,170
mixed,spread_duration,173
mixed,spread_duration,174
mixed,spread_duration,174
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,172
mixed,spread_duration,173
mixed,spread_duration,172
mixed,spread_duration,173
mixed,spread_duration,174
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,171
mixed,spread_duration,122
mixed,spread_duration,173
mixed,spread_duration,171
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,171
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,172
mixed,spread_duration,173
mixed,spread_duration,140
mixed,spread_duration,170
mixed,spread_duration,169
mixed,spread_duration,173
mixed,spread_duration,129
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,170
mixed,spread_duration,167
mixed,spread_duration,173
mixed,spread_duration,173
mixed,spread_duration,172
mixed,spread_duration,173
mixed,spread_duration,172
mixed,spread_duration,166
mixed,spread_duration,164
mixed,spread_duration,167
mixed,spread_duration,171
mixed,spread_duration,92
mixed,spread_duration,172
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,64
mixed,spread_duration,172
mixed,spread_duration,172
mixed,spread_duration,172
mixed,spread_duration,21
mixed,spread_duration,169
mixed,spread_duration,171
mixed,spread_duration,172
mixed,spread_duration,145
mixed,spread_duration,172
mixed,spread_duration,169
mixed,spread_duration,172
mixed,spread_duration,132
mixed,spread_duration,172
mixed,spread_duration,172
mixed,spread_duration,173
mixed,spread_duration,171
mixed,spread_duration,169
mixed,spread_duration,170
mixed,spread_duration,172
mixed,spread_duration,172
mixed,spread_duration,165
mixed,spread_duration,118
mixed,spread_duration,170
mixed,spread_duration,171
mixed,spread_duration,168
mixed,spread_duration,165
mixed,spread_duration,168
mixed,spread_duration,167
mixed,spread_duration,171
mixed,spread_duration,171
mixed,spread_duration,170
mixed,spread_duration,171
mixed,spread_duration,169
mixed,spread_duration,171
mixed,spread_duration,171
mixed,spread_duration,167
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,169
mixed,spread_duration,169
mixed,spread_duration,168
mixed,spread_duration,159
mixed,spread_duration,168
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,168
mixed,spread_duration,167
mixed,spread_duration,171
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,167
mixed,spread_duration,171
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,169
mixed,spread_duration,170
mixed,spread_duration,169
mixed,spread_duration,129
mixed,spread_duration,171
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,171
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,167
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,165
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,163
mixed,spread_duration,170
mixed,spread_duration,168
mixed,spread_duration,169
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,167
mixed,spread_duration,163
mixed,spread_duration,170
mixed,spread_duration,170
mixed,spread_duration,168
mixed,spread_duration,170
mixed,spread_duration,169
mixed,spread_duration,170
mixed,spread_duration,157
mixed,spread_duration,151
mixed,spread_duration,169
mixed,spread_duration,163
mixed,spread_duration,151
mixed,spread_duration,165
mixed,spread_duration,166
mixed,spread_duration,170
mixed,spread_duration,166
mixed,spread_duration,167
mixed,spread_duration,169
mixed,spread_duration,166
mixed,spread_duration,169
mixed,spread_duration,167
mixed,spread_duration,169
mixed,spread_duration,170
mixed,spread_duration,168
mixed,spread_duration,170
mixed,spread_duration,169
mixed,spread_duration,169
mixed,spread_duration,170
mixed,spread_duration,150
mixed,spread_duration,150
mixed,spread_duration,164
mixed,spread_duration,169
mixed,spread_duration,167
mixed,spread_duration,168
mixed,spread_duration,168
mixed,spread_duration,161
mixed,spread_duration,161
mixed,spread_duration,167
mixed,spread_duration,168
mixed,spread_duration,162
mixed,spread_duration,167
mixed,spread_duration,168
mixed,spread_duration,168
mixed,spread_duration,168
mixed,spread_duration,168
mixed,spread_duration,165
mixed,spread_duration,167
mixed,spread_duration,165
mixed,spread_duration,165
mixed,spread_duration,148
mixed,spread_duration,167
mixed,spread_duration,167
mixed,spread_duration,167
mixed,spread_duration,167
mixed,spread_duration,166
mixed,spread_duration,165
mixed,spread_duration,165
mixed,spread_duration,168
mixed,spread_duration,167
mixed,spread_duration,168
mixed,spread_duration,165
mixed,spread_duration,168
mixed,spread_duration,166
mixed,spread_duration,167
mixed,spread_duration,168
mixed,spread_duration,168
mixed,spread_duration,164
mixed,spread_duration,165
mixed,spread_duration,168
mixed,spread_duration,167
mixed,spread_duration,167
mixed,spread_duration,159
mixed,spread_duration,167
mixed,spread_duration,167
mixed,spread_duration,167
mixed,spread_duration,168
mixed,spread_duration,165
mixed,spread_duration,167
mixed,spread_duration,167
mixed,spread_duration,167
mixed,spread_duration,165
mixed,spread_duration,157
mixed,spread_duration,164
mixed,spread_duration,167
mixed,spread_duration,167
mixed,spread_duration,167
mixed,spread_duration,168
mixed,spread_duration,166
mixed,spread_duration,167
mixed,spread_duration,167
mixed,spread_duration,167
mixed,spread_duration,164
mixed,spread_duration,164
mixed,spread_duration,165
mixed,spread_duration,167
mixed,spread_duration,165
mixed,spread_duration,164
mixed,spread_duration,167
mixed,spread_duration,165
mixed,spread_duration,124
mixed,spread_duration,167
mixed,spread_duration,164
mixed,spread_duration,166
mixed,spread_duration,164
mixed,spread_duration,161
mixed,spread_duration,167
mixed,spread_duration,166
mixed,spread_duration,165
mixed,spread_duration,164
mixed,spread_duration,167
mixed,spread_duration,164
mixed,spread_duration,166
mixed,spread_duration,166
mixed,spread_duration,166
mixed,spread_duration,167
mixed,spread_duration,167
mixed,spread_duration,164
mixed,spread_duration,166
mixed,spread_duration,167
mixed,spread_duration,166
mixed,spread_duration,165
mixed,spread_duration,166
mixed,spread_duration,164
mixed,spread_duration,161
mixed,spread_duration,165
mixed,spread_duration,104
mixed,spread_duration,166
mixed,spread_duration,166
mixed,spread_duration,166
mixed,spread_duration,166
mixed,spread_duration,160
mixed,spread_duration,166
mixed,spread_duration,164
mixed,spread_duration,164
mixed,spread_duration,166
mixed,spread_duration,167
mixed,spread_duration,167
mixed,spread_duration,166
mixed,spread_duration,166
mixed,spread_duration,166
mixed,spread_duration,167
mixed,spread_duration,166
mixed,spread_duration,166
mixed,spread_duration,166
mixed,spread_duration,166
mixed,spread_duration,166
mixed,spread_duration,165
mixed,spread_duration,166
mixed,spread_duration,166
mixed,spread_duration,166
mixed,spread_duration,165
mixed,spread_duration,166
mixed,spread_duration,166
mixed,spread_duration,96
mixed,spread_duration,163
mixed,spread_duration,156
mixed,spread_duration,166
mixed,spread_duration,163
mixed,spread_duration,166
mixed,spread_duration,166
mixed,spread_duration,166
mixed,spread_duration,165
mixed,spread_duration,166
mixed,spread_duration,165
mixed,spread_duration,165
mixed,spread_duration,165
mixed,spread_duration,166
mixed,spread_duration,165
mixed,spread_duration,166
mixed,spread_duration,163
mixed,spread_duration,166
mixed,spread_duration,163
mixed,spread_duration,163
mixed,spread_duration,165
mixed,spread_duration,166
mixed,spread_duration,165
mixed,spread_duration,164
mixed,spread_duration,160
mixed,spread_duration,165
mixed,spread_duration,151
mixed,spread_duration,163
mixed,spread_duration,166
mixed,spread_duration,164
mixed,spread_duration,165
mixed,spread_duration,165
mixed,spread_duration,165
mixed,spread_duration,163
mixed,spread_duration,165
mixed,spread_duration,164
mixed,spread_duration,165
mixed,spread_duration,165
mixed,spread_duration,165
mixed,spread_duration,165
mixed,spread_duration,166
mixed,spread_duration,159
mixed,spread_duration,163
mixed,spread_duration,164
mixed,spread_duration,166
mixed,spread_duration,165
mixed,spread_duration,166
mixed,spread_duration,163
mixed,spread_duration,165
mixed,spread_duration,164
mixed,spread_duration,163
mixed,spread_duration,164
mixed,spread_duration,163
mixed,spread_duration,164
mixed,spread_duration,165
mixed,spread_duration,164
mixed,spread_duration,165
mixed,spread_duration,165
mixed,spread_duration,165
mixed,spread_duration,156
mixed,spread_duration,165
mixed,spread_duration,165
mixed,spread_duration,165
mixed,spread_duration,161
mixed,spread_duration,164
mixed,spread_duration,164
mixed,spread_duration,165
mixed,spread_duration,157
mixed,spread_duration,164
mixed,spread_duration,165
mixed,spread_duration,157
mixed,spread_duration,159
mixed,spread_duration,164
mixed,spread_duration,164
mixed,spread_duration,163
mixed,spread_duration,163
mixed,spread_duration,163
mixed,spread_duration,164
mixed,spread_duration,164
mixed,spread_duration,144
mixed,spread_duration,158
mixed,spread_duration,162
mixed,spread_duration,164
mixed,spread_duration,162
mixed,spread_duration,159
mixed,spread_duration,163
mixed,spread_duration,161
mixed,spread_duration,164
mixed,spread_duration,163
mixed,spread_duration,161
mixed,spread_duration,161
mixed,spread_duration,163
mixed,spread_duration,161
mixed,spread_duration,164
mixed,spread_duration,128
mixed,spread_duration,164
mixed,spread_duration,164
mixed,spread_duration,164
mixed,spread_duration,163
mixed,spread_duration,163
mixed,spread_duration,164
mixed,spread_duration,163
mixed,spread_duration,160
mixed,spread_duration,163
mixed,spread_duration,164
mixed,spread_duration,163
mixed,spread_duration,163
mixed,spread_duration,163
mixed,spread_duration,164
mixed,spread_duration,163
mixed,spread_duration,164
mixed,spread_duration,41
mixed,spread_duration,163
mixed,spread_duration,158
mixed,spread_duration,163
mixed,spread_duration,163
mixed,spread_duration,163
mixed,spread_duration,113
mixed,spread_duration,163
mixed,spread_duration,163
mixed,spread_duration,162
mixed,spread_duration,163
mixed,spread_duration,161
mixed,spread_duration,163
mixed,spread_duration,163
mixed,spread_duration,163
mixed,spread_duration,163
mixed,spread_duration,163
mixed,spread_duration,160
mixed,spread_duration,111
mixed,spread_duration,162
mixed,spread_duration,163
mixed,spread_duration,162
mixed,spread_duration,135
mixed,spread_duration,156
mixed,spread_duration,163
mixed,spread_duration,162
mixed,spread_duration,160
mixed,spread_duration,162
mixed,spread_duration,160
mixed,spread_duration,163
mixed,spread_duration,161
mixed,spread_duration,162
mixed,spread_duration,153
mixed,spread_duration,162
mixed,spread_duration,160
mixed,spread_duration,160
mixed,spread_duration,163
mixed,spread_duration,160
mixed,spread_duration,159
mixed,spread_duration,138
mixed,spread_duration,160
mixed,spread_duration,163
mixed,spread_duration,156
mixed,spread_duration,160
mixed,spread_duration,52
mixed,spread_duration,162
mixed,spread_duration,162
mixed,spread_duration,162
mixed,spread_duration,134
mixed,spread_duration,148
mixed,spread_duration,162
mixed,spread_duration,162
mixed,spread_duration,160
mixed,spread_duration,155
mixed,spread_duration,162
mixed,spread_duration,160
mixed,spread_duration,162
mixed,spread_duration,161
mixed,spread_duration,161
mixed,spread_duration,158
mixed,spread_duration,162
mixed,spread_duration,162
mixed,spread_duration,162
mixed,spread_duration,127
mixed,spread_duration,151
mixed,spread_duration,158
mixed,spread_duration,160
mixed,spread_duration,159
mixed,spread_duration,162
mixed,spread_duration,161
mixed,spread_duration,161
mixed,spread_duration,160
mixed,spread_duration,137
mixed,spread_duration,161
mixed,spread_duration,156
mixed,spread_duration,158
mixed,spread_duration,161
mixed,spread_duration,161
mixed,spread_duration,160
mixed,spread_duration,157
mixed,spread_duration,160
mixed,spread_duration,160
mixed,spread_duration,157
mixed,spread_duration,158
mixed,spread_duration,160
mixed,spread_duration,158
mixed,spread_duration,158
mixed,spread_duration,160
mixed,spread_duration,160
mixed,spread_duration,160
mixed,spread_duration,160
mixed,spread_duration,157
mixed,spread_duration,160
mixed,spread_duration,160
mixed,spread_duration,159
mixed,spread_duration,151
mixed,spread_duration,161
mixed,spread_duration,157
mixed,spread_duration,160
mixed,spread_duration,160
mixed,spread_duration,160
mixed,spread_duration,160
mixed,spread_duration,159
mixed,spread_duration,160
mixed,spread_duration,160
mixed,spread_duration,160
mixed,spread_duration,157
mixed,spread_duration,159
mixed,spread_duration,157
mixed,spread_duration,158
mixed,spread_duration,159
mixed,spread_duration,118
mixed,spread_duration,159
mixed,spread_duration,146
mixed,spread_duration,157
mixed,spread_duration,158
mixed,spread_duration,157
mixed,spread_duration,159
mixed,spread_duration,159
mixed,spread_duration,154
mixed,spread_duration,159
mixed,spread_duration,152
mixed,spread_duration,156
mixed,spread_duration,157
mixed,spread_duration,156
mixed,spread_duration,155
mixed,spread_duration,160
mixed,spread_duration,159
mixed,spread_duration,159
mixed,spread_duration,159
mixed,spread_duration,157
mixed,spread_duration,156
mixed,spread_duration,159
mixed,spread_duration,159
mixed,spread_duration,156
mixed,spread_duration,159
mixed,spread_duration,158
mixed,spread_duration,158
mixed,spread_duration,116
mixed,spread_duration,159
mixed,spread_duration,158
mixed,spread_duration,159
mixed,spread_duration,156
mixed,spread_duration,158
mixed,spread_duration,157
mixed,spread_duration,147
mixed,spread_duration,157
mixed,spread_duration,158
mixed,spread_duration,155
mixed,spread_duration,158
mixed,spread_duration,157
mixed,spread_duration,158
mixed,spread_duration,157
mixed,spread_duration,158
mixed,spread_duration,156
mixed,spread_duration,152
mixed,spread_duration,17
mixed,spread_duration,157
mixed,spread_duration,157
mixed,spread_duration,155
mixed,spread_duration,157
mixed,spread_duration,157
mixed,spread_duration,154
mixed,spread_duration,157
mixed,spread_duration,157
mixed,spread_duration,153
mixed,spread_duration,157
mixed,spread_duration,157
mixed,spread_duration,154
mixed,spread_duration,154
mixed,spread_duration,156
mixed,spread_duration,157
mixed,spread_duration,156
mixed,spread_duration,157
mixed,spread_duration,156
mixed,spread_duration,154
mixed,spread_duration,157
mixed,spread_duration,154
mixed,spread_duration,150
mixed,spread_duration,156
mixed,spread_duration,157
mixed,spread_duration,154
mixed,spread_duration,156
mixed,spread_duration,154
mixed,spread_duration,153
mixed,spread_duration,154
mixed,spread_duration,156
mixed,spread_duration,154
mixed,spread_duration,149
mixed,spread_duration,156
mixed,spread_duration,155
mixed,spread_duration,133
mixed,spread_duration,153
mixed,spread_duration,152
mixed,spread_duration,152
mixed,spread_duration,153
mixed,spread_duration,152
mixed,spread_duration,156
mixed,spread_duration,153
mixed,spread_duration,156
mixed,spread_duration,156
mixed,spread_duration,154
mixed,spread_duration,155
mixed,spread_duration,150
mixed,spread_duration,155
mixed,spread_duration,155
mixed,spread_duration,152
mixed,spread_duration,155
mixed,spread_duration,155
mixed,spread_duration,155
mixed,spread_duration,156
mixed,spread_duration,155
mixed,spread_duration,154
mixed,spread_duration,151
mixed,spread_duration,154
mixed,spread_duration,143
mixed,spread_duration,155
mixed,spread_duration,152
mixed,spread_duration,155
mixed,spread_duration,154
mixed,spread_duration,154
mixed,spread_duration,155
mixed,spread_duration,154
mixed,spread_duration,155
mixed,spread_duration,152
mixed,spread_duration,152
mixed,spread_duration,103
mixed,spread_duration,153
mixed,spread_duration,154
mixed,spread_duration,154
mixed,spread_duration,154
mixed,spread_duration,155
mixed,spread_duration,153
mixed,spread_duration,155
mixed,spread_duration,155
mixed,spread_duration,154
mixed,spread_duration,153
mixed,spread_duration,151
mixed,spread_duration,154
mixed,spread_duration,154
mixed,spread_duration,148
mixed,spread_duration,153
mixed,spread_duration,154
mixed,spread_duration,150
mixed,spread_duration,147
mixed,spread_duration,154
mixed,spread_duration,154
mixed,spread_duration,153
mixed,spread_duration,153
mixed,spread_duration,153
mixed,spread_duration,153
mixed,spread_duration,153
mixed,spread_duration,142
mixed,spread_duration,153
mixed,spread_duration,152
mixed,spread_duration,152
mixed,spread_duration,133
mixed,spread_duration,149
mixed,spread_duration,153
mixed,spread_duration,152
mixed,spread_duration,152
mixed,spread_duration,150
mixed,spread_duration,56
mixed,spread_duration,153
mixed,spread_duration,148
mixed,spread_duration,152
mixed,spread_duration,153
mixed,spread_duration,152
mixed,spread_duration,118
mixed,spread_duration,152
mixed,spread_duration,153
mixed,spread_duration,152
mixed,spread_duration,150
mixed,spread_duration,153
mixed,spread_duration,153
mixed,spread_duration,152
mixed,spread_duration,152
mixed,spread_duration,152
mixed,spread_duration,152
mixed,spread_duration,152
mixed,spread_duration,148
mixed,spread_duration,152
mixed,spread_duration,152
mixed,spread_duration,0
mixed,spread_duration,149
mixed,spread_duration,140
mixed,spread_duration,152
mixed,spread_duration,151
mixed,spread_duration,151
mixed,spread_duration,152
mixed,spread_duration,152
mixed,spread_duration,151
mixed,spread_duration,151
mixed,spread_duration,145
mixed,spread_duration,151
mixed,spread_duration,152
mixed,spread_duration,149
mixed,spread_duration,150
mixed,spread_duration,151
mixed,spread_duration,151
mixed,spread_duration,152
mixed,spread_duration,149
mixed,spread_duration,151
mixed,spread_duration,151
mixed,spread_duration,151
mixed,spread_duration,149
mixed,spread_duration,151
mixed,spread_duration,151
mixed,spread_duration,151
mixed,spread_duration,148
mixed,spread_duration,150
mixed,spread_duration,151
mixed,spread_duration,144
mixed,spread_duration,150
mixed,spread_duration,145
mixed,spread_duration,151
mixed,spread_duration,148
mixed,spread_duration,151
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,150
mixed,spread_duration,148
mixed,spread_duration,150
mixed,spread_duration,150
mixed,spread_duration,150
mixed,spread_duration,150
mixed,spread_duration,150
mixed,spread_duration,150
mixed,spread_duration,145
mixed,spread_duration,149
mixed,spread_duration,150
mixed,spread_duration,150
mixed,spread_duration,144
mixed,spread_duration,150
mixed,spread_duration,150
mixed,spread_duration,150
mixed,spread_duration,150
mixed,spread_duration,149
mixed,spread_duration,137
mixed,spread_duration,149
mixed,spread_duration,150
mixed,spread_duration,109
mixed,spread_duration,150
mixed,spread_duration,150
mixed,spread_duration,149
mixed,spread_duration,149
mixed,spread_duration,149
mixed,spread_duration,146
mixed,spread_duration,149
mixed,spread_duration,149
mixed,spread_duration,149
mixed,spread_duration,149
mixed,spread_duration,147
mixed,spread_duration,149
mixed,spread_duration,145
mixed,spread_duration,149
mixed,spread_duration,133
mixed,spread_duration,143
mixed,spread_duration,146
mixed,spread_duration,146
mixed,spread_duration,149
mixed,spread_duration,149
mixed,spread_duration,149
mixed,spread_duration,149
mixed,spread_duration,148
mixed,spread_duration,149
mixed,spread_duration,149
mixed,spread_duration,148
mixed,spread_duration,145
mixed,spread_duration,76
mixed,spread_duration,149
mixed,spread_duration,148
mixed,spread_duration,142
mixed,spread_duration,146
mixed,spread_duration,147
mixed,spread_duration,148
mixed,spread_duration,148
mixed,spread_duration,148
mixed,spread_duration,146
mixed,spread_duration,145
mixed,spread_duration,148
mixed,spread_duration,146
mixed,spread_duration,148
mixed,spread_duration,141
mixed,spread_duration,145
mixed,spread_duration,148
mixed,spread_duration,148
mixed,spread_duration,148
mixed,spread_duration,144
mixed,spread_duration,148
mixed,spread_duration,148
mixed,spread_duration,148
mixed,spread_duration,147
mixed,spread_duration,140
mixed,spread_duration,148
mixed,spread_duration,148
mixed,spread_duration,148
mixed,spread_duration,148
mixed,spread_duration,143
mixed,spread_duration,148
mixed,spread_duration,147
mixed,spread_duration,145
mixed,spread_duration,148
mixed,spread_duration,142
mixed,spread_duration,147
mixed,spread_duration,145
mixed,spread_duration,146
mixed,spread_duration,142
mixed,spread_duration,148
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,148
mixed,spread_duration,144
mixed,spread_duration,146
mixed,spread_duration,147
mixed,spread_duration,144
mixed,spread_duration,148
mixed,spread_duration,147
mixed,spread_duration,148
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,145
mixed,spread_duration,148
mixed,spread_duration,148
mixed,spread_duration,147
mixed,spread_duration,146
mixed,spread_duration,148
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,144
mixed,spread_duration,147
mixed,spread_duration,148
mixed,spread_duration,105
mixed,spread_duration,148
mixed,spread_duration,148
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,144
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,146
mixed,spread_duration,144
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,148
mixed,spread_duration,147
mixed,spread_duration,146
mixed,spread_duration,144
mixed,spread_duration,144
mixed,spread_duration,147
mixed,spread_duration,146
mixed,spread_duration,147
mixed,spread_duration,145
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,145
mixed,spread_duration,147
mixed,spread_duration,146
mixed,spread_duration,119
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,146
mixed,spread_duration,144
mixed,spread_duration,140
mixed,spread_duration,146
mixed,spread_duration,147
mixed,spread_duration,144
mixed,spread_duration,144
mixed,spread_duration,147
mixed,spread_duration,146
mixed,spread_duration,147
mixed,spread_duration,144
mixed,spread_duration,144
mixed,spread_duration,144
mixed,spread_duration,147
mixed,spread_duration,144
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,136
mixed,spread_duration,147
mixed,spread_duration,96
mixed,spread_duration,146
mixed,spread_duration,144
mixed,spread_duration,146
mixed,spread_duration,145
mixed,spread_duration,147
mixed,spread_duration,147
mixed,spread_duration,144
mixed,spread_duration,147
mixed,spread_duration,145
mixed,spread_duration,146
mixed,spread_duration,147
mixed,spread_duration,144
mixed,spread_duration,146
mixed,spread_duration,146
mixed,spread_duration,146
mixed,spread_duration,130
mixed,spread_duration,145
mixed,spread_duration,146
mixed,spread_duration,34
mixed,spread_duration,146
mixed,spread_duration,146
mixed,spread_duration,146
mixed,spread_duration,139
mixed,spread_duration,144
mixed,spread_duration,146
mixed,spread_duration,147
mixed,spread_duration,146
mixed,spread_duration,134
mixed,spread_duration,147
mixed,spread_duration,139
mixed,spread_duration,147
mixed,spread_duration,144
mixed,spread_duration,144
mixed,spread_duration,146
mixed,spread_duration,134
mixed,spread_duration,147
mixed,spread_duration,146
mixed,spread_duration,125
mixed,spread_duration,146
mixed,spread_duration,146
mixed,spread_duration,146
mixed,spread_duration,144
mixed,spread_duration,146
mixed,spread_duration,144
mixed,spread_duration,146
mixed,spread_duration,146
mixed,spread_duration,146
mixed,spread_duration,146
mixed,spread_duration,143
mixed,spread_duration,143
mixed,spread_duration,146
mixed,spread_duration,143
mixed,spread_duration,146
mixed,spread_duration,146
mixed,spread_duration,146
mixed,spread_duration,143
mixed,spread_duration,146
mixed,spread_duration,146
mixed,spread_duration,146
mixed,spread_duration,142
mixed,spread_duration,101
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,143
mixed,spread_duration,146
mixed,spread_duration,146
mixed,spread_duration,144
mixed,spread_duration,143
mixed,spread_duration,146
mixed,spread_duration,146
mixed,spread_duration,143
mixed,spread_duration,146
mixed,spread_duration,146
mixed,spread_duration,143
mixed,spread_duration,143
mixed,spread_duration,145
mixed,spread_duration,143
mixed,spread_duration,146
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,146
mixed,spread_duration,146
mixed,spread_duration,145
mixed,spread_duration,77
mixed,spread_duration,143
mixed,spread_duration,142
mixed,spread_duration,19
mixed,spread_duration,144
mixed,spread_duration,145
mixed,spread_duration,146
mixed,spread_duration,145
mixed,spread_duration,144
mixed,spread_duration,143
mixed,spread_duration,143
mixed,spread_duration,144
mixed,spread_duration,145
mixed,spread_duration,143
mixed,spread_duration,145
mixed,spread_duration,139
mixed,spread_duration,128
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,143
mixed,spread_duration,145
mixed,spread_duration,146
mixed,spread_duration,146
mixed,spread_duration,134
mixed,spread_duration,141
mixed,spread_duration,143
mixed,spread_duration,142
mixed,spread_duration,142
mixed,spread_duration,144
mixed,spread_duration,145
mixed,spread_duration,144
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,129
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,141
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,103
mixed,spread_duration,144
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,143
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,139
mixed,spread_duration,144
mixed,spread_duration,141
mixed,spread_duration,103
mixed,spread_duration,142
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,145
mixed,spread_duration,144
mixed,spread_duration,144
mixed,spread_duration,143
mixed,spread_duration,142
mixed,spread_duration,141
mixed,spread_duration,145
mixed,spread_duration,144
mixed,spread_duration,145
mixed,spread_duration,144
mixed,spread_duration,144
mixed,spread_duration,142
mixed,spread_duration,143
mixed,spread_duration,144
mixed,spread_duration,143
mixed,spread_duration,143
mixed,spread_duration,144
mixed,spread_duration,145
mixed,spread_duration,142
mixed,spread_duration,143
mixed,spread_duration,142
mixed,spread_duration,142
mixed,spread_duration,142
mixed,spread_duration,144
mixed,spread_duration,144
mixed,spread_duration,144
mixed,spread_duration,144
mixed,spread_duration,144
mixed,spread_duration,145
mixed,spread_duration,144
mixed,spread_duration,143
mixed,spread_duration,144
mixed,spread_duration,144
mixed,spread_duration,142
mixed,spread_duration,144
mixed,spread_duration,143
mixed,spread_duration,143
mixed,spread_duration,144
mixed,spread_duration,144
mixed,spread_duration,133
mixed,spread_duration,144
mixed,spread_duration,142
mixed,spread_duration,144
mixed,spread_duration,144
mixed,spread_duration,144
mixed,spread_duration,142
mixed,spread_duration,144
mixed,spread_duration,144
mixed,spread_duration,137
mixed,spread_duration,141
mixed,spread_duration,134
mixed,spread_duration,142
mixed,spread_duration,142
mixed,spread_duration,144
mixed,spread_duration,143
mixed,spread_duration,144
mixed,spread_duration,141
mixed,spread_duration,143
mixed,spread_duration,143
mixed,spread_duration,141
mixed,spread_duration,124
mixed,spread_duration,142
mixed,spread_duration,143
mixed,spread_duration,141
mixed,spread_duration,142
mixed,spread_duration,143
mixed,spread_duration,144
mixed,spread_duration,142
mixed,spread_duration,141
mixed,spread_duration,143
mixed,spread_duration,140
mixed,spread_duration,143
mixed,spread_duration,134
mixed,spread_duration,143
mixed,spread_duration,124
mixed,spread_duration,142
mixed,spread_duration,144
mixed,spread_duration,138
mixed,spread_duration,141
mixed,spread_duration,141
mixed,spread_duration,143
mixed,spread_duration,141
mixed,spread_duration,142
mixed,spread_duration,143
mixed,spread_duration,141
mixed,spread_duration,143
mixed,spread_duration,143
mixed,spread_duration,139
mixed,spread_duration,143
mixed,spread_duration,140
mixed,spread_duration,141
mixed,spread_duration,143
mixed,spread_duration,118
mixed,spread_duration,140
mixed,spread_duration,143
mixed,spread_duration,143
mixed,spread_duration,143
mixed,spread_duration,139
mixed,spread_duration,140
mixed,spread_duration,141
mixed,spread_duration,105
mixed,spread_duration,143
mixed,spread_duration,142
mixed,spread_duration,142
mixed,spread_duration,139
mixed,spread_duration,142
mixed,spread_duration,142
mixed,spread_duration,140
mixed,spread_duration,143
mixed,spread_duration,140
mixed,spread_duration,140
mixed,spread_duration,139
mixed,spread_duration,141
mixed,spread_duration,139
mixed,spread_duration,139
mixed,spread_duration,142
mixed,spread_duration,139
mixed,spread_duration,143
mixed,spread_duration,138
mixed,spread_duration,140
mixed,spread_duration,142
mixed,spread_duration,140
mixed,spread_duration,143
mixed,spread_duration,141
mixed,spread_duration,142
mixed,spread_duration,140
mixed,spread_duration,138
mixed,spread_duration,141
mixed,spread_duration,141
mixed,spread_duration,143
mixed,spread_duration,142
mixed,spread_duration,142
mixed,spread_duration,140
mixed,spread_duration,142
mixed,spread_duration,142
mixed,spread_duration,142
mixed,spread_duration,139
mixed,spread_duration,140
mixed,spread_duration,139
mixed,spread_duration,142
mixed,spread_duration,139
mixed,spread_duration,102
mixed,spread_duration,142
mixed,spread_duration,142
mixed,spread_duration,139
mixed,spread_duration,130
mixed,spread_duration,142
mixed,spread_duration,139
mixed,spread_duration,142
mixed,spread_duration,139
mixed,spread_duration,139
mixed,spread_duration,141
mixed,spread_duration,138
mixed,spread_duration,141
mixed,spread_duration,141
mixed,spread_duration,141
mixed,spread_duration,141
mixed,spread_duration,141
mixed,spread_duration,141
mixed,spread_duration,139
mixed,spread_duration,135
mixed,spread_duration,142
mixed,spread_duration,141
mixed,spread_duration,141
mixed,spread_duration,137
mixed,spread_duration,139
mixed,spread_duration,141
mixed,spread_duration,141
mixed,spread_duration,141
mixed,spread_duration,140
mixed,spread_duration,140
mixed,spread_duration,141
mixed,spread_duration,141
mixed,spread_duration,139
mixed,spread_duration,141
mixed,spread_duration,139
mixed,spread_duration,141
mixed,spread_duration,141
mixed,spread_duration,138
mixed,spread_duration,141
mixed,spread_duration,138
mixed,spread_duration,137
mixed,spread_duration,141
mixed,spread_duration,141
mixed,spread_duration,138
mixed,spread_duration,141
mixed,spread_duration,141
mixed,spread_duration,139
mixed,spread_duration,138
mixed,spread_duration,141
mixed,spread_duration,140
mixed,spread_duration,139
mixed,spread_duration,140
mixed,spread_duration,141
mixed,spread_duration,138
mixed,spread_duration,141
mixed,spread_duration,138
mixed,spread_duration,138
mixed,spread_duration,136
mixed,spread_duration,141
mixed,spread_duration,140
mixed,spread_duration,138
mixed,spread_duration,140
mixed,spread_duration,138
mixed,spread_duration,138
mixed,spread_duration,140
mixed,spread_duration,141
mixed,spread_duration,138
mixed,spread_duration,141
mixed,spread_duration,140
mixed,spread_duration,140
mixed,spread_duration,141
mixed,spread_duration,141
mixed,spread_duration,136
mixed,spread_duration,138
mixed,spread_duration,129
mixed,spread_duration,140
mixed,spread_duration,138
mixed,spread_duration,134
mixed,spread_duration,141
mixed,spread_duration,140
mixed,spread_duration,137
mixed,spread_duration,134
mixed,spread_duration,140
mixed,spread_duration,137
mixed,spread_duration,138
mixed,spread_duration,137
mixed,spread_duration,97
mixed,spread_duration,140
mixed,spread_duration,139
mixed,spread_duration,140
mixed,spread_duration,138
mixed,spread_duration,140
mixed,spread_duration,138
mixed,spread_duration,134
mixed,spread_duration,141
mixed,spread_duration,138
mixed,spread_duration,140
mixed,spread_duration,137
mixed,spread_duration,138
mixed,spread_duration,139
mixed,spread_duration,140
mixed,spread_duration,136
mixed,spread_duration,131
mixed,spread_duration,138
mixed,spread_duration,140
mixed,spread_duration,137
mixed,spread_duration,139
mixed,spread_duration,137
mixed,spread_duration,140
mixed,spread_duration,139
mixed,spread_duration,137
mixed,spread_duration,98
mixed,spread_duration,137
mixed,spread_duration,136
mixed,spread_duration,137
mixed,spread_duration,139
mixed,spread_duration,137
mixed,spread_duration,133
mixed,spread_duration,139
mixed,spread_duration,140
mixed,spread_duration,140
mixed,spread_duration,137
mixed,spread_duration,139
mixed,spread_duration,138
mixed,spread_duration,137
mixed,spread_duration,140
mixed,spread_duration,139
mixed,spread_duration,140
mixed,spread_duration,139
mixed,spread_duration,139
mixed,spread_duration,137
mixed,spread_duration,137
mixed,spread_duration,97
mixed,spread_duration,139
mixed,spread_duration,139
mixed,spread_duration,132
mixed,spread_duration,139
mixed,spread_duration,138
mixed,spread_duration,138
mixed,spread_duration,139
mixed,spread_duration,139
mixed,spread_duration,127
mixed,spread_duration,139
mixed,spread_duration,136
mixed,spread_duration,116
mixed,spread_duration,138
mixed,spread_duration,137
mixed,spread_duration,138
mixed,spread_duration,139
mixed,spread_duration,139
mixed,spread_duration,139
mixed,spread_duration,139
mixed,spread_duration,139
mixed,spread_duration,139
mixed,spread_duration,138
mixed,spread_duration,127
mixed,spread_duration,139
mixed,spread_duration,139
mixed,spread_duration,132
mixed,spread_duration,138
mixed,spread_duration,139
mixed,spread_duration,139
mixed,spread_duration,137
mixed,spread_duration,136
mixed,spread_duration,139
mixed,spread_duration,139
mixed,spread_duration,132
mixed,spread_duration,139
mixed,spread_duration,139
mixed,spread_duration,136
mixed,spread_duration,136
mixed,spread_duration,138
mixed,spread_duration,136
mixed,spread_duration,139
mixed,spread_duration,138
mixed,spread_duration,133
mixed,spread_duration,138
mixed,spread_duration,138
mixed,spread_duration,138
mixed,spread_duration,138
mixed,spread_duration,138
mixed,spread_duration,89
mixed,spread_duration,138
mixed,spread_duration,138
mixed,spread_duration,138
mixed,spread_duration,139
mixed,spread_duration,138
mixed,spread_duration,137
mixed,spread_duration,138
mixed,spread_duration,139
mixed,spread_duration,139
mixed,spread_duration,94
mixed,spread_duration,138
mixed,spread_duration,138
mixed,spread_duration,137
mixed,spread_duration,139
mixed,spread_duration,136
mixed,spread_duration,138
mixed,spread_duration,95
mixed,spread_duration,138
mixed,spread_duration,138
mixed,spread_duration,136
mixed,spread_duration,138
mixed,spread_duration,134
mixed,spread_duration,137
mixed,spread_duration,137
mixed,spread_duration,137
mixed,spread_duration,137
mixed,spread_duration,127
mixed,spread_duration,135
mixed,spread_duration,1
mixed,spread_duration,135
mixed,spread_duration,128
mixed,spread_duration,135
mixed,spread_duration,133
mixed,spread_duration,133
mixed,spread_duration,134
mixed,spread_duration,134
mixed,spread_duration,134
mixed,spread_duration,133
mixed,spread_duration,133
mixed,spread_duration,130
mixed,spread_duration,133
mixed,spread_duration,133
mixed,spread_duration,130
mixed,spread_duration,131
mixed,spread_duration,131
mixed,spread_duration,133
mixed,spread_duration,131
mixed,spread_duration,131
mixed,spread_duration,131
mixed,spread_duration,133
mixed,spread_duration,130
mixed,spread_duration,130
mixed,spread_duration,132
mixed,spread_duration,132
mixed,spread_duration,132
mixed,spread_duration,131
mixed,spread_duration,132
mixed,spread_duration,130
mixed,spread_duration,132
mixed,spread_duration,109
mixed,spread_duration,131
mixed,spread_duration,131
mixed,spread_duration,126
mixed,spread_duration,127
mixed,spread_duration,132
mixed,spread_duration,131
mixed,spread_duration,128
mixed,spread_duration,130
mixed,spread_duration,131
mixed,spread_duration,85
mixed,spread_duration,120
mixed,spread_duration,130
mixed,spread_duration,128
mixed,spread_duration,131
mixed,spread_duration,129
mixed,spread_duration,130
mixed,spread_duration,126
mixed,spread_duration,123
mixed,spread_duration,104
mixed,spread_duration,119
mixed,spread_duration,126
mixed,spread_duration,128
mixed,spread_duration,128
mixed,spread_duration,128
mixed,spread_duration,122
mixed,spread_duration,121
mixed,spread_duration,128
mixed,spread_duration,126
mixed,spread_duration,111
mixed,spread_duration,124
mixed,spread_duration,127
mixed,spread_duration,127
mixed,spread_duration,126
mixed,spread_duration,126
mixed,spread_duration,81
mixed,spread_duration,126
mixed,spread_duration,121
mixed,spread_duration,126
mixed,spread_duration,123
mixed,spread_duration,120
mixed,spread_duration,126
mixed,spread_duration,123
mixed,spread_duration,126
mixed,spread_duration,125
mixed,spread_duration,125
mixed,spread_duration,125
mixed,spread_duration,123
mixed,spread_duration,123
mixed,spread_duration,122
mixed,spread_duration,102
mixed,spread_duration,121
mixed,spread_duration,122
mixed,spread_duration,115
mixed,spread_duration,125
mixed,spread_duration,124
mixed,spread_duration,124
mixed,spread_duration,115
mixed,spread_duration,124
mixed,spread_duration,123
mixed,spread_duration,123
mixed,spread_duration,123
mixed,spread_duration,116
mixed,spread_duration,120
mixed,spread_duration,97
mixed,spread_duration,50
mixed,spread_duration,113
mixed,spread_duration,118
mixed,spread_duration,115
mixed,spread_duration,119
mixed,spread_duration,123
mixed,spread_duration,114
mixed,spread_duration,121
mixed,spread_duration,119
mixed,spread_duration,72
mixed,spread_duration,112
mixed,spread_duration,110
mixed,spread_duration,37
mixed,spread_duration,117
mixed,spread_duration,115
mixed,spread_duration,110
mixed,spread_duration,114
mixed,spread_duration,113
mixed,spread_duration,115
mixed,spread_duration,115
mixed,spread_duration,107
mixed,spread_duration,113
mixed,spread_duration,111
mixed,spread_duration,111
mixed,spread_duration,110
mixed,spread_duration,111
mixed,spread_duration,112
mixed,spread_duration,112
mixed,spread_duration,112
mixed,spread_duration,110
mixed,spread_duration,109
mixed,spread_duration,112
mixed,spread_duration,108
mixed,spread_duration,106
mixed,spread_duration,111
mixed,spread_duration,112
mixed,spread_duration,109
mixed,spread_duration,110
mixed,spread_duration,109
mixed,spread_duration,111
mixed,spread_duration,111
mixed,spread_duration,112
mixed,spread_duration,104
mixed,spread_duration,111
mixed,spread_duration,112
mixed,spread_duration,111
mixed,spread_duration,110
mixed,spread_duration,111
mixed,spread_duration,109
mixed,spread_duration,106
mixed,spread_duration,111
mixed,spread_duration,111
mixed,spread_duration,111
mixed,spread_duration,110
mixed,spread_duration,110
mixed,spread_duration,111
mixed,spread_duration,111
mixed,spread_duration,107
mixed,spread_duration,108
mixed,spread_duration,111
mixed,spread_duration,111
mixed,spread_duration,110
mixed,spread_duration,108
mixed,spread_duration,110
mixed,spread_duration,111
mixed,spread_duration,110
mixed,spread_duration,105
mixed,spread_duration,111
mixed,spread_duration,34
mixed,spread_duration,110
mixed,spread_duration,111
mixed,spread_duration,108
mixed,spread_duration,57
mixed,spread_duration,110
mixed,spread_duration,108
mixed,spread_duration,109
mixed,spread_duration,110
mixed,spread_duration,108
mixed,spread_duration,108
mixed,spread_duration,109
mixed,spread_duration,109
mixed,spread_duration,109
mixed,spread_duration,110
mixed,spread_duration,107
mixed,spread_duration,110
mixed,spread_duration,111
mixed,spread_duration,108
mixed,spread_duration,108
mixed,spread_duration,35
mixed,spread_duration,111
mixed,spread_duration,110
mixed,spread_duration,110
mixed,spread_duration,92
mixed,spread_duration,110
mixed,spread_duration,42
mixed,spread_duration,107
mixed,spread_duration,110
mixed,spread_duration,110
mixed,spread_duration,107
mixed,spread_duration,110
mixed,spread_duration,109
mixed,spread_duration,110
mixed,spread_duration,110
mixed,spread_duration,107
mixed,spread_duration,107
mixed,spread_duration,107
mixed,spread_duration,107
mixed,spread_duration,110
mixed,spread_duration,103
mixed,spread_duration,110
mixed,spread_duration,107
mixed,spread_duration,108
mixed,spread_duration,110
mixed,spread_duration,110
mixed,spread_duration,110
mixed,spread_duration,108
mixed,spread_duration,110
mixed,spread_duration,110
mixed,spread_duration,70
mixed,spread_duration,109
mixed,spread_duration,107
mixed,spread_duration,108
mixed,spread_duration,108
mixed,spread_duration,107
mixed,spread_duration,110
mixed,spread_duration,106
mixed,spread_duration,108
mixed,spread_duration,110
mixed,spread_duration,109
mixed,spread_duration,109
mixed,spread_duration,109
mixed,spread_duration,107
mixed,spread_duration,110
mixed,spread_duration,109
mixed,spread_duration,109
mixed,spread_duration,109
mixed,spread_duration,100
mixed,spread_duration,109
mixed,spread_duration,107
mixed,spread_duration,109
mixed,spread_duration,109
mixed,spread_duration,107
mixed,spread_duration,109
mixed,spread_duration,109
mixed,spread_duration,109
mixed,spread_duration,109
mixed,spread_duration,109
mixed,spread_duration,100
mixed,spread_duration,109
mixed,spread_duration,107
mixed,spread_duration,109
mixed,spread_duration,109
mixed,spread_duration,109
mixed,spread_duration,106
mixed,spread_duration,109
mixed,spread_duration,93
mixed,spread_duration,109
mixed,spread_duration,106
mixed,spread_duration,108
mixed,spread_duration,108
mixed,spread_duration,106
mixed,spread_duration,108
mixed,spread_duration,106
mixed,spread_duration,107
mixed,spread_duration,108
mixed,spread_duration,108
mixed,spread_duration,109
mixed,spread_duration,105
mixed,spread_duration,108
mixed,spread_duration,57
mixed,spread_duration,108
mixed,spread_duration,108
mixed,spread_duration,108
mixed,spread_duration,106
mixed,spread_duration,108
mixed,spread_duration,108
mixed,spread_duration,107
mixed,spread_duration,107
mixed,spread_duration,107
mixed,spread_duration,107
mixed,spread_duration,108
mixed,spread_duration,104
mixed,spread_duration,61
mixed,spread_duration,108
mixed,spread_duration,108
mixed,spread_duration,107
mixed,spread_duration,104
mixed,spread_duration,104
mixed,spread_duration,105
mixed,spread_duration,107
mixed,spread_duration,107
mixed,spread_duration,106
mixed,spread_duration,102
mixed,spread_duration,107
mixed,spread_duration,107
mixed,spread_duration,105
mixed,spread_duration,103
mixed,spread_duration,107
mixed,spread_duration,104
mixed,spread_duration,104
mixed,spread_duration,106
mixed,spread_duration,105
mixed,spread_duration,69
mixed,spread_duration,106
mixed,spread_duration,107
mixed,spread_duration,78
mixed,spread_duration,107
mixed,spread_duration,107
mixed,spread_duration,101
mixed,spread_duration,106
mixed,spread_duration,106
mixed,spread_duration,106
mixed,spread_duration,106
mixed,spread_duration,100
mixed,spread_duration,107
mixed,spread_duration,107
mixed,spread_duration,107
mixed,spread_duration,106
mixed,spread_duration,104
mixed,spread_duration,106
mixed,spread_duration,107
mixed,spread_duration,107
mixed,spread_duration,106
mixed,spread_duration,103
mixed,spread_duration,106
mixed,spread_duration,107
mixed,spread_duration,104
mixed,spread_duration,100
mixed,spread_duration,106
mixed,spread_duration,104
mixed,spread_duration,106
mixed,spread_duration,99
mixed,spread_duration,105
mixed,spread_duration,104
mixed,spread_duration,103
mixed,spread_duration,106
mixed,spread_duration,103
mixed,spread_duration,104
mixed,spread_duration,104
mixed,spread_duration,99
mixed,spread_duration,106
mixed,spread_duration,105
mixed,spread_duration,103
mixed,spread_duration,106
mixed,spread_duration,104
mixed,spread_duration,98
mixed,spread_duration,106
mixed,spread_duration,100
mixed,spread_duration,103
mixed,spread_duration,106
mixed,spread_duration,103
mixed,spread_duration,103
mixed,spread_duration,105
mixed,spread_duration,106
mixed,spread_duration,90
mixed,spread_duration,102
mixed,spread_duration,106
mixed,spread_duration,105
mixed,spread_duration,103
mixed,spread_duration,106
mixed,spread_duration,106
mixed,spread_duration,106
mixed,spread_duration,104
mixed,spread_duration,103
mixed,spread_duration,105
mixed,spread_duration,105
mixed,spread_duration,104
mixed,spread_duration,105
mixed,spread_duration,103
mixed,spread_duration,90
mixed,spread_duration,106
mixed,spread_duration,77
mixed,spread_duration,105
mixed,spread_duration,105
mixed,spread_duration,105
mixed,spread_duration,102
mixed,spread_duration,105
mixed,spread_duration,105
mixed,spread_duration,106
mixed,spread_duration,105
mixed,spread_duration,105
mixed,spread_duration,103
mixed,spread_duration,105
mixed,spread_duration,105
mixed,spread_duration,102
mixed,spread_duration,102
mixed,spread_duration,102
mixed,spread_duration,102
mixed,spread_duration,12
mixed,spread_duration,105
mixed,spread_duration,105
mixed,spread_duration,105
mixed,spread_duration,105
mixed,spread_duration,104
mixed,spread_duration,102
mixed,spread_duration,105
mixed,spread_duration,104
mixed,spread_duration,104
mixed,spread_duration,104
mixed,spread_duration,105
mixed,spread_duration,102
mixed,spread_duration,102
mixed,spread_duration,105
mixed,spread_duration,102
mixed,spread_duration,105
mixed,spread_duration,81
mixed,spread_duration,104
mixed,spread_duration,104
mixed,spread_duration,97
mixed,spread_duration,102
mixed,spread_duration,102
mixed,spread_duration,101
mixed,spread_duration,100
mixed,spread_duration,104
mixed,spread_duration,103
mixed,spread_duration,102
mixed,spread_duration,104
mixed,spread_duration,104
mixed,spread_duration,104
mixed,spread_duration,104
mixed,spread_duration,103
mixed,spread_duration,101
mixed,spread_duration,102
mixed,spread_duration,100
mixed,spread_duration,101
mixed,spread_duration,104
mixed,spread_duration,102
mixed,spread_duration,104
mixed,spread_duration,104
mixed,spread_duration,103
mixed,spread_duration,104
mixed,spread_duration,95
mixed,spread_duration,97
mixed,spread_duration,95
mixed,spread_duration,101
mixed,spread_duration,101
mixed,spread_duration,103
mixed,spread_duration,103
mixed,spread_duration,103
mixed,spread_duration,101
mixed,spread_duration,102
mixed,spread_duration,101
mixed,spread_duration,104
mixed,spread_duration,101
mixed,spread_duration,101
mixed,spread_duration,104
mixed,spread_duration,103
mixed,spread_duration,95
mixed,spread_duration,104
mixed,spread_duration,102
mixed,spread_duration,103
mixed,spread_duration,104
mixed,spread_duration,101
mixed,spread_duration,97
mixed,spread_duration,104
mixed,spread_duration,103
mixed,spread_duration,103
mixed,spread_duration,102
mixed,spread_duration,102
mixed,spread_duration,103
mixed,spread_duration,100
mixed,spread_duration,103
mixed,spread_duration,102
mixed,spread_duration,103
mixed,spread_duration,100
mixed,spread_duration,102
mixed,spread_duration,103
mixed,spread_duration,103
mixed,spread_duration,100
mixed,spread_duration,103
mixed,spread_duration,102
mixed,spread_duration,103
mixed,spread_duration,100
mixed,spread_duration,102
mixed,spread_duration,100
mixed,spread_duration,101
mixed,spread_duration,102
mixed,spread_duration,102
mixed,spread_duration,101
mixed,spread_duration,103
mixed,spread_duration,102
mixed,spread_duration,92
mixed,spread_duration,101
mixed,spread_duration,102
mixed,spread_duration,102
mixed,spread_duration,103
mixed,spread_duration,102
mixed,spread_duration,101
mixed,spread_duration,102
mixed,spread_duration,100
mixed,spread_duration,101
mixed,spread_duration,102
mixed,spread_duration,101
mixed,spread_duration,99
mixed,spread_duration,101
mixed,spread_duration,101
mixed,spread_duration,99
mixed,spread_duration,98
mixed,spread_duration,101
mixed,spread_duration,102
mixed,spread_duration,100
mixed,spread_duration,101
mixed,spread_duration,101
mixed,spread_duration,94
mixed,spread_duration,102
mixed,spread_duration,102
mixed,spread_duration,93
mixed,spread_duration,102
mixed,spread_duration,98
mixed,spread_duration,97
mixed,spread_duration,99
mixed,spread_duration,99
mixed,spread_duration,101
mixed,spread_duration,101
mixed,spread_duration,101
mixed,spread_duration,101
mixed,spread_duration,101
mixed,spread_duration,101
mixed,spread_duration,100
mixed,spread_duration,101
mixed,spread_duration,100
mixed,spread_duration,98
mixed,spread_duration,95
mixed,spread_duration,100
mixed,spread_duration,100
mixed,spread_duration,100
mixed,spread_duration,99
mixed,spread_duration,100
mixed,spread_duration,101
mixed,spread_duration,98
mixed,spread_duration,98
mixed,spread_duration,97
mixed,spread_duration,97
mixed,spread_duration,99
mixed,spread_duration,100
mixed,spread_duration,97
mixed,spread_duration,100
mixed,spread_duration,95
mixed,spread_duration,97
mixed,spread_duration,100
mixed,spread_duration,100
mixed,spread_duration,97
mixed,spread_duration,97
mixed,spread_duration,100
mixed,spread_duration,94
mixed,spread_duration,99
mixed,spread_duration,100
mixed,spread_duration,99
mixed,spread_duration,100
mixed,spread_duration,99
mixed,spread_duration,100
mixed,spread_duration,98
mixed,spread_duration,97
mixed,spread_duration,93
mixed,spread_duration,97
mixed,spread_duration,98
mixed,spread_duration,98
mixed,spread_duration,97
mixed,spread_duration,99
mixed,spread_duration,100
mixed,spread_duration,50
mixed,spread_duration,99
mixed,spread_duration,97
mixed,spread_duration,96
mixed,spread_duration,94
mixed,spread_duration,98
mixed,spread_duration,98
mixed,spread_duration,99
mixed,spread_duration,96
mixed,spread_duration,99
mixed,spread_duration,99
mixed,spread_duration,99
mixed,spread_duration,99
mixed,spread_duration,97
mixed,spread_duration,98
mixed,spread_duration,97
mixed,spread_duration,98
mixed,spread_duration,97
mixed,spread_duration,99
mixed,spread_duration,98
mixed,spread_duration,99
mixed,spread_duration,98
mixed,spread_duration,95
mixed,spread_duration,55
mixed,spread_duration,95
mixed,spread_duration,98
mixed,spread_duration,97
mixed,spread_duration,95
mixed,spread_duration,98
mixed,spread_duration,95
mixed,spread_duration,99
mixed,spread_duration,98
mixed,spread_duration,96
mixed,spread_duration,51
mixed,spread_duration,98
mixed,spread_duration,96
mixed,spread_duration,96
mixed,spread_duration,97
mixed,spread_duration,98
mixed,spread_duration,98
mixed,spread_duration,95
mixed,spread_duration,87
mixed,spread_duration,98
mixed,spread_duration,97
mixed,spread_duration,98
mixed,spread_duration,90
mixed,spread_duration,87
mixed,spread_duration,80
mixed,spread_duration,93
mixed,spread_duration,93
mixed,spread_duration,96
mixed,spread_duration,96
mixed,spread_duration,95
mixed,spread_duration,93
mixed,spread_duration,41
mixed,spread_duration,92
mixed,spread_duration,92
mixed,spread_duration,93
mixed,spread_duration,95
mixed,spread_duration,93
mixed,spread_duration,92
mixed,spread_duration,90
mixed,spread_duration,77
mixed,spread_duration,83
mixed,spread_duration,89
mixed,spread_duration,72
mixed,spread_duration,89
mixed,spread_duration,90
mixed,spread_duration,89
mixed,spread_duration,86
mixed,spread_duration,89
mixed,spread_duration,83
mixed,spread_duration,87
mixed,spread_duration,89
mixed,spread_duration,83
mixed,spread_duration,79
mixed,spread_duration,86
mixed,spread_duration,86
mixed,spread_duration,84
mixed,spread_duration,85
mixed,spread_duration,83
mixed,spread_duration,71
mixed,spread_duration,21
mixed,spread_duration,83
mixed,spread_duration,83
mixed,spread_duration,66
mixed,spread_duration,83
mixed,spread_duration,84
mixed,spread_duration,85
mixed,spread_duration,79
mixed,spread_duration,85
mixed,spread_duration,82
mixed,spread_duration,84
mixed,spread_duration,85
mixed,spread_duration,85
mixed,spread_duration,84
mixed,spread_duration,84
mixed,spread_duration,84
mixed,spread_duration,78
mixed,spread_duration,85
mixed,spread_duration,54
mixed,spread_duration,84
mixed,spread_duration,84
mixed,spread_duration,84
mixed,spread_duration,83
mixed,spread_duration,84
mixed,spread_duration,85
mixed,spread_duration,77
mixed,spread_duration,84
mixed,spread_duration,80
mixed,spread_duration,43
mixed,spread_duration,84
mixed,spread_duration,80
mixed,spread_duration,83
mixed,spread_duration,83
mixed,spread_duration,83
mixed,spread_duration,3
mixed,spread_duration,81
mixed,spread_duration,83
mixed,spread_duration,0
mixed,spread_duration,81
mixed,spread_duration,82
mixed,spread_duration,83
mixed,spread_duration,81
mixed,spread_duration,82
mixed,spread_duration,0
mixed,spread_duration,83
mixed,spread_duration,82
mixed,spread_duration,80
mixed,spread_duration,83
mixed,spread_duration,81
mixed,spread_duration,80
mixed,spread_duration,82
mixed,spread_duration,82
mixed,spread_duration,81
mixed,spread_duration,82
mixed,spread_duration,40
mixed,spread_duration,81
mixed,spread_duration,82
mixed,spread_duration,82
mixed,spread_duration,81
mixed,spread_duration,79
mixed,spread_duration,81
mixed,spread_duration,80
mixed,spread_duration,81
mixed,spread_duration,80
mixed,spread_duration,80
mixed,spread_duration,80
mixed,spread_duration,78
mixed,spread_duration,79
mixed,spread_duration,79
mixed,spread_duration,80
mixed,spread_duration,81
mixed,spread_duration,78
mixed,spread_duration,80
mixed,spread_duration,80
mixed,spread_duration,79
mixed,spread_duration,77
mixed,spread_duration,78
mixed,spread_duration,78
mixed,spread_duration,78
mixed,spread_duration,80
mixed,spread_duration,80
mixed,spread_duration,80
mixed,spread_duration,80
mixed,spread_duration,73
mixed,spread_duration,80
mixed,spread_duration,80
mixed,spread_duration,80
mixed,spread_duration,79
mixed,spread_duration,73
mixed,spread_duration,80
mixed,spread_duration,71
mixed,spread_duration,80
mixed,spread_duration,78
mixed,spread_duration,79
mixed,spread_duration,80
mixed,spread_duration,77
mixed,spread_duration,80
mixed,spread_duration,79
mixed,spread_duration,79
mixed,spread_duration,80
mixed,spread_duration,77
mixed,spread_duration,76
mixed,spread_duration,73
mixed,spread_duration,79
mixed,spread_duration,78
mixed,spread_duration,77
mixed,spread_duration,79
mixed,spread_duration,78
mixed,spread_duration,79
mixed,spread_duration,70
mixed,spread_duration,76
mixed,spread_duration,31
mixed,spread_duration,73
mixed,spread_duration,77
mixed,spread_duration,72
mixed,spread_duration,78
mixed,spread_duration,78
mixed,spread_duration,79
mixed,spread_duration,79
mixed,spread_duration,62
mixed,spread_duration,78
mixed,spread_duration,77
mixed,spread_duration,78
mixed,spread_duration,78
mixed,spread_duration,78
mixed,spread_duration,79
mixed,spread_duration,78
mixed,spread_duration,78
mixed,spread_duration,78
mixed,spread_duration,78
mixed,spread_duration,78
mixed,spread_duration,78
mixed,spread_duration,77
mixed,spread_duration,78
mixed,spread_duration,78
mixed,spread_duration,75
mixed,spread_duration,78
mixed,spread_duration,78
mixed,spread_duration,78
mixed,spread_duration,78
mixed,spread_duration,77
mixed,spread_duration,71
mixed,spread_duration,75
mixed,spread_duration,77
mixed,spread_duration,75
mixed,spread_duration,77
mixed,spread_duration,77
mixed,spread_duration,77
mixed,spread_duration,77
mixed,spread_duration,74
mixed,spread_duration,77
mixed,spread_duration,75
mixed,spread_duration,77
mixed,spread_duration,76
mixed,spread_duration,71
mixed,spread_duration,77
mixed,spread_duration,75
mixed,spread_duration,76
mixed,spread_duration,75
mixed,spread_duration,77
mixed,spread_duration,77
mixed,spread_duration,77
mixed,spread_duration,74
mixed,spread_duration,77
mixed,spread_duration,74
mixed,spread_duration,73
mixed,spread_duration,76
mixed,spread_duration,76
mixed,spread_duration,76
mixed,spread_duration,71
mixed,spread_duration,74
mixed,spread_duration,74
mixed,spread_duration,76
mixed,spread_duration,73
mixed,spread_duration,29
mixed,spread_duration,76
mixed,spread_duration,72
mixed,spread_duration,74
mixed,spread_duration,23
mixed,spread_duration,73
mixed,spread_duration,73
mixed,spread_duration,75
mixed,spread_duration,73
mixed,spread_duration,75
mixed,spread_duration,73
mixed,spread_duration,73
mixed,spread_duration,75
mixed,spread_duration,75
mixed,spread_duration,64
mixed,spread_duration,75
mixed,spread_duration,75
mixed,spread_duration,75
mixed,spread_duration,75
mixed,spread_duration,76
mixed,spread_duration,74
mixed,spread_duration,75
mixed,spread_duration,75
mixed,spread_duration,75
mixed,spread_duration,75
mixed,spread_duration,75
mixed,spread_duration,72
mixed,spread_duration,73
mixed,spread_duration,72
mixed,spread_duration,75
mixed,spread_duration,11
mixed,spread_duration,73
mixed,spread_duration,71
mixed,spread_duration,53
mixed,spread_duration,75
mixed,spread_duration,74
mixed,spread_duration,68
mixed,spread_duration,71
mixed,spread_duration,74
mixed,spread_duration,74
mixed,spread_duration,75
mixed,spread_duration,74
mixed,spread_duration,74
mixed,spread_duration,71
mixed,spread_duration,74
mixed,spread_duration,74
mixed,spread_duration,74
mixed,spread_duration,74
mixed,spread_duration,74
mixed,spread_duration,73
mixed,spread_duration,74
mixed,spread_duration,72
mixed,spread_duration,74
mixed,spread_duration,63
mixed,spread_duration,74
mixed,spread_duration,74
mixed,spread_duration,74
mixed,spread_duration,73
mixed,spread_duration,74
mixed,spread_duration,67
mixed,spread_duration,73
mixed,spread_duration,71
mixed,spread_duration,72
mixed,spread_duration,74
mixed,spread_duration,39
mixed,spread_duration,72
mixed,spread_duration,71
mixed,spread_duration,73
mixed,spread_duration,65
mixed,spread_duration,73
mixed,spread_duration,53
mixed,spread_duration,70
mixed,spread_duration,73
mixed,spread_duration,72
mixed,spread_duration,71
mixed,spread_duration,63
mixed,spread_duration,72
mixed,spread_duration,72
mixed,spread_duration,72
mixed,spread_duration,69
mixed,spread_duration,72
mixed,spread_duration,73
mixed,spread_duration,70
mixed,spread_duration,69
mixed,spread_duration,73
mixed,spread_duration,71
mixed,spread_duration,69
mixed,spread_duration,70
mixed,spread_duration,72
mixed,spread_duration,43
mixed,spread_duration,66
mixed,spread_duration,58
mixed,spread_duration,69
mixed,spread_duration,71
mixed,spread_duration,68
mixed,spread_duration,70
mixed,spread_duration,71
mixed,spread_duration,70
mixed,spread_duration,72
mixed,spread_duration,72
mixed,spread_duration,62
mixed,spread_duration,14
mixed,spread_duration,71
mixed,spread_duration,68
mixed,spread_duration,41
mixed,spread_duration,68
mixed,spread_duration,64
mixed,spread_duration,68
mixed,spread_duration,67
mixed,spread_duration,70
mixed,spread_duration,68
mixed,spread_duration,71
mixed,spread_duration,69
mixed,spread_duration,68
mixed,spread_duration,71
mixed,spread_duration,70
mixed,spread_duration,64
mixed,spread_duration,52
mixed,spread_duration,71
mixed,spread_duration,70
mixed,spread_duration,70
mixed,spread_duration,70
mixed,spread_duration,71
mixed,spread_duration,70
mixed,spread_duration,68
mixed,spread_duration,69
mixed,spread_duration,67
mixed,spread_duration,69
mixed,spread_duration,70
mixed,spread_duration,69
mixed,spread_duration,70
mixed,spread_duration,69
mixed,spread_duration,68
mixed,spread_duration,64
mixed,spread_duration,69
mixed,spread_duration,67
mixed,spread_duration,70
mixed,spread_duration,69
mixed,spread_duration,69
mixed,spread_duration,65
mixed,spread_duration,67
mixed,spread_duration,47
mixed,spread_duration,63
mixed,spread_duration,65
mixed,spread_duration,66
mixed,spread_duration,61
mixed,spread_duration,68
mixed,spread_duration,65
mixed,spread_duration,68
mixed,spread_duration,67
mixed,spread_duration,67
mixed,spread_duration,66
mixed,spread_duration,69
mixed,spread_duration,67
mixed,spread_duration,68
mixed,spread_duration,40
mixed,spread_duration,69
mixed,spread_duration,64
mixed,spread_duration,65
mixed,spread_duration,69
mixed,spread_duration,68
mixed,spread_duration,55
mixed,spread_duration,66
mixed,spread_duration,67
mixed,spread_duration,66
mixed,spread_duration,69
mixed,spread_duration,69
mixed,spread_duration,61
mixed,spread_duration,68
mixed,spread_duration,65
mixed,spread_duration,65
mixed,spread_duration,67
mixed,spread_duration,25
mixed,spread_duration,66
mixed,spread_duration,65
mixed,spread_duration,68
mixed,spread_duration,66
mixed,spread_duration,68
mixed,spread_duration,66
mixed,spread_duration,67
mixed,spread_duration,67
mixed,spread_duration,67
mixed,spread_duration,68
mixed,spread_duration,66
mixed,spread_duration,67
mixed,spread_duration,60
mixed,spread_duration,64
mixed,spread_duration,67
mixed,spread_duration,67
mixed,spread_duration,63
mixed,spread_duration,64
mixed,spread_duration,66
mixed,spread_duration,67
mixed,spread_duration,66
mixed,spread_duration,64
mixed,spread_duration,64
mixed,spread_duration,66
mixed,spread_duration,63
mixed,spread_duration,65
mixed,spread_duration,59
mixed,spread_duration,64
mixed,spread_duration,63
mixed,spread_duration,0
mixed,spread_duration,63
mixed,spread_duration,60
mixed,spread_duration,62
mixed,spread_duration,62
mixed,spread_duration,65
mixed,spread_duration,62
mixed,spread_duration,64
mixed,spread_duration,13
mixed,spread_duration,62
mixed,spread_duration,65
mixed,spread_duration,64
mixed,spread_duration,64
mixed,spread_duration,63
mixed,spread_duration,61
mixed,spread_duration,60
mixed,spread_duration,63
mixed,spread_duration,56
mixed,spread_duration,56
mixed,spread_duration,62
mixed,spread_duration,60
mixed,spread_duration,62
mixed,spread_duration,59
mixed,spread_duration,58
mixed,spread_duration,59
mixed,spread_duration,21
mixed,spread_duration,62
mixed,spread_duration,59
mixed,spread_duration,62
mixed,spread_duration,62
mixed,spread_duration,60
mixed,spread_duration,58
mixed,spread_duration,60
mixed,spread_duration,61
mixed,spread_duration,50
mixed,spread_duration,3
mixed,spread_duration,41
mixed,spread_duration,51
mixed,spread_duration,49
mixed,spread_duration,56
mixed,spread_duration,24
mixed,spread_duration,56
mixed,spread_duration,56
mixed,spread_duration,50
mixed,spread_duration,3
mixed,spread_duration,46
mixed,spread_duration,54
mixed,spread_duration,52
mixed,spread_duration,52
mixed,spread_duration,52
mixed,spread_duration,54
mixed,spread_duration,43
mixed,spread_duration,53
mixed,spread_duration,13
mixed,spread_duration,54
mixed,spread_duration,43
mixed,spread_duration,46
mixed,spread_duration,48
mixed,spread_duration,52
mixed,spread_duration,46
mixed,spread_duration,49
mixed,spread_duration,52
mixed,spread_duration,51
mixed,spread_duration,48
mixed,spread_duration,49
mixed,spread_duration,48
mixed,spread_duration,51
mixed,spread_duration,49
mixed,spread_duration,49
mixed,spread_duration,49
mixed,spread_duration,49
mixed,spread_duration,49
mixed,spread_duration,48
mixed,spread_duration,51
mixed,spread_duration,48
mixed,spread_duration,50
mixed,spread_duration,51
mixed,spread_duration,44
mixed,spread_duration,48
mixed,spread_duration,50
mixed,spread_duration,48
mixed,spread_duration,50
mixed,spread_duration,47
mixed,spread_duration,48
mixed,spread_duration,48
mixed,spread_duration,49
mixed,spread_duration,50
mixed,spread_duration,0
mixed,spread_duration,6
mixed,spread_duration,46
mixed,spread_duration,43
mixed,spread_duration,27
mixed,spread_duration,21
mixed,spread_duration,49
mixed,spread_duration,49
mixed,spread_duration,48
mixed,spread_duration,48
mixed,spread_duration,48
mixed,spread_duration,48
mixed,spread_duration,48
mixed,spread_duration,43
mixed,spread_duration,45
mixed,spread_duration,47
mixed,spread_duration,48
mixed,spread_duration,48
mixed,spread_duration,41
mixed,spread_duration,48
mixed,spread_duration,46
mixed,spread_duration,47
mixed,spread_duration,47
mixed,spread_duration,47
mixed,spread_duration,45
mixed,spread_duration,46
mixed,spread_duration,46
mixed,spread_duration,4
mixed,spread_duration,46
mixed,spread_duration,44
mixed,spread_duration,45
mixed,spread_duration,27
mixed,spread_duration,45
mixed,spread_duration,46
mixed,spread_duration,43
mixed,spread_duration,42
mixed,spread_duration,19
mixed,spread_duration,0
mixed,spread_duration,45
mixed,spread_duration,45
mixed,spread_duration,45
mixed,spread_duration,41
mixed,spread_duration,41
mixed,spread_duration,38
mixed,spread_duration,28
mixed,spread_duration,42
mixed,spread_duration,40
mixed,spread_duration,15
mixed,spread_duration,36
mixed,spread_duration,40
mixed,spread_duration,41
mixed,spread_duration,2
mixed,spread_duration,42
mixed,spread_duration,37
mixed,spread_duration,43
mixed,spread_duration,41
mixed,spread_duration,42
mixed,spread_duration,43
mixed,spread_duration,17
mixed,spread_duration,1
mixed,spread_duration,0
mixed,spread_duration,30
mixed,spread_duration,40
mixed,spread_duration,39
mixed,spread_duration,42
mixed,spread_duration,42
mixed,spread_duration,39
mixed,spread_duration,8
mixed,spread_duration,42
mixed,spread_duration,6
mixed,spread_duration,1
mixed,spread_duration,36
mixed,spread_duration,40
mixed,spread_duration,34
mixed,spread_duration,21
mixed,spread_duration,38
mixed,spread_duration,34
mixed,spread_duration,38
mixed,spread_duration,1
mixed,spread_duration,41
mixed,spread_duration,32
mixed,spread_duration,39
mixed,spread_duration,40
mixed,spread_duration,31
mixed,spread_duration,0
mixed,spread_duration,15
mixed,spread_duration,36
mixed,spread_duration,39
mixed,spread_duration,36
mixed,spread_duration,30
mixed,spread_duration,36
mixed,spread_duration,25
mixed,spread_duration,20
mixed,spread_duration,30
mixed,spread_duration,33
mixed,spread_duration,27
mixed,spread_duration,14
mixed,spread_duration,25
mixed,spread_duration,28
mixed,spread_duration,3
mixed,spread_duration,22
mixed,spread_duration,30
mixed,spread_duration,29
mixed,spread_duration,23
mixed,spread_duration,29
mixed,spread_duration,24
mixed,spread_duration,0
mixed,spread_duration,30
mixed,spread_duration,26
mixed,spread_duration,27
mixed,spread_duration,29
mixed,spread_duration,25
mixed,spread_duration,0
mixed,spread_duration,21
mixed,spread_duration,25
mixed,spread_duration,28
mixed,spread_duration,2
mixed,spread_duration,27
mixed,spread_duration,16
mixed,spread_duration,27
mixed,spread_duration,26
mixed,spread_duration,2
mixed,spread_duration,26
mixed,spread_duration,23
mixed,spread_duration,2
mixed,spread_duration,25
mixed,spread_duration,21
mixed,spread_duration,17
mixed,spread_duration,24
mixed,spread_duration,20
mixed,spread_duration,1
mixed,spread_duration,22
mixed,spread_duration,2
mixed,spread_duration,16
mixed,spread_duration,22
mixed,spread_duration,20
mixed,spread_duration,20
mixed,spread_duration,14
mixed,spread_duration,17
mixed,spread_duration,14
mixed,spread_duration,16
mixed,spread_duration,8
mixed,spread_duration,16
mixed,spread_duration,15
mixed,spread_duration,0
mixed,spread_duration,9
mixed,spread_duration,4
mixed,spread_duration,13
mixed,spread_duration,10
mixed,spread_duration,8
mixed,spread_duration,9
mixed,spread_duration,3
mixed,spread_duration,4
mixed,spread_duration,6
mixed,spread_duration,6
mixed,spread_duration,4
mixed,spread_duration,4
mixed,spread_duration,0
mixed,spread_duration,5
mixed,spread_duration,4
mixed,spread_duration,5
mixed,spread_duration,3
mixed,spread_duration,3
mixed,spread_duration,3
mixed,spread_duration,4
mixed,spread_duration,1
mixed,spread_duration,0
twitter,spread_duration,186
twitter,spread_duration,181
twitter,spread_duration,175
twitter,spread_duration,177
twitter,spread_duration,177
twitter,spread_duration,177
twitter,spread_duration,172
twitter,spread_duration,164
twitter,spread_duration,167
twitter,spread_duration,159
twitter,spread_duration,149
twitter,spread_duration,150
twitter,spread_duration,130
twitter,spread_duration,144
twitter,spread_duration,145
twitter,spread_duration,145
twitter,spread_duration,142
twitter,spread_duration,130
twitter,spread_duration,107
twitter,spread_duration,121
twitter,spread_duration,107
twitter,spread_duration,103
twitter,spread_duration,105
twitter,spread_duration,99
twitter,spread_duration,86
twitter,spread_duration,89
twitter,spread_duration,83
twitter,spread_duration,84
twitter,spread_duration,75
twitter,spread_duration,75
twitter,spread_duration,72
twitter,spread_duration,73
twitter,spread_duration,72
twitter,spread_duration,62
twitter,spread_duration,55
twitter,spread_duration,35
twitter,spread_duration,15


==> csv_data/scalability_comparison.csv <==
Users (U),Clusters (C),Edges (E),Posts (n),Naive Aggregation,Temporal Decay,CAP,k-NN Embedding Graphs,Embedding Averaging
100.0,6.3095734448019325,1000.0,8000.0,9012.550908346611,8024.966077612557,9630.957344480194,71897.57456529578,100.0
109.74987654930555,6.548798324107703,1097.4987654930555,8779.990123944444,9890.726554326668,8806.748586038602,10596.218697054619,79724.33465568144,109.74987654930555
120.45035402587824,6.797093316215794,1204.5035402587823,9636.028322070259,10854.491399609116,9664.697735892914,11659.244158614165,88393.83462881288,120.45035402587824
132.19411484660287,7.054802310718643,1321.9411484660286,10575.529187728229,11912.188547844684,10606.235328686655,12830.073683077477,97996.00542709467,132.19411484660287
145.082877849594,7.322282235641006,1450.8287784959402,11606.630227967522,13072.974457734426,11639.5064843579,14119.796785637218,108630.30321152012,145.082877849594
159.2282793341092,7.599903551786728,1592.282793341092,12738.262346728736,14346.898240048278,12773.45014576894,15540.664705726012,120406.71187140486,159.2282793341092
174.7528400007683,7.888050765828509,1747.5284000076829,13980.227200061463,15744.988685820455,14017.876456300852,17106.214873467914,133446.850474229,174.7528400007683
191.79102616724887,8.18712296285123,1917.9102616724888,15343.28209337991,17279.34977949327,15383.55168061122,18831.409069455083,147885.19658877942,191.79102616724887
210.49041445120196,8.497534359086442,2104.9041445120197,16839.233156096157,18963.265524273083,16882.29140394936,20732.786829665612,163870.43754917325,210.49041445120196
231.01297000831605,8.819714875603582,2310.1297000831605,18481.037600665284,20811.314987618756,18527.06281712064,22828.635828788152,181566.96297899864,231.01297000831605
253.53644939701115,9.154110733752406,2535.3644939701117,20282.915951760893,22839.498563303252,20332.096972878506,25139.18117855366,201156.51327581378,253.53644939701115
278.25594022071255,9.50118507318144,2782.5594022071255,22260.475217657004,25065.37654364125,22313.01198588307,27686.79580561323,222840.00027994742,278.25594022071255
305.3855508833415,9.861418593288276,3053.855508833415,24430.84407066732,27508.221202098135,24486.94824314318,30496.234329103303,246839.51803259848,305.3855508833415
335.16026509388405,10.23531021899026,3351.6026509388403,26812.821207510722,30189.18370351583,26872.71679587973,33594.89314476448,273400.56338289095,335.16026509388405
367.8379771828634,10.623377791737559,3678.379771828634,29427.038174629073,33131.47728761848,29490.96221790856,37013.099744219806,302794.48824962176,367.8379771828634
403.70172585965537,11.026158786725691,4037.017258596554,32296.13806877243,36360.57831241116,32364.341340933614,40784.43465917275,335321.20760068495,403.70172585965537
443.06214575838817,11.44421105730094,4430.621457583882,35444.97166067106,39904.4468987779,35517.7194146489,44946.08982581457,371312.18970326986,443.06214575838817
486.26015800653533,11.878113607589508,4862.601580065353,38900.812640522825,43793.76908735803,38978.38539046071,49539.267620234226,411133.7579448487,486.26015800653533
533.6699231206312,12.328467394420665,5336.699231206312,42693.5938496505,48062.22260510997,42776.288193271386,54609.62532743249,455190.7365551562,533.6699231206312
585.7020818056667,12.795896159654413,5857.020818056667,46856.166544453336,52746.768543462706,46944.29602753978,60207.77038178872,503930.4759018497,585.7020818056667
642.8073117284318,13.281047294066573,6428.073117284319,51424.58493827455,57887.97147439015,51518.48096333505,66389.81236359596,557847.2967195283,642.8073117284318
705.4802310718645,13.784592733987683,7054.8023107186455,56438.418485749164,63530.35077705489,56538.43126704795,73217.97846367297,617487.3966985716,705.4802310718645
774.263682681127,14.307229891937578,7742.636826811269,61941.09461449015,69722.76621799823,62047.59418172142,80761.29994639852,683454.2673459428,774.263682681127
849.7534359086446,14.849682622544655,8497.534359086447,67980.27487269157,76518.84112453986,68093.65212568839,89096.37806243823,756414.6739776591,849.7534359086446
932.6033468832198,15.412702225087497,9326.033468832198,74608.26775065759,83977.42681666011,74728.93556763971,98308.23889912083,837105.2571594652,932.6033468832198
1023.5310218990269,15.997068484047514,10235.31021899027,81882.48175192215,92163.11232000102,82010.87615390649,108491.28782377829,926339.8199307392,1023.5310218990269
1123.3240329780276,16.60359074911365,11233.240329780276,89865.9226382422,101146.7837748182,90002.50401236437,119750.3754902335,1025017.3717842768,1123.3240329780276
1232.8467394420659,17.233109056135085,12328.467394420659,98627.73915536527,111006.23838616192,98772.99353999195,132201.9888600916,1134131.0076951035,1232.8467394420659
1353.0477745798075,17.886495290574356,13530.477745798074,108243.8219663846,121826.85823296674,108398.26240103281,145975.58236012651,1254777.708564631,1353.0477745798075
1484.9682622544651,18.564654395072296,14849.682622544651,118797.46098035721,133702.34977220098,118961.62892358014,161215.0661793071,1388169.1583497631,1484.9682622544651
1629.7508346206434,19.26852562279741,16297.508346206434,130380.06676965147,146735.55544324173,130554.53358820018,178080.47083152123,1535643.6829648986,1629.7508346206434
1788.649529057435,19.999083838315354,17886.495290574352,143091.96232459482,161039.34440213483,143277.33085732226,196749.8095041521,1698679.426872031,1788.649529057435
1963.0406500402726,20.7573408677804,19630.406500402725,157043.2520032218,176737.590100783,157240.1582033594,217421.1624138197,1878908.895213757,1963.0406500402726
2154.434690031884,21.544346900318843,21544.346900318844,172354.77520255075,193966.24317831206,172563.88986215953,240315.01043899741,2078135.0025099174,2154.434690031884
2364.489412645407,22.36119194254534,23644.89412645407,189159.15301163256,212874.5089574089,189381.18357221084,265676.84874036687,2298348.783456399,2364.489412645407
2595.024211399737,23.209007328226548,25950.24211399737,207601.93691197896,233626.13974445962,207837.62936539602,293780.11496527813,2541748.9373728456,2595.024211399737
2848.0358684358016,24.08896728518304,28480.358684358016,227842.86947486413,256400.8531266895,228093.01035898642,324929.47102100006,2810763.3954972695,2848.0358684358016
3125.7158496882353,25.00229056159978,31257.15849688235,250057.2679750588,281395.88855083036,250322.6864686405,359464.48235884414,3108073.119788057,3125.7158496882353
3430.469286314919,25.950242113997366,34304.69286314919,274437.5429051935,308827.71566555987,274719.1130268191,397763.7443128466,3436638.3633528356,3430.469286314919
3764.9358067924713,26.93413485920203,37649.35806792471,301194.8645433977,338933.90922446357,301493.50745948864,440249.5113677094,3799727.646283755,3764.9358067924713
4132.012400115339,27.955331492740893,41320.12400115339,330560.9920092271,371975.2067889344,330877.678456361,487392.89238772076,4200949.726764873,4132.012400115339
4534.878508128582,29.015246376180954,45348.78508128582,362790.2806502866,408237.7670537416,363126.0334773228,539719.6829309711,4644288.876077725,4534.878508128582
4977.023564332114,30.11534749602568,49770.23564332114,398161.8851465691,448035.64835569647,398517.781982333,597816.9149256602,5134143.7978394255,4977.023564332114
5462.277217684343,31.257158496882372,54622.77217684343,436982.1774147474,491713.52883295726,437359.35346729506,662340.21433866,5675370.566765094,5462.277217684343
5994.842503189409,32.44226079171631,59948.42503189409,479587.4002551527,539649.6917955796,479987.0512489194,734022.069180783,6273330.000785375,5994.842503189409
6579.332246575682,33.67229575211423,65793.32246575682,526346.5797260546,592259.302165033,526769.9649834856,813681.1234499299,6933939.922835966,6579.332246575682
7220.809018385471,34.94896698159077,72208.09018385471,577664.7214708377,649998.0023615105,578113.1671454083,902232.6276186191,7663732.815473365,7220.809018385471
7924.828983539178,36.274042675086385,79248.28983539178,633986.3186831343,713365.858784756,634461.2211509881,1000700.1932601877,8469919.423103647,7924.828983539178
8697.490026177833,37.64935806792468,86974.90026177833,695799.2020942266,782911.6930707964,696302.0315119997,1110229.0186437778,9360458.913528744,8697.490026177833
9545.484566618346,39.07681797762098,95454.84566618346,763638.7653294677,859237.8356397062,764171.0693662169,1232100.7739135865,10344136.27325759,9545.484566618346
10476.157527896661,40.55839944206236,104761.57527896661,838092.6022317329,943005.3427072068,838656.009983258,1367750.3591451007,11430647.68019205,10476.157527896661
11497.569953977356,42.096154457713354,114975.69953977356,919805.5963181885,1034939.7219472105,920401.8224124217,1518784.7765289568,12630694.6735356,11497.569953977356
12618.56883066021,43.69221282163969,126185.6883066021,1009485.5064528168,1135837.2163980932,1010116.3553553574,1687004.3896131339,13956088.02480795,12618.56883066021
13848.863713938745,45.348785081285854,138488.63713938746,1107909.0971150997,1246571.7010406922,1108576.4676443934,1874426.8784379135,15419862.306476926,13848.863713938745
15199.11082952933,47.068165596092484,151991.1082952933,1215928.8663623463,1368102.2517827423,1216634.7564244498,2083314.2400952887,17036402.25681826,15199.11082952933
16681.005372000593,48.85273571519391,166810.05372000593,1334480.4297600475,1501481.452408477,1335226.9413133797,2316203.230382128,18821582.152147952,16681.005372000593
18307.382802953696,50.704967075596265,183073.82802953696,1464590.6242362957,1647864.5114439863,1465379.9684972605,2575939.694529937,20792919.521606717,18307.382802953696
20092.33002565046,52.627425025405145,200923.3002565046,1607386.4020520367,1808519.2679041168,1608220.9049529044,2865717.2943191575,22969744.676385924,20092.33002565046
22051.307399030455,54.62277217684342,220513.07399030455,1764104.5919224364,1984837.17258566,1764986.6998334003,3189121.206171523,25373387.67595731,22051.307399030455
24201.282647943834,56.69377209398003,242012.82647943834,1936102.6118355067,2178345.3400212945,1937034.8975633788,3550177.441139466,28027384.51993259,24201.282647943834
26560.87782946684,58.843293120277686,265608.7782946684,2124870.2263573473,2390719.775482365,2125855.395433939,3953408.524303218,30957704.537201215,26560.87782946684
29150.530628251818,61.074312351260716,291505.3062825182,2332042.4502601456,2623799.8915962116,2333083.3475339757,4403896.3693375075,34193001.145701386,29150.530628251818
31992.671377973846,63.38991975780415,319926.71377973846,2559413.7102379077,2879604.4403137155,2560513.3267835127,4907353.295505205,37764888.37847546,31992.671377973846
35111.91734215134,65.79332246575683,351119.1734215134,2808953.3873721072,3160348.9982220717,2810114.8677318874,5470202.260876783,41708245.81664992,35111.91734215134
38535.28593710535,68.28784919782352,385352.8593710535,3082822.874968428,3468465.156651684,3084049.524742649,6099667.529207541,46061554.83995701,38535.28593710535
42292.42874389499,70.87695488385974,422924.2874389499,3383394.2995115994,3806621.5827926253,3384689.59331289,6803877.150960447,50867269.40294855,42292.42874389499
46415.88833612782,73.56422544596417,464158.8833612782,3713271.0668902257,4177747.134241623,3714638.6566796633,7591978.824085109,56172224.87292534,46415.88833612782
50941.38014816385,76.35338276499525,509413.8014816385,4075310.411853108,4585056.227186323,4076754.1356757693,8474270.910364632,62028088.82691904,50941.38014816385
55908.10182512223,79.24828983539174,559081.0182512223,4472648.146009779,5032076.677953731,4474172.037148455,9462350.62184488,68491858.10322343,55908.10182512223
61359.072734131754,82.25295611543623,613590.7273413176,4908725.818730541,5522680.25907261,4910334.115297175,10569281.662956256,75626406.84171651,61359.072734131754
67341.50657750828,85.37154308037107,673415.0657750828,5387320.526200662,6061116.234511389,5389017.681185963,11809783.921854585,83501090.7306842,67341.50657750828
73907.22033525775,88.60836998605899,739072.2033525775,5912577.62682062,6652048.164557576,5914368.318623243,13200448.1542809,92192413.21060045,73907.22033525775
81113.08307896872,91.96791985117062,811130.8307896871,6489046.646317497,7300594.29912448,6490935.78977517,14759979.000595123,101784759.97234072,81113.08307896872
89021.50854450391,95.45484566618346,890215.0854450392,7121720.683560314,8012371.909352242,7123713.441506301,16509470.128091807,112371208.7341332,89021.50854450391
97700.99572992246,99.07397683779314,977009.9572992246,7816079.6583937965,8793545.941482062,7818181.453763166,18472715.803668685,124054421.99427237,97700.99572992246
107226.72220103253,102.83032587766213,1072267.2220103254,8578137.776082603,9650882.414419768,8580354.30459389,20676563.784818653,136947631.2419157,107226.72220103253
117681.19524349991,106.72909534476811,1176811.9524349992,9414495.619479993,10591807.023492072,9416832.862919008,23151315.079344764,151175721.97354287,117681.19524349991
129154.96650148828,110.77568505097089,1291549.6650148828,10332397.320119062,11624469.457993478,10334861.560252821,25931176.877071507,166876429.81602785,129154.96650148828
141747.41629268075,114.97569953977369,1417474.1629268075,11339793.30341446,12757813.98961041,11342391.1365645,29054775.81254775,184201659.10764942,141747.41629268075
155567.6143930472,119.33495584863847,1555676.143930472,12445409.151443776,14001656.943125483,12448147.503749425,32565739.690446552,203318936.44568333,155567.6143930472
170735.26474706922,123.85949156560825,1707352.6474706922,13658821.179765537,15366771.720416117,13661707.323169136,36513356.91112774,224413012.9842927,170735.26474706922
187381.7422860387,128.55557319139035,1873817.422860387,14990539.382883096,16864982.114183046,14993580.951870605,40953324.09092658,247687630.67120087,187381.7422860387
205651.23083486513,133.42970481848636,2056512.3083486513,16452098.46678921,18509264.719648056,16455303.475921148,45948593.80099232,273367469.1593647,205651.23083486513
225701.97196339213,138.48863713938735,2257019.7196339215,18056157.757071372,20313861.331261087,18059534.61934066,51570335.973587684,301700291.8349573,225701.97196339213
247707.6355991714,143.73937679631058,2477076.3559917137,19816610.84793371,22294402.297942217,19820168.393988606,57899028.37263792,332959311.2814824,247707.6355991714
271858.824273294,149.18919608542782,2718588.2427329402,21748705.941863522,24468041.905302707,21752453.440135617,65025693.62665879,367445796.56937575,271858.824273294
298364.724028334,154.8456430290266,2983647.24028334,23869177.92226672,26853606.957460087,23873125.100045722,73053302.71189551,405491947.0403344,298364.724028334
327454.9162877732,160.71655182955115,3274549.162877732,26196393.303021856,29471759.845390845,26200550.368520856,82098367.49130481,447464059.7672641,327454.9162877732
359381.36638046254,166.8100537200059,3593813.663804625,28750509.310437,32345177.514240704,28754886.975893825,92292748.0061357,493766020.63765633,359381.36638046254
394420.6059437664,173.1345882257472,3944206.059437664,31553648.475501314,35498747.87972091,31558257.98136367,103785703.73276268,544843152.0562589,394420.6059437664
432876.12810830615,179.69891485325954,4328761.281083061,34630090.24866449,38959785.39485319,34634943.38890877,116746222.01669073,601186453.6206286,432876.12810830615
475081.0162102793,186.5121252221101,4750810.162102793,38006481.29682235,42758267.63420149,38011590.445458226,131365661.44498405,663337275.8220589,475081.0162102793
521400.8287999695,193.5836556568785,5214008.287999695,41712066.30399756,46927094.9447659,41717444.442812815,147860753.0936216,731892470.8988068,521400.8287999695
572236.765935022,200.9233002565048,5722367.65935022,45778941.27480176,51502375.41251098,45784602.022404276,166477008.47392565,807510069.4569161,572236.765935022
628029.1441834259,208.54122445915885,6280291.44183426,50242331.53467408,56523737.6127731,50248289.17689059,187492589.70055762,890915536.4179964,628029.1441834259
689261.2104349709,216.44797912141266,6892612.104349709,55140896.83479767,62034673.85343636,55147166.356491365,211222705.0245756,982908665.2991992,689261.2104349709
756463.3275546291,224.65451513122096,7564633.275546291,60517066.20437033,68082916.88388783,60523663.322742335,238024601.54625177,1084371175.8295665,756463.3275546291
830217.5681319751,233.17219857494706,8302175.681319751,66417405.45055801,74720853.33262245,66424346.65000075,268303236.78875628,1196275086.5144882,830217.5681319751
911162.7561154905,242.0128264794384,9111627.561154904,72893020.48923923,82005977.4544941,72900323.0578126,302517722.0406992,1319691941.0382082,911162.7561154905
1000000.0,251.18864315095811,10000000.0,80000000.0,90001389.11775532,80007682.0676045,341188643.1509581,1455802975.4110525,1000000.0


==> csv_data/scalability_comparison_corrected.csv <==
Users,Clusters,Edges,Total_Posts,Naive_Aggregation,Temporal_Decay,CAP,kNN_Embedding_Graphs,Embedding_Averaging
100.0,10.0,1000.0,6000.0,4615023.978952728,4614057.499017393,4616000.0,4660197.088489261,12288000.0
109.74987654930555,10.476157527896646,1097.4987654930555,6584.992592958333,5064982.367420403,5063921.688723638,5066106.559745849,5115173.178067539,14307861.500579437
120.45035402587824,10.974987654930562,1204.5035402587823,7227.021241552695,5558811.087214365,5557646.988920846,5560105.779442748,5614568.605035656,16692717.332361292
132.19411484660287,11.497569953977356,1321.9411484660286,7931.646890796173,6100787.437677109,6099509.794238347,6102278.311253676,6162720.023586282,19512522.924190465
145.082877849594,12.045035402587823,1450.8287784959402,8704.972670975641,6695605.749319626,6694203.441679306,6697322.341158772,6764387.4741393095,22851082.841161616
159.2282793341092,12.618568830660204,1592.282793341092,9553.696760046552,7348418.0438315505,7346878.861924804,7350394.324271705,7424795.7183358,26808838.425406206
174.7528400007683,13.219411484660286,1747.5284000076829,10485.170400046098,8064878.658391429,8063189.194085654,8067153.69573554,8149679.60954038,31506221.175076008
191.79102616724887,13.848863713938732,1917.9102616724888,11507.461570034933,8851193.220791249,8849338.750332758,8853811.945401484,8945333.892835287,37087687.133430734
210.49041445120196,14.508287784959395,2104.9041445120197,12629.424867072117,9714172.399574257,9712136.754513549,9717186.482431805,9818667.866953634,43726571.09215556
231.01297000831605,15.199110829529339,2310.1297000831605,13860.778200498962,10661290.894744061,10659056.320212068,10664759.757618,10777265.382818937,51630927.753647685
253.53644939701115,15.922827933410924,2535.3644939701117,15212.18696382067,11700752.179993872,11698299.179091325,11704744.15693066,11829450.69969886,61050561.12895785
278.25594022071255,16.68100537200059,2782.5594022071255,16695.356413242753,12841559.557222359,12838866.720163403,12846153.230019497,12984360.77084711,72285484.55528103
305.3855508833415,17.475284000076837,3053.855508833415,18323.133053000493,14093594.138775814,14090637.955294194,14098879.872497419,14252024.58633833,85696103.22533566
335.16026509388405,18.30738280295368,3351.6026509388403,20109.615905633043,15467700.432861635,15464455.086242007,15473782.141356163,15643450.262083404,101715470.7482386
367.8379771828634,19.179102616724887,3678.379771828634,22070.278630971807,16975780.27343274,16972217.414369587,16982777.44929987,17170720.631277416,120864043.07631557
403.70172585965537,20.09233002565047,4037.017258596554,24222.103551579323,18630895.908118352,18626984.406429414,18638945.95673099,18847098.168364573,143767439.6264783
443.06214575838817,21.049041445120206,4430.621457583882,26583.72874550329,20447383.13709971,20443088.80912797,20456644.060218442,20687140.156644974,171177825.59963942
486.26015800653533,22.051307399030456,4862.601580065353,29175.60948039212,22440975.48288472,22436260.79221145,22451628.96422171,22706825.09959942,203999654.97210842
533.6699231206312,23.101297000831604,5336.699231206312,32020.195387237873,24628940.466481194,24623764.195340175,24641195.419411547,24923691.47364574,243320664.75326842
585.7020818056667,24.20128264794382,5857.020818056667,35142.12490834,27030229.170326877,27024546.05885506,27044325.81696079,27356990.02720752,290449193.1185909
642.8073117284318,25.353644939701113,6428.073117284319,38568.43870370591,29665640.38341908,29659400.73359906,29681854.94461334,30027850.94860828,346959113.2533038
705.4802310718645,26.560877829466868,7054.8023107186455,42328.81386431187,32558000.750389997,32551149.991232466,32576650.838195156,32959467.354418535,414743938.78849787
774.263682681127,27.825594022071243,7742.636826811269,46455.82096086762,35732362.4848924,35724840.69506973,35753813.30263433,36177296.691604316,496081974.7428929
849.7534359086446,29.150530628251772,8497.534359086447,50985.20615451868,39216220.359794915,39207961.7435668,39240891.83074387,39709281.80238268,593714770.9386744
932.6033468832198,30.538555088334153,9326.033468832198,55956.20081299319,43039749.85365078,43030682.165516794,43068124.81734496,43586093.571431965,710941596.2348363
1023.5310218990269,31.992671377973846,10235.31021899027,61411.86131394161,47236068.51615177,47226112.42921992,47268702.15226887,47841397.2625193,851733207.6315708
1123.3240329780276,33.516026509388425,11233.240329780276,67399.44197868166,51841522.816388346,51830591.22895914,51879053.48000389,52512144.8573152,1020868857.6343316
1232.8467394420659,35.11191734215131,12328.467394420659,73970.80436652395,56896002.958459236,56884000.232788146,56939164.638062164,57638895.93496063,1224101289.461343
1353.0477745798075,36.783797718286344,13530.477745798074,81182.86647478845,62443288.39121131,62430109.51782242,62492925.03250143,63266169.87878595,1468355440.7194812
1484.9682622544651,38.53528593710529,14849.682622544651,89098.09573526791,68531427.00474994,68516956.68502706,68588508.97963707,69442832.46861544,1761967745.770225
1629.7508346206434,40.37017258596554,16297.508346206434,97785.0500772386,75213151.2981385,75197262.93720959,75278794.34020846,76222520.2156819,2114974335.7623727
1788.649529057435,42.29242874389499,17886.495290574352,107318.9717434461,82546335.12293173,82528889.72408293,82621822.0987561,83664106.12491609,2539458132.1273575
1963.0406500402726,44.30621457583882,19630.406500402725,117782.43900241636,90594494.95863603,90575339.90963653,90681300.89962035,91832210.92911544,3049966873.123547
2154.434690031884,46.41588833612779,21544.346900318844,129266.08140191305,99427340.0619058,99406307.80268496,99527160.94497144,100797764.23435622,3664016574.731285
2364.489412645407,48.62601580065353,23644.89412645407,141869.3647587244,109121376.25460374,109098282.81469215,109236162.09312531,110638620.44942144,4402697892.304087
2595.024211399737,50.9413801481638,25950.24211399737,155701.45268398421,119760568.58044733,119735211.9734616,119892561.47094446,121440234.84773764,5291406420.813934
2848.0358684358016,53.3669923120631,28480.358684358016,170882.1521061481,131437068.56985661,131409227.03106636,131588846.43660755,133296405.63248178,6360722273.282318
3125.7158496882353,55.90810182512222,31257.15849688235,187542.95098129413,144252012.41222352,144221442.4638766,144426539.30311283,146310088.4486629,7647469458.411679
3430.469286314919,58.570208180566674,34304.69286314919,205828.15717889514,158316396.9489871,158282831.2765729,158517080.86369002,160594290.41507995,9195991819.414185
3764.9358067924713,61.35907273413176,37649.35806792471,225896.1484075483,173752041.0749472,173715186.19593677,173982800.45348087,176273051.43957713,11059689813.254879
4132.012400115339,64.28073117284323,41320.12400115339,247920.74400692034,190692640.8750157,190652174.57981536,190957981.04361758,193482521.3389488,13302871463.972233
4534.878508128582,67.34150657750821,45348.78508128582,272092.71048771497,209284927.6354931,209240496.17837113,209590028.70101747,212372142.11677125,16002981729.772211
4977.023564332114,70.54802310718645,49770.23564332114,298621.41385992686,229689938.76000923,229641153.7755844,230040756.6673486,233105945.6655857,19253287659.86079
5462.277217684343,73.90722033525779,54622.77217684343,327736.63306106057,252084412.5981933,252030847.7166919,252487795.32199204,255863978.16215095,23166112539.56695
5994.842503189409,77.4263682681127,59948.42503189409,359690.55019136454,276662319.26841336,276603506.40028757,277126140.4055525,280843863.5246366,27876731280.566498
6579.332246575682,81.11308307896873,65793.32246575682,394759.9347945409,303636540.73383504,303571965.99146426,304169853.10258836,308262519.50817174,33548062268.640114
7220.809018385471,84.97534359086447,72208.09018385471,433248.5411031283,333240714.6838153,333169813.90486526,333853926.9258308,338358041.3406163,40376318531.404854
7924.828983539178,89.02150854450389,79248.28983539178,475489.7390123507,365731258.19145024,365653412.0250044,366436337.82140493,371391769.2552644,48597814392.8486
8697.490026177833,93.26033468832199,86974.90026177833,521849.40157066996,401389588.6752281,401304117.1880162,402200295.5388967,407650557.8740696,58497163896.60177
9545.484566618346,97.70099572992257,95454.84566618346,572729.0739971008,440524561.40169406,440430718.15757406,441456716.0963199,447449267.14775574,70417155598.49944
10476.157527896661,102.35310218990269,104761.57527896661,628569.4516737997,483475144.6416051,483372110.2028893,484546937.1344412,491133496.4830848,84770646528.7524
11497.569953977356,107.22672220103232,114975.69953977356,689854.1972386413,530613355.65050226,530500230.4446989,531845700.115497,539082585.7992771,102054888225.67027
12618.56883066021,112.33240329780277,126185.6883066021,757114.1298396126,582347482.9037582,582223279.3937962,583764425.6978955,591712909.5734737,122868782180.31282
13848.863713938745,117.6811952434999,138488.63713938746,830931.8228363247,639125622.4955432,638989256.585506,640754811.2328937,649481492.4792954,147933663736.3857
15199.11082952933,123.28467394420659,151991.1082952933,911946.6497717599,701439559.3323272,701289840.9340891,703312782.2056391,712889978.0151535,178118335993.41122
16681.005372000593,129.15496650148842,166810.05372000593,1000860.3223200355,769829026.7379436,769664649.4168255,771982832.6078591,782488984.5841384,214469222817.04904
18307.382802953696,135.30477745798075,183073.82802953696,1098442.9681772217,844886381.3648692,844705910.9744403,847362792.7123047,858882886.851756,258246687791.66357
20092.33002565046,141.74741629268047,200923.3002565046,1205539.8015390276,927261733.90358,927063596.1109668,930109066.5522045,942735063.9007328,310968780027.797
22051.307399030455,148.4968262254465,220513.07399030455,1323078.4439418274,1017668580.0297254,1017451046.6231673,1020942385.6281333,1034773659.755522,374463925593.96643
24201.282647943834,155.56761439304722,242012.82647943834,1452076.95887663,1116889980.3616738,1116651154.2215006,1120654130.0094004,1135797906.2983122,450934393931.1697
26560.87782946684,162.97508346206436,265608.7782946684,1593652.6697680105,1225785342.9562888,1225523141.5589116,1230113273.110978,1246685063.481926,543032742713.57275
29150.530628251818,170.7352647470692,291505.3062825182,1749031.837695109,1345297867.0896626,1345010004.401439,1350274012.0581534,1368398037.1052675,653953895229.1909
31992.671377973846,178.8649529057435,319926.71377973846,1919560.2826784307,1476462712.7972295,1476146679.4011128,1482184151.752843,1501993740.3005743,787546047115.5497
35111.91734215134,187.38174228603847,351119.1734215134,2106715.0405290807,1620415966.934004,1620069008.2165546,1626994317.5868602,1648632271.3398967,948444253042.6346
38535.28593710535,196.30406500402722,385352.8593710535,2312117.156226321,1778404483.4145374,1778023575.6240616,1785968079.2729583,1809586987.456528,1142231331387.4146
42292.42874389499,205.65123083486515,422924.2874389499,2537545.7246336993,1951796682.8641481,1951378506.8322692,1960493076.5569315,1986255562.1578887,1375631673432.6292
46415.88833612782,215.44346900318845,464158.8833612782,2784953.300167669,2142094405.2227988,2141635317.5215094,2152093246.712299,2180172122.0463905,1656744686079.0176
50941.38014816385,225.70197196339214,509413.8014816385,3056482.808889831,2350945917.96316,2350441919.247172,2362442263.7917395,2393020568.538705,1995325973152.2292
55908.10182512223,236.4489412645407,559081.0182512223,3354486.1095073335,2580160192.593896,2579606892.853697,2593378310.7140512,2626649200.163056,2403126017892.666
61359.072734131754,247.70763559917114,613590.7273413176,3681544.3640479054,2831722573.1043744,2831115153.5286293,2846920317.50971,2883086762.407606,2894298125688.2065
67341.50657750828,259.5024211399737,673415.0657750828,4040490.3946504965,3107811972.0633287,3107145143.179859,3125285812.5520835,3164560064.48914,3485889790865.8496
73907.22033525775,271.858824273294,739072.2033525775,4434433.220115465,3410819743.315931,3410087699.0482554,3430910548.497796,3473513316.017716,4198434547894.619
81113.08307896872,284.8035868435802,811130.8307896871,4866784.984738123,3743370394.7455025,3742566761.986517,3766470081.0952377,3812629351.467547,5056664856238.402
89021.50854450391,298.364724028334,890215.0854450392,5341290.512670235,4108344320.5038567,4107462103.7693624,4134903497.1583223,4184852926.7570887,6090370770471.823
97700.99572992246,312.5715849688235,977009.9572992246,5862059.743795347,4508902749.606043,4507934270.2882,4539439508.024256,4593416290.2346,7335434209046.11
107226.72220103253,327.4549162877732,1072267.2220103254,6433603.332061952,4948515126.982283,4947451956.676256,4983625146.919803,5041867250.115115,8835074732013.67
117681.19524349991,343.04692863149194,1176811.9524349992,7060871.714609995,5430989164.148498,5429822051.474178,5471357333.073485,5534099982.092458,10641350081781.777
129154.96650148828,359.38136638046257,1291549.6650148828,7749297.990089296,5960503819.780303,5959222610.064632,6006917592.379811,6074388844.644765,12816963586552.818
141747.41629268075,376.4935806792471,1417474.1629268075,8504844.977560844,6541645495.852043,6540239042.975581,6595010254.219279,6667425495.66844,15437441180642.379
155567.6143930472,394.42060594376557,1555676.143930472,9334056.863582833,7179447762.85464,7177903832.498083,7240804476.97326,7318359632.742979,18593753629292.09
170735.26474706922,413.20124001153386,1707352.6474706922,10244115.884824153,7879434958.173339,7877740121.625216,7949980491.18443,8032843710.794987,22395475003496.94
187381.7422860387,432.8761281083062,1873817.422860387,11242904.537162323,8647670035.253124,8645809552.85803,8728780489.579657,8817082025.466436,26974587069456.83
205651.23083486513,453.4878508128582,2056512.3083486513,12339073.850091908,9490807077.998814,9488764771.235838,9584064637.717348,9677884588.40278,32490061684028.215
225701.97196339213,475.0810162102798,2257019.7196339215,13542118.317803528,10416148935.26438,10413907046.346756,10523372728.311579,10622726262.286274,39133380300657.91
247707.6355991714,497.7023564332114,2477076.3559917137,14862458.135950284,11431710474.633495,11429249512.412487,11554992056.845966,11659811669.112652,47135182227661.69
271858.824273294,521.4008287999685,2718588.2427329402,16311529.456397641,12546288003.365803,12543586574.203033,12688032156.505201,12798146435.341547,56773272472100.47
298364.724028334,546.2277217684342,2983647.24028334,17901883.44170004,13769535457.799675,13766570079.94193,13932507097.36968,14047615392.576584,68382267208662.24
327454.9162877732,572.236765935022,3274549.162877732,19647294.97726639,15112048021.127438,15108792920.97498,15299426128.966772,15419068412.828905,82365211772935.53
359381.36638046254,599.4842503189409,3593813.663804625,21562881.982827753,16585453893.800566,16581880782.303106,16800893527.461536,16924414623.713104,99207574566505.78
394420.6059437664,628.029144183426,3944206.059437664,23665236.356625985,18202515011.436153,18198592838.678444,18450218599.903988,18576725821.690815,119494102755382.67
432876.12810830615,657.9332246575682,4328761.281083061,25972567.68649837,19977237582.594322,19972932268.444294,20262036899.04191,20390349981.34727,143929125007660.9
475081.0162102793,689.2612104349695,4750810.162102793,28504860.97261676,21924993403.853233,21920267542.3383,22252443814.392162,22381035846.356663,173361006201111.78
521400.8287999695,722.0809018385471,5214008.287999695,31284049.72799817,24062653002.953453,24057465537.80278,24439141829.79784,24566069684.016266,208811603192081.75
572236.765935022,756.463327554629,5722367.65935022,34334205.95610132,26408731763.234306,26403037631.77523,26841602876.00957,26964425390.85306,251511744379184.1
628029.1441834259,792.4828983539178,6280291.44183426,37681748.65100556,28983550295.023277,28977300037.345657,29481247360.498318,29596929252.740234,302943964947776.6
689261.2104349709,830.2175681319752,6892612.104349709,41355672.62609825,31809410443.036606,31802549773.038086,32381641627.508934,32486440790.209145,364893981606072.8
756463.3275546291,869.7490026177834,7564633.275546291,45387799.65327775,34910788454.28481,34903257788.87967,35568715791.303696,35658051259.321205,439512694068230.56
830217.5681319751,911.1627561154896,8302175.681319751,49813054.087918505,38314546979.61056,38306280922.02226,39071004096.845276,39139301531.77211,529390866039597.1
911162.7561154905,954.5484566618346,9111627.561154904,54669765.36692943,42050167745.1139,42041094517.77379,42919910197.34767,42960421246.17925,637649078705159.9
1000000.0,1000.0,10000000.0,60000000.0,46150006908.754776,46140047730.8926,47150000000.0,47154591307.21118,768046080000000.0


==> csv_data/scalability_comparison_final.csv <==
Users,Clusters,Edges,Total_Posts,Naive_Aggregation,Temporal_Decay,CAP,kNN_Embedding_Graphs,Embedding_Averaging
100.0,5.011872336272722,1000.0,10000.0,11008.989977024023,10016.125647556413,11501.187233627272,92103.40371976182,15360000.0
109.74987654930555,5.177754015437727,1097.4987654930555,10974.987654930555,12081.914876334695,10992.156446766208,12640.744284420573,102104.41604055263,17679377.708174102
120.45035402587824,5.349126004338569,1204.5035402587823,12045.035402587824,13259.425824265232,12063.309495235239,13893.843063798218,113180.06526145495,20392952.20803627
132.19411484660287,5.526170019854089,1321.9411484660286,13219.411484660288,14551.718734757384,13238.856428018811,15271.879787392762,125444.83320883928,23573526.132278107
145.082877849594,5.709073793282294,1450.8287784959402,14508.2877849594,15969.983562239846,14528.972692329382,16787.405419240433,139025.30987422453,27308028.848701145
159.2282793341092,5.8980312694040595,1592.282793341092,15922.827933410921,17526.501217349454,15944.825659452728,18454.24409723799,154061.4662112825,31700331.16655004
174.7528400007683,6.093242812135425,1747.5284000076829,17475.28400007683,19234.749931736904,17498.671327046308,20287.623886319445,170708.0600247878,36874628.41989961
191.79102616724887,6.294915416986493,1917.9102616724888,19179.102616724886,21109.521993227656,19203.96044935198,22304.321165857247,189136.18880488985,42979507.45728862
210.49041445120196,6.5032629305522445,2104.9041445120197,21049.041445120194,23167.0518624318,21075.4550145132,24522.820099169294,209535.00479629065,50192836.62409648
231.01297000831605,6.718506277268019,2310.1297000831605,23101.297000831604,25425.156780477024,23129.356077805867,26963.488790045965,232113.60917647814,58727646.19230316
253.53644939701115,6.940873693670063,2535.3644939701117,25353.644939701117,27903.391085729843,25383.44405794811,29648.77390567745,257103.14396537165,68839200.85443403
278.25594022071255,7.170600970409611,2782.5594022071255,27825.594022071255,30623.21557611168,27857.232711601682,32603.41573924726,284759.10221744666,80833507.03886132
305.3855508833415,7.407931702277047,3053.855508833415,30538.555088334153,33608.18338393223,30572.138119647327,35854.685900973614,315363.8791751637,95077547.34847191
335.16026509388405,7.653117546501336,3351.6026509388403,33516.02650938841,36884.14397318714,33551.664148839285,39432.65006600729,349229.5894098599,112011594.09192272
367.8379771828634,7.90641848959857,3678.379771828634,36783.79771828634,40479.46702623338,36821.6059951418,43370.458474090105,386701.1775657091,132164025.73537312
403.70172585965537,8.168103123052585,4037.017258596554,40370.172585965534,44425.28815902801,40410.27357166232,47704.66717233806,428159.8531788561,156169156.64488694
443.06214575838817,8.438448928120028,4430.621457583882,44306.214575838814,48755.778593184645,44348.736675977314,52475.59332238813,474026.8831948293,184788694.7173371
486.26015800653533,8.717742570061773,4862.601580065353,48626.015800653535,53508.441120602336,48671.094060284224,57727.708260297426,524767.7792830796,218937567.0260692
533.6699231206312,9.006280202112785,5336.699231206312,53366.99231206312,58724.434924156805,53414.76873484615,63510.07240633383,580896.9208814171,259715004.79153422
585.7020818056667,9.304367779512663,5857.020818056667,58570.20818056667,64448.93206787845,58620.8320624095,69876.81657696948,642982.6591319363,308441961.071661
642.8073117284318,9.612321383929922,6428.073117284319,64280.73117284318,70731.50874434944,64334.35945064693,76887.6747584012,711652.9515343925,366706153.86960125
705.4802310718645,9.93046755862395,7054.8023107186455,70548.02310718645,77626.57466809955,70604.820723358,84608.57396581478,787601.5822875492,436416291.4870255
774.263682681127,10.259143654700095,7742.636826811269,77426.3682681127,85193.84433418339,77486.50855152753,93112.28744216678,871595.028963137,519867355.0748571
849.7534359086446,10.598698188825018,8497.534359086447,84975.34359086446,93498.85422373835,85039.00865499389,102479.1581520637,964480.0424150843,619819196.4897879
932.6033468832198,10.949491212781588,9326.033468832198,93260.33468832198,102613.5304362889,93327.71584726856,112797.90030886269,1067192.0137284356,739591171.0510888
1023.5310218990269,11.31189469525526,10235.31021899027,102353.10218990268,112616.81166533993,102424.40039311879,124166.48754594175,1180764.2096241051,883176080.624309
1123.3240329780276,11.686292916256665,11233.240329780276,112332.40329780277,123595.33291315194,112407.82958429994,136693.13731683503,1306337.9661298778,1055377371.9274166
1232.8467394420659,12.073082874598745,12328.467394420659,123284.67394420659,135644.17586669046,123364.44991709688,150497.40219559014,1445173.939585404,1261974341.2970033
1353.0477745798075,12.472674708860453,13530.477745798074,135304.77745798076,148867.6924341224,135389.13578022702,165711.3799616603,1598664.5242575416,1509921068.354573
1484.9682622544651,12.88549213228336,14849.682622544651,148496.8262254465,163380.40857491642,148586.01113773466,182481.05570796155,1768347.557100039,1807585970.7866821
1629.7508346206434,13.31197288206244,16297.508346206434,162975.08346206436,179308.01625206886,163069.35132374943,200967.79072325942,1955921.4426055783,2165040281.401919
1788.649529057435,13.752569183507296,17886.495290574352,178864.9529057435,196788.462098244,178964.57275986066,221349.97458972796,2163261.844387075,2594405445.660002
1963.0406500402726,14.207748229566098,19630.406500402725,196304.06500402724,215973.14222530916,196409.31916740022,243824.85882460594,2392440.1052196105,3110271481.892784
2154.434690031884,14.677992676220693,21544.346900318844,215443.46900318842,237028.21352610743,215554.65368271136,268610.59250519105,2645743.5739182206,3730200808.4090643
2364.489412645407,15.163801154278191,23644.89412645407,236448.94126454068,260136.0328263089,236566.36720075377,295948.48267574573,2925698.035778754,4475335007.060554
2595.024211399737,15.66568879810166,25950.24211399737,259502.42113997368,285496.73635155504,259626.41427909955,326105.5049732985,3235092.4635438663,5371125564.588135
2848.0358684358016,16.184187791840614,28480.358684358016,284803.5868435802,313329.9731904562,284934.4890392369,359377.0928606011,3577006.328166888,6448213935.1606655
3125.7158496882353,16.719847933740564,31257.15849688235,312571.58496882353,343876.8077678413,312709.75471468025,396090.23715657584,3954839.733244926,7743491449.314102
3430.469286314919,17.273237219129882,34304.69286314919,343046.9286314919,377401.8078065361,343192.7418261855,436606.93125009787,4372346.664113308,9301375835.889778
3764.9358067924713,17.84494244270221,37649.35806792471,376493.58067924716,414195.3358625652,376647.43142493383,481328.0015198521,4833671.6724944655,11175348641.239544
4132.012400115339,18.435569820733097,41320.12400115339,413201.2400115339,454576.0642819266,413363.54144750524,530697.3671151486,5343390.3505597,13429806884.903776
4534.878508128582,19.04574563389062,45348.78508128582,453487.8508128582,498893.73536225414,453659.03598571155,585206.7784405584,5906553.984605386,16142293197.54192
4977.023564332114,19.676116891321517,49770.23564332114,497702.35643321136,547532.1906265293,497882.87920512527,645401.0894991928,6528738.818611239,19406181823.757072
5462.277217684343,20.32735201671712,54622.77217684343,546227.7217684343,600912.6954469234,546418.057765164,711884.1257620415,7216100.402118045,23333913695.694214
5994.842503189409,21.00014155708655,59948.42503189409,599484.250318941,659497.5878150377,599684.8979192157,785325.2165302518,7975433.545554826,28060892842.264477
6579.332246575682,21.695198914988648,65793.32246575682,657933.2246575681,723794.2828623935,658144.7060256416,866466.4689405835,8814238.459822657,33750179355.25492
7220.809018385471,22.413261104999172,72208.09018385471,722080.9018385471,794359.6678163747,722303.7640017237,956130.8699408082,9740793.716114126,40598141784.44966
7924.828983539178,23.15508953521533,79248.28983539178,792482.8983539178,871804.9254585832,792717.7143269533,1055231.3128544288,10764236.727174029,48841265139.22292
8697.490026177833,23.921470814626375,86974.90026177833,869749.0026177833,956800.8278640539,869996.3725761359,1164780.6567012786,11894652.523107054,58764350790.205956
9545.484566618346,24.713217587206376,95454.84566618346,954548.4566618346,1050083.5462731107,954809.0091658252,1285902.9393981777,13143171.674093008,70710392884.38596
10476.157527896661,25.53116939361346,104761.57527896661,1047615.7527896661,1152461.0274181429,1047890.1460616873,1419845.8805075411,14522078.299730258,85092474088.00937
11497.569953977356,26.376193561409476,114975.69953977356,1149756.9953977356,1264819.991533956,1150045.918654743,1567994.8255294617,16044929.201020906,102408093574.65645
12618.56883066021,27.249186124743947,126185.6883066021,1261856.883066021,1388133.6126650558,1262161.0579096247,1731888.3020671755,17726685.257147565,123256424614.7907
13848.863713938745,28.151072774477306,138488.63713938746,1384886.3713938745,1523469.9477929338,1385206.5532604498,1913235.3787881697,19583856.346175637,148359100829.67792
15199.11082952933,29.082809839751267,151991.1082952933,1519911.0829529332,1672001.1877924055,1520248.0626262652,2113935.041236732,21634661.17775477,178585252678.09436
16681.005372000593,30.045385302046924,166810.05372000593,1668100.5372000593,1835013.8103442837,1668455.1423891392,2336097.8245473374,23899203.5680049,214981663302.0769
18307.382802953696,31.039819842805734,183073.82802953696,1830738.2802953697,2013919.7227439636,1831111.3772800695,2582069.9723218693,26399666.843400378,258809090591.3703
20092.33002565046,32.06716792572458,200923.3002565046,2009233.0025650458,2210268.4911195906,2009625.4979125068,2854460.423773162,29160528.23309248,311586016406.185
22051.307399030455,33.12851891487236,220513.07399030455,2205130.7399030454,2425760.7619833564,2205543.5822577346,3156170.968159795,32208795.29936073,375141341757.26465
24201.282647943834,34.22499822981349,242012.82647943834,2420128.264794383,2662262.992366874,2420562.4467448886,3490429.947058915,35574266.66555785,451677857334.1145
26560.87782946684,35.35776853896363,265608.7782946684,2656087.782946684,2921823.6161260093,2656544.342972449,3860829.9317273316,39289819.53199052,543848692880.49396
29150.530628251818,36.52803099244283,291505.3062825182,2915053.062825182,3206690.78643988,2915533.087326506,4271369.855342637,43391726.724834904,654849399530.0908
31992.671377973846,37.73702649573291,319926.71377973846,3199267.1377973845,3519331.848180877,3199771.7632121546,4726502.139036998,47920006.303825274,788528861980.281
35111.91734215134,38.986037025490724,351119.1734215134,3511191.734215134,3862454.708816226,3511722.149225891,5231185.417173729,52918807.063730255,949522891143.3855
38535.28593710535,40.276386988911185,385352.8593710535,3853528.5937105347,4239031.292945217,3854086.0415456267,5790943.54221279,58436833.605437666,1143415135371.4023
42292.42874389499,41.609444628082564,422924.2874389499,4229242.874389499,4652323.283624249,4229828.655222225,6411931.633834675,64527815.02804728,1376930896843.6416
46415.88833612782,42.98662347082277,464158.8833612782,4641588.833612782,5105910.373438559,4642204.307062586,7101010.031942941,71251021.7072294,1658170582168.7034
50941.38014816385,44.40938382953473,509413.8014816385,5094138.014816385,5603721.270017731,5094784.602556331,7865827.120104073,78671835.08115964,1996890892350.3809
55908.10182512223,45.87923434967087,559081.0182512223,5590810.182512223,6150067.724549969,5591489.370987147,8714912.106443489,86862375.8678787,2404843514780.734
61359.072734131754,47.397733609448125,613590.7273413176,6135907.273413176,6749681.878033692,6136620.61667309,9657778.984729622,95902196.69166975,2896183076402.599
67341.50657750828,48.96649177250982,673415.0657750828,6734150.657750827,7407757.248741612,6734899.780404333,10705043.051301885,105879045.70621067,3487958521947.9106
73907.22033525775,50.58717229528705,739072.2033525775,7390722.033525775,8129993.715911169,7391508.633818453,11868551.52584378,116889708.47458768,4200704977703.318
81113.08307896872,52.26149369087,811130.8307896871,8111308.307896872,8922646.889288355,8112134.160919788,13161530.018265096,129040936.10705447,5059156650150.588
89021.50854450391,53.99123135125903,890215.0854450392,8902150.854450392,9792582.29214003,8903017.815484088,14598746.802959824,142450468.4736634,6093105511214.311
97700.99572992246,55.77821942992857,977009.9572992246,9770099.572992247,10747334.827042183,9771009.58099179,16196697.108637601,157248162.20825142,7338435583634.934
107226.72220103253,57.62435278669959,1072267.2220103254,10722672.220103253,11795174.03950819,10723627.301330158,17973809.91038731,173577234.21116668,8838368736919.686
117681.19524349991,59.531588996982435,1176811.9524349992,11768119.524349991,12945175.744738845,11769121.79615704,19950680.02469467,191595632.4498821,10644965248099.658
129154.96650148828,61.50195042752206,1291549.6650148828,12915496.650148828,14207300.637891544,12916548.32492407,22150328.662406515,211477547.05953577,12820931227123.744
141747.41629268075,63.53752638084487,1417474.1629268075,14174741.629268074,15592480.56875212,14175845.018544553,24598495.994307686,233415076.07067797,15441795661270.889
155567.6143930472,65.64047531068204,1555676.143930472,15556761.43930472,17112713.228079405,15557918.958042696,27323969.73494371,257620061.55161858,18598532666406.246
170735.26474706922,67.81302711071905,1707352.6474706922,17073526.47470692,18781166.065750893,17074740.64575569,30358954.25922641,284326113.5613892,22400719990829.97
187381.7422860387,70.0574854790968,1873817.422860387,18738174.22860387,20612290.34079726,18739447.68735051,33739485.34071627,313790841.0815162,26980343436579.855
205651.23083486513,72.37623036117274,2056512.3083486513,20565123.083486512,22621946.29117364,20566458.582699224,37505896.24879807,346298311.04726887,32496379289839.46
225701.97196339213,74.77172047313223,2257019.7196339215,22570197.196339212,24827540.507427752,22571597.611213166,41703341.67385462,382161758.7499497,39140313865236.625
247707.6355991714,77.24649590912506,2477076.3559917137,24770763.55991714,27248176.70012918,24772231.89333117,46382386.77587929,421726575.2513776,47142791806227.3
271858.824273294,79.80318083469274,2718588.2427329402,27185882.427329402,29904821.166935876,27187421.815322105,51599669.585050985,465373600.06216455,56781623975182.14
298364.724028334,82.44448626934242,2983647.24028334,29836472.402833402,32820484.39249391,29838086.1203076,57418646.036526866,513522750.21107465,68391432972984.39
327454.9162877732,85.17321296121693,3274549.162877732,32745491.628777318,36020420.354101114,32747183.095442194,63910428.11183102,566637020.0006552,82375271187963.89
359381.36638046254,87.99225435691065,3593813.663804625,35938136.63804626,39532345.259425774,35939909.42460687,71154726.90353465,625226889.2340995,99218614762080.98
394420.6059437664,90.90459966957962,3944206.059437664,39442060.59437664,43386677.610881336,39443918.42898083,79240913.9385654,689855181.542503,119506219356397.27
432876.12810830615,93.91333704859805,4328761.281083061,43287612.810830615,47616801.675978325,43289559.58578383,88269215.81124115,761142418.676309,143942422962316.4
475081.0162102793,97.02165685412524,4750810.162102793,47508101.62102793,52259356.64571041,47510141.39978684,98352059.11579356,839772721.289486,173375600689929.75
521400.8287999695,100.23285504005165,5214008.287999695,52140082.879996955,57354553.98552282,52142219.90445312,109615584.85886678,926500311.8831682,208827620625542.5
572236.765935022,103.55033664891307,5722367.65935022,57223676.5935022,62946525.727606006,57225915.291567706,122201354.00830922,1022156681.2354751,251529323492633.62
628029.1441834259,106.97761942247985,6280291.44183426,62802914.41834259,69083706.72125834,62805259.411849715,136268268.6328571,1127658485.8786867,302963258003085.94
689261.2104349709,110.51833753184678,6892612.104349709,68926121.04349709,75819254.15218225,68928577.15642488,151994736.25030816,1244016251.0519578,364915155710457.4
756463.3275546291,114.17624543098161,7564633.275546291,75646332.7554629,83211507.96439345,75648905.02250381,169581108.57742357,1372343961.1219084,439535932621653.06
830217.5681319751,117.9552218378173,8302175.681319751,83021756.81319751,91324496.1726957,83024450.48867792,189252429.91717762,1513869627.7947516,529416370323290.2
911162.7561154905,121.8592738471088,9111627.561154904,91116275.61154905,100228489.44249427,91119096.17871793,211261534.98946792,1669946935.620246,637677069625027.8
1000000.0,125.8925411794167,10000000.0,100000000.0,110000609.7404554,100002953.1807006,235892541.17941672,1842068074.3952363,768076800000000.0


==> csv_data/scalability_comparison_updated.csv <==
Users,Clusters,Edges,Total_Posts,Naive_Aggregation,Temporal_Decay,CAP,kNN_Embedding_Graphs,Embedding_Averaging
100.0,5.011872336272722,1000.0,10000.0,11008.989977024023,10016.125647556413,11501.187233627272,92103.40371976182,100.0
109.74987654930555,5.177754015437727,1097.4987654930555,10974.987654930555,12081.914876334695,10992.156446766208,12640.744284420573,102104.41604055263,109.74987654930555
120.45035402587824,5.349126004338569,1204.5035402587823,12045.035402587824,13259.425824265232,12063.309495235239,13893.843063798218,113180.06526145495,120.45035402587824
132.19411484660287,5.526170019854089,1321.9411484660286,13219.411484660288,14551.718734757384,13238.856428018811,15271.879787392762,125444.83320883928,132.19411484660287
145.082877849594,5.709073793282294,1450.8287784959402,14508.2877849594,15969.983562239846,14528.972692329382,16787.405419240433,139025.30987422453,145.082877849594
159.2282793341092,5.8980312694040595,1592.282793341092,15922.827933410921,17526.501217349454,15944.825659452728,18454.24409723799,154061.4662112825,159.2282793341092
174.7528400007683,6.093242812135425,1747.5284000076829,17475.28400007683,19234.749931736904,17498.671327046308,20287.623886319445,170708.0600247878,174.7528400007683
191.79102616724887,6.294915416986493,1917.9102616724888,19179.102616724886,21109.521993227656,19203.96044935198,22304.321165857247,189136.18880488985,191.79102616724887
210.49041445120196,6.5032629305522445,2104.9041445120197,21049.041445120194,23167.0518624318,21075.4550145132,24522.820099169294,209535.00479629065,210.49041445120196
231.01297000831605,6.718506277268019,2310.1297000831605,23101.297000831604,25425.156780477024,23129.356077805867,26963.488790045965,232113.60917647814,231.01297000831605
253.53644939701115,6.940873693670063,2535.3644939701117,25353.644939701117,27903.391085729843,25383.44405794811,29648.77390567745,257103.14396537165,253.53644939701115
278.25594022071255,7.170600970409611,2782.5594022071255,27825.594022071255,30623.21557611168,27857.232711601682,32603.41573924726,284759.10221744666,278.25594022071255
305.3855508833415,7.407931702277047,3053.855508833415,30538.555088334153,33608.18338393223,30572.138119647327,35854.685900973614,315363.8791751637,305.3855508833415
335.16026509388405,7.653117546501336,3351.6026509388403,33516.02650938841,36884.14397318714,33551.664148839285,39432.65006600729,349229.5894098599,335.16026509388405
367.8379771828634,7.90641848959857,3678.379771828634,36783.79771828634,40479.46702623338,36821.6059951418,43370.458474090105,386701.1775657091,367.8379771828634
403.70172585965537,8.168103123052585,4037.017258596554,40370.172585965534,44425.28815902801,40410.27357166232,47704.66717233806,428159.8531788561,403.70172585965537
443.06214575838817,8.438448928120028,4430.621457583882,44306.214575838814,48755.778593184645,44348.736675977314,52475.59332238813,474026.8831948293,443.06214575838817
486.26015800653533,8.717742570061773,4862.601580065353,48626.015800653535,53508.441120602336,48671.094060284224,57727.708260297426,524767.7792830796,486.26015800653533
533.6699231206312,9.006280202112785,5336.699231206312,53366.99231206312,58724.434924156805,53414.76873484615,63510.07240633383,580896.9208814171,533.6699231206312
585.7020818056667,9.304367779512663,5857.020818056667,58570.20818056667,64448.93206787845,58620.8320624095,69876.81657696948,642982.6591319363,585.7020818056667
642.8073117284318,9.612321383929922,6428.073117284319,64280.73117284318,70731.50874434944,64334.35945064693,76887.6747584012,711652.9515343925,642.8073117284318
705.4802310718645,9.93046755862395,7054.8023107186455,70548.02310718645,77626.57466809955,70604.820723358,84608.57396581478,787601.5822875492,705.4802310718645
774.263682681127,10.259143654700095,7742.636826811269,77426.3682681127,85193.84433418339,77486.50855152753,93112.28744216678,871595.028963137,774.263682681127
849.7534359086446,10.598698188825018,8497.534359086447,84975.34359086446,93498.85422373835,85039.00865499389,102479.1581520637,964480.0424150843,849.7534359086446
932.6033468832198,10.949491212781588,9326.033468832198,93260.33468832198,102613.5304362889,93327.71584726856,112797.90030886269,1067192.0137284356,932.6033468832198
1023.5310218990269,11.31189469525526,10235.31021899027,102353.10218990268,112616.81166533993,102424.40039311879,124166.48754594175,1180764.2096241051,1023.5310218990269
1123.3240329780276,11.686292916256665,11233.240329780276,112332.40329780277,123595.33291315194,112407.82958429994,136693.13731683503,1306337.9661298778,1123.3240329780276
1232.8467394420659,12.073082874598745,12328.467394420659,123284.67394420659,135644.17586669046,123364.44991709688,150497.40219559014,1445173.939585404,1232.8467394420659
1353.0477745798075,12.472674708860453,13530.477745798074,135304.77745798076,148867.6924341224,135389.13578022702,165711.3799616603,1598664.5242575416,1353.0477745798075
1484.9682622544651,12.88549213228336,14849.682622544651,148496.8262254465,163380.40857491642,148586.01113773466,182481.05570796155,1768347.557100039,1484.9682622544651
1629.7508346206434,13.31197288206244,16297.508346206434,162975.08346206436,179308.01625206886,163069.35132374943,200967.79072325942,1955921.4426055783,1629.7508346206434
1788.649529057435,13.752569183507296,17886.495290574352,178864.9529057435,196788.462098244,178964.57275986066,221349.97458972796,2163261.844387075,1788.649529057435
1963.0406500402726,14.207748229566098,19630.406500402725,196304.06500402724,215973.14222530916,196409.31916740022,243824.85882460594,2392440.1052196105,1963.0406500402726
2154.434690031884,14.677992676220693,21544.346900318844,215443.46900318842,237028.21352610743,215554.65368271136,268610.59250519105,2645743.5739182206,2154.434690031884
2364.489412645407,15.163801154278191,23644.89412645407,236448.94126454068,260136.0328263089,236566.36720075377,295948.48267574573,2925698.035778754,2364.489412645407
2595.024211399737,15.66568879810166,25950.24211399737,259502.42113997368,285496.73635155504,259626.41427909955,326105.5049732985,3235092.4635438663,2595.024211399737
2848.0358684358016,16.184187791840614,28480.358684358016,284803.5868435802,313329.9731904562,284934.4890392369,359377.0928606011,3577006.328166888,2848.0358684358016
3125.7158496882353,16.719847933740564,31257.15849688235,312571.58496882353,343876.8077678413,312709.75471468025,396090.23715657584,3954839.733244926,3125.7158496882353
3430.469286314919,17.273237219129882,34304.69286314919,343046.9286314919,377401.8078065361,343192.7418261855,436606.93125009787,4372346.664113308,3430.469286314919
3764.9358067924713,17.84494244270221,37649.35806792471,376493.58067924716,414195.3358625652,376647.43142493383,481328.0015198521,4833671.6724944655,3764.9358067924713
4132.012400115339,18.435569820733097,41320.12400115339,413201.2400115339,454576.0642819266,413363.54144750524,530697.3671151486,5343390.3505597,4132.012400115339
4534.878508128582,19.04574563389062,45348.78508128582,453487.8508128582,498893.73536225414,453659.03598571155,585206.7784405584,5906553.984605386,4534.878508128582
4977.023564332114,19.676116891321517,49770.23564332114,497702.35643321136,547532.1906265293,497882.87920512527,645401.0894991928,6528738.818611239,4977.023564332114
5462.277217684343,20.32735201671712,54622.77217684343,546227.7217684343,600912.6954469234,546418.057765164,711884.1257620415,7216100.402118045,5462.277217684343
5994.842503189409,21.00014155708655,59948.42503189409,599484.250318941,659497.5878150377,599684.8979192157,785325.2165302518,7975433.545554826,5994.842503189409
6579.332246575682,21.695198914988648,65793.32246575682,657933.2246575681,723794.2828623935,658144.7060256416,866466.4689405835,8814238.459822657,6579.332246575682
7220.809018385471,22.413261104999172,72208.09018385471,722080.9018385471,794359.6678163747,722303.7640017237,956130.8699408082,9740793.716114126,7220.809018385471
7924.828983539178,23.15508953521533,79248.28983539178,792482.8983539178,871804.9254585832,792717.7143269533,1055231.3128544288,10764236.727174029,7924.828983539178
8697.490026177833,23.921470814626375,86974.90026177833,869749.0026177833,956800.8278640539,869996.3725761359,1164780.6567012786,11894652.523107054,8697.490026177833
9545.484566618346,24.713217587206376,95454.84566618346,954548.4566618346,1050083.5462731107,954809.0091658252,1285902.9393981777,13143171.674093008,9545.484566618346
10476.157527896661,25.53116939361346,104761.57527896661,1047615.7527896661,1152461.0274181429,1047890.1460616873,1419845.8805075411,14522078.299730258,10476.157527896661
11497.569953977356,26.376193561409476,114975.69953977356,1149756.9953977356,1264819.991533956,1150045.918654743,1567994.8255294617,16044929.201020906,11497.569953977356
12618.56883066021,27.249186124743947,126185.6883066021,1261856.883066021,1388133.6126650558,1262161.0579096247,1731888.3020671755,17726685.257147565,12618.56883066021
13848.863713938745,28.151072774477306,138488.63713938746,1384886.3713938745,1523469.9477929338,1385206.5532604498,1913235.3787881697,19583856.346175637,13848.863713938745
15199.11082952933,29.082809839751267,151991.1082952933,1519911.0829529332,1672001.1877924055,1520248.0626262652,2113935.041236732,21634661.17775477,15199.11082952933
16681.005372000593,30.045385302046924,166810.05372000593,1668100.5372000593,1835013.8103442837,1668455.1423891392,2336097.8245473374,23899203.5680049,16681.005372000593
18307.382802953696,31.039819842805734,183073.82802953696,1830738.2802953697,2013919.7227439636,1831111.3772800695,2582069.9723218693,26399666.843400378,18307.382802953696
20092.33002565046,32.06716792572458,200923.3002565046,2009233.0025650458,2210268.4911195906,2009625.4979125068,2854460.423773162,29160528.23309248,20092.33002565046
22051.307399030455,33.12851891487236,220513.07399030455,2205130.7399030454,2425760.7619833564,2205543.5822577346,3156170.968159795,32208795.29936073,22051.307399030455
24201.282647943834,34.22499822981349,242012.82647943834,2420128.264794383,2662262.992366874,2420562.4467448886,3490429.947058915,35574266.66555785,24201.282647943834
26560.87782946684,35.35776853896363,265608.7782946684,2656087.782946684,2921823.6161260093,2656544.342972449,3860829.9317273316,39289819.53199052,26560.87782946684
29150.530628251818,36.52803099244283,291505.3062825182,2915053.062825182,3206690.78643988,2915533.087326506,4271369.855342637,43391726.724834904,29150.530628251818
31992.671377973846,37.73702649573291,319926.71377973846,3199267.1377973845,3519331.848180877,3199771.7632121546,4726502.139036998,47920006.303825274,31992.671377973846
35111.91734215134,38.986037025490724,351119.1734215134,3511191.734215134,3862454.708816226,3511722.149225891,5231185.417173729,52918807.063730255,35111.91734215134
38535.28593710535,40.276386988911185,385352.8593710535,3853528.5937105347,4239031.292945217,3854086.0415456267,5790943.54221279,58436833.605437666,38535.28593710535
42292.42874389499,41.609444628082564,422924.2874389499,4229242.874389499,4652323.283624249,4229828.655222225,6411931.633834675,64527815.02804728,42292.42874389499
46415.88833612782,42.98662347082277,464158.8833612782,4641588.833612782,5105910.373438559,4642204.307062586,7101010.031942941,71251021.7072294,46415.88833612782
50941.38014816385,44.40938382953473,509413.8014816385,5094138.014816385,5603721.270017731,5094784.602556331,7865827.120104073,78671835.08115964,50941.38014816385
55908.10182512223,45.87923434967087,559081.0182512223,5590810.182512223,6150067.724549969,5591489.370987147,8714912.106443489,86862375.8678787,55908.10182512223
61359.072734131754,47.397733609448125,613590.7273413176,6135907.273413176,6749681.878033692,6136620.61667309,9657778.984729622,95902196.69166975,61359.072734131754
67341.50657750828,48.96649177250982,673415.0657750828,6734150.657750827,7407757.248741612,6734899.780404333,10705043.051301885,105879045.70621067,67341.50657750828
73907.22033525775,50.58717229528705,739072.2033525775,7390722.033525775,8129993.715911169,7391508.633818453,11868551.52584378,116889708.47458768,73907.22033525775
81113.08307896872,52.26149369087,811130.8307896871,8111308.307896872,8922646.889288355,8112134.160919788,13161530.018265096,129040936.10705447,81113.08307896872
89021.50854450391,53.99123135125903,890215.0854450392,8902150.854450392,9792582.29214003,8903017.815484088,14598746.802959824,142450468.4736634,89021.50854450391
97700.99572992246,55.77821942992857,977009.9572992246,9770099.572992247,10747334.827042183,9771009.58099179,16196697.108637601,157248162.20825142,97700.99572992246
107226.72220103253,57.62435278669959,1072267.2220103254,10722672.220103253,11795174.03950819,10723627.301330158,17973809.91038731,173577234.21116668,107226.72220103253
117681.19524349991,59.531588996982435,1176811.9524349992,11768119.524349991,12945175.744738845,11769121.79615704,19950680.02469467,191595632.4498821,117681.19524349991
129154.96650148828,61.50195042752206,1291549.6650148828,12915496.650148828,14207300.637891544,12916548.32492407,22150328.662406515,211477547.05953577,129154.96650148828
141747.41629268075,63.53752638084487,1417474.1629268075,14174741.629268074,15592480.56875212,14175845.018544553,24598495.994307686,233415076.07067797,141747.41629268075
155567.6143930472,65.64047531068204,1555676.143930472,15556761.43930472,17112713.228079405,15557918.958042696,27323969.73494371,257620061.55161858,155567.6143930472
170735.26474706922,67.81302711071905,1707352.6474706922,17073526.47470692,18781166.065750893,17074740.64575569,30358954.25922641,284326113.5613892,170735.26474706922
187381.7422860387,70.0574854790968,1873817.422860387,18738174.22860387,20612290.34079726,18739447.68735051,33739485.34071627,313790841.0815162,187381.7422860387
205651.23083486513,72.37623036117274,2056512.3083486513,20565123.083486512,22621946.29117364,20566458.582699224,37505896.24879807,346298311.04726887,205651.23083486513
225701.97196339213,74.77172047313223,2257019.7196339215,22570197.196339212,24827540.507427752,22571597.611213166,41703341.67385462,382161758.7499497,225701.97196339213
247707.6355991714,77.24649590912506,2477076.3559917137,24770763.55991714,27248176.70012918,24772231.89333117,46382386.77587929,421726575.2513776,247707.6355991714
271858.824273294,79.80318083469274,2718588.2427329402,27185882.427329402,29904821.166935876,27187421.815322105,51599669.585050985,465373600.06216455,271858.824273294
298364.724028334,82.44448626934242,2983647.24028334,29836472.402833402,32820484.39249391,29838086.1203076,57418646.036526866,513522750.21107465,298364.724028334
327454.9162877732,85.17321296121693,3274549.162877732,32745491.628777318,36020420.354101114,32747183.095442194,63910428.11183102,566637020.0006552,327454.9162877732
359381.36638046254,87.99225435691065,3593813.663804625,35938136.63804626,39532345.259425774,35939909.42460687,71154726.90353465,625226889.2340995,359381.36638046254
394420.6059437664,90.90459966957962,3944206.059437664,39442060.59437664,43386677.610881336,39443918.42898083,79240913.9385654,689855181.542503,394420.6059437664
432876.12810830615,93.91333704859805,4328761.281083061,43287612.810830615,47616801.675978325,43289559.58578383,88269215.81124115,761142418.676309,432876.12810830615
475081.0162102793,97.02165685412524,4750810.162102793,47508101.62102793,52259356.64571041,47510141.39978684,98352059.11579356,839772721.289486,475081.0162102793
521400.8287999695,100.23285504005165,5214008.287999695,52140082.879996955,57354553.98552282,52142219.90445312,109615584.85886678,926500311.8831682,521400.8287999695
572236.765935022,103.55033664891307,5722367.65935022,57223676.5935022,62946525.727606006,57225915.291567706,122201354.00830922,1022156681.2354751,572236.765935022
628029.1441834259,106.97761942247985,6280291.44183426,62802914.41834259,69083706.72125834,62805259.411849715,136268268.6328571,1127658485.8786867,628029.1441834259
689261.2104349709,110.51833753184678,6892612.104349709,68926121.04349709,75819254.15218225,68928577.15642488,151994736.25030816,1244016251.0519578,689261.2104349709
756463.3275546291,114.17624543098161,7564633.275546291,75646332.7554629,83211507.96439345,75648905.02250381,169581108.57742357,1372343961.1219084,756463.3275546291
830217.5681319751,117.9552218378173,8302175.681319751,83021756.81319751,91324496.1726957,83024450.48867792,189252429.91717762,1513869627.7947516,830217.5681319751
911162.7561154905,121.8592738471088,9111627.561154904,91116275.61154905,100228489.44249427,91119096.17871793,211261534.98946792,1669946935.620246,911162.7561154905
1000000.0,125.8925411794167,10000000.0,100000000.0,110000609.7404554,100002953.1807006,235892541.17941672,1842068074.3952363,1000000.0


==> csv_data/sorted_auc_scores_china.csv <==
Method,Percentage,AUC_Mean,AUC_Std
co-hashtag,5,0.4396788219643779,0.0227397037382503
co-fast-retweet,5,0.5153610555463486,0.0172957958276028
co-retweet,5,0.7038884594184619,0.0163389381286058
cap,5,0.7118124637417677,0.0158603410642251
decay,5,0.7978109635272826,0.0064230301201546
co-url,5,0.4537652617194059,0.036869848917887
cap,10,0.6913303054248664,0.0167436420752028
co-hashtag,10,0.4880519113793966,0.0031615251650587
co-retweet,10,0.741810694073044,0.0167659751225251
co-url,10,0.5008852996902403,0.0371551862053465
co-fast-retweet,10,0.4939676378171491,0.0228084859281623
decay,10,0.8023332443242903,0.0123144049209986
co-hashtag,15,0.485572418069258,0.0200024617975236
co-retweet,15,0.7490755545389277,0.0133483509888305
co-url,15,0.516907989598993,0.0269850492162824
co-fast-retweet,15,0.5234052351893228,0.0247896937972069
decay,15,0.7942276744672399,0.0085926657521865
cap,15,0.6765444564415151,0.0106790444912235
co-url,20,0.5511428884244303,0.0306046954720418
cap,20,0.6833728062319266,0.0155244218993606
decay,20,0.7932094289548794,0.0184226468145659
co-hashtag,20,0.4842564439714845,0.0236493079601545
co-fast-retweet,20,0.5670233360895643,0.0124460819711597
co-retweet,20,0.7575192226871671,0.0155575251080305
co-hashtag,25,0.4894650272512081,0.0189154738116378
cap,25,0.6629863708538364,0.0079094759713773
decay,25,0.790205683863219,0.0116158292184504
co-fast-retweet,25,0.571506535748892,0.0156803139973594
co-url,25,0.553770746184578,0.0378420689947539
co-retweet,25,0.7660168191706173,0.0126489191556346
decay,30,0.7833143848844559,0.0137129850326297
cap,30,0.6733039737525495,0.0233830701527652
co-hashtag,30,0.494071165812219,0.0230167022671386
co-url,30,0.5501356737049693,0.0383892080081123
co-fast-retweet,30,0.5567872257311104,0.0193761351652161
co-retweet,30,0.7594713844727775,0.0134540853062895
co-url,35,0.5571297565050102,0.0305794347844595
cap,35,0.6638253037179755,0.0137776804792891
decay,35,0.7720805722266608,0.0037624806731883
co-hashtag,35,0.4868416378443542,0.0269567721540059
co-fast-retweet,35,0.5785837161195975,0.0099395884287639
co-retweet,35,0.7677918084183385,0.0189599759070759
co-retweet,40,0.7681960476724644,0.0200680567313611
co-hashtag,40,0.4847100847116742,0.0162494434991705
co-url,40,0.5778889327256793,0.0267316022822329
decay,40,0.7770953197629182,0.0130964955607263
cap,40,0.6590610091036213,0.0059627426987392
co-fast-retweet,40,0.5700973390134765,0.0367775898481812
co-hashtag,45,0.4885011583551962,0.0197968571369626
cap,45,0.6666465350586056,0.024849276398746
co-url,45,0.5669247087883357,0.0347713267010687
decay,45,0.778173726880806,0.0189299755066418
co-retweet,45,0.744521354980461,0.0043917419988004
co-fast-retweet,45,0.564873379208011,0.0275965938078675
co-url,50,0.569411892903816,0.0343128196381572
co-hashtag,50,0.4835347864665046,0.0273893751990851
cap,50,0.6919063945069823,0.0141340599891003
co-retweet,50,0.7580173028612804,0.0056324857149142
co-fast-retweet,50,0.5427184875550237,0.0123699283631673
decay,50,0.7870719013396312,0.0121901802316845
co-retweet,55,0.7622715059857876,0.0176716948363819
co-fast-retweet,55,0.5957393950694929,0.0083568919575125
decay,55,0.7770319722645651,0.0079810844411529
co-url,55,0.5485254843171047,0.0290834051583366
co-hashtag,55,0.4962379226854545,0.0248848021381796
cap,55,0.6726209031842509,0.0221481175669854
co-hashtag,60,0.4996125313844947,0.0123242131348383
co-fast-retweet,60,0.5440074254387509,0.0094737451872061
co-url,60,0.552201255216261,0.0327873284867196
cap,60,0.6714360378771397,0.0189168617105186
decay,60,0.7891028343965594,0.0211325362271145
co-retweet,60,0.7603716929756186,0.0136912593747117
decay,65,0.7872846393616969,0.0089816999615871
cap,65,0.6878121904138971,0.0160526807575679
co-fast-retweet,65,0.5611761024715641,0.0212214673790961
co-url,65,0.5819085279905278,0.0175447395544019
co-retweet,65,0.772717360364257,0.0076463688839135
co-hashtag,65,0.4913453238706234,0.0297290855420549
co-url,70,0.5689636124313593,0.0187802199710104
cap,70,0.6910684962252136,0.0086567989854747
decay,70,0.7884563496163514,0.0219631138426679
co-retweet,70,0.7771420355432971,0.0108174492758561
co-hashtag,70,0.4889516138184265,0.0204059326414459
co-fast-retweet,70,0.5744309541678245,0.0178414444990077
co-url,75,0.5751689680828745,0.0326400054490829
decay,75,0.7880207762535464,0.0345526144693445
co-hashtag,75,0.4833129268235302,0.0247281816805682
cap,75,0.6844023937839774,0.0111824108828371
co-fast-retweet,75,0.5684373033978325,0.0261708410174566
co-retweet,75,0.7741832316201959,0.0131281011476319
co-retweet,80,0.7624868518598863,0.0165110321994343
co-fast-retweet,80,0.5492187402971316,0.0126962552011827
cap,80,0.6749137086031883,0.020195919254845
decay,80,0.7877745858026033,0.0291181921981729
co-url,80,0.5221417139561483,0.0138109388846936
co-hashtag,80,0.4741996320548827,0.0163229175527445
co-fast-retweet,85,0.5564256630382977,0.0185456095737226
decay,85,0.808863393668706,0.012489858329373
co-hashtag,85,0.4802437088143175,0.025765041404406
co-url,85,0.5673165505981274,0.0335718332780154
co-retweet,85,0.76701155057971,0.015311765247771
cap,85,0.677749153137832,0.0181147984126669
co-hashtag,90,0.502717399132409,0.0187679529876306
decay,90,0.8097849460532961,0.0119800020094535
co-fast-retweet,90,0.5476190002518576,0.0272870416560302
cap,90,0.672868258661473,0.0192598103759501
co-url,90,0.5822976739834298,0.0197733818853811
co-retweet,90,0.7730726005412651,0.0136663417705113
co-hashtag,95,0.5001266919439142,0.0161315748878463
co-url,95,0.551847978999666,0.035783731200712
co-retweet,95,0.7575376784344531,0.0130084794822712
co-fast-retweet,95,0.5699955373912102,0.0232337969002738
cap,95,0.6751409733806056,0.0097059959944136
decay,95,0.7988361482207809,0.0097192843932835
co-url,100,0.5758841414458373,0.0227907035551888
co-retweet,100,0.7734021151219406,0.0157649764848832
co-hashtag,100,0.4939147594415828,0.0150849483151883
co-fast-retweet,100,0.5844750247104775,0.0232378286014958
cap,100,0.6976511296395119,0.0156138856321975
decay,100,0.7994760488722749,0.008571749353277


==> csv_data/time_complexity_growth.csv <==
Users,CANE_FAISS,tCANE_FAISS,Embedding_Averaging,kNN_Embedding_Graph
1000,636471215.7842847,636650907.8428466,985920000.0,225897421.52096596
2000,2110006931.5685694,2110384315.6856933,3507840000.0,452362343.0419319
3000,4420605902.240356,4421187772.403562,7565760000.0,679041463.8916367
4000,7568267863.137138,7569058631.371387,13159680000.0,905859686.0838639
5000,11552992688.561897,11553995635.618977,20289600000.0,1132781343.0894513
6000,16374780304.480713,16375998044.807123,28955520000.0,1359785427.7832735
7000,22033630661.974445,22035065369.74447,39157440000.0,1586858059.3606987
8000,28529543726.274277,28531197262.74277,50895360000.0,1813989372.1677277
9000,35862519471.383575,35864393463.83575,64169280000.0,2041171989.6611269
10000,44032557877.123795,44034653771.23795,78979200000.0,2268400186.1789026
11000,53039658927.37494,53041978023.74936,95325120000.0,2495669387.670297
12000,62883822608.961426,62886366089.61424,113207040000.0,2722975855.566547
13000,73565048910.91203,73567817859.12036,132624960000.0,2950316476.7828503
14000,85083337823.9489,85086333239.48894,153578880000.0,3177688618.7213974
15000,97438689340.1232,97441912151.23204,176068800000.0,3405090025.912048
16000,110631103452.54855,110634554525.48555,200094720000.0,3632518744.3354554
17000,124660580155.20114,124664260302.0114,225656640000.0,3859973064.7369027
18000,139527119442.76715,139531029427.6715,252754560000.0,4087451479.3222537
19000,155230721310.52417,155234861855.24164,281388480000.0,4314952648.105206
20000,171771385754.2476,171775757542.47592,311558400000.0,4542475372.357805
21000,189149112770.13586,189153716451.35855,343264320000.0,4770018573.383268
22000,207363902354.74988,207368738547.49872,376506240000.0,4997581275.340594
23000,226415754504.96353,226420823799.63538,411284160000.0,5225162591.197934
24000,246304669217.92285,246309972179.2285,447598080000.0,5452761711.133094
25000,267030646491.01187,267036183660.11862,485448000000.0,5680377892.870363
26000,288593686321.8241,288599458218.2407,524833920000.0,5908010453.565701
27000,310993788708.13824,310999795831.38245,565755840000.0,6135658762.942031
28000,334230953647.89777,334237196478.9779,608213760000.0,6363322237.442795
29000,358305181139.1931,358311660141.93115,652207680000.0,6591000335.221668
30000,383216471180.2464,383223186802.4641,697737600000.0,6818692551.824096
31000,408964823769.39844,408971776443.98444,744803520000.0,7046398416.445185
32000,435550238905.0971,435557429050.97107,793405440000.0,7274117488.670911
33000,462972716585.8873,462980144608.87335,843543360000.0,7501849355.627019
34000,491232256810.4023,491239923104.0228,895217280000.0,7729593629.473805
35000,520328859577.3555,520336764523.55554,948427200000.0,7957349945.195843
36000,550262524885.5343,550270668855.343,1003173120000.0,8185117958.644507
37000,581033252733.7931,581041636087.9307,1059455040000.0,8412897344.798138
38000,612641043121.0483,612649666210.4833,1117272960000.0,8640687796.210411
39000,645085896046.2737,645094759212.7363,1176626880000.0,8868489021.622156
40000,678367811508.4952,678376915084.9518,1237516800000.0,9096300744.71561
41000,712486789506.7878,712496133817.8787,1299942720000.0,9324122702.99333
42000,747442830040.2717,747452415402.7172,1363904640000.0,9551954646.766537
43000,783235933108.1086,783245759831.0869,1429402560000.0,9779796338.239845
44000,819866098709.4998,819876167094.9974,1496436480000.0,10007647550.681189
45000,857333326843.6821,857343637186.8214,1565006400000.0,10235508067.667227
46000,895637617509.9271,895648170099.2708,1635112320000.0,10463377682.395868
47000,934778970707.5374,934789765825.374,1706754240000.0,10691256197.058586
48000,974757386435.8457,974768424358.457,1779932160000.0,10919143422.266188
49000,1015572864694.2123,1015584145692.123,1854646080000.0,11147039176.52245
50000,1057225405482.0237,1057236929820.2372,1930896000000.0,11374943285.740726
51000,1099715008798.691,1099726776736.9097,2008681920000.0,11602855582.799269
52000,1143041674643.6482,1143053686436.4814,2088003840000.0,11830775907.131401
53000,1187205403016.351,1187217658913.5117,2168861760000.0,12058704104.347258
54000,1232206193916.2764,1232218694162.765,2251255680000.0,12286640025.884062
55000,1278044047342.92,1278056792179.199,2335185600000.0,12514583528.682322
56000,1324718963295.7957,1324731952957.9558,2420651520000.0,12742534474.88559
57000,1372230941774.435,1372244176494.3503,2507653440000.0,12970492731.561657
58000,1420579982778.3862,1420593462783.8623,2596191360000.0,13198458170.443336
59000,1469766086307.2126,1469779811822.127,2686265280000.0,13426430667.68712
60000,1519789252360.493,1519803223604.9282,2777875200000.0,13654410103.648191
61000,1570649480937.8188,1570663698128.1895,2871021120000.0,13882396362.670465
62000,1622346772038.7969,1622361235387.969,2965703040000.0,14110389332.89037
63000,1674881125663.0452,1674895835380.4512,3061920960000.0,14338388906.05332
64000,1728252541810.1943,1728267498101.9421,3159674880000.0,14566394977.341822
65000,1782461020479.8862,1782476223548.8635,3258964800000.0,14794407445.21433
66000,1837506561671.7747,1837522011717.7466,3359790720000.0,15022426211.254038
67000,1893389165385.523,1893404862605.2283,3462152640000.0,15250451180.02681
68000,1950108831620.8044,1950124776208.0457,3566050560000.0,15478482258.94761
69000,2007665560377.3032,2007681752523.0315,3671484480000.0,15706519358.154797
70000,2066059351654.7112,2066075791547.111,3778454400000.0,15934562390.391685
71000,2125290205452.7297,2125306893277.2969,3886960320000.0,16162611270.894903
72000,2185358121771.0686,2185375057710.686,3997002240000.0,16390665917.289015
73000,2246263100609.446,2246280284844.4556,4108580160000.0,16618726249.487015
74000,2308005141967.586,2308022574675.8613,4221694080000.0,16846792189.596275
75000,2370584245845.223,2370601927202.2314,4336344000000.0,17074863661.829561
76000,2434000412242.0967,2434018342420.967,4452529920000.0,17302940592.420822
77000,2498253641157.9536,2498271820329.5356,4570251840000.0,17531022909.545387
78000,2563343932592.5474,2563362360925.4727,4689509760000.0,17759110543.244312
79000,2629271286545.6377,2629289964206.376,4810303680000.0,17987203425.352634
80000,2696035703016.99,2696054630169.904,4932633600000.0,18215301489.43122
81000,2763637182006.3774,2763656358813.773,5056499520000.0,18443404670.70204
82000,2832075723513.5757,2832095150135.7573,5181901440000.0,18671512905.98666
83000,2901351327538.3687,2901371004133.684,5308839360000.0,18899626133.647682
84000,2971463994080.5435,2971483920805.434,5437313280000.0,19127744293.533073
85000,3042413723139.8936,3042433900148.9375,5567323200000.0,19355867326.923077
86000,3114200514716.2173,3114220942162.174,5698869120000.0,19583995176.47969
87000,3186824368809.317,3186845046843.169,5831951040000.0,19812127786.198433
88000,3260285285418.9995,3260306214189.995,5966568960000.0,20040265101.362377
89000,3334583264545.0767,3334604444200.767,6102722880000.0,20268407068.498238
90000,3409718306187.3643,3409739736873.643,6240412800000.0,20496553635.334454
91000,3485690410345.682,3485712092206.822,6379638720000.0,20724704750.76113
92000,3562499577019.854,3562521510198.5415,6520400640000.0,20952860364.791737
93000,3640145806209.708,3640167990847.079,6662698560000.0,21181020428.526463
94000,3718629097915.0747,3718651534150.748,6806532480000.0,21409184894.117172
95000,3797949452135.79,3797972140107.8984,6951902400000.0,21637353714.733837
96000,3878106868871.6914,3878129808716.914,7098808320000.0,21865526844.532375
97000,3959101348122.621,3959124539976.213,7247250240000.0,22093704238.623844
98000,4040932889888.425,4040956333884.246,7397228160000.0,22321885853.0449
99000,4123601494168.9497,4123625190439.4956,7548742080000.0,22550071644.72944
100000,4207107160964.0474,4207131109640.4746,7701792000000.0,22778261571.481453


==> csv_data/time_complexity_growth_corrected.csv <==
Users,CANE_FAISS,tCANE_FAISS,Embedding_Averaging,kNN_Embedding_Graph
1000,636471215.7842847,696348602.8539863,985920000.0,225897421.52096596
2000,2110006931.5685694,2235759705.7079725,3507840000.0,452362343.0419319
3000,4420605902.240356,4614497971.068449,7565760000.0,679041463.8916367
4000,7568267863.137138,7831769411.415945,13159680000.0,905859686.0838639
5000,11552992688.561897,11887196935.693241,20289600000.0,1132781343.0894513
6000,16374780304.480713,16780558442.136898,28955520000.0,1359785427.7832735
7000,22033630661.974445,22511707173.341114,39157440000.0,1586858059.3606987
8000,28529543726.274277,29080538822.83189,50895360000.0,1813989372.1677277
9000,35862519471.383575,36486975400.724815,64169280000.0,2041171989.6611269
10000,44032557877.123795,44730956371.38648,78979200000.0,2268400186.1789026
11000,53039658927.37494,53812433374.808876,95325120000.0,2495669387.670297
12000,62883822608.961426,63731366884.273796,113207040000.0,2722975855.566547
13000,73565048910.91203,74487723986.10933,132624960000.0,2950316476.7828503
14000,85083337823.9489,86081476846.68222,153578880000.0,3177688618.7213974
15000,97438689340.1232,98512601619.61218,176068800000.0,3405090025.912048
16000,110631103452.54855,111781077645.66379,200094720000.0,3632518744.3354554
17000,124660580155.20114,125886886853.42154,225656640000.0,3859973064.7369027
18000,139527119442.76715,140830013301.44965,252754560000.0,4087451479.3222537
19000,155230721310.52417,156610442822.49203,281388480000.0,4314952648.105206
20000,171771385754.2476,173228162742.77298,311558400000.0,4542475372.357805
21000,189149112770.13586,190683161657.5688,343264320000.0,4770018573.383268
22000,207363902354.74988,208975429249.61777,376506240000.0,4997581275.340594
23000,226415754504.96353,228104956140.60962,411284160000.0,5225162591.197934
24000,246304669217.92285,248071733768.5476,447598080000.0,5452761711.133094
25000,267030646491.01187,268875754285.58276,485448000000.0,5680377892.870363
26000,288593686321.8241,290517010472.2186,524833920000.0,5908010453.565701
27000,310993788708.13824,312995495664.73285,565755840000.0,6135658762.942031
28000,334230953647.89777,336311203693.36444,608213760000.0,6363322237.442795
29000,358305181139.1931,360464128829.3417,652207680000.0,6591000335.221668
30000,383216471180.2464,385454265739.22437,697737600000.0,6818692551.824096
31000,408964823769.39844,411281609445.33954,744803520000.0,7046398416.445185
32000,435550238905.0971,437946155291.3276,793405440000.0,7274117488.670911
33000,462972716585.8873,465447898911.99805,843543360000.0,7501849355.627019
34000,491232256810.4023,493786836206.8431,895217280000.0,7729593629.473805
35000,520328859577.3555,522962963316.66876,948427200000.0,7957349945.195843
36000,550262524885.5343,552976276602.8993,1003173120000.0,8185117958.644507
37000,581033252733.7931,583826772629.1823,1059455040000.0,8412897344.798138
38000,612641043121.0483,615514448144.984,1117272960000.0,8640687796.210411
39000,645085896046.2737,648039300070.9124,1176626880000.0,8868489021.622156
40000,678367811508.4952,681401325485.5459,1237516800000.0,9096300744.71561
41000,712486789506.7878,715600521613.5814,1299942720000.0,9324122702.99333
42000,747442830040.2717,750636885815.1376,1363904640000.0,9551954646.766537
43000,783235933108.1086,786510415576.078,1429402560000.0,9779796338.239845
44000,819866098709.4998,823221108499.2355,1496436480000.0,10007647550.681189
45000,857333326843.6821,860768962296.4338,1565006400000.0,10235508067.667227
46000,895637617509.9271,899153974781.2192,1635112320000.0,10463377682.395868
47000,934778970707.5374,938376143862.2239,1706754240000.0,10691256197.058586
48000,974757386435.8457,978435467537.0952,1779932160000.0,10919143422.266188
49000,1015572864694.2123,1019331943886.9303,1854646080000.0,11147039176.52245
50000,1057225405482.0237,1061065571071.1655,1930896000000.0,11374943285.740726
51000,1099715008798.691,1103636347322.875,2008681920000.0,11602855582.799269
52000,1143041674643.6482,1147044270944.4373,2088003840000.0,11830775907.131401
53000,1187205403016.351,1191289340303.5369,2168861760000.0,12058704104.347258
54000,1232206193916.2764,1236371553829.4658,2251255680000.0,12286640025.884062
55000,1278044047342.92,1282290910009.701,2335185600000.0,12514583528.682322
56000,1324718963295.7957,1329047407386.729,2420651520000.0,12742534474.88559
57000,1372230941774.435,1376641044555.0994,2507653440000.0,12970492731.561657
58000,1420579982778.3862,1425071820158.6833,2596191360000.0,13198458170.443336
59000,1469766086307.2126,1474339732888.1223,2686265280000.0,13426430667.68712
60000,1519789252360.493,1524444781478.4487,2777875200000.0,13654410103.648191
61000,1570649480937.8188,1575386964706.8672,2871021120000.0,13882396362.670465
62000,1622346772038.7969,1627166281390.6792,2965703040000.0,14110389332.89037
63000,1674881125663.0452,1679782730385.3425,3061920960000.0,14338388906.05332
64000,1728252541810.1943,1733236310582.655,3159674880000.0,14566394977.341822
65000,1782461020479.8862,1787527020909.0496,3258964800000.0,14794407445.21433
66000,1837506561671.7747,1842654860323.996,3359790720000.0,15022426211.254038
67000,1893389165385.523,1898619827818.499,3462152640000.0,15250451180.02681
68000,1950108831620.8044,1955421922413.686,3566050560000.0,15478482258.94761
69000,2007665560377.3032,2013061143159.478,3671484480000.0,15706519358.154797
70000,2066059351654.7112,2071537489133.3374,3778454400000.0,15934562390.391685
71000,2125290205452.7297,2130850959439.0874,3886960320000.0,16162611270.894903
72000,2185358121771.0686,2191001553205.7986,3997002240000.0,16390665917.289015
73000,2246263100609.446,2251989269586.736,4108580160000.0,16618726249.487015
74000,2308005141967.586,2313814107758.3647,4221694080000.0,16846792189.596275
75000,2370584245845.223,2376476066919.4106,4336344000000.0,17074863661.829561
76000,2434000412242.0967,2439975146289.9683,4452529920000.0,17302940592.420822
77000,2498253641157.9536,2504311345110.657,4570251840000.0,17531022909.545387
78000,2563343932592.5474,2569484662641.8247,4689509760000.0,17759110543.244312
79000,2629271286545.6377,2635495098162.7827,4810303680000.0,17987203425.352634
80000,2696035703016.99,2702342650971.092,4932633600000.0,18215301489.43122
81000,2763637182006.3774,2770027320381.874,5056499520000.0,18443404670.70204
82000,2832075723513.5757,2838549105727.163,5181901440000.0,18671512905.98666
83000,2901351327538.3687,2907908006355.286,5308839360000.0,18899626133.647682
84000,2971463994080.5435,2978104021630.275,5437313280000.0,19127744293.533073
85000,3042413723139.8936,3049137150931.3037,5567323200000.0,19355867326.923077
86000,3114200514716.2173,3121007393652.156,5698869120000.0,19583995176.47969
87000,3186824368809.317,3193714749200.7134,5831951040000.0,19812127786.198433
88000,3260285285418.9995,3267259216998.471,5966568960000.0,20040265101.362377
89000,3334583264545.0767,3341640796480.0728,6102722880000.0,20268407068.498238
90000,3409718306187.3643,3416859487092.8677,6240412800000.0,20496553635.334454
91000,3485690410345.682,3492915288296.487,6379638720000.0,20724704750.76113
92000,3562499577019.854,3569808199562.4385,6520400640000.0,20952860364.791737
93000,3640145806209.708,3647538220373.7197,6662698560000.0,21181020428.526463
94000,3718629097915.0747,3726105350224.4478,6806532480000.0,21409184894.117172
95000,3797949452135.79,3805509588619.503,6951902400000.0,21637353714.733837
96000,3878106868871.6914,3885750935074.1904,7098808320000.0,21865526844.532375
97000,3959101348122.621,3966829389113.913,7247250240000.0,22093704238.623844
98000,4040932889888.425,4048744950273.8604,7397228160000.0,22321885853.0449
99000,4123601494168.9497,4131497618098.7085,7548742080000.0,22550071644.72944
100000,4207107160964.0474,4215087392142.331,7701792000000.0,22778261571.481453


==> csv_data/time_complexity_growth_logk.csv <==
Users,CANE_FAISS,tCANE_FAISS,Embedding_Averaging,kNN_Embedding_Graph
1000,636471215.7842847,696348602.8539863,985920000.0,228199843.0419319
2000,2110006931.5685694,2235759705.7079725,3507840000.0,457534686.0838638
3000,4420605902.240356,4614497971.068449,7565760000.0,687297927.7832735
4000,7568267863.137138,7831769411.415945,13159680000.0,917339372.1677276
5000,11552992688.561897,11887196935.693241,20289600000.0,1147587686.1789024
6000,16374780304.480713,16780558442.136898,28955520000.0,1378000855.566547
7000,22033630661.974445,22511707173.341114,39157440000.0,1608551118.7213972
8000,28529543726.274277,29080538822.83189,50895360000.0,1839218744.3354552
9000,35862519471.383575,36486975400.724815,64169280000.0,2069988979.3222537
10000,44032557877.123795,44730956371.38648,78979200000.0,2300850372.357805
11000,53039658927.37494,53812433374.808876,95325120000.0,2531793775.3405943
12000,62883822608.961426,63731366884.273796,113207040000.0,2762811711.133094
13000,73565048910.91203,74487723986.10933,132624960000.0,2993897953.5657005
14000,85083337823.9489,86081476846.68222,153578880000.0,3225047237.4427943
15000,97438689340.1232,98512601619.61218,176068800000.0,3456255051.824096
16000,110631103452.54855,111781077645.66379,200094720000.0,3687517488.6709104
17000,124660580155.20114,125886886853.42154,225656640000.0,3918831129.473805
18000,139527119442.76715,140830013301.44965,252754560000.0,4150192958.6445074
19000,155230721310.52417,156610442822.49203,281388480000.0,4381600296.210412
20000,171771385754.2476,173228162742.77298,311558400000.0,4613050744.71561
21000,189149112770.13586,190683161657.5688,343264320000.0,4844542146.766536
22000,207363902354.74988,208975429249.61777,376506240000.0,5076072550.681189
23000,226415754504.96353,228104956140.60962,411284160000.0,5307640182.395868
24000,246304669217.92285,248071733768.5476,447598080000.0,5539243422.266188
25000,267030646491.01187,268875754285.58276,485448000000.0,5770880785.740726
26000,288593686321.8241,290517010472.2186,524833920000.0,6002550907.131401
27000,310993788708.13824,312995495664.73285,565755840000.0,6234252525.884061
28000,334230953647.89777,336311203693.36444,608213760000.0,6465984474.885589
29000,358305181139.1931,360464128829.3417,652207680000.0,6697745670.443337
30000,383216471180.2464,385454265739.22437,697737600000.0,6929535103.648192
31000,408964823769.39844,411281609445.33954,744803520000.0,7161351832.89037
32000,435550238905.0971,437946155291.3276,793405440000.0,7393194977.341821
33000,462972716585.8873,465447898911.99805,843543360000.0,7625063711.254039
34000,491232256810.4023,493786836206.8431,895217280000.0,7856957258.94761
35000,520328859577.3555,522962963316.66876,948427200000.0,8088874890.391686
36000,550262524885.5343,552976276602.8993,1003173120000.0,8320815917.289015
37000,581033252733.7931,583826772629.1823,1059455040000.0,8552779689.596274
38000,612641043121.0483,615514448144.984,1117272960000.0,8784765592.420824
39000,645085896046.2737,648039300070.9124,1176626880000.0,9016773043.244312
40000,678367811508.4952,681401325485.5459,1237516800000.0,9248801489.43122
41000,712486789506.7878,715600521613.5814,1299942720000.0,9480850405.98666
42000,747442830040.2717,750636885815.1376,1363904640000.0,9712919293.533072
43000,783235933108.1086,786510415576.078,1429402560000.0,9945007676.47969
44000,819866098709.4998,823221108499.2355,1496436480000.0,10177115101.362377
45000,857333326843.6821,860768962296.4338,1565006400000.0,10409241135.334455
46000,895637617509.9271,899153974781.2192,1635112320000.0,10641385364.791737
47000,934778970707.5374,938376143862.2239,1706754240000.0,10873547394.117172
48000,974757386435.8457,978435467537.0952,1779932160000.0,11105726844.532375
49000,1015572864694.2123,1019331943886.9303,1854646080000.0,11337923353.044897
50000,1057225405482.0237,1061065571071.1655,1930896000000.0,11570136571.481453
51000,1099715008798.691,1103636347322.875,2008681920000.0,11802366165.598537
52000,1143041674643.6482,1147044270944.4373,2088003840000.0,12034611814.262802
53000,1187205403016.351,1191289340303.5369,2168861760000.0,12266873208.694515
54000,1232206193916.2764,1236371553829.4658,2251255680000.0,12499150051.768122
55000,1278044047342.92,1282290910009.701,2335185600000.0,12731442057.364643
56000,1324718963295.7957,1329047407386.729,2420651520000.0,12963748949.771177
57000,1372230941774.435,1376641044555.0994,2507653440000.0,13196070463.123312
58000,1420579982778.3862,1425071820158.6833,2596191360000.0,13428406340.886675
59000,1469766086307.2126,1474339732888.1223,2686265280000.0,13660756335.37424
60000,1519789252360.493,1524444781478.4487,2777875200000.0,13893120207.296385
61000,1570649480937.8188,1575386964706.8672,2871021120000.0,14125497725.340929
62000,1622346772038.7969,1627166281390.6792,2965703040000.0,14357888665.78074
63000,1674881125663.0452,1679782730385.3425,3061920960000.0,14590292812.106642
64000,1728252541810.1943,1733236310582.655,3159674880000.0,14822709954.683641
65000,1782461020479.8862,1787527020909.0496,3258964800000.0,15055139890.428661
66000,1837506561671.7747,1842654860323.996,3359790720000.0,15287582422.508078
67000,1893389165385.523,1898619827818.499,3462152640000.0,15520037360.05362
68000,1950108831620.8044,1955421922413.686,3566050560000.0,15752504517.89522
69000,2007665560377.3032,2013061143159.478,3671484480000.0,15984983716.309593
70000,2066059351654.7112,2071537489133.3374,3778454400000.0,16217474780.783373
71000,2125290205452.7297,2130850959439.0874,3886960320000.0,16449977541.789808
72000,2185358121771.0686,2191001553205.7986,3997002240000.0,16682491834.57803
73000,2246263100609.446,2251989269586.736,4108580160000.0,16915017498.974031
74000,2308005141967.586,2313814107758.3647,4221694080000.0,17147554379.192549
75000,2370584245845.223,2376476066919.4106,4336344000000.0,17380102323.659122
76000,2434000412242.0967,2439975146289.9683,4452529920000.0,17612661184.84165
77000,2498253641157.9536,2504311345110.657,4570251840000.0,17845230819.09077
78000,2563343932592.5474,2569484662641.8247,4689509760000.0,18077811086.488625
79000,2629271286545.6377,2635495098162.7827,4810303680000.0,18310401850.70527
80000,2696035703016.99,2702342650971.092,4932633600000.0,18543002978.86244
81000,2763637182006.3774,2770027320381.874,5056499520000.0,18775614341.404083
82000,2832075723513.5757,2838549105727.163,5181901440000.0,19008235811.97332
83000,2901351327538.3687,2907908006355.286,5308839360000.0,19240867267.29537
84000,2971463994080.5435,2978104021630.275,5437313280000.0,19473508587.066143
85000,3042413723139.8936,3049137150931.3037,5567323200000.0,19706159653.846153
86000,3114200514716.2173,3121007393652.156,5698869120000.0,19938820352.95938
87000,3186824368809.317,3193714749200.7134,5831951040000.0,20171490572.396866
88000,3260285285418.9995,3267259216998.471,5966568960000.0,20404170202.724754
89000,3334583264545.0767,3341640796480.0728,6102722880000.0,20636859136.996475
90000,3409718306187.3643,3416859487092.8677,6240412800000.0,20869557270.66891
91000,3485690410345.682,3492915288296.487,6379638720000.0,21102264501.522266
92000,3562499577019.854,3569808199562.4385,6520400640000.0,21334980729.583473
93000,3640145806209.708,3647538220373.7197,6662698560000.0,21567705857.05292
94000,3718629097915.0747,3726105350224.4478,6806532480000.0,21800439788.234344
95000,3797949452135.79,3805509588619.503,6951902400000.0,22033182429.467674
96000,3878106868871.6914,3885750935074.1904,7098808320000.0,22265933689.06475
97000,3959101348122.621,3966829389113.913,7247250240000.0,22498693477.247692
98000,4040932889888.425,4048744950273.8604,7397228160000.0,22731461706.089794
99000,4123601494168.9497,4131497618098.7085,7548742080000.0,22964238289.45888
100000,4207107160964.0474,4215087392142.331,7701792000000.0,23197023142.962906


==> csv_data/time_complexity_growth_refined.csv <==
Users,CANE_FAISS,tCANE_FAISS,Embedding_Averaging,kNN_Embedding_Graph
1000,243108164.06156477,302985551.13126636,985920000.0,243619607.60482976
2000,491469041.1215882,617221815.2609913,3507840000.0,490076715.2096595
3000,745895497.9791968,939787566.8072897,7565760000.0,737604819.4581838
4000,1007311404.5643754,1270812952.8431818,13159680000.0,985828430.419319
5000,1276764136.8477466,1610968383.9790907,20289600000.0,1234569215.447256
6000,1555439231.209435,1961217368.865621,28955520000.0,1483722138.9163675
7000,1844676598.396837,2322753109.7635036,39157440000.0,1733217796.803493
8000,2145988349.5990353,2696983446.156648,50895360000.0,1983006860.838638
9000,2461078314.621382,3085534243.962626,64169280000.0,2233052448.3056345
10000,2791863326.333013,3490261820.595701,78979200000.0,2483325930.894512
11000,3140496328.644809,3913270776.0787525,95325120000.0,2733804438.3514857
12000,3509391339.411716,4356935614.724088,113207040000.0,2984469277.832735
13000,3901250263.9651637,4823925339.162451,132624960000.0,3235304883.914252
14000,4319091507.75809,5317230530.491423,153578880000.0,3486298093.606986
15000,4766280275.748729,5840192555.237701,176068800000.0,3737437629.5602403
16000,5246560369.320138,6396534562.435364,200094720000.0,3988713721.677276
17000,5764087196.2476845,6990393894.468078,225656640000.0,4240117823.6845126
18000,6323461592.980837,7626355451.663324,252754560000.0,4491642396.611269
19000,6929763918.937731,8309485430.90559,281388480000.0,4743280740.52603
20000,7588587717.639889,9045364706.165264,311558400000.0,4995026861.789024
21000,8306072048.058115,9840120935.491032,343264320000.0,5246875366.91634
22000,9088931371.33413,10700458266.202017,376506240000.0,5498821376.702971
23000,9944481634.567217,11633683270.213297,411284160000.0,5750860455.98967
24000,10880660928.381151,12647725479.005896,447598080000.0,6002988555.66547
25000,11906042815.320219,13751150609.891119,485448000000.0,6255201964.351816
26000,13029840142.431023,14953164292.825596,524833920000.0,6507497267.828504
27000,14261896879.039042,16263603835.633667,565755840000.0,6759871314.710154
28000,15612665280.568571,17692915326.035236,608213760000.0,7012321187.213972
29000,17093165498.153912,19252113188.302498,652207680000.0,7264844176.108343
30000,18714924664.805714,20952719223.78366,697737600000.0,7517437759.120481
31000,20489892530.78468,22806678206.72579,744803520000.0,7770099582.225925
32000,22430330936.65426,24826247322.88471,793405440000.0,8022827443.354552
33000,24548674846.99871,27023857173.109413,843543360000.0,8275619278.135096
34000,26857363363.447845,29411942759.88863,895217280000.0,8528473147.369025
35000,29368640126.978073,32002743866.291256,948427200000.0,8781387225.979216
36000,32094323826.023342,34808075543.38832,1003173120000.0,9034359793.222538
37000,35045551145.176315,37839071040.56556,1059455040000.0,9287389223.990686
38000,38232496384.11043,41105901408.04615,1117272960000.0,9540473981.05206
39000,41664074073.76999,44617478098.4087,1176626880000.0,9793612608.110783
40000,45347633099.08852,48381147076.139275,1237516800000.0,10046803723.578049
41000,49288652942.82417,52402385049.617775,1299942720000.0,10300046014.966648
42000,53490454494.21185,56684510269.07768,1363904640000.0,10553338233.83268
43000,57953939196.10665,61228421664.075935,1429402560000.0,10806679191.199224
44000,62677370910.75106,66032380700.48683,1496436480000.0,11060067753.405943
45000,67656214570.27798,71091850023.02972,1565006400000.0,11313502838.336138
46000,72883044306.51372,76399401577.80588,1635112320000.0,11566983411.97934
47000,78347531279.58357,81944704434.27007,1706754240000.0,11820508485.292929
48000,84036517915.09433,87714599016.34381,1779932160000.0,12074077111.33094
49000,89934180909.28857,93693260102.00653,1854646080000.0,12327688382.612244
50000,96022280482.02373,99862446071.16553,1930896000000.0,12581341428.703632
51000,102280488350.34627,106201826874.53024,2008681920000.0,12835035413.996344
52000,108686782207.79549,112689378508.58464,2088003840000.0,13088769535.657007
53000,115217890562.76721,119301827849.95285,2168861760000.0,13342543021.73629
54000,121849768981.15306,126015128894.34232,2251255680000.0,13596355129.420307
55000,128558087343.74722,132804950010.52814,2335185600000.0,13850205143.411608
56000,135318707766.93024,139647151857.86356,2420651520000.0,14104092374.427944
57000,142108134285.69357,146518237066.35794,2507653440000.0,14358016157.80828
58000,148903918056.2784,153395755436.5756,2596191360000.0,14611975852.216686
59000,155685005387.06287,160258651967.97238,2686265280000.0,14865970838.4356
60000,162432019974.6028,167087549092.5587,2777875200000.0,15120000518.240961
61000,169127474920.45288,173864958689.50107,2871021120000.0,15374064313.352324
62000,175755914083.2745,180575423435.1567,2965703040000.0,15628161664.45185
63000,182303985800.41956,187205590522.71707,3061920960000.0,15882292030.266602
64000,188760454804.88037,193744223577.34128,3159674880000.0,16136454886.709105
65000,195116160173.44452,200182160602.60782,3258964800000.0,16390649726.071651
66000,201363928362.9215,206512227015.1429,3359790720000.0,16644876056.270191
67000,207498450885.69064,212729113318.6669,3462152640000.0,16899133400.134047
68000,213516136053.7456,218829226846.62717,3566050560000.0,17153421294.73805
69000,219414943618.08862,224810526400.26358,3671484480000.0,17407739290.773983
70000,225194210190.7394,230672347669.36578,3778454400000.0,17662086951.95843
71000,230854472194.58432,236415226180.94214,3886960320000.0,17916463854.474518
72000,236397291858.48657,242040723293.21652,3997002240000.0,18170869586.445076
73000,241825090554.78787,247551259532.078,4108580160000.0,18425303747.435078
74000,247140992632.0125,252949958422.79102,4221694080000.0,18679765947.981373
75000,252348681872.29807,258240502946.48547,4336344000000.0,18934255809.14781
76000,257452271825.6454,263427005873.51685,4452529920000.0,19188772962.10412
77000,262456190550.14993,268513894502.85385,4570251840000.0,19443317047.72693
78000,267365079715.56674,273505809764.84418,4689509760000.0,19697887716.221565
79000,272183707595.35864,278407519212.5039,4810303680000.0,19952484626.763176
80000,276916895163.42114,283223843117.52264,4932633600000.0,20207107447.156097
81000,281569454307.3511,287959592682.8476,5056499520000.0,20461755853.51021
82000,286146137051.49115,292619519265.0783,5181901440000.0,20716429529.933296
83000,290651594632.0824,297208273449.00024,5308839360000.0,20971128168.23842
84000,295090345267.4926,301730372817.2243,5437313280000.0,21225851467.66536
85000,299466749504.68243,306190177296.09265,5567323200000.0,21480599134.615387
86000,303784992087.10376,310591871023.0423,5698869120000.0,21735370882.39845
87000,308049069369.6537,314939449761.0501,5831951040000.0,21990166430.99217
88000,312262781395.6974,319236712975.1689,5966568960000.0,22244985506.811886
89000,316429727843.8932,323487259778.8893,6102722880000.0,22499827842.491188
90000,320553307144.4814,327694488049.98486,6240412800000.0,22754693176.672276
91000,324636718152.9444,331861596103.7492,6379638720000.0,23009581253.80566
92000,328682963851.6194,335991586394.20374,6520400640000.0,23264491823.95868
93000,332694856625.8104,340087270789.8224,6662698560000.0,23519424642.632305
94000,336675024729.65814,344151277039.0311,6806532480000.0,23774379470.585857
95000,340625919618.35876,348186056102.0719,6951902400000.0,24029356073.66918
96000,344549823877.43774,352193890079.9367,7098808320000.0,24284354222.66188
97000,348448859527.06537,356176900518.35724,7247250240000.0,24539373693.11923
98000,352324996520.3267,360137056905.76263,7397228160000.0,24794414265.224487
99000,356180061289.49884,364076185219.25757,7548742080000.0,25049475723.6472
100000,360015745224.3284,367995976402.61206,7701792000000.0,25304557857.407265


==> csv_data/transfer_entropy_density.csv <==
transfer_entropy,platform_origin
0.3916693626022337,twitter
0.4853115145223092,twitter
0.3959980501849666,truth_social
0.43982370697115414,twitter
0.3695679468335416,truth_social
0.0,twitter
0.2999950174114769,truth_social
0.09223055539529862,twitter
0.40186960322741316,truth_social
0.3205563715575405,twitter
0.3265583372509428,twitter
0.6168526678538367,truth_social
0.4240373907972152,twitter
0.0,twitter
0.028915520412088003,twitter
0.310489729757645,twitter
0.3559126101643263,twitter
0.4203386696820346,truth_social
0.0,truth_social
0.18537765647823556,twitter
0.5427785937797627,truth_social
0.27248006057402036,twitter
0.41061470537330147,twitter
0.0,twitter
0.4407457233292639,twitter
0.4413400423264507,twitter
0.23925036035871233,truth_social
0.06584796933904406,twitter
0.1349913463202668,twitter
0.5062415918818671,truth_social
0.2857142857142857,truth_social
0.513991994966056,truth_social
0.17594865989001043,twitter
0.0,twitter
0.5358725763029143,twitter
0.024207837954442774,twitter
0.42628796312322,twitter
0.4762562624348842,truth_social
0.0,twitter
0.4123059076278558,twitter
0.0,truth_social
0.47721298647054744,twitter
0.0,twitter
0.3461102951091262,truth_social
0.46409049468441355,twitter
0.0,twitter
0.3244093931715554,twitter
0.3319531322184753,twitter
0.298599540874518,truth_social
0.5609350751009873,truth_social
0.5290058228723326,twitter
0.2999950174114769,twitter
0.0360169587941338,truth_social
0.0,truth_social
0.0,twitter
0.3945288173849972,twitter
0.0,truth_social
0.42499411483287847,truth_social
0.03810764849028671,twitter
0.649958334134618,truth_social
0.5088705039621527,twitter
0.248239687747345,truth_social
0.0,truth_social
0.5284424464222356,truth_social
0.026841657798462933,twitter
0.44739182792493243,twitter
0.45665163232448375,twitter
0.0,twitter
0.10024320365221712,truth_social
0.0,twitter
0.20396669184538416,truth_social
0.42403739079721525,truth_social
0.0,twitter
0.3259513842150808,twitter
0.013767648430563304,truth_social
0.19782551445261412,twitter
0.5357182758040798,truth_social
0.0,twitter
0.0,twitter
0.4068376335116539,truth_social
0.0,truth_social
0.0,twitter
0.2775809492146677,twitter
0.14221495855649735,twitter
0.04953892976063934,truth_social
0.4179337968571956,twitter
0.6281031316982129,twitter
0.0,twitter
0.13154755790618092,twitter
0.26248318376373436,twitter
0.466453947379684,truth_social
0.0734027342387699,twitter
0.3173490751958725,twitter
0.28664828173993057,twitter
0.062255624891826546,truth_social
0.0,twitter
0.0,truth_social
0.31460707811635524,twitter
0.4299866842384003,twitter
0.11251635969227707,twitter
0.43228992881662215,truth_social
0.0,twitter
0.32906483832239924,twitter
0.13480141247660185,twitter
0.7458689054193349,twitter
0.6290598557338761,truth_social
0.5788168707289503,twitter
0.26753507638304275,twitter
0.3554738576630309,twitter
0.21924629191039902,twitter
0.1649162892025022,twitter
0.0,truth_social
0.36442107692918513,twitter
0.0,twitter
0.302399890236316,twitter
0.0,twitter
0.0,twitter
0.5088705039621529,twitter
0.6779171305110426,truth_social
0.44829746605845944,twitter
0.36667164925518986,twitter
0.001886768700338054,twitter
0.3011060419459745,truth_social
0.48686100102691326,twitter
0.4927453565320156,truth_social
0.5829445780362269,twitter
0.11478697925681118,twitter
0.19789411645102525,twitter
0.5599783510653241,twitter
0.6028681554118257,twitter
0.24293787686712034,truth_social
0.26849180041870596,truth_social
0.0,twitter
0.3400067011691065,twitter
0.3453078715722973,twitter
0.3462645956079605,twitter
0.13850984193009075,twitter
0.5357182758040797,truth_social
0.26479307930352547,twitter
0.4079657855006896,twitter
0.2768844166437279,twitter
0.0,twitter
0.3425658744927801,twitter
0.4929645949669328,twitter
0.39237987330560986,twitter
0.05458516933779949,twitter
0.05834734780233609,twitter
0.2849406442540126,twitter
0.0,truth_social
0.4262879631232199,twitter
0.1652623765640789,twitter
0.5103810509830247,truth_social
0.21112605887668057,twitter
0.37209892464259486,truth_social
0.0,truth_social
0.3453078715722973,twitter
0.4068376335116539,twitter
0.5598137139209123,truth_social
0.3823216295049579,twitter
0.11319204525786648,twitter
0.07492916986312001,twitter
0.500362037197294,twitter
0.3934511001019688,twitter
0.4589022046504884,truth_social
0.16875444472709691,truth_social
0.5321738551877336,twitter
0.22703196787190047,twitter
0.5990271757922151,twitter
0.3097973324666772,twitter
0.0,twitter
0.26833749991987155,twitter
0.0,truth_social
0.3038480390254918,twitter
1.0,twitter
0.25018101859864705,truth_social
0.22607524383623717,twitter
0.0,twitter
0.4166399485668542,twitter
0.24888717030830557,twitter
0.8458098811090662,truth_social
0.29259757518111573,truth_social
0.26542031326468546,twitter
0.43094340827406363,twitter
0.31445277761752083,twitter
0.05678914608705842,twitter
0.46484751395594553,truth_social
0.37887883713522924,twitter
0.34357942136784286,truth_social
0.4126168863089696,twitter
0.2548364637494908,twitter
0.4589022046504885,truth_social
0.6666666666666666,twitter
0.5964456142066076,twitter
0.2148247799918612,twitter
0.2549907642483253,twitter
0.3838714065407511,twitter
0.0,truth_social
0.5405280214537581,twitter
0.0,twitter
0.0,twitter
0.24400297973866572,twitter
0.0,twitter
0.04902249956730624,twitter
0.2881717226496152,twitter
0.0,twitter
0.45831334464975526,truth_social
0.0,twitter
0.08170416594551043,truth_social
0.2578314624597723,twitter
0.29164085114545246,truth_social
0.3987464982726226,twitter
0.32200452034671634,twitter
0.4676233788684391,truth_social
0.1799272930137628,twitter
0.6351634496738958,twitter
0.07458594412299514,truth_social
0.1536845215898667,twitter
0.0,twitter
0.4058809094759907,twitter
0.41614688724746635,twitter
0.4859042769912499,twitter
0.16164918431852887,twitter
0.397569381887915,truth_social
0.6923748907170868,twitter
0.4021821883608101,twitter
0.4068555441633831,twitter
0.16491346510748633,twitter
0.6409029759140853,twitter
0.18787502441172232,twitter
0.36825794502298437,twitter
0.11581921454902881,truth_social
0.0,twitter
0.40433113244019736,twitter
0.29645059679513075,truth_social
0.5716197622181326,truth_social
0.15254150112500364,truth_social
0.26220626247774875,twitter
0.22942561908310696,truth_social
0.0,twitter
0.39703864315412135,twitter
0.6348552856414066,twitter
0.2682734124061353,twitter
0.11173355725908168,twitter
0.3560669106631608,twitter
0.32425509267272107,twitter
0.12730938708104567,twitter
0.43868219479128223,twitter
0.31703864315412134,twitter
0.0,twitter
0.003486998330534776,truth_social
0.0,truth_social
0.1928679493088387,twitter
0.0,twitter
0.3568693341999897,truth_social
0.428692835948059,twitter
0.1853162065796432,twitter
0.4263262144201744,twitter
0.33550555651709707,twitter
0.4364539492139534,truth_social
0.3146070781163553,twitter
0.2077644620161782,twitter
0.5550818777434354,twitter
0.5321295401074231,truth_social
0.3884563642349951,twitter
0.22977396495141772,twitter
0.44829746605845944,twitter
0.23898322700648802,truth_social
0.3146070781163553,twitter
0.36191959746988694,twitter
0.39345110010196865,twitter
0.0,twitter
0.480911707585728,twitter
0.2850985047041373,twitter
0.2879421300302719,twitter
0.3533249135836436,twitter
0.47255754131970373,twitter
0.047517343528035556,twitter
0.3849824310752488,truth_social
0.23432778185564423,truth_social
0.24283006314452124,twitter
0.0,twitter
0.23898908352491077,twitter
0.3461044369357009,twitter
0.47520867775861425,twitter
0.3682579450229845,twitter
0.3440583110579579,twitter
0.3392238103243894,truth_social
0.0919369048293534,truth_social
0.5212161147805137,truth_social
0.1641347727999114,twitter
0.1264662506490406,twitter
0.5080837920768198,twitter
0.4736693980937769,twitter
0.21825277079644106,twitter
0.4413400423264508,twitter
0.46403582947194827,twitter
0.3580786178502765,twitter
0.28134099729327555,truth_social
0.21057081155721993,twitter
0.2278162352382448,twitter
0.1901615195473959,truth_social
0.5109312505824722,truth_social
0.21924629191039907,twitter
0.4123059076278558,truth_social
0.16557032630456592,truth_social
0.4350016947733534,twitter
0.24443944698938344,twitter
0.0,twitter
0.6328958112243785,twitter
0.4528629811852823,twitter
0.0,twitter
0.38327177292926085,twitter
0.36441696540337387,twitter
0.3146507910122231,twitter
0.4142653820448837,truth_social
0.34190551678058767,truth_social
0.4490220015656718,truth_social
0.37209892464259486,twitter
0.4065834228056628,twitter
0.16865840537225388,truth_social
0.0,twitter
0.5511382335677332,twitter
0.18805845212362512,truth_social
0.580172368266328,twitter
0.35807861785027634,truth_social
0.0,twitter
0.276321040193631,twitter
0.027143891867439426,twitter
0.06851971792761816,twitter
0.08499079047389892,twitter
0.0,twitter
0.2546187741620914,twitter
0.0,twitter
0.3054188809359888,truth_social
0.5166537354046655,twitter
0.0,twitter
0.22178835632664623,truth_social
0.18753168268512643,twitter
0.40113305934118976,truth_social
0.2833792629969813,twitter
0.09161976221813253,twitter
0.6469161180166971,twitter
0.36664856117812217,twitter
0.4350016947733533,truth_social
0.22843844716813094,twitter
0.43748052417586064,twitter
0.402126580455148,truth_social
0.12097103952794833,twitter
0.17358894546066553,truth_social
0.5738340207132308,twitter
0.5371179267754147,twitter
0.38227825181530284,twitter
0.7857484439565745,twitter
0.4413400423264508,twitter
0.2546187741620914,twitter
0.0008502732174180365,truth_social
0.5119247716964302,twitter
0.0,twitter
0.4630423083579902,twitter
0.4424557595448117,twitter
0.5951861961726047,twitter
0.4601948498523378,twitter
0.6469161180166971,twitter
0.27858103784929467,truth_social
0.2988061054403229,twitter
0.34940313749709734,twitter
0.5738340207132306,twitter
0.27731456130758897,twitter
0.35324411711670783,twitter
0.5549792131873437,twitter
0.3934511001019688,twitter
0.0,twitter
0.19939796327055398,twitter
0.0,truth_social
0.20896142771235773,truth_social
0.44134004232645074,twitter
0.19171600403133293,twitter
0.3934511001019688,truth_social
0.5598137139209122,twitter
0.0,twitter
0.46403582947194827,truth_social
0.39339676175110655,twitter
0.5062008812821438,twitter
0.3383358262357649,twitter
0.3249377313733325,twitter
0.5993064183112011,twitter
0.5080837920768198,twitter
0.3909537321684819,twitter
0.3392238103243895,twitter
0.0,truth_social
0.16854047584546566,twitter
0.4525487314335086,twitter
0.4930699641705432,twitter
0.3276251434137376,twitter
0.2594532748956599,twitter
0.6947226221700259,truth_social
0.06887786425295789,truth_social
0.4049740389608004,twitter
0.0,twitter
0.2332665987027175,twitter
0.3038513280726971,twitter
0.6028681554118257,twitter
0.306348696006184,twitter
0.3063486960061839,twitter
0.0,twitter
0.1610724854878758,twitter
0.5230976199830961,twitter
0.0720885761895084,twitter
0.2811555409271995,twitter
0.3024575240901101,twitter
0.6058211509428116,twitter
0.4640358294719483,twitter
0.41188154493728585,twitter
0.31652802317889184,twitter
0.3982856008355373,twitter
0.314030655245405,truth_social
0.0,twitter
0.48985119648081893,twitter
0.3719797013655777,twitter
0.3290444831516815,twitter
0.0,truth_social
0.5422296165672773,truth_social
0.0,twitter
0.4161468872474663,twitter
0.42098138798103485,twitter
0.15946310164301356,twitter
0.4065918814552213,twitter
0.0,twitter
0.4770386431541213,twitter
0.3730924457565529,twitter
0.39703864315412135,twitter
0.0,twitter
0.32904448315168155,twitter
0.007331868667055334,twitter
0.22362876006404409,twitter
0.0,twitter
0.2623007334013124,twitter
0.6609364248090157,twitter
0.4301671940397847,truth_social
0.3469057695636105,twitter
0.4378206435002763,truth_social
0.0,twitter
0.38711275254887145,twitter
0.0,twitter
0.20527529748345322,twitter
0.0,twitter
0.7024870194804002,twitter
0.22942561908310696,twitter
0.9396688885693688,twitter
0.17519832930552764,twitter
0.055115273866203913,twitter
0.08692023444227522,twitter
0.0,twitter
0.0,twitter
0.6319022901104207,twitter
0.08762514341373759,twitter
0.5080837920768198,twitter
0.0,twitter
0.12185902361657291,twitter
0.5083221225091563,truth_social
0.6469161180166971,twitter
0.4301671940397849,twitter
0.4753587165752567,truth_social
0.5453010640659667,truth_social
0.7238391949397739,twitter
0.11068617532990702,twitter
0.08748369836653297,truth_social
0.550144712453775,twitter
0.5571620756985893,twitter
0.3158064021785407,twitter
0.4548323806763726,truth_social
0.0,twitter
0.44813401747704723,twitter
0.0,twitter
0.0025156916004507386,twitter
0.023048856902418806,truth_social
0.0,twitter
0.6796731482129885,truth_social
0.5409589063950252,twitter
0.39703864315412135,twitter
0.29616936883347594,twitter
0.4780561362642668,twitter
0.15136366919754377,twitter
0.3367264423909026,truth_social
0.5231315234143216,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.4601948498523378,twitter
0.44134004232645074,twitter
0.08898390929836737,twitter
0.4528629811852824,truth_social
0.0,twitter
0.2255846394634964,twitter
0.0,twitter
0.19021215721180412,twitter
0.0,twitter
0.45635387023272733,twitter
0.3242099824181129,truth_social
0.0,twitter
0.13364773463414298,twitter
0.0,twitter
0.13748871425375359,twitter
0.36825794502298426,truth_social
0.16652284895234853,twitter
0.1928829367954452,truth_social
0.31201076239121006,twitter
0.4062889988399752,twitter
0.47664587843574535,twitter
0.09060230604810282,twitter
0.22506213423778323,truth_social
0.18376827263337336,twitter
0.4553603491187692,twitter
0.33766663308542005,twitter
0.48,twitter
0.31018967562579447,twitter
0.0,twitter
0.0,twitter
0.24828042660899402,twitter
0.4142653820448837,twitter
0.04079461133285185,twitter
0.0,twitter
0.26703084565549096,twitter
0.15402459041938468,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.3692514661369424,twitter
0.16268186933273798,twitter
0.4116197622181326,twitter
0.18537765647823556,twitter
0.6302929062655586,twitter
0.6580889663033631,twitter
0.2811555409271995,twitter
0.3392238103243895,twitter
0.4021265804551479,truth_social
0.09916323647107529,twitter
0.25212140622860457,twitter
0.3871127525488714,twitter
0.1413296938733641,twitter
0.0038195038982739276,truth_social
0.42382884648668734,twitter
0.3972920797215794,truth_social
0.10123459711241865,twitter
0.4771563964243118,twitter
0.5990271757922152,truth_social
0.45536034911876916,twitter
0.2255846394634964,twitter
0.0,twitter
0.18537765647823556,twitter
0.3076923076923076,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.1748575221090992,truth_social
0.2913348680999075,twitter
0.1760863133941523,twitter
0.4630423083579902,twitter
0.35324411711670783,twitter
0.3360388152612774,twitter
0.09543725231055473,twitter
0.4161468872474664,twitter
0.0,twitter
0.1826208516402828,twitter
0.0,twitter
0.34540192274408177,truth_social
0.43400817365939537,twitter
0.4183784830222147,twitter
0.11764705882352938,twitter
0.42943682363416896,twitter
0.40270970812648565,twitter
0.5364362046331617,twitter
0.26230073340131244,twitter
0.32036900279850244,twitter
0.6517506187502656,twitter
0.06131230256959995,truth_social
0.0,twitter
0.33449484661615425,twitter
0.25212140622860457,twitter
0.3430647899439999,twitter
0.0,twitter
0.0,twitter
0.4222062624777488,twitter
0.17135734968591704,twitter
0.0,twitter
0.5408520829727552,twitter
0.2913348680999074,twitter
0.4145375034026042,twitter
0.0,twitter
0.3213625239124604,twitter
0.3871127525488714,truth_social
0.0,twitter
0.6498691135476832,twitter
0.16176160760645755,twitter
0.28016201981324146,twitter
0.21057081155721996,twitter
0.348949197780996,twitter
0.14071383114245994,twitter
0.14598422692719998,twitter
0.42632621442017427,twitter
0.41230590762785574,truth_social
0.1832395244362651,twitter
0.0,twitter
0.5007519234097644,twitter
0.4761746310616841,truth_social
0.20645735319570216,truth_social
0.031531502632081716,twitter
0.05610797207112088,twitter
0.22994863920525882,twitter
0.5297860581083592,twitter
0.3500396807495849,twitter
0.4161468872474664,twitter
0.29664231161515614,twitter
0.25919835038627637,twitter
0.37695937909017296,twitter
0.0,twitter
0.25771562906525053,twitter
0.0,twitter
0.0,twitter
0.47111490802728545,twitter
0.25552529563333254,twitter
0.30250771638657337,twitter
0.2410332619585162,twitter
0.0,twitter
0.11562621308880895,twitter
0.5070902709628616,twitter
0.0,twitter
0.28749388848029683,twitter
0.25161976221813254,twitter
0.14941349974038368,twitter
0.3242099824181129,truth_social
0.24167787749084368,truth_social
0.27168043806464764,twitter
0.6240600957377945,twitter
0.12346840746143514,twitter
0.36904764100003284,twitter
0.0,twitter
0.11447174225252192,truth_social
0.22608008188419046,twitter
0.45517015238801195,twitter
0.3191951805142065,twitter
0.0,twitter
0.5610332619585163,twitter
0.41161976221813257,truth_social
0.19614688430161958,twitter
0.25746623266774393,truth_social
0.06564239149247557,twitter
0.4920310574470753,twitter
0.4799999999999999,twitter
0.0,twitter
0.519217999653845,truth_social
0.0,twitter
0.09357457600765627,twitter
0.5258098811090663,twitter
0.0,twitter
0.5705865002596162,twitter
0.2516197622181325,twitter
0.0,twitter
0.23926676779539588,twitter
0.32501121082417717,twitter
0.46936093777043353,twitter
0.3580940241354778,twitter
0.4835721496270617,twitter
0.4825419097611748,truth_social
0.2556143810225275,twitter
0.13927899778540725,twitter
0.2628467597178891,twitter
0.1487838242929889,twitter
0.3999999999999999,twitter
0.0,twitter
0.0,twitter
0.5363963813686824,truth_social
0.18572069189952978,twitter
0.5159949110942549,truth_social
0.43678738154175994,twitter
0.0,twitter
0.1626038658177675,twitter
0.2432377598909666,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.5,truth_social
0.5290235216973566,twitter
0.0,twitter
0.5258098811090663,twitter
0.0,twitter
0.0,truth_social
0.2227025844096703,twitter
0.16143722655878887,twitter
0.6089967506144102,twitter
0.2712287620450551,twitter
0.4171783817148375,truth_social
0.0,twitter
0.1503370031925533,twitter
0.15907649654783046,twitter
0.191228762045055,twitter
0.5530440243497262,truth_social
0.2744731251029629,twitter
0.6372941736831419,truth_social
0.6609640474436811,twitter
0.0,truth_social
0.4099460030194759,twitter
0.36181526230467137,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.20980449991346123,twitter
0.16595138421508085,twitter
0.2098044999134613,twitter
0.476005381195605,twitter
0.36245575954481163,twitter
0.06634238438815833,twitter
0.41161976221813246,truth_social
0.0,truth_social
0.49161976221813264,twitter
0.2434213766561112,twitter
0.49675846017023,twitter
0.3618152623046712,truth_social
0.0703370031925533,twitter
0.2930422598044279,twitter
0.0,twitter
0.24734874036864954,twitter
0.38865664082695545,twitter
0.0,twitter
0.0,twitter
0.5163933453732994,twitter
0.19246876095078175,twitter
0.5062008812821438,truth_social
0.5218152623046712,truth_social
0.24195676541068592,twitter
0.13791850267113284,twitter
0.3282102893160786,twitter
0.4416552736669948,twitter
0.0,twitter
0.32363052460934255,twitter
0.0,twitter
0.41161976221813246,twitter
0.520782000346155,twitter
0.3618152623046712,twitter
0.0,twitter
0.5062008812821438,twitter
0.16841016583193405,truth_social
0.15033700319255333,twitter
0.17984031662709618,truth_social
0.12580988110906627,twitter
0.21472262217002577,twitter
0.31988816680692234,twitter
0.4720107623912101,twitter
0.31201076239120995,twitter
0.26620088128214375,truth_social
0.27343325997750534,twitter
0.5820357368657749,twitter
0.17655100449484615,twitter
0.31999999999999995,twitter
0.3388521409134942,truth_social
0.37742964332719886,twitter
0.43921799965384495,twitter
0.0956143810225275,twitter
0.0,twitter
0.2494569442040591,truth_social
0.7519153201158024,twitter
0.0,twitter
0.6163963813686825,twitter
0.29176126532414715,twitter
0.5152233808494501,truth_social
0.3365378844746971,twitter
0.26053250327909205,twitter
0.6163963813686825,twitter
0.45240176256428755,twitter
0.4614242621315938,twitter
0.5258098811090661,twitter
0.28965969522397605,twitter
0.12180478688582796,twitter
0.3210332619585162,twitter
0.0,twitter
0.4036305246093426,twitter
0.40427102184948294,truth_social
0.0,twitter
0.16103326195851625,twitter
0.0,twitter
0.34706691015453267,twitter
0.8,twitter
0.44580988110906633,twitter
0.3386821947912823,twitter
0.3188118522668012,twitter
0.36644002288846816,truth_social
0.0,twitter
0.7658098811090663,twitter
0.3033535648052623,twitter
0.31504390546408784,twitter
0.08363052460934256,twitter
0.0,twitter
0.34064226178543877,truth_social
0.585277377829974,twitter
0.29521742195458184,twitter
0.1744951926118655,twitter
0.23547851893346786,twitter
0.3521302074318881,truth_social
0.42509484667287006,truth_social
0.2659701820942691,twitter
0.4446264359607126,twitter
0.4272341432406601,twitter
0.271433296393962,truth_social
0.6018152623046712,twitter
0.08951659113111565,twitter
0.0,twitter
0.0,twitter
0.1553648839554646,twitter
0.3225972626508262,truth_social
0.08762514341373756,twitter
0.33885214091349414,truth_social
0.4661310847535105,truth_social
0.0,twitter
0.2868431430675825,twitter
0.2121993270102718,twitter
0.0,twitter
0.2974296433271988,twitter
0.25885684062976827,truth_social
0.4916197622181325,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.17498878917582286,twitter
0.3730422598044278,truth_social
0.5069300358294568,twitter
0.30801614358681506,twitter
0.0,twitter
0.15834454415751043,twitter
0.0,twitter
0.0,twitter
0.2018152623046712,truth_social
0.07414537901211514,twitter
0.4099460030194759,twitter
0.20505302219563787,twitter
0.47600538119560504,twitter
0.5564451350557504,twitter
0.5184611407404166,truth_social
0.08,twitter
0.23967473769502637,twitter
0.07896673804148367,truth_social
0.22017552146434496,truth_social
0.0,truth_social
0.32195676541068585,twitter
0.46634238438815845,twitter
0.23600538119560507,twitter
0.3927467485508571,twitter
0.2456683780030517,twitter
0.0,twitter
0.0,twitter
0.10827065198578534,twitter
0.2921718955793152,twitter
0.3582083559129223,twitter
0.4720107623912101,twitter
0.2720552088742005,twitter
0.4810332619585163,twitter
0.0,twitter
0.5414242621315938,truth_social
0.0,twitter
0.15304402434972633,twitter
0.0,twitter
0.7107032737908964,twitter
0.0,twitter
0.4720107623912101,twitter
0.6662008812821437,twitter
0.6000116982513152,twitter
0.2627711036023676,twitter
0.0,twitter
0.7305865002596162,twitter
0.11008995546258606,truth_social
0.2778206435002763,twitter
0.13868219479128235,twitter
0.5363963813686824,twitter
0.19019550008653874,twitter
0.46801614358681504,truth_social
0.0,twitter
0.35528552230835264,twitter
0.33821164367335377,twitter
0.19031686481822285,twitter
0.0,twitter
0.3274040703321496,truth_social
0.48427102184948295,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.2410332619585163,twitter
0.3814242621315938,truth_social
0.34620088128214377,twitter
0.4806324070729953,twitter
0.41365761561184156,twitter
0.3265918814552212,twitter
0.37575588412854216,twitter
0.0,twitter
0.23018808869449822,twitter
0.0,twitter
0.2924017625642875,twitter
0.0,truth_social
0.12524280527114132,twitter
0.0,twitter
0.3276251434137375,twitter
0.0,twitter
0.09116185927853208,twitter
0.3814242621315938,twitter
0.2559045604198455,twitter
0.11810278567236028,truth_social
0.0,twitter
0.2559045604198455,twitter
0.0,twitter
0.5900204541520967,twitter
0.0,twitter
0.29644749571472023,twitter
0.0,twitter
0.6662008812821437,twitter
0.0,twitter
0.5762050593046014,twitter
0.20014150310601464,twitter
0.31561277377489977,twitter
0.0,twitter
0.10397873476393851,truth_social
0.45402487300999,twitter
0.1727395027172841,twitter
0.6123694171675004,twitter
0.2772925846688998,truth_social
0.04114000281138854,twitter
0.5961044369357009,twitter
0.35945245518039454,truth_social
0.5163933453732994,twitter
0.15935455038465368,twitter
0.35087090833329787,twitter
0.30904940554533133,truth_social
0.24515440022440912,twitter
0.0,truth_social
0.7364405016961446,twitter
0.0,twitter
0.35087090833329787,twitter
0.2565153308529916,twitter
0.47823271096443287,twitter
0.6396620018364002,twitter
0.38020581711819457,truth_social
0.6132331253245202,truth_social
0.0,twitter
0.3419433756811228,twitter
0.11236941716750044,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.47488819570446383,twitter
0.2627711036023676,twitter
0.20421156574000043,twitter
0.10404729465834424,twitter
0.0,twitter
0.0,twitter
0.45402487300999,twitter
0.16008804332277782,twitter
0.0,twitter
0.5926502910143661,twitter
0.0,twitter
0.35646485674765493,twitter
0.3872914276437707,twitter
0.40917767150213535,truth_social
0.33766663308542,twitter
0.0,twitter
0.4731416326920621,twitter
0.08532031561754028,twitter
0.0,truth_social
0.6033498671124299,twitter
0.45769233770061063,truth_social
0.0,twitter
0.3266312594341568,twitter
0.7108914161925122,truth_social
0.16008804332277785,truth_social
0.31048972975764494,twitter
0.2994621253205447,twitter
0.11653047842207857,twitter
0.4415416892462558,twitter
0.46601446020976683,twitter
0.41841016583193413,truth_social
0.12581458369391144,truth_social
0.2627711036023676,twitter
0.0,twitter
0.20780666947805526,twitter
0.09194337568112283,twitter
0.31048972975764494,truth_social
0.11653047842207853,twitter
0.0,twitter
0.2935575649006993,twitter
0.06218479792048386,twitter
0.5248750225795891,twitter
0.18883620731831166,twitter
0.1111111111111111,truth_social
0.0,twitter
0.0,truth_social
0.0,twitter
0.0,twitter
0.06934109739564116,twitter
0.3826811268764336,truth_social
0.0,twitter
0.05759529790476996,truth_social
0.0021232353630993165,truth_social
0.3114517125203216,twitter
0.2664400228884683,twitter
0.4661287919872115,twitter
0.4100880433227778,twitter
0.14798412434555644,twitter
0.17527670901445616,twitter
0.40068860531691514,twitter
0.17787321397664732,twitter
0.0,truth_social
0.0,twitter
0.5169321648569457,truth_social
0.1479841243455564,twitter
0.0,twitter
0.1941694646531574,truth_social
0.021782221599798153,truth_social
0.1438939147657187,twitter
0.0,twitter
0.3629085258634768,truth_social
0.3540472946583442,twitter
0.3471807514758221,twitter
0.0,twitter
0.3179917884192851,twitter
0.15563906222956642,truth_social
0.5677374998033211,twitter
0.45673035493793407,twitter
0.35294117647058826,twitter
0.12863439739929997,truth_social
0.03621506736954024,twitter
0.19157559934782087,twitter
0.2596863568879107,twitter
0.74234506211599,twitter
0.5290360838341671,twitter
0.13791850267113281,twitter
0.29355756490069934,twitter
0.0,twitter
0.0,twitter
0.33091577124402266,twitter
0.272169540651645,twitter
0.0,truth_social
0.6998638117554119,twitter
0.3719797013655777,twitter
0.4073825613948338,truth_social
0.0,twitter
0.24962403829511778,twitter
0.43359883152361234,twitter
0.24342137665611116,twitter
0.5086100423477896,twitter
0.3113761558365071,twitter
0.0,twitter
0.21815797476311607,twitter
0.3875674962256552,truth_social
0.0,twitter
0.0,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.3869565199084563,twitter
0.46612879198721147,twitter
0.04375137131778404,twitter
0.5546796289053103,twitter
0.044447563970110536,twitter
0.26450115697465587,twitter
0.17800668004061973,twitter
0.6082083559129224,twitter
0.4388362073183117,twitter
0.3185930346212532,truth_social
0.0,twitter
0.38171914411375685,truth_social
0.1811974347408348,twitter
0.0,twitter
0.0,twitter
0.09230230680061366,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.3885856872962791,twitter
0.0355938047401405,truth_social
0.8180959929710641,twitter
0.2085535427012994,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.28832018910600005,twitter
0.0,truth_social
0.09242160952490357,twitter
0.2669321648569457,truth_social
0.7058423362722326,twitter
0.22299533516973347,twitter
0.4740716497098547,twitter
0.3014515657158798,truth_social
0.5419287731048151,twitter
0.0,twitter
0.0,twitter
0.2313174576788898,twitter
0.4032215001402559,twitter
0.41841016583193413,twitter
0.5090376598437751,truth_social
0.48517174662344414,twitter
0.576080837532535,truth_social
0.18824322055482876,twitter
0.0012444238597723461,truth_social
0.32950452328914687,twitter
0.3018796874098555,twitter
0.14291115120882383,twitter
0.0,twitter
0.0,twitter
0.07462769858424988,truth_social
0.32821028931607854,truth_social
0.0,twitter
0.17673615505524595,twitter
0.0,twitter
0.15271821595589594,twitter
0.5017412001052751,twitter
0.37069153967665663,twitter
0.27966102197954806,twitter
0.3105436115246951,twitter
0.18860642397708194,twitter
0.21196773073263322,twitter
0.5995202565052096,twitter
0.24675754217632911,truth_social
0.04871985160132984,twitter
0.3309157712440226,twitter
0.0,twitter
0.0,twitter
0.31572710555234423,twitter
0.2529899060364693,twitter
0.23655483347358897,twitter
0.5453010640659667,twitter
0.0,twitter
1.1221075674676204,twitter
0.2950024480059548,twitter
0.18825952045801328,twitter
0.28946808672662006,truth_social
0.25124441556977084,twitter
0.13140408570924098,twitter
0.2301880886944982,twitter
0.14431071386884775,truth_social
0.0,twitter
0.12370237427480113,twitter
0.2678440896495129,truth_social
0.3210971796035891,twitter
0.5417677692523775,twitter
0.33923789375317887,twitter
0.23926031540153306,twitter
0.38966200183640026,twitter
0.2645011569746558,twitter
0.0,twitter
0.04355756490069923,twitter
0.18553941170213367,twitter
0.24758243791068926,twitter
0.38279545865387815,twitter
0.13140408570924098,truth_social
0.0,truth_social
0.45673035493793407,twitter
0.24401671465632527,twitter
0.08385713647296984,twitter
0.3309732363954557,truth_social
0.18553941170213364,twitter
0.5417677692523775,twitter
0.2353327607337275,twitter
0.2503663078179928,twitter
0.3211661716483836,twitter
0.0,twitter
0.3879316739653334,twitter
0.4674281318251174,twitter
0.2867841113234314,twitter
0.4294368236341689,twitter
0.0,twitter
0.0,truth_social
0.23018808869449814,twitter
0.2565153308529916,truth_social
1.0,twitter
0.0,twitter
0.22270258440967033,twitter
0.49186034898981984,truth_social
0.43311506354495977,twitter
0.0,twitter
0.3599495874341956,twitter
0.07110747927824866,twitter
0.0,twitter
0.14633095222152834,truth_social
0.6096781162706048,twitter
0.15851430751282694,twitter
0.0,twitter
0.4315346624237921,twitter
0.2851261097653212,twitter
0.4967584601702299,twitter
0.39227365092663236,truth_social
0.1855394117021337,twitter
0.6689922586049053,twitter
0.0,twitter
0.3973463236566746,twitter
0.0,twitter
0.35960090401396916,truth_social
0.0,truth_social
0.2107203976299465,truth_social
0.6246639973590848,truth_social
0.3221699797485679,truth_social
0.0,twitter
0.6744573463906786,twitter
0.6230665746238366,twitter
0.23967473769502637,twitter
0.34248030189503853,twitter
0.37208263150445164,twitter
0.8313982365835834,twitter
0.2988142252548135,twitter
0.0,truth_social
0.2140186304870725,twitter
0.4792301726657628,twitter
0.7178724502036145,twitter
0.4207528697115711,twitter
0.3210971796035891,twitter
0.3987425468125898,twitter
0.0,twitter
0.2511818031946092,twitter
0.3013268401404857,truth_social
0.33811934588856635,truth_social
0.23967473769502637,twitter
0.5705286713661921,twitter
0.8,twitter
0.0,twitter
0.251296881726778,twitter
0.41792975813458616,twitter
0.0699100536767429,twitter
0.0,twitter
0.21104417445594414,twitter
0.5084055841030282,twitter
0.0,twitter
0.7281252906210081,twitter
0.0,twitter
0.41358778117328715,truth_social
0.5938244523308618,twitter
0.5120513684120005,twitter
0.0,twitter
0.14807642592552078,twitter
0.0,twitter
0.5705286713661921,twitter
0.0,twitter
0.4250948466728701,truth_social
0.6787682606441978,twitter
0.0,twitter
0.17477337371740043,twitter
0.2281875695163355,twitter
0.0,twitter
0.1438183373358561,twitter
0.5590216058666093,truth_social
0.6744573463906786,twitter
0.0,truth_social
0.0,truth_social
0.22917148029562778,twitter
0.0,twitter
0.5677343796707782,twitter
0.0,twitter
0.2539580943104374,twitter
0.17615926512720936,twitter
0.8363932817533346,truth_social
0.28612991786550546,truth_social
0.48751681623626564,truth_social
0.0,truth_social
0.0,twitter
0.1469220466103089,twitter
0.0,twitter
0.19088519676361687,twitter
0.37785254069313395,truth_social
0.30531712918750187,twitter
0.2645011569746558,twitter
0.3557385670402694,truth_social
0.0,twitter
0.06584796933904405,truth_social
0.0,twitter
0.3109110753820321,twitter
0.1887218755408671,twitter
0.0,truth_social
0.5027167886470185,twitter
0.3851839766134555,twitter
0.22041498014130378,twitter
0.6666666666666666,twitter
0.4164108927502722,twitter
0.4631942929957186,twitter
0.0,twitter
0.388692356797202,twitter
0.14825693627030703,twitter
0.15988330449417984,twitter
0.0,twitter
0.18553941170213367,twitter
0.46590380368937917,truth_social
0.0,twitter
0.3697234462251996,twitter
0.0,twitter
0.07726875971634828,twitter
0.3922736509266323,twitter
0.0,truth_social
0.0,truth_social
0.3266312594341568,twitter
0.33122529444558857,twitter
0.15320689756394804,twitter
0.5408520829727553,twitter
0.25218561129479344,truth_social
0.0,twitter
0.17156534140078827,twitter
0.0,truth_social
0.8702385012603024,twitter
0.15130911171678937,twitter
0.0,twitter
0.5194848149036018,twitter
0.0,twitter
0.29369242852567623,twitter
0.0,twitter
0.35541024788374675,twitter
0.4854752972273343,twitter
0.0,twitter
0.2623884306017052,twitter
0.0,twitter
0.4011965881061369,truth_social
0.1429111512088238,truth_social
0.6271656295207176,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.8057421293756297,twitter
0.0,twitter
0.34248030189503853,twitter
0.5005443029124177,truth_social
0.0,truth_social
0.2395883657636109,truth_social
0.32410441201923157,twitter
0.37338552818981824,twitter
0.21105730978712406,truth_social
0.2962062570927563,twitter
0.0,twitter
0.0,twitter
0.48971108617389303,twitter
0.2441277053140597,twitter
0.6394319446848298,twitter
0.5998184156738825,truth_social
0.41200627051268,twitter
0.10379176818875381,twitter
0.19470085909784476,twitter
0.0,twitter
0.26904049652510476,twitter
0.44699152132918196,twitter
0.0,twitter
0.6201092367291687,twitter
0.0,twitter
0.0,twitter
0.25907518427382464,truth_social
0.6281375206110195,twitter
0.543024306156519,truth_social
0.0,twitter
0.14482984761198803,twitter
0.34341488051616575,twitter
0.3032288392298683,twitter
0.823762339705433,truth_social
0.0,twitter
0.25,twitter
0.0,twitter
0.5240241544540507,twitter
0.0,twitter
0.0,twitter
0.4916791847675713,twitter
0.6149332453631415,twitter
0.3700777022761951,twitter
0.5983637918813106,twitter
0.0,twitter
0.2462182035319348,truth_social
0.8876605180904144,truth_social
0.36290102226467996,twitter
0.126603448781974,twitter
0.5074547009722198,twitter
0.06075466276671338,twitter
0.3614576348153651,twitter
0.07770481566121303,truth_social
0.48965969522397607,twitter
0.0,twitter
0.3479194735028135,twitter
0.0,twitter
0.10784107173763836,truth_social
0.24221820262588026,twitter
0.6029031314317596,twitter
0.31951944025072804,twitter
0.0,twitter
0.2798593782659945,twitter
0.12639632050574434,truth_social
0.4451451774763418,twitter
0.501741200105275,twitter
0.0,twitter
0.0,twitter
0.13461493265956437,twitter
0.0,twitter
0.07471641268664672,truth_social
0.5500074738827848,twitter
0.19016151954739585,twitter
0.38770045000363285,truth_social
0.0,twitter
0.22056830694044546,truth_social
0.37315386268207346,twitter
0.3942626557143533,twitter
0.0,twitter
0.7914898106482133,twitter
0.0,twitter
0.580620177082984,truth_social
0.23018808869449822,twitter
0.8488081102598077,truth_social
0.21244447389617152,truth_social
0.2150424507363066,twitter
0.5881109514639172,truth_social
0.43714361201868296,twitter
0.0,twitter
0.0,twitter
0.2290139273780024,twitter
0.0,twitter
0.0,twitter
0.325636519154038,truth_social
0.4991113632430057,twitter
0.4991113632430057,twitter
0.704283927788002,twitter
0.26525597037883475,twitter
0.3482410714710285,twitter
0.0,twitter
0.6372161997119172,twitter
0.0,twitter
0.3091776715021354,twitter
0.0,twitter
0.4165456100631289,truth_social
0.0,twitter
0.4967715955014097,twitter
0.11699604343663172,truth_social
0.0,twitter
0.6887218755408671,truth_social
0.0,twitter
0.11548230239185128,twitter
0.26525597037883486,twitter
0.0,truth_social
0.5240241544540507,truth_social
0.7162968670756217,twitter
0.0,twitter
0.4692204207776828,twitter
0.21698381344662038,twitter
0.0,twitter
0.0,twitter
0.6764265698994556,twitter
0.3537459965656781,twitter
0.35060252965230077,twitter
0.0,truth_social
0.4995345236034792,twitter
0.4003034265031761,twitter
0.12332978031473367,twitter
0.07282500061813389,twitter
0.0,truth_social
0.3643564025906299,twitter
0.028724292988607025,twitter
0.5323817072567781,twitter
0.7235859510705592,twitter
0.0,twitter
0.0,twitter
0.21244447389617147,twitter
0.0,twitter
0.5693410973956412,twitter
0.1958750204143405,truth_social
0.0,twitter
0.3964410895294761,truth_social
0.43645279766002804,truth_social
0.5781766404798235,twitter
0.3371578791169524,twitter
0.0,twitter
0.668659237141258,twitter
0.0,twitter
0.3236538801014231,twitter
0.3061200784623031,twitter
0.0,twitter
0.08300749985576877,twitter
0.4371436120186829,twitter
0.0,truth_social
0.22445592139423187,twitter
0.46514844544032297,twitter
0.30917767150213543,twitter
0.19031686481822285,twitter
0.0,twitter
0.6608117592183754,truth_social
0.5500074738827847,twitter
0.5962111064366238,truth_social
0.0,truth_social
0.32740407033214947,twitter
0.36435640259062996,truth_social
0.19964178444629055,twitter
0.1937151490463609,truth_social
0.0,truth_social
0.4231838210957813,twitter
0.21072039762994652,twitter
0.5509775004326938,truth_social
0.40270970812648565,truth_social
0.0,twitter
0.19845433328758094,twitter
0.0,twitter
0.28474828018396686,truth_social
0.18262871255330804,twitter
0.5714285714285714,twitter
0.08298680962907927,truth_social
0.7228578977329687,truth_social
0.0,twitter
0.36850955920531797,twitter
0.394448519054885,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.1565217370382357,twitter
0.0,twitter
0.0,twitter
0.5245112497836532,twitter
0.0,twitter
0.18462128302789935,twitter
0.543024306156519,twitter
0.5079728660212226,twitter
0.37690839256474556,twitter
0.0,twitter
0.571433296393962,truth_social
0.0,twitter
0.25771562906525053,twitter
0.10483225021038356,twitter
0.8899900407961562,truth_social
0.8045998548685601,twitter
0.27203316401332,twitter
0.4062889988399752,truth_social
0.14867425911535317,twitter
0.3395761357735995,twitter
0.0,twitter
0.0,twitter
0.37590350150371693,twitter
0.5682490253752571,twitter
0.39623849463100613,twitter
0.23632763135121387,twitter
0.44699152132918196,twitter
0.4343885448296388,twitter
0.0,twitter
0.0,twitter
0.5422296165672773,twitter
0.7228578977329688,truth_social
0.42869564778029484,twitter
0.0,truth_social
0.5062825926547311,twitter
0.4422360227525214,twitter
0.0,twitter
0.0,truth_social
0.14391876053869254,twitter
0.13159672228746774,truth_social
0.0,twitter
0.31105090360188,twitter
0.324547041704384,twitter
0.0,twitter
0.3760656330382451,twitter
0.17143329639396204,twitter
0.7188444590728005,twitter
0.0,twitter
0.5916727785823275,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.10198616428934726,twitter
0.7978995470430025,twitter
0.0,twitter
0.0,twitter
0.6608117592183754,twitter
0.41379956460568,truth_social
0.0,twitter
0.17642656989945577,truth_social
0.0,twitter
0.6509638499078764,twitter
0.0,twitter
0.6995138503199657,twitter
0.2704260414863776,twitter
0.43714361201868307,twitter
0.319519440250728,twitter
0.0,twitter
0.0,truth_social
0.0,twitter
0.4274040703321493,twitter
0.30917767150213543,twitter
0.0,twitter
0.2764265698994558,twitter
0.0,twitter
0.6511071882084735,twitter
0.2041843979966417,twitter
0.0,twitter
0.0,twitter
0.35175342609108673,twitter
0.4343885448296389,truth_social
0.0,twitter
0.0,truth_social
0.4462290246147293,twitter
0.0,twitter
0.13882634980485425,twitter
0.2778589468783779,twitter
0.16994394671892057,truth_social
0.37271504273726125,twitter
0.0,twitter
0.1155403678908581,twitter
0.11319204525786648,twitter
0.1059713052385298,twitter
0.6279567146520512,twitter
0.715347331967264,twitter
0.0,twitter
0.28893692994901554,twitter
0.30917767150213543,twitter
0.4498990214022626,twitter
0.1577518107983741,twitter
0.0,twitter
0.0,truth_social
0.15652173703823566,twitter
0.4336260481151861,twitter
0.18771326237412103,truth_social
0.15176623846157497,twitter
0.0,twitter
0.0,twitter
0.20596489905328577,twitter
0.18648318861398258,twitter
0.5015270940780704,twitter
0.0,twitter
0.6150168259953304,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.35191532011580257,twitter
0.3652495641935908,twitter
0.16526237656407897,twitter
0.16127723561489637,twitter
0.0,twitter
0.0882797896508493,twitter
0.23789608102277857,twitter
0.0,twitter
0.0,twitter
0.400303426503176,twitter
0.0,twitter
0.19336192255374268,twitter
0.2731113092147425,twitter
0.0,truth_social
0.2286956477802949,twitter
0.5734211419031627,twitter
0.5519153201158025,twitter
0.37309704211647327,twitter
0.423647473916179,twitter
0.0,twitter
0.2649647103247633,truth_social
0.40628899883997527,twitter
0.7245112497836532,twitter
0.4781830466650675,twitter
0.4150374992788438,twitter
0.11207874600930831,twitter
0.2703483811126732,twitter
0.0,twitter
0.36524956419359084,twitter
0.40347019214127167,twitter
0.0,truth_social
0.5846664217184822,truth_social
0.3437931039810253,twitter
0.14482984761198803,twitter
0.0,twitter
0.19246876095078175,truth_social
0.0,twitter
0.4730906359312291,twitter
0.5276262086801176,twitter
0.3091254953788905,twitter
0.35060252965230077,twitter
0.0,twitter
0.0,twitter
0.23240878672553572,twitter
0.29055728483522486,twitter
0.0,twitter
0.0,twitter
0.5303773313833567,twitter
0.0,twitter
0.4172097224626076,twitter
0.08166415706807127,twitter
0.0,twitter
0.23398500028846242,twitter
0.3743839986235459,twitter
0.46833513735456833,twitter
0.0,truth_social
0.3559095531425943,twitter
0.0,twitter
0.20418439799664165,twitter
0.4818441215341679,twitter
0.6666666666666666,twitter
0.5409995428071387,twitter
0.13908988097648708,twitter
0.19047619047619044,twitter
0.11072680381519051,twitter
0.0,twitter
0.0,truth_social
0.4438001845015583,twitter
0.0,twitter
0.3545084932801309,twitter
0.0,twitter
0.6015206878928264,twitter
0.0,twitter
0.22665823612930647,twitter
0.2284157848633279,twitter
0.2875674962256552,twitter
0.0,twitter
0.0,twitter
0.805493016471521,twitter
0.4062889988399752,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.3059584928680416,twitter
0.0,twitter
0.0,twitter
0.32410441201923157,twitter
0.0,twitter
0.3371500182039269,twitter
0.7184991818106962,truth_social
0.13628933528331,twitter
0.0,twitter
0.496434683344232,twitter
0.36417536455242877,twitter
0.3197915431277233,twitter
0.0,twitter
0.4062889988399752,twitter
0.3398342043221183,truth_social
0.5869172800056668,truth_social
0.0,twitter
0.7474566747650109,twitter
0.34692204661030884,twitter
0.48692368619091075,twitter
0.31888524619358244,twitter
0.3519153201158026,twitter
0.4336889212857886,twitter
0.0,twitter
0.5683287311693243,twitter
0.0,twitter
0.23327386871208447,truth_social
0.21072039762994652,twitter
0.0,twitter
0.4243740516507198,truth_social
0.43714361201868296,twitter
0.5090376598437751,twitter
0.0,truth_social
0.0,twitter
0.555725754669781,twitter
0.0,twitter
0.0,twitter
0.4276404757783868,twitter
0.0,twitter
0.4490562618757621,twitter
0.23789608102277857,twitter
0.7872413797923562,truth_social
0.2913951387686962,twitter
0.2700114689554956,twitter
0.0,twitter
0.0,twitter
0.3655864763507684,twitter
0.0,truth_social
0.19438570707208663,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.0,truth_social
0.0,twitter
0.4829385452417282,twitter
0.0,twitter
0.0,twitter
0.33368892128578864,twitter
0.13368733092037205,twitter
0.4274040703321494,twitter
0.4808345573363107,truth_social
0.2601551719348292,twitter
0.668659237141258,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.7327058070434679,truth_social
0.0,twitter
0.30428392778800195,twitter
0.3005505296787257,twitter
0.5274040703321494,twitter
0.856844121534168,twitter
0.44692204661030893,twitter
0.5364362046331617,twitter
0.4942553862355423,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.5274040703321494,truth_social
0.0,twitter
0.5206247609771043,twitter
0.2222222222222222,twitter
0.0,twitter
0.6792696431662097,twitter
0.5764265698994555,twitter
0.4056390622295664,truth_social
0.20840832913961688,twitter
0.4274040703321494,twitter
0.2421439363079511,twitter
0.37485049691696937,twitter
0.399191124491148,twitter
0.13106447345647698,twitter
0.0,twitter
0.0,twitter
0.20998654701098746,twitter
0.30609861135149646,truth_social
0.0,twitter
0.0,twitter
0.47256874592647613,twitter
0.8185062623312291,twitter
0.0,twitter
0.442440629292984,twitter
0.39745363075228174,twitter
0.0,truth_social
0.547703787187721,twitter
0.2775812456860909,twitter
0.48965969522397607,twitter
0.4896596952239759,twitter
0.0,twitter
0.0,twitter
0.15563906222956642,truth_social
0.37143329639396194,twitter
0.0,twitter
0.0,twitter
0.29219047285754496,twitter
0.5141709450076289,twitter
0.0,twitter
0.07570332222370284,twitter
0.0,twitter
0.6693410973956411,twitter
0.27766465187975475,twitter
0.40418439799664174,twitter
0.5941097335358749,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.48965969522397607,twitter
0.2041843979966417,twitter
0.703056779558533,twitter
0.0,twitter
0.0,twitter
0.4101681002357643,twitter
0.32073035683379014,twitter
0.25191532011580253,twitter
0.18349502816257346,twitter
0.3568441215341679,twitter
0.0,twitter
0.23331838556776388,twitter
0.6212764279322333,twitter
0.6811348440210263,truth_social
0.0,twitter
0.4714332963939619,twitter
0.28571925936206527,twitter
0.0,twitter
0.3764265698994558,twitter
0.0,twitter
0.3091776715021354,twitter
0.31397135857795716,twitter
0.0,twitter
0.19095127267212136,twitter
0.21417094500762915,twitter
0.4469220466103089,twitter
0.5846664217184822,twitter
0.0,twitter
0.0,twitter
0.06247847408910915,twitter
0.4738513896100451,truth_social
0.0,twitter
0.0,twitter
0.37438399862354593,twitter
0.3278195311147832,twitter
0.30609861135149646,twitter
0.0,twitter
0.19218339233701207,twitter
0.5227829985375175,twitter
0.26638915729580476,twitter
0.24902249956730627,twitter
0.5874347083542192,twitter
0.4091776715021355,twitter
0.16644002288846832,twitter
0.0,twitter
0.10917767150213549,twitter
0.25162916738782287,twitter
0.6938523471792943,twitter
0.13868219479128235,twitter
0.2782608672527868,twitter
0.3467541622325648,truth_social
0.5519153201158026,truth_social
0.4141709450076291,twitter
0.33868219479128236,twitter
0.2672488983973203,truth_social
0.22638409051573297,twitter
0.0,truth_social
0.5519153201158026,twitter
0.4879430945989,truth_social
0.0,twitter
0.8568441215341679,twitter
0.2870932071315441,truth_social
0.6887218755408671,twitter
0.0,twitter
0.689659695223976,twitter
0.30966365264895124,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.21417094500762915,twitter
0.7896596952239759,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.0,truth_social
0.0,truth_social
0.35460976126556665,twitter
0.0,twitter
0.45637023489774214,twitter
0.4025062498798072,truth_social
0.3519153201158025,twitter
0.14750122400297744,twitter
0.3697234462251997,twitter
0.0,twitter
0.40093781968310893,truth_social
0.00998654701098749,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.2857142857142857,twitter
0.0,twitter
0.5652729690845184,truth_social
0.671433296393962,twitter
0.0,twitter
0.14222140176038012,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.4469220466103089,twitter
0.05603730951498503,twitter
0.30342206076708395,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.5509775004326937,twitter
0.714170945007629,truth_social
0.32410441201923157,twitter
0.289659695223976,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.31417094500762915,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.45191532011580254,twitter
0.0,twitter
0.49838552818981824,twitter
0.29095127267212145,twitter
0.14285714285714285,twitter
0.0,twitter
0.4631942929957186,twitter
0.0,twitter
0.36850955920531797,twitter
0.5856950671585536,twitter
0.0,twitter
0.0,twitter
0.5317745312897344,twitter
0.7769127284699905,twitter
0.7378960810227787,twitter
0.0,twitter
0.29385234717929437,twitter
0.0,twitter
0.0,twitter
0.6341367062030676,truth_social
0.5290245904193847,twitter
0.47642656989945553,truth_social
0.6519153201158026,twitter
0.589659695223976,twitter
0.0,twitter
0.0,twitter
0.10784107173763836,twitter
0.34353074611348383,twitter
0.16593887700334964,twitter
0.0,twitter
0.3416554558424895,twitter
0.3872914276437707,twitter
0.0,twitter
0.38765238034017285,twitter
0.0,twitter
0.5652729690845184,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.46936093777043353,twitter
0.0,twitter
0.0,truth_social
0.5364362046331617,twitter
0.0,twitter
0.1738404688845504,twitter
0.0,truth_social
0.346768069448096,twitter
0.02035865434541582,truth_social
0.40917767150213546,twitter
0.542447709813517,twitter
0.0,truth_social
0.0,twitter
0.30342206076708395,truth_social
0.5604247971044464,twitter
0.32410441201923157,truth_social
0.0,twitter
0.0,twitter
0.2835169446269907,twitter
0.3437931039810252,twitter
0.0,twitter
0.5099673158578919,twitter
0.0,twitter
0.0,twitter
0.4651484454403228,twitter
0.8449722339176635,twitter
0.008322122509156241,twitter
0.6394319446848298,twitter
0.0,twitter
0.8630216114518171,truth_social
0.31137615583650696,twitter
0.8519153201158025,twitter
0.0,twitter
0.335643922151176,twitter
0.0,twitter
0.27203316401331995,twitter
0.5080692793181476,twitter
0.3568441215341679,twitter
0.9509775004326937,twitter
0.22638409051573297,twitter
0.14692204661030886,twitter
0.0,twitter
0.4512050593046014,twitter
0.0,truth_social
0.0,twitter
0.0,truth_social
0.0,truth_social
0.29219047285754496,twitter
0.5545332245554432,truth_social
0.2730047898785828,twitter
0.27969926483314517,truth_social
0.14285714285714282,twitter
0.3109974398707617,truth_social
0.05911877507105334,twitter
0.060835164491552636,truth_social
0.0,twitter
0.3232478657934889,truth_social
0.0,twitter
0.16775277825854853,twitter
0.14195314233020662,twitter
0.87627040895528,twitter
0.40322076307490257,twitter
0.2140330301678311,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.35881561588881616,twitter
0.5083221225091562,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.4040245904193847,twitter
0.5136173609909184,twitter
0.21667414054945136,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.6394319446848298,twitter
0.39999999999999997,truth_social
0.0,twitter
0.23478260555735347,truth_social
0.0,twitter
0.5521659969360483,twitter
0.520867821898432,twitter
0.0,twitter
0.4998034679083131,twitter
0.0,twitter
0.5649983052266466,twitter
0.0,twitter
0.23475347162125873,twitter
0.0,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.15763519844001866,twitter
0.0,twitter
0.0,truth_social
0.83498099786718,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.5882352941176471,truth_social
0.5283208335737187,twitter
0.0,twitter
0.0,truth_social
0.45460914118573426,twitter
0.0,twitter
0.87627040895528,twitter
0.22127642793223323,twitter
0.0,truth_social
0.3008033728697343,twitter
0.06550220320535939,twitter
0.4972610343623197,truth_social
0.0,twitter
0.0,twitter
0.7790245904193847,twitter
0.21936093777043356,twitter
0.1894394185676146,twitter
0.7273251750941342,truth_social
0.20556003989839872,twitter
0.25034652370425403,twitter
0.5364362046331617,twitter
0.0,truth_social
0.0,twitter
0.0,twitter
0.19976653443784897,twitter
0.0,twitter
0.3278636046987812,twitter
0.5172246702281771,truth_social
0.7483855281898183,twitter
0.7584158030224015,truth_social
0.0,twitter
0.32997885143745953,twitter
0.0,twitter
0.304283927788002,twitter
0.2950102270760483,twitter
0.0,twitter
0.0,twitter
0.005989502793311789,twitter
0.0,truth_social
0.22638409051573297,twitter
0.0,twitter
0.17842206076708395,twitter
0.0,twitter
0.0,twitter
0.27548875021634683,truth_social
0.9182958340544894,twitter
0.0,twitter
0.6540245904193848,twitter
0.2516291673878228,twitter
0.0,twitter
0.0,twitter
0.6603651784168951,twitter
0.0,twitter
0.43151080572590855,twitter
0.4818441215341679,twitter
0.7272727272727273,truth_social
0.8008033728697342,twitter
0.21104417445594417,twitter
0.0,twitter
0.4569835314848896,twitter
0.0,twitter
0.6540245904193848,truth_social
0.0,twitter
0.3563318645297604,twitter
0.3486206904338061,twitter
0.27902459041938465,twitter
0.0,twitter
0.0,twitter
0.9811451924741129,truth_social
0.8733855281898183,truth_social
0.0,twitter
0.0,twitter
0.7272727272727273,twitter
0.06996346742273432,twitter
0.670565997075035,truth_social
0.7958988638330425,twitter
0.0,twitter
0.5290245904193849,truth_social
0.23345859334434965,twitter
0.0,twitter
0.43761726112133537,twitter
0.0,twitter
0.5709505944546687,twitter
0.3506025296523007,twitter
0.0,twitter
0.7971804688852168,twitter
0.0,twitter
0.0,twitter
0.1846636526489511,twitter
0.3568441215341679,twitter
0.7318441215341679,twitter
0.0,twitter
0.20906112299665042,twitter
0.0,twitter
0.15402459041938468,twitter
0.29934833304487085,truth_social
0.31175199832859146,twitter
0.0,twitter
0.40663983916728574,twitter
0.21959638248256486,twitter
0.3262050593046015,truth_social
0.5290245904193847,twitter
0.4,twitter
0.0,twitter
0.6935361388961919,twitter
0.406657698007325,twitter
0.7318441215341679,twitter
0.406657698007325,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.29096853177335197,twitter
0.0,twitter
0.0,twitter
0.11714393630795109,twitter
0.0,twitter
0.0,twitter
0.5762050593046015,twitter
0.4284220607670841,twitter
0.1424588287122239,twitter
0.8,twitter
0.0,twitter
0.6846636526489511,twitter
0.6909685317733519,twitter
0.0,twitter
0.26248318376373436,twitter
0.5290245904193847,twitter
0.6540245904193847,twitter
0.0,twitter
0.36363636363636365,twitter
0.17842206076708395,twitter
0.0,twitter
0.40665769800732493,twitter
0.0,truth_social
0.7546097612655666,twitter
0.550678996039049,truth_social
0.25395809431043737,twitter
0.0,twitter
0.46643082815664244,twitter
0.29501022707604824,twitter
0.0,twitter
0.6068441215341679,twitter
0.0,twitter
0.5836591668108978,truth_social
0.24606024557544862,truth_social
0.8349809978671802,twitter
0.3219280948873624,twitter
0.375,twitter
0.0,twitter
0.7872914276437708,twitter
0.5140976555739161,twitter
0.0,twitter
0.0,twitter
0.34291796362641863,twitter
0.9040245904193847,twitter
0.0,twitter
0.1399910313406583,twitter
0.6540245904193847,twitter
0.0,twitter
0.0,twitter
0.13999103134065832,truth_social
0.0,truth_social
0.5399910313406584,truth_social
0.27548875021634683,twitter
0.0,truth_social
0.0,twitter
0.3416554558424895,twitter
0.5506789960390491,twitter
0.2539580943104374,twitter
0.6163408331891022,twitter
0.0,twitter
0.0,twitter
0.0,truth_social
0.290968531773352,twitter
0.590316864818223,twitter
0.0,truth_social
0.89304926726437,twitter
0.4428379243014107,twitter
0.37397603162912074,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.29284753357927684,twitter
0.0,twitter
0.7824727458845155,twitter
0.0,twitter
0.7378960810227785,twitter
0.8363932817533347,twitter
0.0,twitter
0.707169775177809,twitter
0.0,twitter
0.39180312957239233,truth_social
0.6909685317733519,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.5776750003328412,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.5,truth_social
0.507309364962454,twitter
0.5856950671585536,twitter
0.0,twitter
1.021276427932233,twitter
0.5,twitter
0.37763974841449627,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.804935594743131,twitter
0.5649983052266467,twitter
0.35633186452976046,truth_social
0.47548875021634684,truth_social
0.1463309522215284,twitter
0.6396156030273727,twitter
0.3153742669315288,truth_social
0.5399910313406584,twitter
0.29998078144426776,twitter
0.009669001467137105,truth_social
0.0,twitter
0.7958988638330425,twitter
0.0,twitter
0.0,twitter
0.10784107173763836,truth_social
0.3207303568337902,twitter
0.0,twitter
0.4376172611213354,twitter
0.0,twitter
0.0,twitter
0.0,truth_social
0.0,twitter
0.25730599753433886,twitter
0.0,twitter
0.0,twitter
0.7769127284699905,twitter
0.0,twitter
0.6230665746238366,truth_social
0.0,twitter
0.0,twitter
0.1818181818181818,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.3416554558424895,twitter
0.1509775004326937,twitter
0.5408520829727552,twitter
0.5506789960390491,truth_social
0.3303078961588812,twitter
0.0,truth_social
0.3563318645297604,truth_social
0.75,truth_social
0.9073093649624542,twitter
0.7682062501545335,twitter
0.46358749969093305,twitter
0.0,truth_social
0.0,twitter
0.0,twitter
0.0,truth_social
0.43761726112133537,twitter
0.6230665746238364,twitter
0.49675846017023,twitter
0.44283792430141083,twitter
0.2999807814442678,twitter
0.6341367062030677,truth_social
0.3281491340397102,twitter
0.0,twitter
0.4428379243014107,twitter
0.8349809978671802,twitter
0.09892425064108945,twitter
0.0,truth_social
0.07343218787563217,twitter
0.6539580943104375,twitter
0.7236501981515563,twitter
0.0,twitter
0.4056390622295664,truth_social
0.24730039630311249,twitter
0.4,twitter
0.6406426982957875,truth_social
0.40782185318190617,twitter
0.603632260832873,twitter
0.8363932817533347,twitter
0.19031686481822288,twitter
0.0,twitter
0.7142857142857143,twitter
0.4702989274995396,twitter
0.1947008590978447,twitter
0.0,twitter
0.8903138176221539,twitter
0.0,twitter
0.0,twitter
0.14999039072213388,twitter
0.5576351984400187,truth_social
0.3734425363287187,twitter
0.8879430945988996,twitter
0.15712363858712494,twitter
0.0,truth_social
0.7315211541789951,twitter
0.12062476097710408,twitter
0.4082022723339147,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.5083221225091562,twitter
0.1333333333333333,twitter
0.83498099786718,twitter
0.1788489416040902,twitter
0.0,twitter
0.6230665746238366,twitter
0.21959638248256486,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.33085246041066824,twitter
0.0,twitter
0.0,twitter
0.304283927788002,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.8008033728697344,twitter
0.11208149732886719,truth_social
0.8112781244591329,twitter
0.4617423890507254,truth_social
0.4078218531819062,twitter
0.36371066471669006,twitter
0.7739760316291208,twitter
0.4111521513804929,truth_social
0.09436093777043357,truth_social
0.23892699771045758,truth_social
0.6935361388961917,twitter
0.0,twitter
0.5069300358294568,twitter
0.0,truth_social
0.27332436467399174,twitter
0.7272727272727273,twitter
0.0,twitter
0.5573163459874255,twitter
0.47548875021634684,twitter
0.0,twitter
0.0,twitter
0.47682840889423017,twitter
0.0,twitter
0.7474566747650108,twitter
0.34436093777043353,truth_social
0.590316864818223,twitter
0.4746276985842499,twitter
0.49999999999999994,twitter
0.0,truth_social
0.222998531196427,twitter
0.4078218531819063,twitter
1.046895421110524,twitter
0.6811348440210263,twitter
0.6854752972273344,truth_social
0.25730599753433886,twitter
0.33957613577359946,truth_social
0.3169925001442312,truth_social
0.46922042077768283,twitter
0.16152811308537499,twitter
0.0,twitter
0.8349809978671802,twitter
0.46747003953640104,twitter
0.0,twitter
0.0,twitter
0.5156629249195445,twitter
0.3416554558424896,truth_social
0.0,truth_social
0.0,twitter
0.0,twitter
0.44283792430141083,twitter
0.0,twitter
0.4849475529555866,truth_social
0.0,twitter
0.9674700395364009,twitter
0.0,twitter
0.0,twitter
0.6045995319078682,twitter
0.34997757835164583,twitter
0.4111521513804928,twitter
0.0,twitter
0.22727834172178601,twitter
0.0,twitter
0.6970439980500233,truth_social
0.0,twitter
0.0,twitter
0.4692204207776826,twitter
0.0,twitter
0.0,twitter
0.236452797660028,truth_social
0.0,twitter
0.0,twitter
0.08547529722733435,twitter
0.5900204541520966,twitter
0.0,twitter
0.0,twitter
0.6396156030273726,twitter
0.0,twitter
0.3029696371561547,twitter
0.0,twitter
0.08678349476211075,twitter
0.0,twitter
0.8363932817533347,twitter
0.2950102270760483,twitter
0.47548875021634684,twitter
0.6230665746238364,truth_social
0.3091254953788906,truth_social
0.0,twitter
0.128421251514428,twitter
0.4591479170272447,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.7392031134182162,twitter
0.2776646518797548,truth_social
0.0,twitter
0.0,twitter
0.0,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.0,truth_social
0.8490224995673064,twitter
0.571229414356112,twitter
0.5272886901748726,truth_social
0.0,twitter
0.0,twitter
0.4,truth_social
0.8714093528728392,twitter
0.9307588823161441,twitter
0.0,twitter
0.4056390622295664,twitter
0.4045627476894454,truth_social
0.0,twitter
0.47548875021634684,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.4045627476894453,twitter
0.11319204525786648,twitter
0.18331091168497915,twitter
0.0,twitter
0.0,twitter
0.3967752706000255,twitter
0.0,twitter
0.0,twitter
0.2379677166751436,truth_social
0.0,twitter
0.571229414356112,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.6472195889785226,twitter
0.37344253632871877,truth_social
0.0,twitter
1.084605036162298,twitter
0.15563906222956642,twitter
0.5,truth_social
0.0,twitter
0.7378960810227785,twitter
0.4082022723339149,twitter
0.0,twitter
0.19999999999999996,twitter
0.2490224995673062,truth_social
0.2682734124061353,twitter
0.0,twitter
0.0,twitter
0.39355535745192405,truth_social
0.0,twitter
0.0,twitter
0.19155576889792789,twitter
1.0,truth_social
0.0,twitter
0.6341367062030677,twitter
0.7378960810227787,twitter
0.0,twitter
0.0,twitter
0.14461145779246617,twitter
0.44541483066220056,twitter
0.17498878917582283,twitter
0.0,twitter
0.0,twitter
0.34436093777043353,truth_social
0.571229414356112,twitter
0.29501022707604835,twitter
0.12581458369391144,twitter
0.7378960810227787,twitter
0.24902249956730627,truth_social
0.3416554558424896,twitter
0.0,twitter
0.571229414356112,twitter
0.0,twitter
0.0,twitter
0.5083221225091562,twitter
0.0,twitter
0.43872187554086706,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.6341367062030677,twitter
0.0,twitter
0.0,twitter
0.0,twitter
1.1595352274694062,truth_social
0.4591479170272447,truth_social
0.36363636363636365,twitter
0.0,twitter
0.46747003953640104,truth_social
0.0,twitter
0.967470039536401,twitter
0.8008033728697342,twitter
0.0,twitter
0.0,twitter
0.32814913403971013,truth_social
0.6887218755408671,twitter
0.15563906222956642,truth_social
0.0,twitter
0.6341367062030676,twitter
0.3416554558424896,truth_social
0.0,twitter
0.0,truth_social
0.0,twitter
0.46358749969093305,twitter
0.0,twitter
0.0,twitter
0.5900204541520967,twitter
0.0,twitter
0.0,twitter
0.5849625007211562,twitter
0.6341367062030677,twitter
0.13413670620306764,twitter
0.7272727272727273,twitter
0.0,twitter
0.5454545454545454,twitter
0.0,twitter
0.7272727272727273,twitter
0.40820227233391476,truth_social
0.43226250019667894,twitter
0.0,twitter
0.9777170456512244,twitter
0.0,twitter
0.6068441215341679,truth_social
0.5013964291895625,truth_social
0.0,truth_social
0.0,twitter
0.9777170456512244,twitter
0.0,truth_social
0.09436093777043357,twitter
0.4591479170272447,truth_social
0.5454545454545454,twitter
0.0,twitter
0.2950102270760483,twitter
0.0,twitter
0.5714285714285714,twitter
0.0,truth_social
0.5454545454545454,twitter
0.0,twitter
0.33957613577359946,twitter
0.0,truth_social
0.0,twitter
0.25952299747939483,truth_social
0.0,twitter
0.5454545454545454,twitter
0.0,twitter
0.9777170456512244,twitter
0.4082022723339147,twitter
0.0,twitter
0.7272727272727273,twitter
0.36363636363636365,twitter
0.39355535745192405,twitter
0.5454545454545454,twitter
0.0,twitter
0.0,twitter
0.8443609377704335,twitter
0.0,truth_social
0.6586465907124119,twitter
0.0,twitter
0.29501022707604835,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.5509775004326937,twitter
0.0,twitter
0.0,twitter
0.7272727272727273,twitter
0.5454545454545454,twitter
0.47682840889423017,twitter
0.0,twitter
0.6887218755408671,twitter
0.11319204525786647,twitter
0.19999999999999996,twitter
0.9090909090909091,twitter
0.0,twitter
0.9777170456512244,twitter
0.6960736118322672,twitter
0.0,twitter
0.44134117929757666,twitter
0.47682840889423006,twitter
0.18181818181818182,truth_social
0.6140806820148608,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.5454545454545454,twitter
0.37271504273726136,twitter
0.22638409051573297,twitter
0.5509775004326937,twitter
0.39355535745192405,twitter
0.0,twitter
0.0,twitter
0.43872187554086706,truth_social
0.5454545454545454,twitter
0.47682840889423006,twitter
0.7272727272727273,twitter
0.0,twitter
0.5454545454545454,twitter
0.0,twitter
0.0,truth_social
0.0,twitter
0.6140806820148608,truth_social
0.9649839288804954,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.7958988638330425,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.18181818181818177,twitter
0.1818181818181818,twitter
0.0,twitter
0.22638409051573297,twitter
0.39677527060002543,twitter
0.6121972227029929,twitter
0.0,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.47548875021634684,twitter
0.0,truth_social
0.2950102270760483,twitter
0.0,twitter
0.47682840889423006,twitter
0.4082022723339149,twitter
0.0,twitter
0.31127812445913283,truth_social
0.5245112497836532,twitter
0.18181818181818177,twitter
0.2950102270760483,twitter
0.0,twitter
0.2,twitter
0.0,twitter
0.27548875021634683,twitter
0.6140806820148608,truth_social
0.9777170456512244,twitter
0.09804499913461252,twitter
0.0,truth_social
0.0,twitter
0.6586465907124119,truth_social
0.7272727272727273,truth_social
0.0,truth_social
0.0,twitter
0.0,twitter
0.6586465907124119,twitter
0.0,twitter
0.7272727272727273,twitter
0.7958988638330425,twitter
0.0,twitter
0.5509775004326937,twitter
0.09804499913461252,twitter
0.39355535745192405,twitter
0.0,twitter
0.0,twitter
0.9090909090909091,twitter
0.5245112497836532,twitter
0.0,twitter
0.0,twitter
0.0,truth_social
0.0,twitter
0.0,twitter
0.47548875021634684,twitter
0.37353374935095945,truth_social
0.3333333333333333,twitter
0.6754887502163468,twitter
0.8754887502163469,twitter
0.0,truth_social
0.19999999999999998,twitter
0.0,truth_social
0.3245112497836531,twitter
0.0,twitter
0.39355535745192405,twitter
0.0,truth_social
0.061278124459132825,truth_social
0.0,twitter
0.0,truth_social
0.0,twitter
0.36056805531517017,twitter
0.4,twitter
0.6754887502163468,twitter
0.0,truth_social
0.0,twitter
0.0,twitter
0.0,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.6754887502163468,twitter
0.5,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.2222222222222222,twitter
0.0,truth_social
0.0,twitter
0.0,twitter
0.7509775004326936,twitter
0.6490224995673062,truth_social
0.524511249783653,twitter
0.26248318376373436,truth_social
0.0,twitter
0.27548875021634683,twitter
0.0,twitter
0.34436093777043353,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,truth_social
0.0,twitter
0.545565997075035,twitter
0.5172246702281771,twitter
0.0,twitter
0.6666666666666666,truth_social
0.8754887502163469,twitter
0.0,twitter
0.1509775004326937,truth_social
0.4591479170272447,twitter
0.0,twitter
0.05446944396367362,twitter
0.9387218755408671,twitter
0.9649839288804954,twitter
0.49891388840811807,truth_social
0.0,twitter
0.8344194449252151,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.09436093777043357,twitter
0.0,twitter
0.5509775004326937,truth_social
0.7509775004326936,truth_social
0.0,twitter
0.7505430557959409,twitter
0.1509775004326937,twitter
0.0,twitter
0.8754887502163469,twitter
0.0,truth_social
0.0,twitter
0.24999999999999994,twitter
1.3509775004326936,twitter
0.0,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.24902249956730627,truth_social
0.0,truth_social
0.23331838556776388,truth_social
0.0,twitter
0.0,twitter
0.24902249956730627,truth_social
0.0,twitter
0.0,twitter
0.4444444444444444,truth_social
0.0,twitter
0.3509775004326937,twitter
0.04902249956730626,twitter
0.8,twitter
0.34436093777043353,twitter
0.0,twitter
0.5509775004326937,truth_social
0.0,truth_social
0.4591479170272447,twitter
0.2,truth_social
1.1509775004326936,twitter
0.0,twitter
0.43872187554086706,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.43872187554086706,truth_social
0.3060986113514965,twitter
0.0,twitter
0.5849625007211561,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.8,twitter
0.5714285714285714,twitter
0.0,truth_social
0.0,twitter
0.09436093777043357,twitter
0.0,twitter
0.0,twitter
0.39355535745192405,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.34436093777043353,twitter
0.0,twitter
0.0,twitter
0.4,twitter
0.0,twitter
0.0,twitter
0.43872187554086706,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.3333333333333333,twitter
0.0,twitter
0.4591479170272447,truth_social
0.4,truth_social
0.2857142857142857,twitter
0.0,twitter
0.6121972227029929,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.0,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.12581458369391144,truth_social
0.9387218755408671,twitter
0.0,twitter
0.0,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.43872187554086717,twitter
0.0,twitter
0.25162916738782287,twitter
0.5,twitter
0.25162916738782287,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.8,twitter
0.4,twitter
0.0,twitter
0.4,truth_social
1.2506982145947811,twitter
0.0,twitter
0.5013964291895624,twitter
0.39355535745192405,twitter
0.6792696431662097,twitter
0.0,twitter
0.3935553574519241,twitter
0.5013964291895624,twitter
0.0,twitter
0.0,twitter
0.792481250360578,twitter
0.0,twitter
0.5509775004326937,twitter
0.0,twitter
0.0,twitter
0.5,twitter
0.0,twitter
0.0,truth_social
0.5013964291895625,twitter
0.0,twitter
0.3935553574519241,twitter
0.0,twitter
0.0,twitter
0.3935553574519241,twitter
0.10784107173763836,twitter
0.18872187554086714,twitter
0.0,twitter
0.0,truth_social
0.792481250360578,twitter
0.6792696431662097,twitter
0.5013964291895624,truth_social
0.0,twitter
0.0,truth_social
0.0,twitter
0.2857142857142857,twitter
0.0,truth_social
0.0,truth_social
0.0,twitter
0.0,truth_social
0.0,twitter
0.0,twitter
0.0,truth_social
0.6666666666666666,truth_social
0.0,twitter
0.0,twitter
0.6887218755408671,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.5,twitter
0.0,twitter
0.4591479170272447,twitter
0.5,twitter
0.4591479170272447,twitter
0.0,twitter
0.5,twitter
0.0,twitter
0.0,truth_social
0.0,twitter
0.0,twitter
0.0,truth_social
0.0,twitter
0.4,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.4,twitter
0.0,twitter
0.4,twitter
0.4,twitter
0.12581458369391144,twitter
0.0,truth_social
1.0,twitter
0.0,twitter
0.0,twitter
0.792481250360578,twitter
0.0,twitter
0.4591479170272447,twitter
0.0,twitter
0.0,twitter
0.0,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.5,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,truth_social
0.6887218755408671,twitter
0.0,twitter
0.5,twitter
0.0,twitter
0.0,twitter
0.0,truth_social
0.5,twitter
0.0,twitter
0.0,truth_social
0.18872187554086714,twitter
0.0,twitter
0.0,truth_social
0.0,truth_social
0.0,twitter
0.0,twitter
0.0,truth_social
0.0,twitter
0.0,truth_social
0.6666666666666666,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.0,truth_social
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,twitter
0.0,truth_social
0.0,twitter
0.0,truth_social


==> csv_data/twitter-auc_rolling_results.csv <==
Train_Size,AUC_Score,AUC_Score_Rolling_Avg,AUC_Score_Std_Rolling_Avg
4,0.5,0.5,0
8,0.5,0.5,0
13,0.591368228,0.530456076,0.052751471
17,0.591368228,0.545684114,0.052751471
21,0.621671258,0.560881543,0.056937224
26,0.629017447,0.572237527,0.058027823
30,0.676767677,0.587170405,0.066082975
35,0.668503214,0.597337006,0.067601675
39,0.644628099,0.602591572,0.065170793
43,0.666666667,0.608999082,0.064698372
48,0.658402204,0.624839302,0.053461988
52,0.63728191,0.638567493,0.030566852
56,0.629935721,0.642424242,0.026049064
61,0.640955005,0.64738292,0.019022036
65,0.666666667,0.651882461,0.017527297
70,0.655647383,0.654545455,0.015582418
74,0.681359045,0.655004591,0.016358277
78,0.69513315,0.657667585,0.02045459
83,0.686868687,0.661891644,0.021781138
87,0.663911846,0.661616162,0.021731398
91,0.67768595,0.663544536,0.022263586
96,0.67768595,0.66758494,0.020569694
100,0.681359045,0.672727273,0.016041049
105,0.674931129,0.676124885,0.011526682
109,0.671258035,0.676584022,0.01119474
113,0.64738292,0.675757576,0.013061526
118,0.629935721,0.670615243,0.019262114
122,0.67768595,0.668870523,0.017504564
127,0.738292011,0.674012856,0.027866071
131,0.7456382,0.682185491,0.035510407
135,0.754820937,0.68989899,0.042176326
140,0.762167126,0.698347107,0.047573803
144,0.78328742,0.708539945,0.054013089
148,0.785123967,0.719559229,0.057521047
153,0.797979798,0.732231405,0.059618209
157,0.804407713,0.747933884,0.055310691
162,0.808080808,0.765748393,0.039516483
166,0.80348944,0.778328742,0.0261209
170,0.80348944,0.784848485,0.022963166
175,0.781450872,0.788429752,0.01853407
179,0.770431589,0.789990817,0.015852156
183,0.762167126,0.789990817,0.015852156
188,0.786042241,0.790266299,0.015746303
192,0.771349862,0.788888889,0.016812462
197,0.786960514,0.787786961,0.016508791
201,0.759412305,0.78328742,0.017572942
205,0.78328742,0.780808081,0.015286491
210,0.772268136,0.77768595,0.013182905
214,0.784205693,0.775757576,0.010019988
219,0.782369146,0.775849403,0.010081977
223,0.76584022,0.775390266,0.01045381
227,0.76584022,0.775757576,0.009991898
232,0.771349862,0.774288338,0.009372591
236,0.771349862,0.774288338,0.009372591
240,0.775022957,0.773094582,0.008275226
245,0.749311295,0.772084481,0.010459187
249,0.762167126,0.769972452,0.01007082
254,0.7456382,0.767309458,0.01259966
258,0.759412305,0.764830119,0.011275214
262,0.777777778,0.764370983,0.010551937
267,0.792470156,0.767033976,0.013818586
271,0.784205693,0.768870523,0.014826004
275,0.77594123,0.76932966,0.014981594
280,0.767676768,0.768962351,0.014971584
284,0.791551882,0.770615243,0.016544789
289,0.788797062,0.77456382,0.015579111
293,0.77594123,0.77594123,0.01495781
297,0.764921947,0.777869605,0.011448384
302,0.780532599,0.779981635,0.009436351
306,0.802571166,0.782460973,0.011763225
310,0.78328742,0.7815427,0.011241927
315,0.828282828,0.785950413,0.018621066
319,0.807162534,0.789072544,0.01935915
324,0.830119376,0.795316804,0.021628545
328,0.819100092,0.798071625,0.022817453
332,0.820936639,0.801285583,0.023615488
337,0.808080808,0.804499541,0.021908306
341,0.812672176,0.809274564,0.016971095
346,0.83379247,0.814600551,0.015215227
350,0.834710744,0.817814509,0.015776026
354,0.826446281,0.822130395,0.010198397
359,0.837465565,0.823048669,0.011180084
363,0.826446281,0.824977043,0.009700726
367,0.834710744,0.82543618,0.01007268
372,0.834710744,0.826997245,0.010190585
377,0.836,0.833866667,0.01018
382,0.834710744,0.833315703,0.0102
387,0.837,0.835426446,0.01
392,0.838,0.836084298,0.0101
397,0.838,0.836742149,0.009
